Debiasing Samples from Online Learning Using Bootstrap

It has been recently shown in the literature that the sample averages from online learning experiments are biased when used to estimate the mean reward. To correct the bias, off-policy evaluation methods, including importance sampling and doubly robust estimators, typically calculate the conditional propensity score, which is ill-defined for non-randomized policies such as UCB. This paper provides a procedure to debias the samples using bootstrap, which doesn't require the knowledge of the reward distribution and can be applied to any adaptive policies. Numerical experiments demonstrate the effective bias reduction for samples generated by popular multi-armed bandit algorithms such as Explore-Then-Commit (ETC), UCB, Thompson sampling (TS) and $\epsilon$-greedy (EG). We analyze and provide theoretical justifications for the procedure under the ETC algorithm, including the asymptotic convergence of the bias decay rate in the real and bootstrap worlds.

==> Data2/bias11.dat <==
# arm1,arm2
-5.178494178992236463e-02,-3.238139825563960544e-02


==> Data2/bias12.dat <==
# arm1,arm2
-1.839999999999998581e-02,-1.674444444444442293e-02


==> Data2/bias21.dat <==
# arm1,arm2
-3.406938122882497977e-01,-3.482651883476181598e-02


==> Data2/bias22.dat <==
# arm1,arm2
-3.843029717474773232e-02,-3.467998220516578869e-03


==> Data2/bias31.dat <==
# arm1,arm2
-3.915261984258027739e-01,-4.623356829165693738e-02


==> Data2/bias32.dat <==
# arm1,arm2
-7.956417364221726740e-02,-4.577588500439733546e-03


==> Data2/bias41.dat <==
# arm1,arm2
-1.670068742438530207e-01,-1.090201055491243631e-01


==> Data2/bias42.dat <==
# arm1,arm2
-5.075740399805464542e-02,-8.277254408786285933e-02


==> Data2/biaseb11.dat <==
# arm1,arm2
-3.791512500247061490e-02,-3.922919426321618691e-02


==> Data2/biaseb12.dat <==
# arm1,arm2
-1.866927777777777769e-02,-1.970068888888893907e-02


==> Data2/biaseb21.dat <==
# arm1,arm2
-2.470167581470218976e-01,-3.892936813743811536e-02


==> Data2/biaseb22.dat <==
# arm1,arm2
-3.462462323631601557e-02,-2.923003178027922672e-03


==> Data2/biaseb31.dat <==
# arm1,arm2
-2.286919437732222449e-01,-5.131257183756807866e-02


==> Data2/biaseb32.dat <==
# arm1,arm2
-5.486960650802313877e-02,-6.856443020857164346e-03


==> Data2/biaseb41.dat <==
# arm1,arm2
-1.191389242150964756e-01,-9.440738502227433160e-02


==> Data2/biaseb42.dat <==
# arm1,arm2
-3.193691841442260898e-02,-6.580159609877424265e-02


==> Data2/biasmb11.dat <==
# arm1,arm2
-3.765738738421697124e-02,-3.959794212410468889e-02


==> Data2/biasmb12.dat <==
# arm1,arm2
-1.476957353964156693e-02,-1.564451967073430053e-02


==> Data2/biasmb21.dat <==
# arm1,arm2
-2.026298954014037479e-01,-3.605717638235431122e-02


==> Data2/biasmb22.dat <==
# arm1,arm2
-4.060557047414955351e-02,-3.035444962536510555e-03


==> Data2/biasmb31.dat <==
# arm1,arm2
-2.175949671771451321e-01,-5.193987433336756665e-02


==> Data2/biasmb32.dat <==
# arm1,arm2
-7.028282915274979004e-02,-7.174607721341067119e-03


==> Data2/biasmb41.dat <==
# arm1,arm2
-1.170637034660631515e-01,-9.582398676751816002e-02


==> Data2/biasmb42.dat <==
# arm1,arm2
-5.329305503755773360e-02,-3.765083184259998550e-02


==> Data2/muhat11.dat <==
# arm1,arm2
1.025468345646804336e+00,1.585962145193032580e+00
1.221482201457966710e+00,1.380950308523157588e+00
1.255801991688973995e+00,1.520347338638668333e+00
7.760268628018801573e-01,1.396653552667222797e+00
1.423758757812283005e+00,1.377439787019765438e+00
6.178690897804141047e-01,1.720872088333420091e+00
1.272249546488620098e+00,1.524797482274415916e+00
9.218156137520715498e-01,1.561852014451803550e+00
1.190542963605776272e+00,1.650814118795478569e+00
1.089635884732319093e+00,1.673597428686031785e+00
7.561726145104672447e-01,1.445883772890618646e+00
1.049506585123691993e+00,1.594167053043585414e+00
8.102094205050182074e-01,1.613340040033335532e+00
6.171933605273698387e-01,1.554416702456337784e+00
9.938176271511217630e-01,1.454746272274643593e+00
1.103660593056229766e+00,1.426026762196037190e+00
1.316209015100608282e+00,1.580370728051574636e+00
1.063807684493501160e+00,1.305803742933836498e+00
6.681686869312523092e-01,1.475639291079833493e+00
8.135987464599757635e-01,1.696930427899364879e+00
1.228972409336959393e+00,1.460224187241939475e+00
1.073904077925500244e+00,1.125040051279568187e+00
1.277370058227787153e+00,1.327474469302018401e+00
1.195026647826127775e+00,1.441831588554062460e+00
1.145730586519958294e+00,1.475431778882715594e+00
8.772729693750729307e-01,1.478692383219661899e+00
1.024234966604411046e+00,1.413241720344743158e+00
1.135695681216739583e+00,1.518639122397916763e+00
1.104252826790570241e+00,1.650401684327211349e+00
8.010881002073768631e-01,1.439257455453737178e+00
1.027141622992052916e+00,1.459590190845314162e+00
9.701877370055115302e-01,9.281317756170868183e-01
1.106277798952547187e+00,1.467002339196653127e+00
7.835823585280980996e-01,1.424193704507849212e+00
1.325984133826758393e+00,1.645831147822221618e+00
1.050306371310290476e+00,1.506517791005670182e+00
7.307845870126115084e-01,1.520549835857713195e+00
1.407268421692079219e+00,1.429977777413175666e+00
1.837655472198461926e+00,1.506036936377827207e+00
1.208895690801603973e+00,1.386379206302177147e+00
2.784688323523690223e-01,1.565428682314254694e+00
7.267676696320861662e-01,1.471204348576452103e+00
9.791717951559879562e-01,1.450679006469646204e+00
1.151089070626050814e+00,1.526932946244191847e+00
1.054942783237767800e+00,8.445600047331996985e-01
9.692278780080278988e-01,1.554610492444529202e+00
8.234779165651348043e-01,1.549677642966896141e+00
1.071391730450425017e+00,1.474384549320588267e+00
7.183261503003525172e-01,1.439039127276586116e+00
1.313176839755288983e+00,1.511721370355699978e+00
5.760275732091896250e-01,1.729407427085123405e+00
1.221307283296968915e+00,1.391427645348452868e+00
5.776449591575814058e-01,1.356433348710212261e+00
8.136757728933460276e-01,1.437958519228967447e+00
8.489839112424272249e-01,1.656988983558834061e+00
9.896544486896778903e-01,1.456977637277302895e+00
1.071583146379882390e+00,1.503026570331312817e+00
1.104677896411825566e+00,1.653446757381549448e+00
5.109764085234032027e-01,1.413434803071730084e+00
1.233750552793456023e+00,1.517867996480297244e+00
9.505866788596275541e-01,1.562964039576442588e+00
4.979907654729178179e-01,1.736795243735517191e+00
8.275271709656022434e-01,1.621492563614145288e+00
7.402001906593910219e-01,1.426071421846952347e+00
8.936130428116602076e-01,1.359285435909542539e+00
1.070661074913250799e+00,1.612807917074569053e+00
6.227665269919334667e-01,1.436682436686312681e+00
4.781077042613843808e-01,1.666437151087897472e+00
5.261632982922904711e-01,1.664524926943342864e+00
8.785439371167244049e-01,7.645934641843992186e-01
1.457093141054008445e+00,1.519326657455746021e+00
1.005196775961531674e+00,1.353861788653977660e+00
5.654456061857789928e-01,1.666736248894162609e+00
1.092492059539636351e+00,1.593317487977933489e+00
9.844540897040696681e-01,1.596536243486730289e+00
1.074332714662489918e+00,1.384212034932945201e+00
1.256308770716522805e+00,1.603151666667739450e+00
2.454437059491944295e-01,1.517972565536542806e+00
1.313081542978629335e+00,1.463423623019987962e+00
8.668965131760788534e-01,1.356578762067626842e+00
1.374102968103543265e+00,1.482022265884054946e+00
9.425783103774264537e-01,1.396252794797554708e+00
7.065180457605751974e-01,1.695636729256590147e+00
1.287364016557133395e+00,1.358733127151329656e+00
9.060991967242019163e-01,1.385105841659808767e+00
1.120399004417568678e+00,1.707859742552662707e+00
1.238638932164521256e+00,1.320765315474079493e+00
6.700174292264312603e-01,1.527582148313773480e+00
1.177047115672904987e+00,1.615887042792150563e+00
1.439468692361063118e+00,1.604068917426378249e+00
6.628634098261316776e-01,1.553276449250880153e+00
1.110071397725947318e+00,8.673779149876816863e-01
1.225957690779554188e+00,1.536704823117917451e+00
1.027081320567886591e+00,1.381475328481640563e+00
1.283570180245486192e+00,1.515214325348789526e+00
9.680111737468806155e-01,1.564510580033161791e+00
1.047678290229494324e+00,1.439733951637494069e+00
7.879861014791679219e-01,1.507479528404415792e+00
9.711318674047202393e-01,1.289905584707910391e+00
9.375120689629096171e-01,1.557421590573637271e+00
5.694533940814369144e-01,1.359322753566712949e+00
1.313905346391526674e+00,1.284865855006398272e+00
4.350445066117746284e-01,1.461928920679911093e+00
1.287827025418516680e+00,1.611857326736509055e+00
1.101313296207386605e+00,1.456382270811069191e+00
8.976996098866922846e-01,1.501796071662295118e+00
1.168391846893159558e+00,1.412159339782194545e+00
1.294964532564984783e+00,1.694181903390078681e+00
1.375061308731013288e+00,1.480694255193099496e+00
6.607892172071163639e-01,1.623548602811969666e+00
9.262518471256024899e-01,1.411380848845977809e+00
1.082921764204584969e+00,7.517857812325503541e-01
7.926275342114939004e-01,1.635739542024452264e+00
1.104491698843822034e+00,1.547744587939055450e+00
1.005014690254153908e+00,1.582964039873566708e+00
1.650807756454764519e+00,1.406667001875564038e+00
1.114095350906346038e+00,1.597877248191295729e+00
1.042740314319095418e+00,9.557245159764267139e-01
1.073777055332627572e+00,1.581644527920879728e+00
1.096785504692835866e+00,1.451055378245632133e+00
1.081864919319666107e+00,1.615406812058078678e+00
9.778767630396932864e-01,1.554070561543862805e+00
6.147224135519285815e-01,1.252404744986301388e+00
9.306993073884470835e-01,1.506215154625111463e+00
8.995455291302905110e-01,1.406177377627020997e+00
9.089547374741980823e-01,1.577350637076056161e+00
8.602179784949243180e-01,1.617172725546664358e+00
1.310103566426894295e+00,1.568052332626588719e+00
9.103287953307143132e-01,1.480602510832767615e+00
8.055800833843100861e-01,1.508509432636819581e+00
1.153751780206853761e+00,1.495723019388549568e+00
1.051854423488365775e+00,1.453261690926364480e+00
9.749637350000536218e-01,1.309608725192452416e+00
6.242636737007261072e-01,1.517871750696363264e+00
1.258050640787513164e+00,1.399598188914696673e+00
1.166737318548312086e+00,1.399088229538694828e+00
1.157467742026882629e+00,1.156775864688826427e+00
1.356668811341721570e+00,1.776768588123774029e+00
9.317300776102899196e-01,1.460013798833303733e+00
1.086198486576644973e+00,1.401199929090996221e+00
9.936778010795259686e-01,1.433045457788890698e+00
1.005762965295689426e+00,1.326223538978385186e+00
1.134131463990181388e+00,1.600305031609459805e+00
9.832410206237136574e-01,1.470111856217717561e+00
1.142696845362852098e+00,1.465435528886403826e+00
1.141282756463192216e+00,1.439769543024088438e+00
9.295568588226965634e-01,1.661885231392252749e+00
1.071942976420868332e+00,1.594492456539882363e+00
1.379908921009941558e+00,1.498580470884048221e+00
1.098879406691523286e+00,1.523066170307596279e+00
6.069000455103321645e-01,1.463711310680149813e+00
1.303128131548733748e+00,1.510133261124204207e+00
2.064063585198689377e-01,1.398670918279475872e+00
1.285495939051747971e+00,1.542096017557909704e+00
6.067428184972896155e-01,1.420843863385975681e+00
1.111044443321541175e+00,1.514616886492969661e+00
6.955425088479991746e-01,1.620050433608291707e+00
9.763449665298489233e-01,1.474521769436134111e+00
8.325111847101748230e-01,1.433611354354295875e+00
5.006685286904725141e-01,1.642389817933196827e+00
1.088112945822654165e+00,1.290617312432947639e+00
1.402649292705760553e+00,1.702765390237678034e+00
1.333819972050459546e+00,1.288443202714001368e+00
9.971111301549611117e-01,1.286942918223438648e+00
9.021140034418262399e-01,1.444177541805749199e+00
2.222051321194986606e-01,1.474854293725005761e+00
9.827219510236442357e-01,1.615496805509665457e+00
3.852588673280558096e-01,1.456934495773746008e+00
8.703126017449080987e-01,1.402503189140102080e+00
5.331876148851538710e-01,1.376482866943571137e+00
7.824801616158983952e-01,1.550541624659915518e+00
8.689075461268345180e-01,1.477114592127237946e+00
5.900726489783389983e-01,1.641182890402905770e+00
9.959875321902302847e-01,1.399536430768532957e+00
1.225533508855344733e+00,1.327699440825743871e+00
1.114113454548186111e+00,1.176618495962471256e+00
9.521368251995960819e-01,1.506876379394882504e+00
1.157150701681319838e+00,1.527945254001944697e+00
7.368305066582756524e-01,1.423071916313047858e+00
1.329948704873104237e+00,1.442176373415407831e+00
1.103950769985525326e+00,1.543527936531035705e+00
1.402153353162998162e+00,1.493767775820008969e+00
1.285421776163145013e+00,1.544376223312533769e+00
1.104545292014162738e+00,1.791278760344114929e+00
1.235971838166290082e+00,1.765241244620650463e+00
2.301424106996692309e-01,1.416820306349999559e+00
1.207893762907810586e+00,1.654068520661820418e+00
7.718134812031632874e-01,1.376143004022572391e+00
9.890405176980110458e-01,1.172856214629961480e+00
1.164458250808098727e+00,1.761000395005543062e+00
1.154945868398891129e+00,1.542810022653614777e+00
1.009016180421454356e+00,1.548846558497691817e+00
9.908363126647541375e-01,1.633070791448718362e+00
4.263090049620277822e-01,1.484368754906488341e+00
1.177210783002356154e+00,1.494884093557620419e+00
5.863183062272638857e-01,1.531355341316085195e+00
8.682956071484635441e-01,1.312843285562661277e+00
1.278528493066884542e+00,1.100836722977369231e+00
1.256610036613706072e+00,1.563683712986759344e+00
1.004116230953908673e+00,1.624776886070253612e+00
3.736440240387353673e-01,1.506542435531162072e+00
8.989297456452483015e-01,1.478516834090727539e+00
4.947556890069215174e-01,1.416997729942313544e+00
9.171544163609419709e-01,1.383485483370112679e+00
1.003015239908200629e+00,1.470164915906819747e+00
6.822709921853234993e-01,1.354658479595166165e+00
1.004570562415472157e+00,1.586894478095408623e+00
5.779392918798650358e-01,1.342674967080984327e+00
1.065976933156164819e+00,1.501006350646670207e+00
7.368477363205027109e-01,1.592939161207006515e+00
8.779308434737266298e-01,1.389375601656200443e+00
1.349781153235357412e+00,1.587709728331480719e+00
9.454743235408319402e-01,1.476037788517085225e+00
1.191649063010094434e+00,1.454192007527893127e+00
1.126046892798839405e+00,1.536880025301596620e+00
1.180165268115521249e+00,1.587758989448960323e+00
5.442500753292656146e-01,1.359766598495448564e+00
8.709065871699893657e-01,1.672077825864973111e+00
6.928624467807533716e-01,1.554884871638610777e+00
1.091409027744126403e+00,1.649470917055003261e+00
3.680534910281149097e-01,1.547152719729366632e+00
1.048650513703050402e+00,9.297312274636950757e-01
3.360832730872457819e-01,1.405322785718883249e+00
8.943934150909915726e-01,1.492355998687918017e+00
5.780698519039697558e-01,1.561047696946439078e+00
1.074678144572843053e+00,1.519064734554649521e+00
7.531165106875746806e-01,1.378098259056942165e+00
6.035306621501722590e-01,1.454754389550513505e+00
1.180800094127842259e+00,1.281409292755451457e+00
8.439416785460764903e-01,1.447287828547913380e+00
1.076202270813102491e+00,1.818530713671069332e+00
7.743493876860203518e-01,1.429510819105728636e+00
1.129625166800079183e+00,1.459819607538198838e+00
9.874109725720491282e-01,8.393934431906412419e-01
9.554198676240674981e-01,1.313132617825568893e+00
1.127511558010683368e+00,1.416925413366106667e+00
8.322944987728151389e-01,1.629114813426919106e+00
9.410017713637970349e-01,1.482886340658246871e+00
1.272146323676207391e+00,1.473763295225460901e+00
7.361125031207714775e-01,1.536814789548685001e+00
1.212660331351934628e+00,1.114732257410818272e+00
9.023314337162575693e-01,1.473525817320188391e+00
1.036899226809030905e+00,1.532512609756157662e+00
4.225577698175510544e-01,1.735371037186849152e+00
1.335486105221493691e+00,1.550719690981045007e+00
5.616929099939609316e-01,1.421019723977361870e+00
6.047987201939859503e-01,1.390194110523290449e+00
7.277901577802352584e-01,1.628998035916096931e+00
5.742778207502544641e-01,1.555229448048878194e+00
1.236789676568541552e+00,1.600715596363373461e+00
8.761840721553767475e-01,1.430381706955891508e+00
1.077859701349564547e+00,1.491246172224271360e+00
1.066854775600079241e+00,1.582266599445997235e+00
7.887469736167785905e-01,1.436217858054837038e+00
1.186964199747325477e+00,1.458432956701836369e+00
4.529665351447068611e-01,1.586087506465856611e+00
1.178103194194851655e+00,1.395424856142073677e+00
1.089131829394432316e+00,9.311212276097912133e-01
8.310128829963195907e-01,1.529189243460286951e+00
5.822128943457787198e-01,1.443393246998514456e+00
9.814972397056129783e-01,1.350414997886416613e+00
1.041218420712830106e+00,1.305412285023042518e+00
1.062931717324566261e+00,1.422454602012148683e+00
6.762926173980439160e-01,1.384930888720964814e+00
1.035024325186676863e+00,1.503406080242073450e+00
8.500408402385930540e-01,1.551577901194553633e+00
7.897948322912662356e-01,1.671567141811084012e+00
1.084368865621562206e+00,1.156469323360121093e+00
6.923095524111474441e-01,1.556693041065707828e+00
9.711473525630951453e-01,1.391988966672014438e+00
2.516247376196978913e-01,1.480404909432265548e+00
1.069354780568301688e+00,1.505692325375300289e+00
6.474058305144361203e-01,1.607617374826281864e+00
5.444400223200458466e-01,1.389062186605562577e+00
7.384282526287524462e-01,1.392831753832883379e+00
1.345209509042635032e+00,1.461215360461426416e+00
7.051219582392560525e-01,1.506902345201521554e+00
3.867891696883913322e-01,1.330965755474336820e+00
1.072075698057816551e+00,1.611560646894373727e+00
8.355557581572955472e-01,6.564617922685267448e-01
8.605983656155418160e-01,1.496564135228568126e+00
1.407323886551005376e+00,1.582412498077906626e+00
1.186863858357656731e+00,1.508866916153609017e+00
7.268151769520014849e-01,1.413744872644228101e+00
5.171846034305804807e-01,1.623655734682432072e+00
9.838822605362915752e-01,1.591417874386367171e+00
1.119659781306200586e+00,1.590538059276586758e+00
1.608793136532057133e+00,1.547842514768632993e+00
8.151516255348946194e-01,1.584124026707358190e+00
8.152550733563863616e-01,1.345037542451861690e+00
1.401409485310208591e+00,1.553149485051491974e+00
1.579641110175842966e+00,1.546495757732391896e+00
5.666267132126528994e-01,1.291287136630470345e+00
1.082937990260367966e+00,1.519971951351922312e+00
7.453294477892633552e-01,1.623290973579470498e+00
7.800174279589067172e-01,1.538897787364285286e+00
6.768846461873301301e-01,1.563922401369562065e+00
1.008473159801744234e+00,1.248484276448674324e+00
7.526538397979690709e-01,1.594588807806554209e+00
3.696977015138765421e-01,1.584288635429501602e+00
1.507410283515760119e+00,1.506789924893394472e+00
9.716524420450475263e-01,1.004109332874009164e+00
1.042002393034001217e+00,1.032934615346538632e+00
9.474848483966430424e-01,1.310347977073875514e+00
3.954637609451873148e-01,1.489381925204687152e+00
1.136436826595819127e+00,1.680703421918925633e+00
1.133236252305054981e+00,9.208263072939969485e-01
1.051484239759669315e+00,1.657154578299189440e+00
8.266749852054154912e-01,1.329684326556321849e+00
7.333020479901630750e-01,1.594326009856855020e+00
1.078800216619313135e+00,1.637769441015768379e+00
1.274287807926000493e+00,1.475152606486907381e+00
6.957963477277814279e-01,1.577354164551058036e+00
1.006619689940672302e+00,1.405109732981117299e+00
1.302995468720924865e+00,1.408360403330430888e+00
5.994518802561396020e-01,1.541705934295174218e+00
1.058261396302683677e+00,7.665621303607853543e-01
8.249475589014700905e-01,1.405907497261817740e+00
9.792762735164611820e-01,1.455336958865130148e+00
9.236514933836857955e-01,1.552865300148233541e+00
6.310239856579284989e-01,1.385656344974924403e+00
5.104901586742923714e-01,1.391092689998273846e+00
1.056272987159019516e+00,1.369809645312999535e+00
9.987858730765569737e-01,1.720992781185260778e+00
7.133961669932296079e-01,1.619071328487219352e+00
6.009071372486685103e-01,1.414811588105362228e+00
7.306163800265650377e-01,1.617586539634769505e+00
1.236944768287886021e+00,1.516173513399836414e+00
8.586573228240365063e-01,1.378061987892144735e+00
5.282594282517232287e-01,1.542956205281023729e+00
8.874173105849635368e-01,1.328229022331745002e+00
8.525346753764120322e-01,1.529690197533215335e+00
1.092611012455026787e+00,1.337699296537218085e+00
7.696896350026467548e-01,1.495509685366433139e+00
1.016019367566351361e+00,1.317688951449308199e+00
9.487655113831430231e-01,1.428863269631916788e+00
6.307358690927183931e-01,1.461397028557105404e+00
9.854548917629519789e-01,1.442759973624971215e+00
7.526939849897980039e-01,1.750390917420927561e+00
1.095465581001532795e+00,1.482416779597763856e+00
9.132065496813314143e-01,1.475556947027742982e+00
7.924686988520175390e-01,1.668176489650903038e+00
9.794410891155147514e-01,1.084827205248243942e+00
6.507387845278786997e-01,1.610879637731055913e+00
1.033286299523230145e+00,1.289332789947875479e+00
3.946768124284877888e-01,1.451030510047983224e+00
9.822561178888479239e-01,1.467345713385689754e+00
1.574651474503510729e+00,1.542076046844895965e+00
1.148411548969172635e+00,1.186066649460161937e+00
8.370989658464542682e-01,1.584844249453040144e+00
6.153150179414939025e-01,1.592858467466271355e+00
8.541117829302230513e-01,1.444140665209670660e+00
9.877799134921287916e-01,1.469290014843931846e+00
9.827761673057924252e-01,1.444379631634318706e+00
1.342351969927841449e+00,1.362504744388695288e+00
1.054032455982846450e+00,1.534900398493230123e+00
5.062636279565856379e-01,1.554251070035219451e+00
6.098115735093669887e-01,1.440275047820163801e+00
7.430790194440433094e-01,1.484828633895296290e+00
1.290410228835342066e+00,1.564051617035577602e+00
8.266782590369932127e-01,1.690746896502818952e+00
1.144903348281594457e+00,1.520716293171010980e+00
1.034218337657219156e+00,1.745765425153667616e+00
1.066854874402937581e+00,9.300361504324321515e-01
7.265951211509749097e-01,1.585519114366485960e+00
9.857722681093182837e-01,1.424727877961347255e+00
1.014190868451817273e+00,1.373552943075583954e+00
6.946562535656577442e-01,1.475971678090953532e+00
1.247117033665537944e+00,1.325301351876099876e+00
5.858378477847134835e-01,1.444498759344281735e+00
1.302094948141434116e+00,1.386691539608714718e+00
1.486532617572031478e+00,1.602624858553077125e+00
1.424711644376390751e+00,1.642488044634847544e+00
1.334987857701261715e+00,1.392082161507778304e+00
1.327103525812872276e+00,1.478446895010251394e+00
9.920874918651231278e-01,1.392160546224387119e+00
6.468958939777833539e-01,1.632825659687550113e+00
9.452027480444034069e-01,1.370554544284067422e+00
5.836784810120025924e-01,1.365240812433037298e+00
8.348521310015118990e-01,1.502557789579003655e+00
1.203751870509877975e+00,1.453508339777463743e+00
1.132307240111639635e+00,1.284646545969714948e+00
3.577721159963077602e-01,1.475358163779480369e+00
1.292581484249998969e+00,1.526179413209740376e+00
8.924976961899799832e-01,1.479525133932749092e+00
7.830012945628728183e-01,1.412949439481220981e+00
1.074421016645024540e+00,1.697768225834246802e+00
9.528688536762922601e-01,1.396671031705485566e+00
9.524635391517927152e-01,1.559250265854381201e+00
1.031641721664252609e+00,1.505225443203588975e+00
1.017909753856338195e+00,1.481511795722263436e+00
7.508592993889223743e-01,1.467242611142813180e+00
9.594243814994154462e-01,1.137748352031050958e+00
1.259571977433546097e+00,1.579461538398661880e+00
1.170627887262409406e+00,1.468561117379491909e+00
1.051777689819750616e+00,1.524821223069629861e+00
8.636771726166205809e-01,1.554676833907716382e+00
1.118080429266411935e+00,1.497731064988859551e+00
8.863953406376459121e-01,9.888739889067746924e-01
6.589852695541164040e-01,1.580403522978984121e+00
1.087829281985775554e+00,1.640127401203401059e+00
9.632049689687629535e-01,1.349734942046544539e+00
7.083164980289420321e-01,1.627511184274861744e+00
9.298332749594837576e-01,1.381560812203645794e+00
1.267729831225195225e+00,1.438782006842558303e+00
5.384019345945454393e-01,1.484980714248812728e+00
1.019884978563607936e+00,1.503564463792454786e+00
4.587826040934953609e-01,1.551253587129705069e+00
8.161873042593805749e-01,1.216663612137650397e+00
9.187713446231476899e-01,1.502062476566710547e+00
1.073906173059494762e+00,1.620982236840606605e+00
7.923664477118710359e-01,1.489654367155885506e+00
1.093477316298835378e+00,1.608734488177522737e+00
1.084083432957337223e+00,1.547359479494770040e+00
8.104640793376590713e-01,1.538434311462425708e+00
8.859973624518733271e-01,1.484745795398724644e+00
1.257890898557527448e+00,1.511558727261118840e+00
1.079440009005728784e+00,1.306369018520816550e+00
1.470360882021108706e+00,1.696227375171970753e+00
6.939334764408853218e-01,1.516416552836545639e+00
8.544237331950860215e-01,1.452273290358803814e+00
5.302704408492369126e-01,1.599843338741693266e+00
1.128481908554239022e+00,1.512663202283696107e+00
1.067325992693263004e+00,1.446251619437126434e+00
9.331343275315707730e-01,8.054712722958192739e-01
8.876158894375757447e-01,1.505820443472852821e+00
8.614667057556337770e-01,1.405587018178787284e+00
8.665337966183115359e-01,1.605780342366036839e+00
9.381086596324997862e-01,1.626592813407232718e+00
1.465994626398655409e+00,1.444339022665727557e+00
5.731750676993910831e-01,1.486835461573098982e+00
9.463751790881910209e-01,8.254154651802373399e-01
1.363941867118289242e+00,1.653227820987110963e+00
1.051897146957588181e+00,1.349441142133602112e+00
9.312834849928595116e-01,1.447184293931359500e+00
4.837321237849465660e-01,1.396696212099738821e+00
1.116255979394676467e+00,1.411950758444100451e+00
1.360498902802271370e+00,1.525395490119781261e+00
8.998871090038443876e-01,1.505294361731612351e+00
9.612840693201059050e-01,1.550861134544303743e+00
7.216411105133164750e-01,1.684279377967281555e+00
8.604005185327966432e-01,1.478339995017196262e+00
1.274152398122463836e+00,1.489364517979091973e+00
1.144316909607109967e+00,1.473763612725926597e+00
1.102092428161407511e+00,1.432156573143996026e+00
8.225056094904796833e-01,1.599819173337606149e+00
3.874066535701738423e-01,1.533067086505434995e+00
3.647996375882522346e-01,1.436224841215502979e+00
8.520540428560563484e-01,1.513263174930460808e+00
8.191767828759564107e-01,1.229859413948673819e+00
5.858633741794472272e-01,1.269493658043497897e+00
1.095939910449299948e+00,1.571951393743577396e+00
1.241771146890368049e+00,1.336795298069178628e+00
1.443617873482870406e+00,1.567572907060413634e+00
9.004576628257424664e-01,1.519960784772393714e+00
6.986360748042688140e-01,1.559509772045934106e+00
1.037770561269800051e+00,1.411222931961158222e+00
1.271538324043196333e+00,1.490080862377702653e+00
1.323534494846386078e+00,1.620829955883755336e+00
1.089174105010530136e+00,1.528351918828377398e+00
3.201868091975673125e-01,1.443879611749764313e+00
9.987513026206311650e-01,1.227842292828475346e+00
1.391633681256248645e+00,1.623882457681287139e+00
6.766317299437654142e-01,1.520724027278069101e+00
9.844553059498778458e-01,1.324362026096403078e+00
7.114407516429221978e-01,1.462068175056507435e+00
1.401639043598983392e+00,1.591018021491967138e+00
1.228728346016725981e+00,1.676066721181252328e+00
9.713024427169536512e-01,9.801014808763417463e-01
1.446913280822825554e+00,1.501650195449873770e+00
1.083186197330674005e+00,1.117820765896944124e+00
1.500890682979047153e+00,1.621920668843299662e+00
1.170167864004258318e+00,1.208400649561086393e+00
1.160099412210475522e+00,1.480200084977362440e+00
5.412933336554244246e-01,1.652327311856520264e+00
9.970656717352406329e-01,1.524345883990182893e+00
5.702939986228690028e-01,1.491652248874250297e+00
6.394191847585237731e-01,1.493520651855099635e+00
1.230173012722934001e+00,1.449344438391578116e+00
6.359606648290895281e-01,1.573696640586389472e+00
1.495014134561166719e+00,1.587273019878930214e+00
1.051459824213497374e+00,1.764255667126942040e+00
7.522851608154400571e-01,1.450106727126155626e+00
9.424825343838849623e-01,1.431344724089079312e+00
9.584308143026527560e-01,1.603673054573550472e+00
9.996897581083787898e-01,1.284669581169747721e+00
8.788972913218005001e-01,1.130478300431992489e+00
9.212258407148414818e-01,1.445928384072574735e+00
8.409717837614305580e-01,1.586417913534747814e+00
3.243719441625641520e-01,1.480389776405926172e+00
1.177624026211379960e+00,1.587925284173628659e+00
1.034251740060836644e+00,1.546963649604297775e+00
1.315688115563579563e+00,1.413175231004776711e+00
1.167911716377112219e+00,1.437221803638936368e+00
1.221537670876845283e+00,1.618689600887983859e+00
1.150056849898437150e+00,1.504987517576284350e+00
9.989511882132049436e-01,1.475306452699482795e+00
1.057179290414778761e+00,1.849342237791416821e+00
1.266539591669816112e+00,1.656507630124758101e+00
7.926215620857126609e-01,1.585924617465327646e+00
8.975002139256147426e-01,1.394693522207796743e+00
8.589626947588584471e-01,1.452719283455470523e+00
1.109768363924205969e+00,9.633709657122426773e-01
6.075495920868922983e-01,1.601700291738432869e+00
1.136445298612964283e+00,1.556773206988353087e+00
1.269157836641043202e+00,1.581900249586307927e+00
8.001793220466482115e-01,1.677240689493820103e+00
1.208098271308252869e+00,1.448552310977479829e+00
1.078177397032213047e+00,1.625051480431106254e+00
8.872639883426762797e-01,1.477720141668953602e+00
7.689266199585496064e-01,1.569757700255443478e+00
1.358105673024782023e+00,1.461732078350608921e+00
8.704540338057077387e-01,1.636706304600908934e+00
1.030331931504940624e+00,1.580896678825090440e+00
9.670959479608361997e-01,1.416222935883260092e+00
1.201692820967541264e+00,1.520829174202514178e+00
9.022414873062929441e-01,1.483005604144096878e+00
7.337267102094847671e-01,1.536022687371275897e+00
6.172972942635153171e-01,1.586779712858782387e+00
5.754507475620607160e-01,1.507683860825729472e+00
2.695528384010829615e-01,1.469025695925169295e+00
9.773614267100708686e-01,2.668074837913649300e-01
1.207704003986444175e+00,1.349105344933425377e+00
1.176753499197232156e+00,1.435422653517689939e+00
1.318107097329982880e+00,1.680869447885932733e+00
6.056135816672012506e-01,1.420677524032417205e+00
1.344042499710880856e+00,1.392133634066364145e+00
9.842520388456071911e-01,1.147007124492636976e+00
1.129998898646562333e+00,1.043936758076955629e+00
1.045471639431649225e+00,1.472902765564130245e+00
1.079364194860866100e+00,9.533611573729798838e-01
1.108622096808456359e+00,1.633379705726312636e+00
1.095505991657628186e+00,1.554721080168613101e+00
1.109604013964337721e+00,1.386930842170442491e+00
7.329092630672546793e-01,1.433532816548059197e+00
9.905897601346339565e-01,1.422543851398376136e+00
9.533400485121938939e-01,1.568396585069873117e+00
1.066981939699324311e+00,1.544918758031562867e+00
1.022417824975935474e+00,1.699319876444508548e+00
1.041490601092807333e+00,1.450175837573850934e+00
4.887781178013247962e-01,1.336446327463474804e+00
1.358194087903920710e+00,1.163059575812680047e+00
1.222387116440758259e+00,1.566502328946081546e+00
1.122136376969687044e+00,1.698272536991572323e+00
1.579110044416766501e+00,1.432685315926379044e+00
5.683319634436696521e-01,1.548868489491411760e+00
1.117809893706884994e+00,1.409592402674401113e+00
2.802975225604949494e-01,1.565672855263656293e+00
4.778510652486949728e-01,1.405776260633500474e+00
1.089385672583529141e+00,1.490595998201909911e+00
3.628741315136261303e-01,1.492155508702864397e+00
1.145325361423709998e+00,1.631474762872305195e+00
1.197849949983561757e+00,1.611804406627063146e+00
6.802547107417409311e-01,1.565837223624069185e+00
1.128379938157122009e+00,1.584981367970523358e+00
5.315020524071158992e-01,1.506177549371876090e+00
1.258853642036749321e+00,1.599892079695265368e+00
9.107089281734694897e-01,1.499012547469137813e+00
9.969899462324739448e-01,1.230907738589117173e+00
1.251395435930602762e+00,1.375147084974607248e+00
7.262187113671968453e-01,1.497719660526666940e+00
7.439809713042819794e-01,1.459610149057972928e+00
1.368186804332875539e+00,1.352252584052558992e+00
5.663372007123486096e-01,1.558833721560082708e+00
1.016665220057994867e+00,1.210887580365807237e+00
9.407322869941152632e-01,1.487189419949878744e+00
1.087028999693226972e+00,1.307581751149270222e+00
6.403908232371872122e-01,1.368514251536495419e+00
1.008294327398216783e+00,1.521311817219788587e+00
1.088667107850314952e+00,1.497533480468473233e+00
5.471133129089909009e-01,1.509263817742846348e+00
7.496094286450052380e-01,1.564315779514159788e+00
1.188513847876054852e+00,1.451176970860373672e+00
9.118017953932063824e-01,1.485959937420590071e+00
7.320180696553955091e-01,1.496888346622688548e+00
9.756262450697661404e-01,1.569607994046335442e+00
8.483111935019737038e-01,1.550538506173562592e+00
6.074403597650002151e-01,1.557953806949766484e+00
1.038066505744774215e+00,1.412646571156013886e+00
1.175880337306096646e+00,1.480961875534473782e+00
9.084650261946503047e-01,1.434621561448273575e+00
1.018763176644057689e+00,1.532285297450083572e+00
8.337994588305666088e-01,1.473673322184741119e+00
8.662969305365331163e-01,1.653028550814407138e+00
1.074269936614193233e+00,1.188019638768003761e+00
3.199230001031955206e-01,1.386689589589836347e+00
9.049023420960018438e-01,1.281593850362469533e+00
1.084187869677259775e+00,1.628894801460258668e+00
1.116072048100463565e+00,1.507749675463669004e+00
7.842740927128234452e-01,1.530101769389385691e+00
5.181864507235257600e-01,1.570751077481834290e+00
9.700335427518649301e-01,1.379418461423284503e+00
7.324456986017919835e-01,1.640395520673390228e+00
1.294146234831156539e+00,1.747756026618358716e+00
1.341601807366880061e+00,1.375942949585540864e+00
1.306975805870373764e+00,1.565281405641650192e+00
1.122928745533031680e-01,1.617219074400124690e+00
1.134592505218671388e+00,1.557933524265948222e+00
6.230980659795402055e-01,1.695698421632799047e+00
1.032168335955743865e+00,9.899193935687972123e-01
8.481459053925307634e-01,1.437154616630662796e+00
1.225098345470780670e+00,1.498289086582644147e+00
1.168132058319497180e+00,9.018200166009074925e-01
4.670120335399115530e-01,1.598210198126358561e+00
1.076574124146818079e+00,1.513007378309732864e+00
8.518120706025291700e-01,1.356087575967947378e+00
1.057399113573013416e+00,1.361323220555618718e+00
1.089134895085337895e+00,1.582432108193617681e+00
1.103095881003508971e+00,1.356093909186094626e+00
1.147884019309624248e+00,1.103208625991465741e+00
5.040703784164419776e-01,1.525154593998118813e+00
1.160037714352616600e+00,8.994209237044927807e-01
1.106011938985122400e+00,1.304605794396882734e+00
9.385821963094217457e-01,1.000438584562251432e+00
4.883188149882966012e-01,1.300015265989747260e+00
7.784843745572195273e-01,1.576618321504774878e+00
9.962234126364043485e-01,1.385487542971353125e+00
7.769842150010181081e-01,1.455293674972566009e+00
8.256559880001329566e-01,1.380258320568971797e+00
8.188089334421867482e-01,1.465299549605879381e+00
6.235707556698331100e-01,1.558744345399384779e+00
8.063636471079055346e-01,1.622113799196769568e+00
1.196966498913981214e+00,1.477304509194461879e+00
4.602639757619576555e-01,1.679028129139427561e+00
1.289529395708910231e+00,1.539459303177000749e+00
4.692962702188010482e-01,1.621496307595673647e+00
9.262619449408177053e-01,1.479841451143568687e+00
8.574644638060295865e-01,1.598246748066312950e+00
6.908484905632684692e-01,1.432744008762915744e+00
1.131190882768702277e+00,1.600012031318295280e+00
1.239758846270030634e+00,1.506991655907823580e+00
1.128294129611961072e+00,1.381504291486305380e+00
5.425355321563997135e-01,1.605789114968571463e+00
7.685357016423994825e-01,1.514795483528975639e+00
3.424212016768203859e-01,1.626096412747808584e+00
8.149361576595763879e-01,1.597100432815236060e+00
7.137443816757795823e-01,1.581156572478568112e+00
1.137299127554046940e+00,1.383396872982728842e+00
1.215430940823664541e+00,1.184128980571875100e+00
3.628525902123745928e-01,1.647093787996046999e+00
8.607886517284907280e-01,1.419411730166008301e+00
8.610122583304775645e-01,1.461229496642697079e+00
6.300379385530200382e-01,1.499881999851144565e+00
1.248805981264381249e+00,1.656777507052480392e+00
7.742736510481005308e-01,1.503157360694650002e+00
7.414367336272016384e-01,1.256077774684022152e+00
9.497170434458128696e-01,1.238430814848542116e+00
9.522482718628338949e-01,1.562292149663831786e+00
1.181446888854550181e+00,1.138396653370250755e+00
9.239208536258211035e-01,1.365685820834458886e+00
8.018125249516648845e-01,1.455028473328799254e+00
1.132367360118550881e+00,1.702124846650372669e+00
1.228533673928579706e+00,1.585913396744681902e+00
9.681956176687407378e-01,1.510108886476699386e+00
1.110039286277958892e+00,1.556685714609971516e+00
1.083863282717327126e+00,8.499224430698720800e-01
1.203118693532656103e+00,1.541150845370917732e+00
1.155118288179904695e+00,1.532317399655080514e+00
1.089504703329465141e+00,1.607932367802911600e+00
8.790347093462980155e-01,1.459248374568153928e+00
1.097198864410175112e+00,1.721975380185540194e+00
9.922043338332211526e-01,8.008403878889236438e-01
9.003701609040412057e-01,1.474782249907494514e+00
9.604203654405951696e-01,1.410194485908731865e+00
1.367459483684331456e+00,1.422224900054130936e+00
7.127328840495055218e-01,1.563544457825406075e+00
1.421762565071906570e+00,1.693839880896076400e+00
1.035304530996424832e+00,1.439438509120134047e+00
1.252794511087937490e+00,1.293099896547309502e+00
1.011243877395206159e+00,1.236458960146562536e+00
9.601800969511877781e-01,1.501093623718595449e+00
1.577419197933012995e+00,1.550227533810808245e+00
1.436362639968785437e+00,1.318174714455230934e+00
9.535883393112151163e-01,1.474484236511943935e+00
9.969047646393184303e-01,1.343344911586034973e+00
1.451070298019882632e+00,1.583835628797069628e+00
1.049202739266989814e+00,1.329789069196962936e+00
1.200216865138292066e+00,1.428906205365451987e+00
2.425141982934055362e-01,1.621661279741155148e+00
9.182763739900090538e-01,1.429763234744934053e+00
5.011299319424781240e-01,1.370442309953914028e+00
7.737044324004042073e-01,1.464942550984052350e+00
1.012429780608408603e+00,1.570106666416199337e+00
1.092765302279036232e+00,1.045997965692073706e+00
1.162549473060380922e+00,1.544792293231958435e+00
7.154168725622243041e-01,1.649660812821640565e+00
6.756577460789401357e-01,1.581108039554601996e+00
9.103316356882324989e-01,8.416579538809347838e-01
1.083089271520699004e+00,1.620646967386691450e+00
1.005770040913712027e+00,1.573236507953706509e+00
7.174615963026643728e-01,1.604071510785268107e+00
1.226242001696081996e+00,1.151513238392852356e+00
8.787765328005940901e-01,1.379574039671141783e+00
9.505415701382278204e-01,1.359730953133694742e+00
9.548710364387279492e-01,1.482590019124816250e+00
1.307161544507208673e+00,1.418922705858426836e+00
4.063819534475131556e-01,1.632273915397461694e+00
6.181989795878288785e-01,1.367846954455027797e+00
7.128828702420215713e-01,1.613506095724610123e+00
6.974458844966220372e-01,1.709108226863412794e+00
1.178880682857109896e+00,9.252627192949980373e-01
9.989485898026950750e-01,1.490813255039489249e+00
1.028662628245478050e+00,1.441300833000229042e+00
1.242181378282029680e+00,1.051181178909305736e+00
1.106616028379198813e+00,1.532208157736619114e+00
8.697088545995736997e-01,1.623513996442955021e+00
1.045659165172203586e+00,1.478754317955010444e+00
9.882996869652111993e-01,1.659016120040087694e+00
7.569601080767387469e-01,1.225570584665788498e+00
8.803306284145122618e-01,1.284930319743396776e+00
8.600579960006402569e-01,1.438441397217896878e+00
7.264428355933508774e-01,1.379685159571844899e+00
1.019953565640317805e+00,1.477198120805868653e+00
1.131638233007931316e+00,1.474512206205470743e+00
1.039378401146313191e+00,1.619077891085235699e+00
1.075740038623839823e+00,9.268946307404603013e-01
8.632843984928133541e-01,1.574819521920300947e+00
5.507559261498850001e-01,1.373037692130126164e+00
1.201014058798830719e+00,1.517227480162181452e+00
3.835006202314171775e-01,1.406174568356291177e+00
9.198886011927571715e-01,1.380925159033886906e+00
1.560849172247384065e+00,1.531203048207815165e+00
8.064615483933412765e-01,1.600314721731173284e+00
1.063441148253907675e+00,1.146456626607783802e+00
8.846811887942453989e-01,1.573773613019842532e+00
1.607189943333307003e+00,1.439301235386813316e+00
3.841940322112799566e-01,1.493858632218189708e+00
1.103115361765140134e+00,1.428631318182449483e+00
9.621981079108626878e-01,1.235722057384246231e+00
1.239267690906238562e+00,1.745097808520963412e+00
1.046629435722247203e+00,1.470625063494706675e+00
9.296010025124695764e-01,1.509156839949614248e+00
1.042756982929949672e+00,1.595300935997177039e+00
1.209727094509468026e+00,1.537851491191897679e+00
6.415239924268441030e-01,1.473611516022415691e+00
9.883289477019913116e-01,1.256767941791437249e+00
8.377339882948227068e-01,1.608873403729445650e+00
1.002925630920828981e+00,1.572082077312404236e+00
1.042752987740349857e+00,1.621299156703748912e+00
4.205602077609617018e-01,1.569681041102204411e+00
1.036764352907298070e+00,1.052434853136569703e+00
6.852335197695139657e-01,1.555814167010848070e+00
6.004400663739897226e-01,1.532004705561599289e+00
9.863135900960372515e-01,1.417427302508971421e+00
8.727093891591964914e-01,1.395520361541277898e+00
1.027226823336941486e+00,9.306468576124465875e-01
9.069066153854110635e-01,1.000789943001639815e+00
9.991896550813897937e-01,1.341032894028751254e+00
1.089476191853344433e+00,1.499577981495488599e+00
6.368374317589216016e-01,1.530811563120237473e+00
1.090126653670970613e+00,8.802877676382341310e-01
6.712932078278084358e-01,1.527002682050583759e+00
1.036845097058140652e+00,1.653809522040154967e+00
1.005935085611033175e+00,1.563466898954900097e+00
1.128598791122995548e+00,1.612978758881794095e+00
9.416852537974584880e-01,1.536029841905181881e+00
6.963415025922504720e-01,1.732243920239217694e+00
1.340229040358746904e+00,1.324127971346697796e+00
8.173940316456149713e-01,1.389830248767276899e+00
7.238016202532774335e-01,1.518664482560094786e+00
1.059703824603824840e+00,1.172681294031451937e+00
8.089880782819293126e-01,1.428824728371376196e+00
1.139909813494216051e+00,1.625585686009211273e+00
1.021184315561599609e+00,1.594178046845608376e+00
1.604611769291895751e+00,1.617691548851521111e+00
9.072423706445977842e-01,1.332654899565880235e+00
9.989920970921986054e-01,1.455144796431424359e+00
9.416566617318193888e-01,1.486960912034696713e+00
1.313614568505761637e+00,1.470730772624926574e+00
4.219043032744744792e-01,1.503938474167028971e+00
1.364978420626634659e+00,1.501034636674577039e+00
7.662328039664580981e-01,1.668451927229367637e+00
9.793366928254354509e-01,5.704948234242118721e-01
5.605605309202259523e-01,1.604852115609459284e+00
1.170606262931169539e+00,1.559244377919659419e+00
9.015285665903502998e-01,1.484241891269016733e+00
9.766451293363347386e-01,1.583456395415264728e+00
7.681957183347419837e-01,1.721150158415883924e+00
6.729755321757344699e-01,1.474215716028393741e+00
9.052941177022375552e-01,1.422280967669180107e+00
4.628331704302028338e-01,1.548439102517683796e+00
1.293472958706806342e+00,1.471731250620788911e+00
1.077181291297791388e+00,1.489704656189102083e+00
5.390795538850141622e-01,1.512216216868156327e+00
9.608777422509613420e-01,1.627188501548794797e+00
1.025871896561232788e+00,1.566417124594678079e+00
7.278541064203305488e-01,1.577120775127711871e+00
1.230998088356832110e+00,1.576146446865752226e+00
1.090027587647046214e+00,1.505513116221609549e+00
1.207002797516485426e+00,1.690970521137082461e+00
1.035990832205069934e+00,1.538660147304697245e+00
1.232349730274507227e+00,1.580688399720489912e+00
2.852812187931664800e-01,1.678111225617848312e+00
9.081181788654749676e-01,1.555575103157610162e+00
1.373146013151044453e+00,1.588865269938678271e+00
6.516185026296048566e-01,1.559840172857999807e+00
9.224849757075037626e-01,1.296043682753609039e+00
1.287335384309547637e+00,1.477520059963849608e+00
6.778214556349041464e-01,1.559894085595364022e+00
1.097208069264808739e+00,1.531813948447872553e+00
1.238689114081743758e+00,1.679563216099299705e+00
1.307281504024081054e+00,1.568418374653270941e+00
1.196379636576066163e+00,1.620480942324339813e+00
7.985613835852879427e-01,1.418222646301645851e+00
7.231451595477793592e-01,1.311756996378805606e+00
1.211051954946673392e+00,1.415054419196901447e+00
1.171797716195865036e+00,1.404615176219159656e+00
8.857558965884471114e-01,1.097462433247132108e+00
9.214073141274743417e-01,1.561848674151271377e+00
5.735678022068443349e-01,1.543011969155923202e+00
7.782782868872549775e-01,1.402830539328422388e+00
8.530558545363458034e-01,1.691260442269343134e+00
1.107756987062350706e+00,9.311942884649029306e-01
8.886128888510252954e-01,1.761926674276182547e+00
8.947577600228959760e-01,7.618858296615382830e-01
9.388052265685360442e-01,1.433852434515017649e+00
9.909465373207885230e-01,1.554688107133171071e+00
1.218170371887133285e+00,1.722100176468996491e+00
1.412184344078994513e+00,1.574521808847411997e+00
1.476348706032531766e+00,1.625019815267015444e+00
7.128800438744574697e-01,1.547026061010845721e+00
1.066369673282419273e+00,1.436244296927699393e+00
1.024720631257967085e+00,1.460969027089014327e+00
1.328537408845719359e+00,1.548186065701526726e+00
1.129309097590058153e+00,1.602685395508985478e+00
8.893369675836449995e-01,1.392332021628089445e+00
1.130435689500467245e+00,1.449579349053901511e+00
1.283851233774584655e+00,1.609654679327641391e+00
7.843961753912453982e-01,1.501159323633440401e+00
7.667400247767386379e-01,1.467562396143198278e+00
6.810082971830505594e-01,1.410431235714971088e+00
1.171663061642907122e+00,1.749909212741257880e+00
9.439910195589261699e-01,1.395514408977505560e+00
1.228918541007892884e+00,1.311667511302531564e+00
4.576643344150020942e-01,1.534345603832796945e+00
1.159284413839691830e+00,1.270438598589947787e+00
9.647738347676781956e-01,1.427687981399340167e+00
9.362229465395393024e-01,1.467399657610007457e+00
8.952438793784331938e-01,1.541161549584778800e+00
1.286820968598131776e+00,1.279687360504182747e+00
1.281905381795673815e+00,1.597451976142833185e+00
1.138613680439315212e+00,1.569075598462159382e+00
7.047656183697235122e-01,1.344425649520565091e+00
1.168478028039663830e+00,1.615904731045561205e+00
6.741504611153587012e-01,1.445406360191643813e+00
1.026786623074678939e+00,1.365296763729474172e+00
9.349971326933632643e-01,1.278028179009671472e+00
6.638423061556470994e-01,1.450047664108239820e+00
3.933613672514254533e-01,1.607500942100507535e+00
9.661978249827992693e-01,1.638521115535281236e+00
4.073027224047951478e-01,1.623641820169057892e+00
9.990539566330273180e-01,1.662760559694328677e+00
8.401649469425522820e-01,1.611928965433908845e+00
1.245164578556155810e+00,1.574313572751584678e+00
9.539132948633390896e-01,1.457934286019769266e+00
8.513895279411547445e-01,1.653520879873724647e+00
1.253310780206093211e+00,1.503294746651368641e+00
2.854668582954671407e-01,1.481270650589428861e+00
1.236440928764997782e+00,1.539583623127293688e+00
1.331564043235657691e+00,1.612385762183710547e+00
1.143769532265137112e+00,1.226662987214140133e+00
9.228688883953033439e-01,1.574193557265511911e+00
1.014780852980833092e+00,1.433216856276441797e+00
4.570542969539902467e-01,1.555951298590381171e+00
9.685469858137569776e-01,1.384426050357318250e+00
1.218230676217918029e+00,1.619794601998084005e+00
1.149217506481742479e+00,1.531160928786670761e+00
1.159769502189114565e+00,1.226760174158178174e+00
6.416388506789159063e-01,1.514919460669940099e+00
5.389410717334482959e-01,1.555032967440670655e+00
8.442250612503239271e-01,1.169015266954018362e+00
4.902693297969005215e-01,1.633888800875011649e+00
5.102649333348001637e-01,1.627666314172196538e+00
9.527994505371338851e-01,1.400944215838417328e+00
1.036445466091517220e+00,1.361300688757593580e+00
9.762436896348617443e-01,1.303564146206446894e+00
8.717440798954150250e-01,1.449848596186952276e+00
1.183059596765041688e+00,1.446322288892426755e+00
1.068097018284502653e+00,1.333618847561076404e+00
1.078631897920885763e+00,9.091903565522370112e-01
1.063143577393441008e+00,1.458369813121592751e+00
5.123266442021243705e-01,1.509178863167235152e+00
2.856705843274315315e-01,1.439502619026542751e+00
8.537840857811398454e-01,1.558773980041118223e+00
7.802039227412569389e-01,1.459324534453119826e+00
6.654277480035634129e-01,1.623306908222682532e+00
8.752099923794556258e-01,1.402995732675058838e+00
6.922559514623923826e-01,1.289417172891943242e+00
7.470571682066284858e-01,1.414005773858318271e+00
6.145808283840106245e-01,1.664145991426611459e+00
9.645393613208635974e-01,1.714294571187997551e+00
7.281982622628757618e-01,1.410001667704636086e+00
1.038676700883653492e+00,1.529761676178991614e+00
1.098140018652285166e+00,1.343905105713620429e+00
9.216793135371931234e-01,1.472975516208185454e+00
1.109230974015110505e+00,1.485390114994769251e+00
1.159773339014295912e+00,1.454824458578309887e+00
1.248166677081349984e+00,1.497452848589952090e+00
1.159900675170801643e+00,1.521792523454836621e+00
5.404641028296921501e-01,1.775101072607105257e+00
6.778941058679048837e-01,1.593928832783650940e+00
8.006705574122374713e-01,1.529862772502962098e+00
5.557532552759683053e-01,1.387242572224384851e+00
1.162514623298581462e+00,1.643622136983693416e+00
7.751630882221143271e-01,1.613062672599477887e+00
1.094981427843390254e+00,1.603007506518038250e+00
7.336420519449025068e-01,1.666025488312079084e+00
7.039468946351169487e-01,1.531122800502350945e+00
3.354996030673421670e-01,1.434738152099624298e+00
1.130153081601809939e+00,1.451531229838876502e+00
1.212041687905285769e+00,1.496172417756728823e+00
8.912556068882218074e-01,1.658100173027424962e+00
8.870547293016730617e-01,1.606620264651394070e+00
1.107894591665204986e+00,1.462577433955001061e+00
7.985002665425013912e-01,1.527610895498948462e+00
3.477583104930526692e-01,1.551169243533563114e+00
1.072121137407191283e+00,1.634385958827791585e+00
8.167359786006009870e-01,1.382250658667286247e+00
6.467842056725531252e-01,1.499168038178706697e+00
8.126323075184507250e-01,1.576203242236234869e+00
5.594585434252900003e-01,1.536461432244234926e+00
4.069842809120053917e-01,1.458860223799334443e+00
9.175766144858922280e-01,1.488155424300934504e+00
3.918881072056358272e-01,1.546314886010881073e+00
1.063994294746854585e+00,1.533139251181215190e+00
6.531770352397948676e-01,1.688986373647786587e+00
1.029359221350408804e+00,1.259175394237470602e+00
6.847530908367465141e-01,1.502062945147996764e+00
8.077042877275975030e-01,1.343634659250569907e+00
1.126462994756669334e+00,1.527725689706631584e+00
9.513790030576879664e-01,1.324230469542312605e+00
1.254174252467779471e+00,1.432107243304529653e+00
1.135244910197140022e+00,1.352643822964754605e+00
5.010287309356954433e-01,1.657039286949690160e+00
8.980828164279861525e-01,1.491753270771818629e+00
1.068207104437449706e+00,1.461766806810374852e+00
1.139568666685637943e+00,1.318999506639517261e+00
7.696292484099293008e-01,1.549439673172688270e+00
6.332166572349479106e-01,1.439068406554373070e+00
5.650802129469006951e-01,1.555395757385640065e+00
1.377028064685926312e+00,1.502254499549493305e+00
1.009550835341993746e+00,1.417954300291378367e+00
7.320792700870060177e-01,1.566727910152714731e+00
1.462379054869905826e+00,1.458611202095504433e+00
1.452428502464273574e+00,1.661799521942157298e+00
1.297077760564199655e+00,1.478803459995197134e+00
9.279692253286808690e-01,1.563361452143368524e+00
9.486177940941212805e-01,1.083840423134235786e+00
6.031933141197318715e-01,1.247291264319257298e+00
1.129142027082551625e+00,1.534876347924706286e+00
6.987182353176197847e-01,1.557169727426398254e+00
2.875693016086974252e-01,1.331790706049685857e+00
1.059957685512513681e+00,1.461622741120698787e+00
9.215222274285366222e-01,1.302785594684329640e+00
1.187784590026763620e+00,1.485952931800990084e+00
8.140343970980981059e-01,1.494799700325492919e+00
1.105629636998376242e+00,1.675028244609140682e+00
1.241994722982398214e+00,1.475228006988146490e+00
1.163631506092441814e+00,1.560499160347653014e+00
9.351761676739929197e-01,1.690071713534348374e+00
1.072644762136568675e+00,1.597647992851500165e+00
1.025294532474545717e+00,1.572075253724102284e+00
1.104174420451892846e+00,1.212977027148780973e+00
1.630283747610999256e+00,1.391825608933346281e+00
7.774961011961155632e-01,1.538359491479945884e+00
8.248758205900814655e-01,1.605691817651686559e+00
2.297007693385383631e-01,1.531364848259051836e+00
6.340391462978635095e-01,1.589813579345960237e+00
1.646451838624555020e+00,1.665834363326022638e+00
1.250901870762496815e+00,1.525258720086922981e+00
6.947506651393102750e-01,1.587807568450049445e+00
1.222197871983567330e+00,1.530108946859702446e+00
1.226296477049460432e+00,1.393013760920837507e+00
1.090684644700147921e+00,1.556710066963327366e+00
9.129092149718062155e-01,1.611462176768148735e+00
9.211767941473585353e-01,1.542735594066160010e+00
1.085053479369878060e+00,1.680655156349736945e+00
1.237993793734248005e+00,1.425203428420705132e+00
1.232448445987505137e+00,1.617791311057538817e+00
1.108223841122899955e+00,1.396150941429235681e+00
6.108973739985498197e-01,1.406411343442746764e+00
4.738066005161770677e-01,1.584624877563471923e+00
9.215612180402000808e-01,1.273231756015821059e+00
6.900747464447076762e-01,1.446087350871483768e+00
1.294285544234848206e+00,1.420090282920996483e+00
1.189890024129512058e+00,1.284047468853458218e+00
9.772225572664285931e-01,1.555877935022663028e+00
7.390956461706750247e-01,1.565035910004887620e+00
1.029001490180363909e+00,1.374263306568884735e+00
9.828128035852312649e-01,1.560523074183122638e+00
1.678841766443771366e+00,1.488764163312405131e+00
1.281903277308164002e+00,1.521068478701767868e+00
1.265416033274339380e+00,1.531632909814355736e+00
3.550438531202322889e-01,1.506469401075186232e+00
9.128285229831595293e-01,1.683416029174462647e+00
9.761794808620815056e-01,1.446631786059634273e+00
7.471583726522380564e-01,1.430534048749831033e+00
8.415106382562823617e-01,1.413280810634325979e+00
1.529497640536971348e+00,1.530428133733932494e+00
7.099302204950288520e-01,1.352798364196452940e+00


==> Data2/muhat12.dat <==
# arm1,arm2
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.777777777777777235e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.999999999999999889e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.222222222222222543e-01
1.000000000000000056e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,5.333333333333333259e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.111111111111110716e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.777777777777778123e-01
1.000000000000000056e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.888888888888888840e-01
5.000000000000000000e-01,6.222222222222222321e-01
1.000000000000000056e-01,5.444444444444443976e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.444444444444444864e-01
5.000000000000000000e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.555555555555555802e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.999999999999999889e-01,6.333333333333333037e-01
1.000000000000000056e-01,6.111111111111111605e-01
5.000000000000000000e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.555555555555555358e-01,4.000000000000000222e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.777777777777777235e-01
5.000000000000000000e-01,5.222222222222222543e-01
2.999999999999999889e-01,6.555555555555555580e-01
3.444444444444444420e-01,5.000000000000000000e-01
2.999999999999999889e-01,1.000000000000000056e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.999999999999999889e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.111111111111110716e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.777777777777778123e-01
6.999999999999999556e-01,6.333333333333333037e-01
2.999999999999999889e-01,5.333333333333333259e-01
5.000000000000000000e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.111111111111110716e-01
5.000000000000000000e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.444444444444443976e-01
3.222222222222222432e-01,2.999999999999999889e-01
2.000000000000000111e-01,6.222222222222222321e-01
5.000000000000000000e-01,5.666666666666666519e-01
1.000000000000000056e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.444444444444443976e-01
2.999999999999999889e-01,5.555555555555555802e-01
1.000000000000000056e-01,6.444444444444444864e-01
2.000000000000000111e-01,5.888888888888889062e-01
1.000000000000000056e-01,5.222222222222222543e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.666666666666666630e-01,2.999999999999999889e-01
2.999999999999999889e-01,6.777777777777778123e-01
2.999999999999999889e-01,6.888888888888888840e-01
2.000000000000000111e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.555555555555555580e-01
5.000000000000000000e-01,6.333333333333333037e-01
2.000000000000000111e-01,4.666666666666666741e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.333333333333333037e-01
5.000000000000000000e-01,5.666666666666666519e-01
2.999999999999999889e-01,6.888888888888888840e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.666666666666666519e-01
1.000000000000000056e-01,6.444444444444444864e-01
0.000000000000000000e+00,6.333333333333333037e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.111111111111111605e-01
3.222222222222222432e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.222222222222222321e-01
3.666666666666666408e-01,2.999999999999999889e-01
3.222222222222222432e-01,5.000000000000000000e-01
2.999999999999999889e-01,6.444444444444444864e-01
3.333333333333333148e-01,4.000000000000000222e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.333333333333333259e-01
3.333333333333333148e-01,2.999999999999999889e-01
2.999999999999999889e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.333333333333333259e-01
1.000000000000000056e-01,6.555555555555555580e-01
5.000000000000000000e-01,5.111111111111110716e-01
2.999999999999999889e-01,7.333333333333332815e-01
1.000000000000000056e-01,6.777777777777778123e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.555555555555555802e-01
3.333333333333333148e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.333333333333333037e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.222222222222222543e-01
2.000000000000000111e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,5.999999999999999778e-01
1.000000000000000056e-01,6.666666666666666297e-01
3.333333333333333148e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.222222222222222543e-01
2.000000000000000111e-01,6.888888888888888840e-01
3.333333333333333148e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.999999999999999889e-01,5.333333333333333259e-01
1.000000000000000056e-01,5.222222222222222543e-01
4.000000000000000222e-01,5.888888888888889062e-01
1.000000000000000056e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.777777777777778123e-01
0.000000000000000000e+00,6.888888888888888840e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.777777777777777901e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.222222222222222543e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.222222222222222321e-01
3.111111111111111160e-01,2.000000000000000111e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.999999999999999889e-01,4.000000000000000222e-01
2.888888888888888618e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.888888888888888840e-01
0.000000000000000000e+00,4.777777777777778012e-01
2.000000000000000111e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.111111111111110716e-01
2.999999999999999889e-01,5.555555555555555802e-01
5.999999999999999778e-01,6.111111111111111605e-01
1.000000000000000056e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.666666666666666519e-01
2.777777777777777901e-01,5.999999999999999778e-01
1.000000000000000056e-01,6.444444444444444864e-01
5.000000000000000000e-01,5.666666666666666519e-01
2.000000000000000111e-01,6.555555555555555580e-01
5.000000000000000000e-01,6.333333333333333037e-01
3.111111111111111160e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.666666666666666519e-01
5.999999999999999778e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.111111111111110716e-01
3.555555555555555691e-01,6.999999999999999556e-01
4.000000000000000222e-01,6.444444444444444864e-01
3.333333333333333148e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.777777777777777235e-01
5.999999999999999778e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.555555555555555580e-01
1.000000000000000056e-01,5.333333333333333259e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.888888888888889062e-01
0.000000000000000000e+00,7.111111111111111382e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.333333333333333259e-01
2.999999999999999889e-01,5.777777777777777235e-01
4.000000000000000222e-01,6.444444444444444864e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.555555555555555580e-01
3.777777777777777679e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.888888888888888840e-01
2.999999999999999889e-01,6.444444444444444864e-01
1.000000000000000056e-01,5.444444444444443976e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.333333333333333259e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.555555555555555358e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.888888888888889062e-01
4.000000000000000222e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.999999999999999778e-01
5.999999999999999778e-01,5.777777777777777235e-01
4.000000000000000222e-01,6.888888888888888840e-01
1.000000000000000056e-01,5.222222222222222543e-01
5.000000000000000000e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.666666666666666519e-01
2.000000000000000111e-01,6.444444444444444864e-01
1.000000000000000056e-01,6.777777777777778123e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.555555555555555580e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.333333333333333037e-01
4.000000000000000222e-01,5.777777777777777235e-01
1.000000000000000056e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.222222222222222543e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,7.777777777777777901e-01
2.999999999999999889e-01,6.111111111111111605e-01
5.000000000000000000e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.333333333333333037e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.777777777777778123e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.444444444444444864e-01
0.000000000000000000e+00,5.333333333333333259e-01
2.000000000000000111e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.444444444444443976e-01
5.000000000000000000e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.222222222222222543e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,7.222222222222222099e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.777777777777778123e-01
0.000000000000000000e+00,5.333333333333333259e-01
2.000000000000000111e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.888888888888889062e-01
3.888888888888888951e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.444444444444443976e-01
2.555555555555555358e-01,2.999999999999999889e-01
2.000000000000000111e-01,5.333333333333333259e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.999999999999999889e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.444444444444444864e-01
3.333333333333333148e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.000000000000000000e-01
3.333333333333333148e-01,4.000000000000000222e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.888888888888889062e-01
1.000000000000000056e-01,5.333333333333333259e-01
4.000000000000000222e-01,6.111111111111111605e-01
5.999999999999999778e-01,6.333333333333333037e-01
5.999999999999999778e-01,5.888888888888889062e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.777777777777777901e-01,4.000000000000000222e-01
4.000000000000000222e-01,5.888888888888889062e-01
5.000000000000000000e-01,6.444444444444444864e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.999999999999999889e-01,4.888888888888888729e-01
2.999999999999999889e-01,6.555555555555555580e-01
3.111111111111111160e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.555555555555555802e-01
5.000000000000000000e-01,6.666666666666666297e-01
4.000000000000000222e-01,6.888888888888888840e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.777777777777777901e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.555555555555555580e-01
3.222222222222222432e-01,4.000000000000000222e-01
2.999999999999999889e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.000000000000000111e-01,6.222222222222222321e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.444444444444444864e-01
4.000000000000000222e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.777777777777777235e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.777777777777778123e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.333333333333333037e-01
1.000000000000000056e-01,5.111111111111110716e-01
2.000000000000000111e-01,5.777777777777777235e-01
1.000000000000000056e-01,6.111111111111111605e-01
5.000000000000000000e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.777777777777777235e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.777777777777777235e-01
5.000000000000000000e-01,6.111111111111111605e-01
3.333333333333333148e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.999999999999999889e-01,5.777777777777777235e-01
1.000000000000000056e-01,6.444444444444444864e-01
3.444444444444444420e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.333333333333333259e-01
0.000000000000000000e+00,6.111111111111111605e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.999999999999999778e-01
5.999999999999999778e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.888888888888888618e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.222222222222222321e-01
0.000000000000000000e+00,5.333333333333333259e-01
4.000000000000000222e-01,5.999999999999999778e-01
3.666666666666666408e-01,5.000000000000000000e-01
3.111111111111111160e-01,5.000000000000000000e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.111111111111111605e-01
3.111111111111111160e-01,5.000000000000000000e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.000000000000000000e-01
1.000000000000000056e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.999999999999999778e-01
2.777777777777777901e-01,4.000000000000000222e-01
3.222222222222222432e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.111111111111110716e-01
5.000000000000000000e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.888888888888888618e-01,2.000000000000000111e-01
1.000000000000000056e-01,6.666666666666666297e-01
1.000000000000000056e-01,6.888888888888888840e-01
5.999999999999999778e-01,6.444444444444444864e-01
4.000000000000000222e-01,5.555555555555555802e-01
4.000000000000000222e-01,6.777777777777778123e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.222222222222222543e-01
0.000000000000000000e+00,5.888888888888889062e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.777777777777778123e-01
3.333333333333333148e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.333333333333333259e-01
2.222222222222222099e-01,4.000000000000000222e-01
2.999999999999999889e-01,6.444444444444444864e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.222222222222222543e-01
1.000000000000000056e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.777777777777777235e-01
5.999999999999999778e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.666666666666666630e-01,1.000000000000000056e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.222222222222222321e-01
4.000000000000000222e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.444444444444444864e-01
5.000000000000000000e-01,5.888888888888889062e-01
4.000000000000000222e-01,5.222222222222222543e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.666666666666666630e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.333333333333333259e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.222222222222222543e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.333333333333333037e-01
4.000000000000000222e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.444444444444443976e-01
4.000000000000000222e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.222222222222222321e-01
1.000000000000000056e-01,5.333333333333333259e-01
4.000000000000000222e-01,6.333333333333333037e-01
1.000000000000000056e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.666666666666666519e-01
5.999999999999999778e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.000000000000000111e-01,4.888888888888888729e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.555555555555555358e-01,4.000000000000000222e-01
2.000000000000000111e-01,5.111111111111110716e-01
2.999999999999999889e-01,6.555555555555555580e-01
4.000000000000000222e-01,6.444444444444444864e-01
1.000000000000000056e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.888888888888889062e-01
4.000000000000000222e-01,5.444444444444443976e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.444444444444444864e-01
0.000000000000000000e+00,5.777777777777777235e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.111111111111111605e-01
1.000000000000000056e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.555555555555555580e-01
3.444444444444444420e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.777777777777778123e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.777777777777777235e-01
1.000000000000000056e-01,4.888888888888888729e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.444444444444443976e-01
3.333333333333333148e-01,4.000000000000000222e-01
4.000000000000000222e-01,5.111111111111110716e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.333333333333333259e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.333333333333333037e-01
5.000000000000000000e-01,5.111111111111110716e-01
5.000000000000000000e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.222222222222222321e-01
1.000000000000000056e-01,5.333333333333333259e-01
5.000000000000000000e-01,5.666666666666666519e-01
1.000000000000000056e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.444444444444444864e-01
5.000000000000000000e-01,6.666666666666666297e-01
2.000000000000000111e-01,6.555555555555555580e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.444444444444443976e-01
1.000000000000000056e-01,5.111111111111110716e-01
2.999999999999999889e-01,6.888888888888888840e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,7.222222222222222099e-01
2.000000000000000111e-01,6.222222222222222321e-01
5.000000000000000000e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.222222222222222321e-01
5.000000000000000000e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.777777777777777901e-01,2.000000000000000111e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.222222222222222543e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.111111111111110716e-01
2.999999999999999889e-01,5.888888888888889062e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.999999999999999889e-01,4.000000000000000222e-01
5.000000000000000000e-01,5.444444444444443976e-01
2.999999999999999889e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.666666666666666519e-01
3.111111111111111160e-01,4.000000000000000222e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.111111111111110716e-01
2.999999999999999889e-01,6.666666666666666297e-01
1.000000000000000056e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.222222222222222321e-01
0.000000000000000000e+00,5.777777777777777235e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,5.999999999999999778e-01
3.333333333333333148e-01,4.000000000000000222e-01
2.000000000000000111e-01,5.444444444444443976e-01
5.999999999999999778e-01,5.777777777777777235e-01
4.000000000000000222e-01,5.777777777777777235e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.555555555555555580e-01
4.000000000000000222e-01,5.666666666666666519e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.000000000000000111e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.222222222222222321e-01
1.000000000000000056e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.333333333333333037e-01
3.555555555555555691e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.777777777777778123e-01
3.666666666666666408e-01,2.999999999999999889e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.555555555555555580e-01
2.999999999999999889e-01,5.222222222222222543e-01
2.999999999999999889e-01,6.444444444444444864e-01
2.888888888888888618e-01,2.999999999999999889e-01
1.000000000000000056e-01,5.222222222222222543e-01
1.000000000000000056e-01,6.888888888888888840e-01
2.777777777777777901e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.444444444444444864e-01
4.000000000000000222e-01,5.777777777777777235e-01
0.000000000000000000e+00,6.222222222222222321e-01
5.000000000000000000e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,6.777777777777778123e-01
3.333333333333333148e-01,4.000000000000000222e-01
2.000000000000000111e-01,6.888888888888888840e-01
3.666666666666666408e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.333333333333333037e-01
6.999999999999999556e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.555555555555555358e-01,4.000000000000000222e-01
1.000000000000000056e-01,5.999999999999999778e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.222222222222222321e-01
3.666666666666666408e-01,4.000000000000000222e-01
5.999999999999999778e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.666666666666666519e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.999999999999999889e-01,5.555555555555555802e-01
5.000000000000000000e-01,5.555555555555555802e-01
2.999999999999999889e-01,7.111111111111111382e-01
2.000000000000000111e-01,5.555555555555555802e-01
5.000000000000000000e-01,6.444444444444444864e-01
3.777777777777777679e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.777777777777777235e-01
5.000000000000000000e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.777777777777777901e-01,2.000000000000000111e-01
1.000000000000000056e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.222222222222222321e-01
1.000000000000000056e-01,6.666666666666666297e-01
1.000000000000000056e-01,6.111111111111111605e-01
5.000000000000000000e-01,6.555555555555555580e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.111111111111110716e-01
2.888888888888888618e-01,2.999999999999999889e-01
4.000000000000000222e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.999999999999999889e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.555555555555555580e-01
4.000000000000000222e-01,6.222222222222222321e-01
0.000000000000000000e+00,6.555555555555555580e-01
3.666666666666666408e-01,4.000000000000000222e-01
4.000000000000000222e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.111111111111110716e-01
5.000000000000000000e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.777777777777777901e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.111111111111110716e-01
4.000000000000000222e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.999999999999999889e-01,6.222222222222222321e-01
0.000000000000000000e+00,6.444444444444444864e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.333333333333333259e-01
2.000000000000000111e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.888888888888889062e-01
5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.333333333333333259e-01
3.777777777777777679e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.777777777777778123e-01
2.999999999999999889e-01,6.444444444444444864e-01
3.222222222222222432e-01,2.999999999999999889e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.333333333333333259e-01
3.555555555555555691e-01,2.999999999999999889e-01
4.000000000000000222e-01,6.888888888888888840e-01
2.000000000000000111e-01,5.777777777777777235e-01
3.666666666666666408e-01,4.000000000000000222e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.777777777777777235e-01
4.000000000000000222e-01,6.444444444444444864e-01
3.555555555555555691e-01,4.000000000000000222e-01
2.999999999999999889e-01,4.888888888888888729e-01
1.000000000000000056e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.222222222222222321e-01
0.000000000000000000e+00,5.999999999999999778e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.333333333333333259e-01
1.000000000000000056e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.666666666666666519e-01
1.000000000000000056e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.333333333333333037e-01
4.000000000000000222e-01,5.555555555555555802e-01
3.444444444444444420e-01,4.000000000000000222e-01
2.999999999999999889e-01,6.444444444444444864e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.444444444444444864e-01
1.000000000000000056e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.666666666666666297e-01
1.000000000000000056e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,4.000000000000000222e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.888888888888888840e-01
2.999999999999999889e-01,5.555555555555555802e-01
4.000000000000000222e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.666666666666666297e-01
4.000000000000000222e-01,6.444444444444444864e-01
1.000000000000000056e-01,6.222222222222222321e-01
1.000000000000000056e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.666666666666666630e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.222222222222222543e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.999999999999999889e-01,5.777777777777777235e-01
3.111111111111111160e-01,5.999999999999999778e-01
1.000000000000000056e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.111111111111110716e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.666666666666666297e-01
2.999999999999999889e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.777777777777777235e-01
5.000000000000000000e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.333333333333333259e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.777777777777778123e-01
4.000000000000000222e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.777777777777778123e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.000000000000000111e-01,7.222222222222222099e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.111111111111111605e-01
1.000000000000000056e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.777777777777778123e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.999999999999999889e-01,6.111111111111111605e-01
3.777777777777777679e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.000000000000000111e-01,5.666666666666666519e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.888888888888888951e-01,4.000000000000000222e-01
2.000000000000000111e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.666666666666666297e-01
1.000000000000000056e-01,5.777777777777777235e-01
1.000000000000000056e-01,6.555555555555555580e-01
4.000000000000000222e-01,6.111111111111111605e-01
3.444444444444444420e-01,2.999999999999999889e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.666666666666666519e-01
3.222222222222222432e-01,2.999999999999999889e-01
2.999999999999999889e-01,6.111111111111111605e-01
1.000000000000000056e-01,6.444444444444444864e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.333333333333333259e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.777777777777777901e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.444444444444443976e-01
3.333333333333333148e-01,2.999999999999999889e-01
0.000000000000000000e+00,6.111111111111111605e-01
0.000000000000000000e+00,6.999999999999999556e-01
2.999999999999999889e-01,5.555555555555555802e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.333333333333333259e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.444444444444443976e-01
2.999999999999999889e-01,5.444444444444443976e-01
2.999999999999999889e-01,6.111111111111111605e-01
4.111111111111110938e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.666666666666666519e-01
3.444444444444444420e-01,4.000000000000000222e-01
2.000000000000000111e-01,5.333333333333333259e-01
4.000000000000000222e-01,6.111111111111111605e-01
5.000000000000000000e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.222222222222222321e-01
5.000000000000000000e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.222222222222222099e-01,4.000000000000000222e-01
5.000000000000000000e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.888888888888889062e-01
3.333333333333333148e-01,4.000000000000000222e-01
4.000000000000000222e-01,6.333333333333333037e-01
0.000000000000000000e+00,6.222222222222222321e-01
2.555555555555555358e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.777777777777777235e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.888888888888888840e-01
2.000000000000000111e-01,6.777777777777778123e-01
4.000000000000000222e-01,5.000000000000000000e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.444444444444443976e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.888888888888888618e-01,2.999999999999999889e-01
2.999999999999999889e-01,6.666666666666666297e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.333333333333333037e-01
6.999999999999999556e-01,6.777777777777778123e-01
4.000000000000000222e-01,5.666666666666666519e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.555555555555555358e-01,4.000000000000000222e-01
5.000000000000000000e-01,6.333333333333333037e-01
5.000000000000000000e-01,5.666666666666666519e-01
2.999999999999999889e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.222222222222222099e-01,2.999999999999999889e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.444444444444443976e-01
4.000000000000000222e-01,5.555555555555555802e-01
5.000000000000000000e-01,5.444444444444443976e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.444444444444444864e-01
5.000000000000000000e-01,5.333333333333333259e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.999999999999999889e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.000000000000000111e-01,4.666666666666666741e-01
2.000000000000000111e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.333333333333333259e-01
2.999999999999999889e-01,4.000000000000000222e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.666666666666666297e-01
1.000000000000000056e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.222222222222222321e-01
2.999999999999999889e-01,4.777777777777778012e-01
0.000000000000000000e+00,5.888888888888889062e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.888888888888888618e-01,2.999999999999999889e-01
4.000000000000000222e-01,5.555555555555555802e-01
2.999999999999999889e-01,6.444444444444444864e-01
4.000000000000000222e-01,4.777777777777778012e-01
2.000000000000000111e-01,6.333333333333333037e-01
5.000000000000000000e-01,6.111111111111111605e-01
3.555555555555555691e-01,5.000000000000000000e-01
2.000000000000000111e-01,6.333333333333333037e-01
2.000000000000000111e-01,6.333333333333333037e-01
0.000000000000000000e+00,5.444444444444443976e-01
5.999999999999999778e-01,6.222222222222222321e-01
5.000000000000000000e-01,6.777777777777778123e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.111111111111110716e-01
5.000000000000000000e-01,5.444444444444443976e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,4.000000000000000222e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,7.333333333333332815e-01
2.999999999999999889e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,4.777777777777778012e-01
1.000000000000000056e-01,6.111111111111111605e-01
5.999999999999999778e-01,5.666666666666666519e-01
2.666666666666666630e-01,2.999999999999999889e-01
2.000000000000000111e-01,5.333333333333333259e-01
5.000000000000000000e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.444444444444443976e-01
4.000000000000000222e-01,4.555555555555555469e-01
4.000000000000000222e-01,6.222222222222222321e-01
0.000000000000000000e+00,6.222222222222222321e-01
1.000000000000000056e-01,5.111111111111110716e-01
1.000000000000000056e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.777777777777777235e-01
3.333333333333333148e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.222222222222222321e-01
3.333333333333333148e-01,4.000000000000000222e-01
5.000000000000000000e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.555555555555555358e-01,5.000000000000000000e-01
1.000000000000000056e-01,6.666666666666666297e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.111111111111111605e-01
4.000000000000000222e-01,6.444444444444444864e-01
4.000000000000000222e-01,5.444444444444443976e-01
2.999999999999999889e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.333333333333333037e-01
1.000000000000000056e-01,6.777777777777778123e-01
1.000000000000000056e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.222222222222222321e-01
3.333333333333333148e-01,5.000000000000000000e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.999999999999999778e-01
1.000000000000000056e-01,6.111111111111111605e-01
5.000000000000000000e-01,5.555555555555555802e-01
5.000000000000000000e-01,5.888888888888889062e-01
4.000000000000000222e-01,5.444444444444443976e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,5.777777777777777235e-01
5.999999999999999778e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,6.444444444444444864e-01
2.999999999999999889e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.999999999999999889e-01,6.777777777777778123e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.555555555555555802e-01
1.000000000000000056e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.999999999999999778e-01
1.000000000000000056e-01,6.111111111111111605e-01
1.000000000000000056e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.999999999999999889e-01,6.111111111111111605e-01
1.000000000000000056e-01,5.222222222222222543e-01
1.000000000000000056e-01,5.333333333333333259e-01
5.000000000000000000e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.888888888888889062e-01
2.000000000000000111e-01,5.000000000000000000e-01
2.000000000000000111e-01,6.222222222222222321e-01
2.999999999999999889e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.555555555555555802e-01
0.000000000000000000e+00,6.111111111111111605e-01
2.000000000000000111e-01,6.222222222222222321e-01
4.000000000000000222e-01,4.444444444444444198e-01
2.999999999999999889e-01,6.111111111111111605e-01
2.999999999999999889e-01,5.777777777777777235e-01
5.000000000000000000e-01,5.555555555555555802e-01
2.000000000000000111e-01,5.444444444444443976e-01
1.000000000000000056e-01,6.333333333333333037e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.444444444444444864e-01
2.999999999999999889e-01,7.111111111111111382e-01
2.000000000000000111e-01,6.888888888888888840e-01
1.000000000000000056e-01,6.888888888888888840e-01
2.000000000000000111e-01,5.666666666666666519e-01
3.333333333333333148e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.111111111111110716e-01
5.000000000000000000e-01,6.333333333333333037e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.555555555555555691e-01,4.000000000000000222e-01
1.000000000000000056e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.666666666666666297e-01
2.999999999999999889e-01,5.777777777777777235e-01
2.999999999999999889e-01,5.888888888888889062e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.999999999999999889e-01,6.444444444444444864e-01
2.000000000000000111e-01,6.444444444444444864e-01
4.000000000000000222e-01,6.888888888888888840e-01
4.000000000000000222e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.222222222222222321e-01
4.000000000000000222e-01,6.555555555555555580e-01
2.999999999999999889e-01,5.777777777777777235e-01
4.222222222222222210e-01,4.000000000000000222e-01
2.000000000000000111e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.333333333333333259e-01
4.000000000000000222e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.888888888888888840e-01
1.000000000000000056e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.888888888888889062e-01
4.000000000000000222e-01,6.444444444444444864e-01


==> Data2/muhat21.dat <==
# arm1,arm2
7.811568543537794618e-01,1.421939630828424672e+00
8.813934990256850899e-01,1.393806982712569864e+00
3.743928783811805161e-01,1.657970315360059121e+00
4.655784439953952192e-01,1.470048564187762752e+00
7.365716591324544815e-01,1.587045699865666792e+00
1.147098634157730279e+00,1.605522598673415624e+00
7.293045653929658423e-01,1.540312747440545138e+00
-7.567295113516474547e-01,1.480041935178213697e+00
2.089960071866747704e-01,1.712074656109590975e+00
4.909451193815059233e-01,1.380788517414576200e+00
9.235518290037587619e-01,1.543637554755599606e+00
-5.661031260221522921e-01,1.449212411805425926e+00
1.012393927973444629e+00,1.414699717630618192e+00
1.166074963284358779e+00,1.495276688434620471e+00
1.241802866548450401e+00,1.492162223871038584e+00
9.413498797370666304e-01,1.516418169680825434e+00
3.545737785012408327e-01,1.497263529274245109e+00
2.768440897939707379e-01,1.350013538612329755e+00
1.060597179449497274e+00,1.647350107137518060e+00
1.009475321483976451e+00,1.369992736337434014e+00
4.927287362876225929e-01,1.657476504265903872e+00
1.117593236750303198e+00,1.432995760929534512e+00
7.078977762918063910e-01,1.561257407504657024e+00
1.097835966590464896e+00,1.463060295060008897e+00
1.062574000091523807e+00,1.469245924959881044e+00
1.230221108644980799e+00,1.775373799706989830e+00
-6.755026113531445997e-01,1.537114835734659124e+00
3.511086774768260588e-01,1.376568284370820239e+00
1.152767800048237756e+00,1.581530825202176471e+00
1.134310604754196428e+00,1.585009028269222409e+00
9.782009325928895382e-01,1.481220937146264571e+00
6.809249189845726358e-01,1.617354780215305210e+00
8.444169697544881004e-01,1.386415834120490631e+00
9.981549882214412195e-01,1.487514502057631027e+00
-5.827412264457560997e-01,1.434442354322986057e+00
2.896503221838203634e-01,1.382535114946727095e+00
1.094245750464286182e+00,1.400011143765952593e+00
-2.334052622449395153e-02,1.426125538470923493e+00
1.277875589366939346e+00,1.564710082712158057e+00
5.892390385526203866e-01,1.343968469358078455e+00
7.192801131159054506e-01,1.628761243166969797e+00
9.800727514612939117e-01,5.159524122695073878e-01
-4.406957544425573747e-01,1.548990241163200166e+00
3.144251235669963118e-01,1.462929838555368400e+00
1.005025533432159612e+00,1.423741591518574934e+00
6.990170167671566626e-01,1.539605629790875785e+00
2.359730938414624224e-01,1.653615517083784736e+00
6.311163543720069713e-01,1.403189749638305450e+00
1.123000806119157424e+00,1.450755153126381147e+00
7.723472673790385823e-01,1.545895130046843757e+00
1.447227986361934615e+00,1.639548646720784486e+00
-8.626859222408458372e-01,1.623140772617852834e+00
1.977803277586556163e-01,1.543297895253009422e+00
3.121153281081288644e-01,1.613393242002400196e+00
1.033050928941780855e+00,1.442393107402002217e+00
1.024535144968206080e+00,1.405393377182630577e+00
9.859688474583364615e-01,1.618015896104126439e+00
-1.125720884981343151e+00,1.559354079645868918e+00
1.199169162797634414e+00,1.430905222656770670e+00
-1.173385228024462990e+00,1.655757248121898950e+00
7.344104988916094756e-02,1.387255911402452080e+00
1.054585190587181254e+00,1.499612673755363890e+00
9.322518409802426076e-01,1.580220736508508139e+00
9.747966262832599149e-01,1.515862670320306860e+00
8.695438169516150895e-01,1.559553247495165662e+00
9.584860278415833212e-01,1.577215835136230648e+00
1.163233949245475296e+00,1.462658465335098246e+00
9.945332421666073230e-01,1.668173216376287016e+00
7.629414149741864382e-01,1.564372640295932815e+00
1.010981714889412686e+00,1.559041831273244361e+00
1.101769110241969551e+00,1.476189465181453553e+00
5.940950096687380722e-01,1.699008480293448420e+00
7.383626722982766788e-01,1.479233034595925700e+00
1.001526309010223326e+00,-1.191896981243916187e-01
1.094884984487491941e+00,1.460176965496253754e+00
1.269253778032073399e+00,1.485236576101645056e+00
1.204027985393549605e+00,1.464501045758209274e+00
1.267901027658608903e+00,1.491822616798970325e+00
5.419594287558127110e-01,1.505636387583700664e+00
5.408210119596104093e-01,1.541937871181281228e+00
6.778707913664817619e-01,1.421130492960188452e+00
6.892405966480165125e-01,1.563411970440127030e+00
1.080132235371441318e+00,1.291835951392134252e+00
1.199117392649878155e+00,1.506215284054196024e+00
1.252915219513243583e+00,1.430359535085221179e+00
2.497158088034271417e-01,1.453327263903704036e+00
1.032417683473892955e+00,1.306466075422297424e+00
1.145621891962828265e+00,1.587836748191668423e+00
-4.426415422622731466e-02,1.469077255185283315e+00
1.151115446021568456e+00,1.487058958194109159e+00
4.637866953388650182e-01,1.420844245104426085e+00
6.517002268716212132e-01,1.633054709633039447e+00
3.665330110531622165e-01,1.393636058619018181e+00
1.178822491585205912e+00,1.741379316169985314e+00
1.164734557620936028e+00,1.386096763897775697e+00
4.544172928920014454e-01,1.633678774084581065e+00
1.123803351811958340e+00,1.430281392003837082e+00
9.623625441850248707e-01,1.551691384239694438e+00
5.092444118216615800e-01,1.347369869837996559e+00
8.469249208774827231e-01,1.605593251206391514e+00
-1.865629039894779462e-01,1.574456450500728577e+00
5.041692831729652768e-01,1.685549588107227992e+00
-2.419997464709669754e-01,1.429456845508139340e+00
2.652961371714157579e-01,1.580135485132403206e+00
1.106963090980483511e+00,1.480836154182524123e+00
1.453369844836003733e+00,1.573830805271931199e+00
1.932270418445402871e-01,1.429541431193571022e+00
7.120420834714422664e-01,1.622359398709772194e+00
6.308648176103798244e-01,1.566174765563268734e+00
9.745052901857625960e-02,1.602868607056407768e+00
9.230732235530035856e-01,1.481761324969441240e+00
4.873292311849857228e-01,1.506131437306251764e+00
7.471056683144028376e-02,1.443319936596222819e+00
-1.387430952310464871e+00,1.479591490046009872e+00
1.174604309894769161e+00,1.554625021794332929e+00
-1.312229568043803418e+00,1.420220820511120641e+00
9.016427826927353451e-01,1.374559709078630343e+00
1.021288526840906874e+00,1.504849241846268004e+00
1.316668786151145021e+00,1.478711168158564737e+00
1.344979153504272551e+00,1.556107986133126841e+00
6.792672512975039822e-01,1.436537132182747367e+00
1.161277220213659422e+00,1.500528033271891104e+00
3.115410336807755143e-01,1.549844500586543994e+00
2.977851636479115771e-01,1.492936296411295771e+00
8.429000760344623755e-01,1.483251282995876386e+00
5.765717928580927909e-01,1.578024678548433313e+00
1.002758259074032265e+00,1.500460080503630333e+00
5.714571127810297302e-01,1.507726723062185137e+00
8.634687358551784708e-01,1.420400522078326899e+00
1.114266548835899595e+00,1.330345988869648055e+00
6.534780615184552222e-01,1.461813533248046637e+00
9.947890275415577355e-01,1.500036365300397412e+00
9.475988445229610591e-01,1.333446321964517622e+00
-6.623076871705262381e-01,1.560512167329342281e+00
1.232125030757825535e+00,1.466298181367502229e+00
4.903483975355533708e-01,1.478017267572913518e+00
7.859405946871625970e-01,1.527796939274937094e+00
6.234659137990460342e-01,1.385426075904164778e+00
1.053911195843915127e+00,1.423334667639450268e+00
6.782594509835381258e-01,1.582964493109520587e+00
4.196105703253474872e-01,1.425695867010621010e+00
1.038127930456019143e+00,1.419476219943144324e+00
1.019629906441221312e+00,1.428835210184524085e+00
1.195613638065435635e+00,1.761266325703171542e+00
9.682338686543481288e-01,1.595136989493837865e+00
9.701489377734802133e-01,1.347162519228460198e+00
-3.180652942198409772e-01,1.702905080891217837e+00
1.130441909570580439e+00,1.661888075167185397e+00
7.131931290924311551e-01,1.277859249954796050e+00
9.434645525382766573e-01,1.503864182659057747e+00
1.068368791767586812e+00,1.036336419778749462e+00
-5.966704562293305703e-01,1.506385684939703706e+00
5.289823709037217991e-01,1.524969657920212995e+00
5.874289264523046006e-01,1.472396576496267429e+00
6.503125418147891468e-01,1.493733232317719928e+00
2.020019140061335983e-01,1.329266949381863405e+00
5.767301771837645141e-01,1.601714830047083149e+00
1.353702918219092943e+00,1.579833225900809879e+00
4.641455873750748862e-01,1.678705667801112300e+00
1.040539011496055766e+00,1.350097041136375742e+00
7.323093507172904193e-01,1.585969493437746181e+00
1.523287948807896530e-01,1.579672300958651965e+00
8.308157859848005478e-01,1.498592982262137330e+00
6.754550133649912524e-01,1.527757107510302248e+00
8.772483339511638611e-01,1.441582250816691113e+00
6.178183541815114310e-01,1.450246304143668175e+00
-5.697373661575262371e-01,1.596201845862860624e+00
5.925144115254156185e-01,1.530441653735200802e+00
1.083821881911398943e+00,1.560809017888545647e+00
6.212835265165872478e-01,1.534601173831896093e+00
3.831549538161521107e-01,1.650085301016482875e+00
1.046975761769874502e+00,1.777945098320708572e+00
5.183854807810759358e-01,1.454211082301114510e+00
8.177825136254313065e-01,1.255968859372787794e+00
1.402056798775751512e+00,1.416986259074487498e+00
4.793873911043662894e-01,1.481670189965094586e+00
4.952752726937355576e-01,1.539715003388270498e+00
9.262209522137881956e-01,1.533760361178819975e+00
8.258261789739486103e-01,1.565875305499427661e+00
7.677704128383442406e-01,1.609370506894675756e+00
7.962886573796126299e-01,1.554368750614007144e+00
1.161346546596447427e+00,1.556691679369807346e+00
1.131080455510331984e+00,1.417031318204380552e+00
3.964303412967759566e-01,1.646310923804768400e+00
1.103919853734679046e+00,1.703772679708511983e+00
1.148233502562669983e+00,1.037565058489032133e+00
-4.953444922025684871e-01,1.442289510680464515e+00
-9.345913511065684354e-02,1.637028475345331247e+00
1.310759055313600596e+00,1.478673872610781981e+00
1.032799981895577535e+00,1.468226027928073663e+00
2.735504224070428592e-01,1.541478302683105595e+00
4.634844948023683631e-01,1.495882356675255709e+00
2.725088267762599270e-01,1.593030974080036355e+00
9.457426964547659409e-01,1.386135948922269767e+00
6.648266586327421512e-01,1.387515466055667224e+00
8.066004684506883349e-01,1.609070420000287438e+00
2.232761805930916221e-02,1.564316454994740146e+00
9.220992996479089321e-01,1.599293539454023527e+00
1.040105472088943106e+00,1.490732646706592224e+00
1.038584346379365364e+00,1.324420570823833687e+00
9.322598586572672374e-01,1.382562192174499049e+00
1.068312495437427012e+00,1.323859777469670540e+00
8.321703627617451637e-01,1.397820179388131967e+00
-5.099947497020278497e-01,1.547512167434405228e+00
1.095229562923453637e+00,1.414306910014116792e+00
6.658743604012142825e-01,1.596319805255437263e+00
1.065533561820656061e+00,1.551413015746517798e+00
-4.639190102053940556e-01,1.548415824584606693e+00
-1.161131488044973459e+00,1.385192799420691845e+00
3.114328052113035650e-01,1.531124585592548826e+00
8.197759262144371784e-01,1.595529725195590443e+00
6.030140820534911628e-01,1.692046353957810334e+00
-5.358058457726777579e-01,1.474352778637056050e+00
9.356646247331972255e-01,1.381559782610945586e+00
1.047236142235258960e+00,1.671347800950572227e+00
7.546462912127879230e-01,1.491265999033443590e+00
-5.593103450973953006e-01,1.547801502228042470e+00
1.126821240327225082e+00,1.518123597796512625e+00
1.034230830662852041e+00,1.591640891644054756e+00
1.414462623635266647e+00,1.536360468679669022e+00
1.042880321617302153e+00,1.510567181919508561e+00
8.281693681949452435e-01,1.598266914074861544e+00
1.233610424519895110e+00,8.945220636119382007e-01
1.092572976635086679e+00,1.556195566700746546e+00
5.203193778199471931e-03,1.546204292232715494e+00
-2.962335443526966094e-01,1.259893540971697368e+00
7.857490620726769182e-01,1.424534621805207069e+00
1.030471698004465253e+00,1.363806444331031598e+00
-2.906821650164773674e-01,1.455623251915603600e+00
6.104917491419969977e-01,1.544796822163680083e+00
6.318879552592431281e-01,1.403715732781640746e+00
1.204626559968538846e+00,1.517806576265344320e+00
1.186902816122344495e+00,1.462828134518030954e+00
1.134988625232560056e+00,1.493675415455171462e+00
-9.122954874196897990e-01,1.405311553596937157e+00
5.100510385505691024e-02,1.425548767136491479e+00
3.784270905475062285e-02,1.541888041234271922e+00
8.640101587130832872e-02,1.422664510523780068e+00
1.157558615174237193e+00,1.731070148457068525e+00
1.093302829711910951e+00,1.653923752925190227e+00
4.869947897235785139e-01,1.376199122636856842e+00
-1.132624291908887609e-01,1.477225418346827190e+00
-1.090355952484245439e-02,1.537320855069866488e+00
1.087671950403950483e+00,1.847978746557496388e+00
8.137123787241924422e-01,1.484717903991954024e+00
8.839666303252123880e-01,1.585691611314364424e+00
2.222762632128834070e-01,1.551085927745800230e+00
3.983331491715911277e-01,1.375087307028602712e+00
1.157048272786554977e+00,8.152861606376812231e-01
1.196443062651114442e+00,1.547628059739720952e+00
9.714037144945523172e-01,1.376994600572462035e+00
1.176874382766021299e+00,1.414754991509522331e+00
1.085831709328431538e+00,-9.703799979356486638e-02
4.630946785890234785e-01,1.505541137316622313e+00
1.268916546260985490e+00,1.400921397257487877e+00
1.100714727346411959e+00,1.336868256243565645e+00
1.345694262691901955e+00,1.439064747201904471e+00
1.299324262499305549e+00,1.457790903161156226e+00
5.219281925582472947e-01,1.562890284555383369e+00
1.124465859180254101e+00,1.490360577076888626e+00
3.395623605559226488e-01,1.538768180957743814e+00
1.142990388127781198e+00,1.561075240346264659e+00
4.829410453619007448e-01,1.504404793608496549e+00
1.027441274274720096e+00,1.536375137821806014e+00
6.406941063473655662e-01,1.429427056289420905e+00
5.597091010037642533e-01,1.476212719857870281e+00
6.998712909193590681e-01,1.643821249576428167e+00
-8.441402579031862530e-01,1.572161136230387557e+00
1.100705699175075880e+00,1.416272185913235671e+00
-7.741980590242636406e-01,1.575274252331054559e+00
7.955305472099977182e-02,1.539137665680863964e+00
1.118457291011803578e+00,1.335143487669917528e+00
8.642628323234265997e-01,1.634337764245716640e+00
1.140527004195029059e+00,1.415047309625582894e+00
1.143380437014059003e+00,1.646320350966317347e+00
6.272146450022277886e-01,1.672534495419234268e+00
8.953472782377973616e-01,1.662888330082135990e+00
5.732019532048444610e-01,1.505527392382293828e+00
7.862336179898326005e-01,1.474141895395586044e+00
8.257681651547957857e-01,1.491764574790272135e+00
1.366237083439302724e+00,1.562410281855677319e+00
9.402955912256271143e-01,1.459638567428435119e+00
-1.173908648141871680e+00,1.587342284496314537e+00
1.251774594781473349e+00,1.556034100818847410e+00
5.241433982588095120e-02,1.381528768542701346e+00
2.913227306280012363e-01,1.563729467420493568e+00
9.579605557140972172e-01,1.482439807309726687e+00
1.055186813443270255e+00,3.550892354788310890e-01
4.053338605463597255e-01,1.497168851729533401e+00
1.230818910940461031e+00,1.366795579888085532e+00
-2.005037039124081266e-01,1.508791657913775675e+00
9.133811668229138148e-01,1.436793986308981808e+00
1.105787542859146821e+00,1.539579023847793104e+00
-6.693064600585840740e-01,1.690982183701793984e+00
1.074011641503205716e+00,1.473247098483340123e+00
8.976044750878345857e-01,1.378331572260975468e+00
5.705125515426703320e-01,1.404116077985532618e+00
9.628586809034257454e-01,1.432007058009857337e-01
1.131581561321842289e+00,1.527641634198344311e+00
-1.988557182761123254e+00,1.390041863054888305e+00
-3.729481760585824368e-01,1.654800990631658308e+00
1.218481967736342764e+00,1.411987913082019430e+00
-4.976304479407474002e-01,1.608255398177959483e+00
5.643367301488367849e-01,1.517019746367689326e+00
1.037061246520624147e+00,1.568994532348567894e+00
1.072002618169296984e+00,1.509766850297061369e+00
9.546030470299808890e-01,1.343376310732917300e+00
5.796506123468085914e-01,1.526346452809594467e+00
9.534651618639813364e-01,1.353875039420374238e+00
7.486263545305722467e-01,1.520953732844119166e+00
6.177113487201153497e-01,1.502401414578353744e+00
9.312043585626037512e-01,1.496668523368098302e+00
9.442214877119785577e-01,1.419883514770101884e+00
6.795366817694534767e-01,1.539168575682592577e+00
8.323263790066215417e-02,1.352659282598320800e+00
1.247882122432586227e+00,1.438540284604863828e+00
9.651095227949527677e-01,1.703787727206960589e+00
9.767531488694121133e-01,1.440286127929524929e+00
8.608033866312335691e-01,1.570298746504028342e+00
8.495312808833612728e-01,1.573684783343775262e+00
1.082392907548908711e+00,1.828927121844331927e+00
9.810932674172267998e-01,1.532702385282242341e+00
4.351043803736787119e-01,1.564759782910028818e+00
-1.537959814850238249e+00,1.483378077122421423e+00
1.318964954715421412e+00,1.647483899543193075e+00
8.059417571300602212e-01,1.512221151535618313e+00
9.020052612282910554e-01,1.661912038567520788e+00
5.750156877641438014e-02,1.517334734070625357e+00
1.199517670872565889e+00,1.519507684979863216e+00
-1.693781793097137722e+00,1.391143894514667689e+00
8.122824676756581486e-01,1.397502038641675881e+00
1.057076974282999515e+00,1.527576377222807702e+00
-1.227559031066841833e+00,1.351066461092636617e+00
7.835940623234697311e-01,1.498066105060105846e+00
9.334944605191529687e-01,1.603977165050434861e+00
1.261895577517593958e+00,1.586747174054033538e+00
5.971643693198022129e-01,1.524387757297959833e+00
1.200272273340591944e+00,1.222586651494878440e+00
9.406011036978710882e-01,1.111856288371366075e+00
-7.942335067499466383e-01,1.519179079964571244e+00
1.388569907205085663e+00,1.606496462657617696e+00
1.086266225974272248e-01,1.588651375539121391e+00
6.279972155963279290e-01,1.279089880011414770e+00
1.276476426040963119e+00,1.539930216572509503e+00
8.243907951955831148e-01,1.435286477829820884e+00
4.447228746274451971e-01,1.536887700055251216e+00
3.466759534822165256e-01,1.410749164861442750e+00
7.669958004506327587e-01,1.380016500254244827e+00
1.028471390108813832e+00,1.520409594381395113e+00
7.922044107509067512e-01,1.331247067512660198e+00
1.104571563562077197e+00,1.299131764462801764e+00
-1.809017002317907519e+00,1.456503621105848856e+00
9.694105496266892663e-01,1.548884913122204443e+00
9.940514447741313209e-01,1.481170439262969207e+00
-2.418608206949640849e+00,1.427492758039732967e+00
1.074433645889995015e+00,1.476263131599964362e+00
9.391892109524037080e-01,1.613307527806719266e+00
7.206125050611297267e-01,1.344697805789567546e+00
3.388212296206158936e-01,1.597239773580223510e+00
1.213188821154598696e+00,1.499505428959069464e+00
9.802817436006907581e-01,1.458925398909584725e+00
-4.586389132147541403e-01,1.718431829124306365e+00
1.269628319033359931e+00,1.302613325497056884e+00
1.003734779842874181e+00,1.438587252389033955e+00
8.820087677738831511e-01,1.481682159176769487e+00
3.536424685826127234e-01,1.577797956532598800e+00
7.097814554613885996e-01,1.561241971080312485e+00
-4.156734676397930706e-01,1.595220514153214530e+00
1.038240444981088473e+00,1.457871729403855454e+00
9.846167268782980431e-01,1.463949662296806009e+00
8.344309666663051184e-01,1.397027558142824644e+00
3.995635164693150942e-01,1.602841017596595252e+00
1.088257415216026480e+00,1.551639712624595324e+00
-1.398487771545600666e-01,1.470999385821183614e+00
1.071083299092430385e+00,1.501531807467127777e+00
1.056511388866142598e+00,1.450299113250673289e+00
6.558223065788129080e-01,1.555880052224788868e+00
6.970703888911337076e-01,1.564437145818023067e+00
6.711315539305227063e-01,1.373499385777024573e+00
1.038868099789350463e+00,1.484693527988282247e+00
7.076933945141927751e-01,1.409908715370379984e+00
1.092919666690482128e+00,1.704802264574946324e+00
-5.541684472711827514e-01,1.453342390948247687e+00
1.114591443767668943e+00,1.630789641778553456e+00
5.125249886006228994e-01,1.423273469976172434e+00
6.041780839751671461e-01,1.591617827696822696e+00
3.815953347980822197e-01,1.738977454451022364e+00
-8.226227092254294604e-01,1.345395932275687878e+00
6.387136705247969948e-01,1.408859429812127084e+00
8.056728769541411372e-01,1.610218407490583648e+00
-1.155991922730429805e-01,1.679846979342684232e+00
7.882914219117808097e-01,1.398721347310701413e+00
1.081488489776948558e+00,1.655406930042795821e+00
2.371700597574891989e-01,1.503974618661732654e+00
1.035994133781472870e+00,1.670594846729454019e+00
2.171815146285910048e-01,1.368964843891226302e+00
9.453589061741303201e-01,1.644317950480133517e+00
8.219458607635270475e-01,1.579096903893903114e+00
-2.005594178083967005e-01,1.635594233884552384e+00
1.123358555415418403e+00,1.456347316356976229e+00
-1.513532834197587884e-01,1.373086527486588437e+00
1.252660151268034427e+00,1.436860304249029996e+00
-6.227762046987836975e-01,1.322138552577459381e+00
1.298888912610198565e+00,1.507512686427955773e+00
8.524101885826425029e-01,1.461316015027361859e+00
-1.606696328485853753e-01,1.444351328714720939e+00
5.368225391487541076e-02,1.467672662264859929e+00
1.811452894883454900e-01,1.505345469495945165e+00
6.475431548530861114e-01,1.563699953594795744e+00
-6.336940605696610440e-01,1.621988944451798087e+00
9.316062996284396602e-01,1.271485459626070069e+00
8.291616556522459769e-01,1.415289921491572178e+00
5.845709325579624416e-01,1.448965700168902915e+00
7.778551736701698749e-01,1.583993978950352322e+00
9.242298651518350283e-01,1.341058623984555442e+00
7.880495082651908234e-01,1.282719270207599571e+00
9.931631945667195316e-01,-4.843997588820780908e-01
1.124419977680780169e+00,1.441466311432558767e+00
1.049574631021663595e+00,-1.063929080801612859e+00
6.389363999517684300e-01,1.412390333495958661e+00
1.045660868748639061e+00,1.678497402278743555e+00
-4.967248278034057662e-01,1.553056229203463978e+00
-2.285098749594038914e-01,1.489590205920884980e+00
6.865678298670183644e-01,1.539713568990667802e+00
-3.159492936107359817e-01,1.432968195714846571e+00
-5.055262398205857544e-01,1.439656977985254382e+00
8.718674394548986406e-01,1.476103289229277582e+00
8.886099538996683478e-01,1.511355677220956872e+00
1.259484050689940515e+00,1.643244739513913588e+00
1.534853475857343996e-01,1.620401781681702236e+00
6.807228631209358838e-01,1.593046053260971595e+00
1.090492126570347553e+00,1.458125332273435104e+00
7.680440571666958816e-01,1.599206779865142591e+00
1.140087940737501304e+00,1.487579529939734746e+00
9.471739348670585867e-01,1.430848197847291114e+00
6.741523648112837108e-01,1.363197951721971002e+00
2.678097134734676033e-01,1.583049163253850367e+00
9.455662600675214247e-01,1.362724357603936287e+00
1.063979615165878911e+00,1.297659231624560983e+00
1.008064048989834038e+00,1.568790949826176728e+00
1.168558003032064363e+00,1.675867188453434187e+00
-6.732197222709574991e-01,1.391487365877738913e+00
1.137384744903411571e+00,1.436493546575958291e+00
-2.092587853804634523e+00,1.252220933534073932e+00
8.682512711791446902e-01,1.416629022270753602e+00
1.125389834313942766e-01,1.569334265152809493e+00
1.165660995936794730e+00,1.548970440813544736e+00
9.577592327313597664e-01,1.537346896413298802e+00
9.543585956860038966e-01,1.332958860287177583e+00
1.323007553903853273e+00,1.622345136226333251e+00
3.418793184773701310e-01,1.512064730261645451e+00
-1.362839393059512183e+00,1.690829826451355711e+00
1.232974659572888321e+00,1.562244386270150054e+00
-1.554035066487009509e-01,1.344820615967415867e+00
4.563311077133361815e-01,1.369093331875796737e+00
5.701557058267069378e-01,1.398529554908995998e+00
5.074791029029060985e-01,1.637685897545303693e+00
7.886551321853018104e-01,1.490072154416602901e+00
1.149796404380271531e+00,1.539274090114392868e+00
9.615697177461020040e-01,1.450449037273560560e+00
4.164267150265595907e-01,1.322225985160576656e+00
6.018349490630594545e-01,1.565495680110537746e+00
1.127095073168734141e+00,1.496985747399257383e+00
-7.330292484365572570e-01,1.401796178423840855e+00
1.179771971746980119e+00,1.611459325062031267e+00
9.662552978041041296e-01,1.593404947287516027e+00
5.792621753081781399e-01,1.503404105887497400e+00
1.203752823341151412e+00,1.535418700829541683e+00
6.002080530997947472e-01,1.371226378512512500e+00
7.011008842442554290e-01,1.569462864242561650e+00
9.490425689884216531e-01,1.483069768627204521e+00
5.662432286508209955e-01,1.585513527861512451e+00
1.110741113739508235e+00,1.583595924458350845e+00
1.110359939481853964e+00,1.546708558829184454e+00
9.891331892255916802e-01,1.535472059888482343e+00
1.027793396278548821e+00,1.770592285393277177e+00
1.094566099180237062e+00,1.634091953119897189e+00
5.282918069249773474e-01,1.422427205465502498e+00
4.356606872023793819e-01,1.404278616963767545e+00
-5.574664859813536211e-01,1.435831093936292824e+00
1.040512284107510954e+00,1.486588376081617646e+00
4.355803947754154914e-01,1.548555908775597123e+00
1.120690596280280671e+00,1.466698864590262330e+00
1.405907145531717362e-01,1.442623270556092629e+00
4.404146877535775606e-01,1.564772224118181621e+00
9.318508801832099397e-01,1.398303765249010899e+00
1.744911028326386893e-01,1.450653785531113016e+00
8.942136715707071914e-01,1.366245360314754631e+00
9.492225455534198941e-01,1.554776708709802779e+00
1.020375322582215194e+00,1.346957637078040726e+00
8.826495187747362969e-01,1.434745974456478779e+00
1.120597647057614443e+00,1.538449250417965875e+00
-5.825364573306202054e-02,1.455515237283325103e+00
4.725988976754202930e-01,1.501602878273958552e+00
1.256502415361965275e+00,1.438047154007721540e+00
4.025775124618236056e-01,1.533424316049962988e+00
1.033288135840870536e+00,1.516638524422515122e+00
5.014849650290011951e-01,1.400845630886686122e+00
1.234652265956627026e+00,1.706275498286054182e+00
-6.809582143796835130e-01,1.551773082557794003e+00
1.230796300553068434e+00,1.483289134873286841e+00
2.599444642775034509e-01,1.405611891190209128e+00
1.047269903110257916e+00,1.753654646790686167e+00
8.859510558333519858e-01,1.601975661648169957e+00
-9.869059643914102065e-02,1.364318224312531136e+00
7.682719458161075821e-01,1.664344168133365498e+00
1.083461850402763993e+00,1.601592276324619535e+00
4.613327099811959653e-01,1.538345901019600115e+00
-2.502017067116045990e+00,1.417047283292943272e+00
9.298806153452072731e-01,1.603619370241630593e+00
1.060014369934230150e+00,1.436817098545661864e+00
1.194818835673308044e+00,1.458803147274185363e+00
6.168159882421579976e-01,1.399016271008966417e+00
7.567559191924261297e-01,1.499430077842181852e+00
1.195954375757329213e+00,1.419016862633783127e+00
2.644018000783062150e-01,1.564244955954830152e+00
2.322527067919715194e-01,1.593215637028998044e+00
-3.209867570524553848e-01,1.470231343730557416e+00
1.152259525576150301e+00,1.446555167080811000e+00
1.353649224778522342e+00,1.355824941081748225e+00
1.047826118613938817e+00,1.422877159654722945e+00
4.234527543219502310e-01,1.531743389296861491e+00
1.503819443482951934e+00,1.601599799480614816e+00
-1.077376317304393538e+00,1.270194826281040523e+00
1.651135483811250193e-02,1.465602071767027059e+00
1.310644371812431652e+00,1.423303016497394546e+00
9.852571295163293774e-01,1.545330119507018818e+00
9.983326016207048070e-01,1.515615080955521332e+00
1.111957424069870859e+00,1.570965964731524611e+00
9.184984835660264801e-01,1.458618143736791328e+00
1.118240264170007547e+00,1.303601098073515097e+00
8.238217796804825355e-01,1.542063672769185878e+00
-1.071530944639005778e+00,1.628470227307676321e+00
1.014772308119707978e+00,-1.096231164889295506e+00
9.461586077015776697e-01,1.290417196645201159e+00
9.353326283052330048e-01,1.430306421899941283e+00
9.234684287285578330e-01,1.124865008016621371e+00
9.654575245232729364e-01,1.621487388991191159e+00
8.547204722755576967e-01,1.472070661735439767e+00
1.267561722654771739e+00,1.487199047469277557e+00
3.361788809063516736e-01,1.532185723710294933e+00
6.961391178972251570e-01,1.273564735188382313e+00
9.046079843988364955e-01,1.524024332483452815e+00
1.274420589511077173e+00,1.747763231300551334e+00
2.504885113292971699e-01,1.604244767544818817e+00
7.116270514919602608e-01,1.661490950085139584e+00
1.294465391013415845e+00,1.783139157311017131e+00
6.144168628956735434e-01,1.716246963784752388e+00
6.342295758612659373e-01,1.389281288104150525e+00
1.071255339250161587e+00,-1.152458740942901461e+00
9.186392528151162695e-01,1.630170027623105478e+00
1.188788180988496146e+00,1.604716465567243455e+00
1.100457552104189496e+00,1.386356933649140588e+00
1.189456973464364076e+00,1.500062500016652978e+00
8.938731883527428757e-01,1.521211740381256838e+00
1.316125561400821598e+00,1.604376385189930865e+00
1.237946639378095126e+00,1.671659779783605249e+00
4.851250700259605031e-01,1.520994712288547435e+00
9.709301398997551846e-01,1.459735402386943770e+00
9.180537591212336590e-01,1.578045043121316882e+00
5.251639385557407280e-01,1.694944190079032076e+00
6.942617767887853120e-01,1.407611325033669480e+00
9.577336341023925392e-01,1.258152719816379106e+00
1.144016175247728473e+00,1.424714751965692860e+00
1.049294286745498850e+00,1.241806728928736447e+00
9.508195933770459130e-01,1.549706894068334950e+00
4.390431069446909529e-01,1.657163381037476624e+00
8.599619265853354344e-01,1.794670535897816110e+00
1.319669912629962694e-01,1.439352981287417510e+00
8.762149056169586947e-01,1.638424917345942644e+00
6.044347469254863769e-01,1.381435164148998140e+00
8.889931370866298588e-01,1.511828519614367705e+00
1.106270830619986656e+00,1.409213493524140492e+00
6.915820236901820683e-01,1.485885105353249358e+00
9.279806182030334583e-01,1.629299182192926354e+00
6.492929374686613464e-01,1.578457782855738012e+00
1.081598454738533110e+00,1.621408281923892414e+00
1.123614353160191870e+00,1.507250561539537514e+00
9.154673190841456920e-01,1.588031516331299242e+00
-1.671307687891517624e+00,1.408029319138444979e+00
3.676440793781785565e-01,1.464866475652660371e+00
1.178756886254981318e+00,1.544833561176890413e+00
1.078812893312998789e+00,1.500676039601990031e+00
6.705364517703676919e-01,1.450667968719130840e+00
8.669430794635442084e-01,1.603184732372438415e+00
8.755223097553962441e-01,1.462074211452176087e+00
7.785685583618610073e-01,1.572440721091767024e+00
-2.245169761995678970e-01,1.478765049864575909e+00
6.450664920688659043e-01,1.471826450842941725e+00
-4.726086717056849906e-01,1.562564959243385676e+00
1.167725253917985651e+00,1.416622503247813913e+00
1.104515623704716232e+00,1.587836233902053307e+00
3.626698340641944518e-01,1.619236083992533937e+00
1.170304579459514605e+00,1.260393357630908762e+00
6.728306555524168342e-01,1.554599157358299122e+00
1.255295718337186006e+00,1.411064561428380770e+00
1.010163786859996193e+00,1.577392977422388487e+00
6.106783318911471747e-01,1.566120517589145722e+00
6.000177134398413381e-01,1.626008077061789958e+00
8.679290447717381562e-01,1.562687688464377223e+00
7.649974413489173397e-01,1.494027624961349998e+00
1.449205619039891646e-01,1.432968213862696238e+00
1.089606016000578048e+00,1.688417119369032493e+00
1.047713261962077702e+00,1.636700316269112054e+00
7.979011403480269493e-01,1.630710577923965232e+00
1.175553602918027130e+00,1.608240523133066535e+00
3.954407402095894142e-01,1.624130723394988429e+00
-6.387006896217013452e-01,1.549074932157192164e+00
5.746853574542845067e-01,1.341528165354907820e+00
1.178979066959153776e+00,1.456260492092505965e+00
-8.193719008416802119e-01,1.478320311086620098e+00
5.281472073978465964e-01,1.538200488308225200e+00
9.265952369496317509e-01,1.537076623612470883e+00
-7.423512228002433488e-01,1.434235461050078486e+00
8.269504703644093846e-01,1.503344667704313853e+00
5.554884509303892326e-01,1.479505028764047880e+00
9.763275362284058456e-01,1.394019061187732333e+00
5.436360036006788743e-01,1.573752797111769963e+00
1.154576326777708273e+00,1.360761596512866767e+00
1.034130407721724598e+00,1.533580974586810752e+00
2.186603366294634920e-01,1.630407568344694580e+00
8.904518732905470912e-01,1.462462415087703915e+00
6.864644538330257895e-01,1.459912218181175447e+00
9.409584671905389941e-01,-2.328268073605639366e-01
5.488375247430471449e-01,1.613380360806836888e+00
6.707357723484467238e-01,1.547398081430801264e+00
-1.347359030083270959e+00,1.618580303183866809e+00
6.665579141965667642e-02,1.602992003075992100e+00
1.236072225376491973e+00,1.504823340154382905e+00
-1.153753840414397658e-01,1.452415787243386269e+00
8.733178917507964378e-01,1.492998841641360430e+00
9.122930468781000890e-01,1.563256515214506370e+00
5.135055329551827530e-01,1.646880400344630901e+00
3.315934952073837372e-01,1.427475783447680557e+00
1.196590068814735508e+00,1.627399446439865338e+00
6.689816101769290313e-01,1.627080370539142340e+00
3.299191989595960939e-01,1.492471552354953657e+00
1.087622630423003889e+00,1.523164807198173154e+00
7.821476125176699545e-01,1.629286276617780249e+00
8.917866527669637833e-01,1.458231472072428758e+00
1.101492465681425115e+00,1.435115326636164923e+00
4.853271472534302355e-01,1.541207781438162394e+00
-5.970883502245729613e-01,1.359278263812382592e+00
-3.840225581612719541e-01,1.580573921737186138e+00
1.199075934771212548e+00,1.611787608964914131e+00
1.134580000933768540e+00,1.302854459833756806e+00
6.410507706459590560e-01,1.604431458325066950e+00
9.984993392855997518e-01,1.506796224714589405e+00
1.317723995210581034e+00,1.620559018020723663e+00
-6.896630751987795627e-01,1.673166479118042949e+00
3.976705690290307516e-01,1.536042943718000542e+00
5.453908650492542698e-01,1.627794555175683611e+00
7.828514677456024362e-01,1.564872593692222313e+00
9.026346378264182846e-01,-8.051614377809730438e-01
6.813598257599121633e-01,1.513821923983174056e+00
8.084207581739112358e-01,1.494942202573260825e+00
1.016363955205246805e+00,1.699400479350658744e+00
2.804178934777332710e-01,1.402474919286812893e+00
7.322995859011478537e-01,1.452992541275178295e+00
9.158591781063037951e-01,1.521726270756337485e+00
3.216661489550954323e-01,1.643009435164671350e+00
1.146998416501002538e+00,1.311187352380391413e+00
9.975668595331164124e-01,1.371215841285353232e+00
7.016037617078377808e-01,1.502469599784184151e+00
-2.308454005704290157e-01,1.414919867156702482e+00
1.164289771319411138e+00,1.467512446545699456e+00
1.280595929076101536e+00,1.452748770614769258e+00
6.952872168628996263e-01,1.526797871228460446e+00
9.658901047011249075e-01,1.626253783710486900e+00
-5.082513013353608944e-01,1.558247757297683611e+00
9.378242026954386468e-01,1.396492644905440894e+00
1.084244796853524262e+00,1.606645248166144402e+00
1.181730834858171653e+00,1.528868831405716167e+00
1.115084224306139848e+00,1.749149847768471933e+00
1.126270698327375808e+00,1.410157019590541072e+00
1.895650849700242224e-01,1.513602185953278223e+00
1.202477928972470078e+00,1.452444719574715881e+00
1.018753208385584141e+00,1.310279100224375659e+00
9.962144956642717819e-01,1.399563573505015590e+00
8.780681179153188021e-01,1.507530775416257907e+00
1.144283456745737393e+00,1.513672899694963325e+00
8.120244059309211782e-01,1.363016129232555773e+00
-5.194778879438670671e-01,1.482249536617828989e+00
6.821036618659573891e-01,1.516469270133816938e+00
1.114124611093092243e+00,1.615306415732874257e+00
4.852335182262501601e-02,1.359642086663572780e+00
1.182933031147075598e+00,1.605739153050541823e+00
9.819033026439951684e-01,1.277886036025225991e+00
1.402702476618279959e-01,1.530877971545896887e+00
7.477543912620786548e-01,1.610012637062123053e+00
7.980889839529670127e-01,1.464242698118419339e+00
7.498302853670119061e-01,1.617233024266410135e+00
1.092824997813072851e+00,1.560855721465518986e+00
1.211132449287570134e+00,4.128981373776042796e-01
-1.099711702690520099e-02,1.400033021042976333e+00
1.191475181858112631e+00,1.500540157686588216e+00
1.147912773702900013e+00,1.231878303241943806e+00
8.031351327023770192e-01,1.421346341769058830e+00
1.103677969983634100e+00,1.556417768581658256e+00
1.232456725294491573e+00,1.427461298816440571e+00
5.678757111350322129e-01,1.411110038269098865e+00
1.021741013897299988e+00,1.556599988823768266e+00
5.831494411492040841e-01,1.570110779121360878e+00
1.015267975203253625e+00,1.398307614352038986e+00
9.412441149831124454e-01,1.617770360732791124e+00
4.719925790304967950e-01,1.482453342055742640e+00
-6.519855287465166072e-01,1.537526032575972978e+00
6.898191530354914613e-01,1.635933817361683751e+00
1.308496587381944742e+00,1.607830911869871038e+00
1.135278312313380278e+00,1.513457953923317501e+00
7.412286932443967746e-01,1.676077387418661413e+00
7.713145335316575757e-01,1.695388028007989156e+00
-1.691676756972765316e-01,1.534474410766012653e+00
9.137304684185575399e-01,1.603441403140806854e+00
1.231729895884148496e+00,1.591464307634721687e+00
8.427164920158707329e-01,1.571518402121584668e+00
9.483300814965515135e-01,1.637141657790086802e+00
3.884046010821025630e-01,1.433107374159260150e+00
5.492209179803414498e-01,1.597510901841847186e+00
8.362024882157029770e-01,1.649480753722476267e+00
1.155475542712223191e-01,1.442239481875478457e+00
8.282192100628723574e-01,1.497422264202554310e+00
6.749770196410236345e-01,1.606650210486037400e+00
-4.214026921186331265e-01,1.550981667923599483e+00
1.267111386129952111e+00,1.490969548251602772e+00
8.913821998827980986e-01,1.539875498906829954e+00
1.085287112323310987e+00,6.852982895838409805e-01
1.966726268822854840e-02,1.520961488716250143e+00
1.289984095762670480e+00,1.554999092705277697e+00
4.693679875430947224e-01,1.456475139119989493e+00
-4.009727407110103004e-01,1.395656205663131644e+00
1.251802875932684245e+00,1.589397474125509246e+00
1.191045334938534150e+00,1.477957857876245784e+00
1.003325274117407906e+00,1.650387506947912364e+00
7.114293126991096949e-01,1.475756507011474428e+00
9.272720866462771383e-01,-2.205999529625929156e+00
8.992767860069781349e-01,1.523348338194846940e+00
8.278372251953303174e-01,1.597540439611892849e+00
-1.570996643694697159e+00,1.354844488110077183e+00
4.977596074466821285e-01,1.499835132215788791e+00
9.256601400475343855e-01,1.451196205962335561e+00
1.067661425843442702e+00,1.536149364751011825e+00
1.297828916727891579e+00,1.620469294959056672e+00
-1.602449447551177464e+00,1.483769756857391542e+00
9.887577584996163349e-01,1.503429854381517439e+00
7.947130052731041783e-01,1.651724707489147459e+00
4.662148485714379120e-01,1.607701982634330840e+00
5.396405299633024732e-01,1.645774886629106426e+00
6.393154789847541597e-01,1.569108025773166881e+00
1.136577260185809291e+00,1.625738793712605101e+00
6.252831727945913354e-01,1.559826806778713548e+00
1.011399917093890100e+00,1.579973066261430636e+00
-1.446099626600071963e-01,1.410508414012513034e+00
4.316599163046699883e-01,1.376226834069460114e+00
8.798603522254628828e-01,1.554241434067662908e+00
5.945558303812600309e-01,1.530888183385414214e+00
1.083921453224048898e-01,1.585654079958570328e+00
1.254140980495278779e+00,1.623369766417073867e+00
1.118451506666507500e+00,1.507068942534026679e+00
1.121094407949759564e+00,1.562117582481373557e+00
9.579558024737703237e-01,1.388024406179522385e+00
6.023369233687534408e-01,1.507526458257191448e+00
9.372128820909386704e-01,1.466765681474814009e+00
1.179182798332431226e+00,1.403101318590686875e+00
1.251735930467531954e+00,1.493024085132585999e+00
7.895456957952704524e-01,1.626664686122746062e+00
5.137005466777956331e-01,1.631407257269598121e+00
8.784732808158884909e-01,1.615882312297387546e+00
-1.340611450811143524e+00,1.345988204180962988e+00
4.192138422131866382e-01,1.545101883101303919e+00
2.403454424284507118e-01,1.449121861420353374e+00
9.608955019956281207e-01,-1.216964518463416134e+00
6.751290438053558773e-01,1.450520296555716016e+00
5.334872691051709692e-01,1.387809315576100877e+00
8.839414529564075806e-01,1.223256948400558874e+00
1.080839608070235602e+00,1.628495488057302598e+00
8.473919757567616173e-02,1.593394087519595548e+00
7.595625019998040184e-01,1.547738428541089784e+00
5.193056831106389604e-01,1.275778788667269348e+00
1.028481075536622713e+00,1.407170557189814986e+00
7.268819750939682356e-01,1.515651796937441453e+00
4.513533751787848769e-01,1.715608402888000761e+00
9.554290490560859439e-01,1.359387368873087754e+00
1.321139780123469665e+00,1.757568408720037167e+00
9.723541676289321201e-01,1.328026092137257308e+00
5.756541390214153786e-02,1.501234949828021081e+00
9.369158754827598967e-01,1.372074399665843991e+00
-3.630261970458598109e-02,1.390169973774781464e+00
-1.348678608671535217e-01,1.707983774340720462e+00
4.674473010700960773e-01,1.369154531317059886e+00
9.083916058812323557e-01,-1.336960581918276159e+00
5.197405539631839710e-01,1.623252526593593981e+00
-5.617791325543148861e-01,1.364161912225167583e+00
1.071060778859376894e+00,1.412909941165761740e+00
1.416876133039030261e+00,1.594976607690793191e+00
3.280754595490080194e-01,1.503063529685950250e+00
1.198408269863174613e+00,1.602028992559734188e+00
1.209904767741147857e+00,1.519078623125360128e+00
1.176868394098272486e+00,1.623208939341826529e+00
5.999735000532072648e-01,1.526661884805730285e+00
9.616358293038226313e-01,1.630457592225013519e+00
7.600298405785437250e-01,1.426004862967327425e+00
-8.587912028717314961e-01,1.544263695346232312e+00
1.034224046312547385e+00,1.366587848394595461e+00
5.008295288634087017e-01,1.544206209801107565e+00
1.362477321494075966e+00,1.791323801046317277e+00
-1.080585830509922934e-01,1.495693346496232312e+00
6.260704553760058078e-01,1.390004745129598485e+00
7.307491212991124030e-01,1.617013793771874708e+00
-7.366450375632258574e-01,1.495362937220864774e+00
1.009652804374065349e+00,1.450539278814127142e+00
1.023596933080187510e+00,1.519265727921746079e+00
1.071087789746551833e+00,1.432967263636821587e+00
2.740525728076596002e-01,1.498245966195422385e+00
9.910811503930337940e-01,1.261246821692086018e+00
1.259331042014333324e+00,1.557385605814410878e+00
4.729402970177150056e-01,1.588873573107633996e+00
1.009216197693555195e+00,1.608246510914063343e+00
4.257884691802752974e-01,1.519624215235980236e+00
-5.194817712303829715e-01,1.440571611258186113e+00
3.415583149667991703e-01,1.435533964359890780e+00
1.069044278587955699e+00,1.452329893087471291e+00
8.525160475588645648e-01,1.459912967236473014e+00
1.171053787299395799e+00,1.572178651040743169e+00
1.436258713327020153e+00,1.298352793317177234e+00
5.169965761428162443e-01,1.567640924391979551e+00
1.192751494075812824e+00,1.495546003556909032e+00
7.403691467428019646e-01,1.358204006740952652e+00
1.094168013450100840e+00,1.482317730792290345e+00
1.148163680017614041e+00,1.498569382877328549e+00
2.221490298241149686e-01,1.294808903360677332e+00
-4.490669273764213987e-01,1.538017238648025087e+00
1.191762537483274098e+00,1.345069640326013172e+00
8.449514296498011889e-01,1.675116391623256318e+00
1.117207769625207847e+00,1.855178024383583146e+00
8.711727260609327672e-01,1.547645004450556527e+00
9.884724657259623681e-01,1.378834515845131392e+00
9.908081251183543658e-01,1.389882727761210690e+00
1.053525275670311512e+00,1.054043695825483740e+00
1.949207401519641447e-01,1.489864395973304445e+00
7.152477181612288959e-01,1.385898622286600990e+00
6.696653210888869889e-01,1.528293060254304780e+00
6.775999396780328921e-01,1.553807250446605837e+00
8.269244420017075603e-01,1.575061052029089748e+00
1.262079491689795718e+00,1.595215839300681893e+00
1.250386347904877127e+00,1.484667869984863664e+00
1.153437209535290497e+00,-4.231944614281311079e-01
9.971792118150685225e-01,1.588378121322723713e+00
8.981660642702141706e-01,-1.189408986485922970e+00
1.236461776232290921e+00,1.608778121360931124e+00
1.066448939264911688e+00,1.378297153933261132e+00
6.441696410674679907e-01,1.562284523679048576e+00
-2.000041415893575800e-02,1.531594550542205280e+00
-1.190806721344433772e+00,1.561497138924397010e+00
2.739874802954447852e-01,1.485783871329348083e+00
9.115203327728395033e-01,1.614054031278738144e+00
3.471056319170837123e-01,1.587042732879292650e+00
9.212913887829409232e-01,1.461739945358373260e+00
1.026570889575184609e+00,1.388628793880505308e+00
4.207117163121808501e-01,1.600445583162495966e+00
7.790367360623382531e-01,1.506775290377626142e+00
9.085415408225558931e-01,1.457731060727981642e+00
1.129312548623024881e+00,1.297887472672389908e+00
1.175450020335949697e+00,1.582058379630473688e+00
1.067816739591916697e+00,1.583554840638583761e+00
-5.151848784751573707e-01,1.478352248261947777e+00
1.290567277133422452e+00,1.627908396575477701e+00
1.199824361055369604e+00,1.555541428404942028e+00
-7.974817284969865083e-02,1.605991165371196461e+00
9.602049502693562610e-01,1.440165220749455521e+00
1.098869662706304595e+00,1.715368312478071200e+00
2.105023887829144125e-01,1.450032891833192394e+00
1.133843901577968216e+00,1.433869775362063281e+00
-1.968877317482377043e-01,1.464289004815206185e+00
7.005741413782846649e-01,1.563635061525426417e+00
6.177479114154170725e-01,1.710176461854817420e+00
1.301985229203992844e+00,1.639429210522682201e+00
-2.535508014370237428e-01,1.501206978364362232e+00
1.091111430184769526e+00,1.617626953844202742e+00
9.719936720109368933e-01,1.516987551319595395e+00
1.080519301791799558e+00,1.228042544780703516e+00
1.034735030802335642e-01,1.623130762046765874e+00
1.043808874113155705e+00,1.583572019126654684e+00
9.505644262523018639e-01,1.354782946687847822e+00
5.413319671558329826e-01,1.492691091563899120e+00
1.081528594395599896e+00,1.444886257338078295e+00
8.682765257569902140e-01,1.795460348567349262e+00
9.703506790498045431e-01,1.295951476809626746e+00
6.088049437760622018e-01,1.396924848861324175e+00
4.482428086777874299e-01,1.546905208821460542e+00
5.680514927222559685e-01,1.690828146475833904e+00
1.185044828722062293e+00,1.433399166986266460e+00
7.261989967776686372e-01,1.488778588426834748e+00
7.545124558679018323e-01,1.512066078016138126e+00
1.107823236194773742e+00,1.367987316089593453e+00
7.365214223362096524e-01,1.406427083305449521e+00
8.250270044804780545e-01,1.403811431493297679e+00
1.081614472375797664e+00,1.686442297411546942e+00
1.015992147153546021e+00,1.494010234288148498e+00
3.176051256825096480e-02,1.418441793031681053e+00
5.750650267846126873e-01,1.477847384609742187e+00
3.536356487250892910e-01,1.670597257865084506e+00
-5.673098583691997820e-01,1.490126323779909834e+00
2.844401860105986724e-01,1.710591908870082278e+00
7.595141850444572240e-01,1.267344998903492614e+00
2.479816685940388898e-01,1.394313321009621243e+00
1.486906851055036727e+00,1.669148877050598667e+00
7.785984616450727369e-01,1.389218770251487989e+00
-8.122044916760267075e-01,1.469640687827392656e+00
7.094281375486176655e-01,1.393820397522085308e+00
3.688283608322217022e-01,1.437614025633505932e+00
1.094932896557721413e+00,1.509321420466034125e+00
-5.589251753034614190e-01,1.584790587619282487e+00
1.055127556656941135e+00,1.543947417975040981e+00
1.226590000747306841e-01,1.718716419707153387e+00
-1.600775164821516050e+00,1.503463289724532803e+00
4.695542481040304583e-02,1.536913851472163417e+00
-4.463342513611798790e-01,1.510413409185757505e+00
1.003253975284240873e+00,1.489498304825681130e+00
6.116914736097969207e-01,1.483166642437114602e+00
1.040894416492393892e+00,1.387632009800668031e+00
9.254061091850145360e-01,1.383256863253443436e+00
6.134369148921533510e-01,1.496515664159962178e+00
8.895685424648026585e-01,1.274705518592317732e+00
1.034868603843706047e+00,1.476884296498590876e+00
1.026947039154131769e+00,1.442291097158221014e+00
1.168067536125692918e+00,1.261774557255286977e+00
1.539708421340362232e-01,1.519529753369757152e+00
8.061587037327054839e-01,1.532325998819088264e+00
1.111586457501269054e+00,1.543204536128065962e+00
1.116776272641417656e+00,1.341665859088645885e+00
9.718184438007463344e-01,-4.622004360990609184e-01
8.844799382802196464e-01,1.420482472239361638e+00
6.548549207520374393e-01,1.443491489450861476e+00
6.974073608766605537e-01,1.578202279875914327e+00
7.202988640832338474e-01,1.402190470191405192e+00
5.742828798451665717e-01,1.547811227633808517e+00
9.729860979862521297e-01,1.503445975633928899e+00
8.653668874159875513e-01,1.571883054359609400e+00
-1.373192148515093525e+00,1.520153595734987428e+00
-1.341001416706022464e+00,1.540081301242463230e+00
8.334853668878474675e-01,1.461436226846292596e+00
1.940579048171925391e-01,1.533516563474480066e+00
1.003596634298353996e+00,1.460411632449433172e+00
1.339410943616680338e+00,1.669631655162168160e+00
7.505781720281433644e-01,1.838285719522908090e+00
1.038919830133413269e+00,1.377876857188528259e+00
1.324469483416002680e+00,1.461784090290979332e+00
7.699803632704571577e-01,1.269742529323687252e+00
1.283679009347651334e+00,1.636093064662647478e+00
-1.034935125580056514e+00,1.346568207877112178e+00
1.080979201923600197e+00,1.604404984346409213e+00
5.761333685069530697e-01,1.526241110005885249e+00
1.232335258238959952e+00,1.511100094298494234e+00
6.544360992001623245e-01,1.637060967229767128e+00
1.149566870609951108e+00,1.602920068564704037e+00
1.099890592971609404e+00,1.459980593620416212e+00
9.240889398413473232e-01,1.619750672268865266e+00
4.847814079020900113e-01,1.436951138729295918e+00
7.382816466683485013e-01,1.427170122132872754e+00
1.029820060476865917e+00,1.631065867500135713e+00
8.569367488731155502e-01,1.655514855390788131e+00
8.362749772226759637e-01,1.435505651774225733e+00
1.030526674305329182e+00,1.172607359961707729e+00
-4.595435236493174980e-01,1.575940031725294288e+00
8.042024602785186049e-01,1.268761284251544552e+00
1.181944406094868061e+00,1.593368970550868680e+00
8.455498419581303216e-01,1.560754521669514894e+00
4.139986410978943043e-01,1.406975417707177600e+00
8.617390807365927774e-01,1.587449926861714156e+00
1.015352665544726696e+00,1.530933670294704507e+00
2.535269065807549960e-01,1.498976249675715522e+00
1.196398572074937050e+00,1.460093275064756613e+00
8.986628268671461583e-01,1.414742696955049173e+00
9.347565001518175487e-01,1.458976919110958281e+00
5.933453438279111536e-01,1.564911553280986523e+00
-6.314061649303610579e-01,1.347135576169172122e+00
1.155647344017169731e+00,1.476570134452353855e+00
7.290935287606015169e-01,1.666069303738739515e+00
8.709884727188261788e-01,1.439606101087461898e+00
9.287619330942090690e-01,1.355691118890113289e+00
1.202866430475107995e+00,1.575820944423891534e+00
5.448909076852167382e-02,1.613307936868790815e+00
1.341471283963044936e+00,1.649368746196965496e+00
6.225209796940247564e-01,1.490572385631650176e+00
9.748284832044572523e-01,1.485712260496107495e+00
8.482711651708221279e-01,1.383601170784135137e+00
3.198513076031960778e-01,1.684582896532366147e+00
9.521950256162149406e-01,1.494680260569468455e+00
8.370106932448178050e-01,1.505390493777573280e+00
9.208966793174880872e-01,1.613612665247346589e+00
1.048637512060949240e+00,1.347531266804724126e+00
1.360058343113209389e+00,1.563038569837637670e+00
7.146021577395961222e-01,1.564127196068286096e+00
1.095023996195177096e+00,1.467355848485227376e+00
1.166817819922140398e+00,1.656323686371663717e+00
1.265005085121053030e+00,1.556477633450075393e+00
8.972112859489269621e-01,1.447144145121447512e+00
1.147611208525241899e+00,1.434049939723436307e+00
9.691373744906748300e-01,1.327166978434359601e+00


==> Data2/muhat22.dat <==
# arm1,arm2
2.307692307692307820e-01,6.321839080459770166e-01
3.333333333333333148e-01,5.394736842105263275e-01
2.631578947368420907e-01,5.432098765432098464e-01
2.777777777777777901e-01,5.853658536585365502e-01
2.307692307692307820e-01,6.436781609195402210e-01
2.500000000000000000e-01,6.818181818181817677e-01
0.000000000000000000e+00,6.129032258064516236e-01
3.499999999999999778e-01,6.125000000000000444e-01
4.102564102564102422e-01,4.918032786885245811e-01
0.000000000000000000e+00,6.702127659574468321e-01
2.142857142857142738e-01,5.930232558139535426e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.142857142857142738e-01,5.813953488372093359e-01
3.157894736842105088e-01,5.925925925925925597e-01
3.333333333333333148e-01,6.202531645569620000e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.333333333333333148e-01,6.219512195121951192e-01
2.142857142857142738e-01,5.813953488372093359e-01
2.857142857142856984e-01,6.279069767441860517e-01
1.875000000000000000e-01,5.238095238095238360e-01
2.727272727272727071e-01,6.404494382022472010e-01
4.285714285714285476e-01,6.582278481012657778e-01
2.307692307692307820e-01,6.091954022988506079e-01
3.333333333333333148e-01,5.394736842105263275e-01
1.250000000000000000e-01,6.739130434782608647e-01
0.000000000000000000e+00,7.021276595744680993e-01
2.307692307692307820e-01,6.091954022988506079e-01
2.500000000000000000e-01,5.124999999999999556e-01
1.818181818181818232e-01,6.067415730337079038e-01
4.347826086956521618e-01,6.623376623376623362e-01
2.000000000000000111e-01,6.777777777777778123e-01
3.181818181818181768e-01,3.750000000000000000e-01
3.599999999999999867e-01,5.733333333333333615e-01
3.809523809523809312e-01,6.202531645569620000e-01
2.142857142857142738e-01,6.046511627906976383e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.500000000000000000e-01,5.952380952380952328e-01
3.181818181818181768e-01,5.256410256410256610e-01
2.666666666666666630e-01,6.117647058823529882e-01
1.250000000000000000e-01,7.065217391304348116e-01
3.684210526315789269e-01,6.419753086419752730e-01
1.764705882352941291e-01,4.698795180722891707e-01
3.636363636363636465e-01,5.897435897435897578e-01
2.777777777777777901e-01,5.609756097560976151e-01
3.571428571428571508e-01,5.138888888888888395e-01
1.666666666666666574e-01,6.022727272727272929e-01
3.333333333333333148e-01,5.696202531645570000e-01
3.333333333333333148e-01,5.696202531645570000e-01
0.000000000000000000e+00,6.236559139784946248e-01
3.636363636363636465e-01,5.897435897435897578e-01
0.000000000000000000e+00,6.129032258064516236e-01
3.599999999999999867e-01,5.600000000000000533e-01
3.333333333333333148e-01,6.341463414634146423e-01
3.750000000000000000e-01,7.023809523809523281e-01
1.250000000000000000e-01,7.173913043478260532e-01
0.000000000000000000e+00,5.652173913043477826e-01
3.684210526315789269e-01,6.296296296296296502e-01
2.142857142857142738e-01,5.697674418604651292e-01
2.857142857142856984e-01,6.395348837209302584e-01
4.090909090909091161e-01,6.410256410256410797e-01
4.090909090909091161e-01,6.153846153846154188e-01
2.500000000000000000e-01,6.590909090909090606e-01
2.857142857142856984e-01,6.395348837209302584e-01
3.750000000000000000e-01,6.904761904761904656e-01
2.941176470588235392e-01,6.024096385542169196e-01
3.888888888888888951e-01,6.951219512195121464e-01
3.750000000000000000e-01,5.921052631578946901e-01
2.999999999999999889e-01,5.625000000000000000e-01
4.137931034482758563e-01,5.774647887323943740e-01
4.090909090909091161e-01,6.410256410256410797e-01
1.111111111111111049e-01,6.483516483516483797e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.636363636363636465e-01,6.025641025641025328e-01
1.666666666666666574e-01,5.909090909090909394e-01
4.000000000000000222e-01,5.866666666666666696e-01
2.500000000000000000e-01,5.714285714285713969e-01
0.000000000000000000e+00,5.913978494623656212e-01
2.857142857142856984e-01,5.316455696202531112e-01
3.157894736842105088e-01,5.802469135802469369e-01
3.636363636363636465e-01,6.153846153846154188e-01
2.000000000000000111e-01,5.294117647058823595e-01
3.448275862068965747e-01,4.929577464788732488e-01
3.157894736842105088e-01,5.802469135802469369e-01
1.111111111111111049e-01,6.263736263736263687e-01
2.500000000000000000e-01,5.000000000000000000e-01
2.352941176470588203e-01,5.301204819277108848e-01
1.250000000000000000e-01,6.521739130434782705e-01
3.599999999999999867e-01,5.866666666666666696e-01
2.631578947368420907e-01,5.555555555555555802e-01
2.999999999999999889e-01,5.500000000000000444e-01
0.000000000000000000e+00,7.684210526315788936e-01
2.941176470588235392e-01,6.024096385542169196e-01
2.307692307692307820e-01,6.206896551724138122e-01
2.352941176470588203e-01,5.301204819277108848e-01
3.333333333333333148e-01,5.975609756097560732e-01
3.913043478260869734e-01,5.974025974025973795e-01
2.941176470588235392e-01,6.024096385542169196e-01
3.529411764705882582e-01,6.506024096385542022e-01
3.333333333333333148e-01,6.705882352941175961e-01
3.793103448275861878e-01,5.211267605633802535e-01
3.599999999999999867e-01,5.600000000000000533e-01
1.818181818181818232e-01,5.955056179775281011e-01
2.500000000000000000e-01,6.590909090909090606e-01
1.000000000000000056e-01,5.666666666666666519e-01
3.333333333333333148e-01,6.097560975609755962e-01
2.777777777777777901e-01,5.731707317073170271e-01
1.818181818181818232e-01,5.955056179775281011e-01
3.333333333333333148e-01,6.588235294117646967e-01
1.111111111111111049e-01,6.153846153846154188e-01
9.090909090909091161e-02,5.505617977528090012e-01
3.333333333333333148e-01,6.341463414634146423e-01
1.333333333333333315e-01,4.823529411764705954e-01
2.142857142857142738e-01,5.930232558139535426e-01
3.125000000000000000e-01,6.190476190476190688e-01
0.000000000000000000e+00,6.236559139784946248e-01
2.857142857142856984e-01,6.744186046511627675e-01
1.538461538461538547e-01,5.402298850574712707e-01
2.105263157894736725e-01,4.814814814814814548e-01
2.500000000000000000e-01,6.818181818181817677e-01
2.000000000000000111e-01,5.529411764705882693e-01
3.750000000000000000e-01,5.789473684210526550e-01
3.571428571428571508e-01,6.976744186046511809e-01
0.000000000000000000e+00,6.236559139784946248e-01
2.500000000000000000e-01,5.595238095238095344e-01
2.352941176470588203e-01,5.421686746987951500e-01
1.818181818181818232e-01,6.067415730337079038e-01
1.818181818181818232e-01,6.067415730337079038e-01
3.125000000000000000e-01,6.190476190476190688e-01
3.846153846153846367e-01,5.675675675675675436e-01
1.111111111111111049e-01,6.373626373626373187e-01
3.461538461538461453e-01,5.270270270270269730e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.000000000000000111e-01,4.749999999999999778e-01
4.000000000000000222e-01,6.266666666666667052e-01
2.857142857142856984e-01,6.511627906976744651e-01
4.000000000000000222e-01,5.999999999999999778e-01
3.636363636363636465e-01,5.384615384615384359e-01
3.157894736842105088e-01,5.925925925925925597e-01
3.333333333333333148e-01,4.931506849315068219e-01
3.076923076923077094e-01,7.011494252873563537e-01
2.173913043478260809e-01,4.415584415584415390e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.142857142857142738e-01,6.046511627906976383e-01
3.333333333333333148e-01,6.219512195121951192e-01
4.090909090909091161e-01,6.153846153846154188e-01
3.636363636363636465e-01,6.025641025641025328e-01
2.500000000000000000e-01,5.952380952380952328e-01
3.499999999999999778e-01,6.125000000000000444e-01
1.666666666666666574e-01,6.022727272727272929e-01
3.076923076923077094e-01,5.000000000000000000e-01
3.043478260869565410e-01,4.805194805194805130e-01
3.157894736842105088e-01,5.802469135802469369e-01
0.000000000000000000e+00,6.451612903225806273e-01
3.684210526315789269e-01,6.419753086419752730e-01
1.000000000000000056e-01,5.999999999999999778e-01
2.105263157894736725e-01,5.185185185185184897e-01
2.142857142857142738e-01,5.813953488372093359e-01
1.111111111111111049e-01,6.593406593406593297e-01
4.000000000000000222e-01,6.500000000000000222e-01
9.090909090909091161e-02,5.280898876404493958e-01
4.347826086956521618e-01,6.623376623376623362e-01
3.571428571428571508e-01,6.627906976744185608e-01
4.090909090909091161e-01,6.410256410256410797e-01
4.000000000000000222e-01,6.374999999999999556e-01
1.666666666666666574e-01,6.136363636363636465e-01
2.666666666666666630e-01,6.117647058823529882e-01
3.684210526315789269e-01,6.296296296296296502e-01
2.777777777777777901e-01,5.853658536585365502e-01
3.157894736842105088e-01,5.802469135802469369e-01
1.428571428571428492e-01,5.000000000000000000e-01
2.941176470588235392e-01,6.024096385542169196e-01
2.999999999999999889e-01,5.500000000000000444e-01
2.941176470588235392e-01,6.144578313253011848e-01
4.444444444444444198e-01,6.575342465753424293e-01
2.857142857142856984e-01,6.395348837209302584e-01
2.000000000000000111e-01,6.777777777777778123e-01
1.666666666666666574e-01,5.795454545454545858e-01
0.000000000000000000e+00,6.129032258064516236e-01
2.666666666666666630e-01,5.999999999999999778e-01
3.846153846153846367e-01,5.675675675675675436e-01
3.157894736842105088e-01,6.049382716049382935e-01
3.571428571428571508e-01,5.416666666666666297e-01
3.478260869565217295e-01,4.259259259259259300e-01
3.529411764705882582e-01,6.746987951807228434e-01
2.916666666666666852e-01,4.868421052631579093e-01
4.074074074074073848e-01,5.890410958904109817e-01
3.103448275862069061e-01,4.929577464788732488e-01
3.750000000000000000e-01,7.023809523809523281e-01
3.913043478260869734e-01,5.974025974025973795e-01
1.666666666666666574e-01,5.795454545454545858e-01
3.043478260869565410e-01,5.324675324675324228e-01
3.684210526315789269e-01,6.419753086419752730e-01
1.111111111111111049e-01,6.263736263736263687e-01
2.999999999999999889e-01,5.625000000000000000e-01
3.333333333333333148e-01,5.696202531645570000e-01
0.000000000000000000e+00,6.702127659574468321e-01
3.214285714285714524e-01,4.722222222222222099e-01
1.666666666666666574e-01,5.795454545454545858e-01
9.090909090909091161e-02,5.393258426966291985e-01
2.352941176470588203e-01,5.421686746987951500e-01
2.500000000000000000e-01,6.363636363636363535e-01
2.000000000000000111e-01,5.529411764705882693e-01
2.666666666666666630e-01,6.235294117647058876e-01
2.500000000000000000e-01,6.363636363636363535e-01
1.111111111111111049e-01,6.043956043956043578e-01
2.857142857142856984e-01,5.949367088607594445e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.916666666666666852e-01,5.000000000000000000e-01
2.777777777777777901e-01,5.731707317073170271e-01
4.782608695652174058e-01,6.363636363636363535e-01
3.529411764705882582e-01,6.506024096385542022e-01
2.307692307692307820e-01,6.551724137931034253e-01
1.818181818181818232e-01,6.292134831460673983e-01
1.875000000000000000e-01,5.357142857142856984e-01
3.636363636363636465e-01,5.769230769230768718e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.333333333333333148e-01,6.705882352941175961e-01
2.500000000000000000e-01,5.595238095238095344e-01
0.000000000000000000e+00,6.595744680851063357e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.846153846153846367e-01,5.810810810810810301e-01
2.500000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,6.021505376344086224e-01
0.000000000000000000e+00,5.652173913043477826e-01
3.333333333333333148e-01,6.341463414634146423e-01
0.000000000000000000e+00,5.978260869565217295e-01
2.500000000000000000e-01,6.818181818181817677e-01
1.000000000000000056e-01,5.666666666666666519e-01
4.000000000000000222e-01,6.500000000000000222e-01
3.684210526315789269e-01,6.419753086419752730e-01
3.499999999999999778e-01,6.125000000000000444e-01
3.913043478260869734e-01,6.103896103896103709e-01
3.333333333333333148e-01,6.219512195121951192e-01
2.916666666666666852e-01,6.052631578947368363e-01
2.999999999999999889e-01,5.625000000000000000e-01
3.125000000000000000e-01,6.428571428571429047e-01
4.230769230769230727e-01,6.081081081081081141e-01
2.857142857142856984e-01,6.511627906976744651e-01
1.818181818181818232e-01,6.067415730337079038e-01
0.000000000000000000e+00,5.652173913043477826e-01
2.777777777777777901e-01,5.731707317073170271e-01
2.352941176470588203e-01,5.542168674698795261e-01
2.666666666666666630e-01,6.235294117647058876e-01
3.181818181818181768e-01,5.512820512820513219e-01
3.076923076923077094e-01,5.000000000000000000e-01
4.117647058823529216e-01,7.108433734939758608e-01
4.181818181818181546e-01,3.777777777777777679e-01
0.000000000000000000e+00,6.129032258064516236e-01
2.631578947368420907e-01,5.802469135802469369e-01
2.000000000000000111e-01,5.411764705882352589e-01
2.500000000000000000e-01,6.363636363636363535e-01
4.166666666666666852e-01,5.312500000000000000e-01
2.500000000000000000e-01,6.704545454545454142e-01
1.666666666666666574e-01,5.795454545454545858e-01
2.000000000000000111e-01,6.777777777777778123e-01
3.333333333333333148e-01,6.219512195121951192e-01
2.631578947368420907e-01,5.555555555555555802e-01
3.846153846153846367e-01,5.270270270270269730e-01
3.157894736842105088e-01,6.049382716049382935e-01
4.285714285714285476e-01,6.962025316455696666e-01
3.333333333333333148e-01,5.975609756097560732e-01
2.608695652173912971e-01,4.805194805194805130e-01
4.400000000000000022e-01,6.266666666666667052e-01
4.545454545454545303e-01,6.923076923076922906e-01
4.054054054054054279e-01,5.079365079365079083e-01
3.125000000000000000e-01,6.547619047619047672e-01
4.000000000000000222e-01,6.750000000000000444e-01
2.941176470588235392e-01,6.024096385542169196e-01
4.000000000000000222e-01,5.999999999999999778e-01
3.793103448275861878e-01,5.492957746478873693e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.571428571428571286e-01,5.538461538461538769e-01
4.137931034482758563e-01,5.774647887323943740e-01
9.090909090909091161e-02,5.280898876404493958e-01
4.166666666666666852e-01,6.052631578947368363e-01
3.571428571428571508e-01,5.277777777777777901e-01
3.125000000000000000e-01,6.547619047619047672e-01
3.928571428571428492e-01,5.416666666666666297e-01
2.000000000000000111e-01,6.444444444444444864e-01
9.090909090909091161e-02,5.280898876404493958e-01
3.636363636363636465e-01,5.897435897435897578e-01
1.538461538461538547e-01,5.402298850574712707e-01
2.307692307692307820e-01,5.977011494252874035e-01
3.599999999999999867e-01,5.733333333333333615e-01
3.125000000000000000e-01,6.309523809523809312e-01
2.352941176470588203e-01,5.421686746987951500e-01
4.117647058823529216e-01,5.151515151515151381e-01
4.444444444444444198e-01,6.301369863013698280e-01
2.999999999999999889e-01,5.625000000000000000e-01
2.500000000000000000e-01,4.605263157894736725e-01
2.941176470588235392e-01,4.242424242424242542e-01
4.400000000000000022e-01,6.400000000000000133e-01
3.076923076923077094e-01,7.126436781609195581e-01
2.000000000000000111e-01,5.411764705882352589e-01
2.142857142857142738e-01,6.046511627906976383e-01
4.137931034482758563e-01,5.492957746478873693e-01
2.000000000000000111e-01,6.666666666666666297e-01
3.529411764705882582e-01,6.506024096385542022e-01
2.000000000000000111e-01,5.529411764705882693e-01
1.111111111111111049e-01,6.263736263736263687e-01
1.818181818181818232e-01,6.292134831460673983e-01
2.727272727272727071e-01,6.966292134831461036e-01
2.666666666666666630e-01,6.117647058823529882e-01
3.333333333333333148e-01,5.394736842105263275e-01
2.999999999999999889e-01,5.500000000000000444e-01
3.125000000000000000e-01,6.428571428571429047e-01
3.750000000000000000e-01,5.921052631578946901e-01
0.000000000000000000e+00,6.344086021505376261e-01
4.117647058823529216e-01,6.746987951807228434e-01
5.000000000000000000e-01,6.973684210526315264e-01
3.499999999999999778e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.333333333333333148e-01,5.569620253164556667e-01
4.333333333333333481e-01,5.428571428571428159e-01
1.000000000000000056e-01,5.777777777777777235e-01
0.000000000000000000e+00,6.595744680851063357e-01
4.090909090909091161e-01,6.410256410256410797e-01
3.333333333333333148e-01,6.823529411764706065e-01
2.000000000000000111e-01,6.777777777777778123e-01
4.545454545454545303e-01,5.820895522388059851e-01
2.666666666666666630e-01,5.999999999999999778e-01
5.151515151515151381e-01,6.417910447761193682e-01
3.461538461538461453e-01,5.135135135135134865e-01
2.857142857142856984e-01,6.279069767441860517e-01
3.684210526315789269e-01,6.543209876543210068e-01
4.047619047619047672e-01,5.172413793103448620e-01
3.076923076923077094e-01,4.864864864864865135e-01
2.380952380952380820e-01,4.810126582278481111e-01
3.043478260869565410e-01,5.324675324675324228e-01
4.545454545454545303e-01,6.794871794871795156e-01
4.347826086956521618e-01,5.185185185185184897e-01
2.777777777777777901e-01,5.731707317073170271e-01
3.200000000000000067e-01,5.200000000000000178e-01
3.125000000000000000e-01,6.428571428571429047e-01
5.588235294117647189e-01,6.515151515151514916e-01
0.000000000000000000e+00,6.451612903225806273e-01
3.076923076923077094e-01,6.896551724137931494e-01
3.888888888888888951e-01,6.707317073170732113e-01
2.857142857142856984e-01,6.627906976744185608e-01
1.875000000000000000e-01,5.119047619047618625e-01
1.111111111111111049e-01,6.263736263736263687e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.928571428571428492e-01,5.694444444444444198e-01
3.750000000000000000e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.760869565217391353e-01
3.333333333333333148e-01,5.569620253164556667e-01
0.000000000000000000e+00,5.652173913043477826e-01
4.375000000000000000e-01,5.588235294117647189e-01
9.090909090909091161e-02,5.505617977528090012e-01
3.599999999999999867e-01,5.733333333333333615e-01
4.285714285714285476e-01,6.111111111111111605e-01
1.111111111111111049e-01,6.483516483516483797e-01
3.157894736842105088e-01,5.679012345679012030e-01
5.111111111111110716e-01,5.454545454545454142e-01
3.076923076923077094e-01,6.896551724137931494e-01
0.000000000000000000e+00,6.559139784946236285e-01
2.666666666666666630e-01,5.999999999999999778e-01
3.448275862068965747e-01,5.070422535211267512e-01
2.142857142857142738e-01,5.116279069767442067e-01
0.000000000000000000e+00,6.021505376344086224e-01
2.142857142857142738e-01,5.930232558139535426e-01
2.500000000000000000e-01,6.931818181818182323e-01
2.307692307692307820e-01,6.321839080459770166e-01
2.666666666666666630e-01,5.882352941176470784e-01
3.428571428571428603e-01,4.307692307692307931e-01
2.307692307692307820e-01,5.977011494252874035e-01
1.818181818181818232e-01,6.292134831460673983e-01
1.111111111111111049e-01,6.153846153846154188e-01
1.111111111111111049e-01,6.593406593406593297e-01
3.333333333333333148e-01,6.075949367088607778e-01
1.111111111111111049e-01,6.153846153846154188e-01
1.666666666666666574e-01,5.909090909090909394e-01
1.818181818181818232e-01,6.067415730337079038e-01
1.250000000000000000e-01,6.630434782608695121e-01
2.857142857142856984e-01,6.511627906976744651e-01
3.181818181818181768e-01,5.897435897435897578e-01
2.307692307692307820e-01,6.321839080459770166e-01
9.090909090909091161e-02,5.280898876404493958e-01
1.818181818181818232e-01,6.404494382022472010e-01
3.499999999999999778e-01,6.374999999999999556e-01
3.684210526315789269e-01,6.543209876543210068e-01
3.703703703703703498e-01,5.753424657534246256e-01
2.352941176470588203e-01,5.301204819277108848e-01
3.333333333333333148e-01,6.219512195121951192e-01
2.727272727272727071e-01,4.029850746268656692e-01
1.000000000000000056e-01,5.999999999999999778e-01
3.043478260869565410e-01,5.194805194805194315e-01
3.181818181818181768e-01,5.512820512820513219e-01
4.000000000000000222e-01,6.374999999999999556e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.499999999999999778e-01,5.625000000000000000e-01
2.500000000000000000e-01,5.714285714285713969e-01
1.111111111111111049e-01,6.483516483516483797e-01
2.666666666666666630e-01,6.235294117647058876e-01
3.684210526315789269e-01,6.543209876543210068e-01
3.750000000000000000e-01,5.147058823529411242e-01
1.875000000000000000e-01,5.119047619047618625e-01
2.857142857142856984e-01,5.930232558139535426e-01
3.928571428571428492e-01,5.694444444444444198e-01
3.571428571428571508e-01,7.093023255813953876e-01
5.135135135135134865e-01,6.190476190476190688e-01
1.538461538461538547e-01,5.517241379310344751e-01
2.941176470588235392e-01,6.265060240963855609e-01
0.000000000000000000e+00,6.489361702127659504e-01
0.000000000000000000e+00,5.274725274725274859e-01
0.000000000000000000e+00,6.914893617021277139e-01
3.448275862068965747e-01,4.647887323943661886e-01
2.307692307692307820e-01,6.091954022988506079e-01
4.166666666666666852e-01,6.052631578947368363e-01
2.666666666666666630e-01,6.235294117647058876e-01
2.666666666666666630e-01,5.999999999999999778e-01
2.307692307692307820e-01,6.436781609195402210e-01
3.953488372093023062e-01,4.385964912280701511e-01
3.214285714285714524e-01,4.722222222222222099e-01
2.777777777777777901e-01,5.731707317073170271e-01
2.500000000000000000e-01,5.124999999999999556e-01
2.666666666666666630e-01,6.235294117647058876e-01
4.210526315789473450e-01,5.000000000000000000e-01
2.500000000000000000e-01,6.477272727272727071e-01
3.125000000000000000e-01,6.190476190476190688e-01
2.857142857142856984e-01,5.443037974683544444e-01
3.599999999999999867e-01,5.600000000000000533e-01
1.666666666666666574e-01,5.681818181818182323e-01
3.181818181818181768e-01,5.641025641025640969e-01
0.000000000000000000e+00,6.451612903225806273e-01
2.727272727272727071e-01,5.128205128205127750e-01
3.499999999999999778e-01,5.999999999999999778e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.200000000000000067e-01,5.200000000000000178e-01
4.230769230769230727e-01,5.945945945945946276e-01
1.818181818181818232e-01,6.404494382022472010e-01
3.333333333333333148e-01,5.074626865671642006e-01
1.538461538461538547e-01,5.517241379310344751e-01
0.000000000000000000e+00,6.129032258064516236e-01
2.941176470588235392e-01,5.783132530120481674e-01
3.125000000000000000e-01,6.309523809523809312e-01
2.352941176470588203e-01,5.542168674698795261e-01
2.619047619047619180e-01,3.448275862068965747e-01
2.142857142857142738e-01,5.930232558139535426e-01
0.000000000000000000e+00,5.384615384615384359e-01
2.000000000000000111e-01,6.666666666666666297e-01
1.111111111111111049e-01,6.153846153846154188e-01
4.000000000000000222e-01,5.866666666666666696e-01
0.000000000000000000e+00,6.236559139784946248e-01
2.999999999999999889e-01,5.749999999999999556e-01
1.111111111111111049e-01,6.593406593406593297e-01
2.500000000000000000e-01,6.704545454545454142e-01
4.000000000000000222e-01,6.624999999999999778e-01
2.857142857142856984e-01,6.744186046511627675e-01
2.666666666666666630e-01,6.117647058823529882e-01
2.500000000000000000e-01,5.476190476190476719e-01
0.000000000000000000e+00,7.021276595744680993e-01
2.352941176470588203e-01,5.662650602409639022e-01
2.666666666666666630e-01,6.117647058823529882e-01
3.333333333333333148e-01,6.341463414634146423e-01
2.142857142857142738e-01,5.581395348837209225e-01
3.684210526315789269e-01,6.419753086419752730e-01
4.814814814814814548e-01,6.575342465753424293e-01
3.333333333333333148e-01,5.975609756097560732e-01
1.538461538461538547e-01,5.517241379310344751e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.599999999999999867e-01,5.466666666666666341e-01
0.000000000000000000e+00,6.129032258064516236e-01
3.888888888888888951e-01,5.853658536585365502e-01
3.043478260869565410e-01,5.324675324675324228e-01
3.157894736842105088e-01,5.802469135802469369e-01
4.000000000000000222e-01,3.777777777777777679e-01
3.478260869565217295e-01,5.454545454545454142e-01
3.684210526315789269e-01,6.296296296296296502e-01
3.125000000000000000e-01,6.428571428571429047e-01
0.000000000000000000e+00,6.702127659574468321e-01
3.529411764705882582e-01,6.506024096385542022e-01
1.111111111111111049e-01,6.043956043956043578e-01
4.000000000000000222e-01,5.600000000000000533e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.571428571428571508e-01,7.093023255813953876e-01
3.684210526315789269e-01,6.296296296296296502e-01
2.142857142857142738e-01,5.813953488372093359e-01
2.666666666666666630e-01,6.352941176470587870e-01
2.857142857142856984e-01,6.279069767441860517e-01
3.125000000000000000e-01,6.547619047619047672e-01
2.777777777777777901e-01,5.487804878048780921e-01
3.684210526315789269e-01,6.419753086419752730e-01
1.818181818181818232e-01,6.404494382022472010e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.941176470588235392e-01,6.144578313253011848e-01
4.117647058823529216e-01,6.746987951807228434e-01
1.111111111111111049e-01,6.153846153846154188e-01
0.000000000000000000e+00,5.760869565217391353e-01
3.125000000000000000e-01,6.071428571428570953e-01
0.000000000000000000e+00,5.652173913043477826e-01
3.703703703703703498e-01,5.479452054794520244e-01
2.941176470588235392e-01,5.903614457831325435e-01
3.333333333333333148e-01,6.219512195121951192e-01
3.636363636363636465e-01,5.820895522388059851e-01
9.090909090909091161e-02,5.280898876404493958e-01
0.000000000000000000e+00,6.021505376344086224e-01
0.000000000000000000e+00,6.702127659574468321e-01
0.000000000000000000e+00,5.760869565217391353e-01
2.857142857142856984e-01,5.316455696202531112e-01
1.818181818181818232e-01,6.067415730337079038e-01
1.538461538461538547e-01,5.402298850574712707e-01
2.000000000000000111e-01,5.176470588235294601e-01
3.695652173913043237e-01,4.074074074074073848e-01
0.000000000000000000e+00,5.164835164835165360e-01
1.111111111111111049e-01,6.483516483516483797e-01
1.666666666666666574e-01,5.909090909090909394e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.916666666666666852e-01,5.263157894736841813e-01
4.545454545454545303e-01,6.923076923076922906e-01
2.307692307692307820e-01,6.321839080459770166e-01
9.090909090909091161e-02,5.730337078651684957e-01
3.157894736842105088e-01,6.172839506172839164e-01
2.000000000000000111e-01,6.888888888888888840e-01
3.125000000000000000e-01,6.428571428571429047e-01
3.846153846153846367e-01,5.810810810810810301e-01
2.142857142857142738e-01,5.697674418604651292e-01
2.857142857142856984e-01,5.316455696202531112e-01
2.941176470588235392e-01,6.265060240963855609e-01
3.333333333333333148e-01,6.219512195121951192e-01
3.200000000000000067e-01,5.333333333333333259e-01
2.666666666666666630e-01,6.352941176470587870e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.666666666666666630e-01,5.882352941176470784e-01
2.666666666666666630e-01,6.235294117647058876e-01
0.000000000000000000e+00,6.021505376344086224e-01
2.500000000000000000e-01,6.363636363636363535e-01
4.400000000000000022e-01,6.266666666666667052e-01
2.666666666666666630e-01,6.117647058823529882e-01
1.250000000000000000e-01,6.630434782608695121e-01
4.000000000000000222e-01,5.866666666666666696e-01
0.000000000000000000e+00,6.451612903225806273e-01
3.913043478260869734e-01,6.103896103896103709e-01
1.428571428571428492e-01,5.000000000000000000e-01
3.125000000000000000e-01,6.309523809523809312e-01
3.181818181818181768e-01,5.641025641025640969e-01
1.111111111111111049e-01,6.483516483516483797e-01
3.333333333333333148e-01,6.341463414634146423e-01
4.000000000000000222e-01,6.500000000000000222e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.500000000000000000e-01,6.477272727272727071e-01
3.333333333333333148e-01,6.219512195121951192e-01
3.461538461538461453e-01,5.135135135135134865e-01
1.000000000000000056e-01,5.777777777777777235e-01
9.090909090909091161e-02,5.393258426966291985e-01
0.000000000000000000e+00,5.326086956521739468e-01
2.941176470588235392e-01,6.024096385542169196e-01
4.411764705882352811e-01,5.606060606060605522e-01
2.631578947368420907e-01,5.555555555555555802e-01
3.529411764705882582e-01,4.848484848484848619e-01
3.333333333333333148e-01,6.470588235294117974e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.000000000000000111e-01,7.111111111111111382e-01
1.666666666666666574e-01,6.022727272727272929e-01
1.111111111111111049e-01,6.593406593406593297e-01
3.529411764705882582e-01,6.506024096385542022e-01
2.857142857142856984e-01,6.627906976744185608e-01
4.230769230769230727e-01,6.081081081081081141e-01
2.000000000000000111e-01,6.555555555555555580e-01
3.333333333333333148e-01,6.097560975609755962e-01
3.913043478260869734e-01,6.233766233766233622e-01
0.000000000000000000e+00,6.595744680851063357e-01
3.571428571428571508e-01,7.093023255813953876e-01
2.399999999999999911e-01,5.466666666666666341e-01
2.352941176470588203e-01,5.662650602409639022e-01
0.000000000000000000e+00,6.451612903225806273e-01
0.000000000000000000e+00,5.000000000000000000e-01
2.857142857142856984e-01,5.063291139240506666e-01
0.000000000000000000e+00,5.913978494623656212e-01
2.500000000000000000e-01,5.595238095238095344e-01
0.000000000000000000e+00,6.914893617021277139e-01
3.695652173913043237e-01,4.259259259259259300e-01
3.076923076923077094e-01,6.781609195402298340e-01
1.111111111111111049e-01,6.263736263736263687e-01
2.500000000000000000e-01,6.477272727272727071e-01
2.500000000000000000e-01,6.590909090909090606e-01
1.111111111111111049e-01,6.373626373626373187e-01
3.333333333333333148e-01,4.520547945205479201e-01
3.529411764705882582e-01,6.746987951807228434e-01
1.111111111111111049e-01,6.043956043956043578e-01
3.703703703703703498e-01,5.616438356164383805e-01
3.703703703703703498e-01,5.616438356164383805e-01
1.111111111111111049e-01,6.263736263736263687e-01
2.000000000000000111e-01,6.777777777777778123e-01
0.000000000000000000e+00,6.236559139784946248e-01
3.103448275862069061e-01,4.788732394366196909e-01
2.857142857142856984e-01,6.627906976744185608e-01
2.727272727272727071e-01,6.966292134831461036e-01
4.193548387096774355e-01,5.797101449275362528e-01
3.636363636363636465e-01,6.025641025641025328e-01
2.941176470588235392e-01,6.144578313253011848e-01
4.761904761904761640e-01,6.835443037974683334e-01
4.210526315789473450e-01,6.790123456790123635e-01
1.250000000000000000e-01,6.739130434782608647e-01
4.000000000000000222e-01,6.500000000000000222e-01
2.777777777777777901e-01,5.853658536585365502e-01
2.777777777777777901e-01,5.731707317073170271e-01
2.999999999999999889e-01,5.749999999999999556e-01
2.000000000000000111e-01,5.529411764705882693e-01
3.103448275862069061e-01,4.507042253521126862e-01
4.137931034482758563e-01,5.915492957746478764e-01
3.333333333333333148e-01,6.823529411764706065e-01
3.750000000000000000e-01,5.921052631578946901e-01
1.111111111111111049e-01,6.153846153846154188e-01
3.214285714285714524e-01,5.000000000000000000e-01
4.117647058823529216e-01,7.108433734939758608e-01
2.500000000000000000e-01,6.190476190476190688e-01
3.499999999999999778e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.411764705882352589e-01
4.090909090909091161e-01,6.282051282051281937e-01
2.941176470588235392e-01,6.144578313253011848e-01
2.000000000000000111e-01,5.529411764705882693e-01
1.111111111111111049e-01,6.483516483516483797e-01
2.000000000000000111e-01,5.411764705882352589e-01
4.222222222222222210e-01,4.545454545454545303e-01
3.478260869565217295e-01,5.714285714285713969e-01
2.222222222222222099e-01,5.121951219512195230e-01
4.705882352941176405e-01,6.212121212121212155e-01
2.142857142857142738e-01,5.930232558139535426e-01
2.666666666666666630e-01,6.117647058823529882e-01
2.500000000000000000e-01,5.833333333333333703e-01
4.516129032258064391e-01,5.942028985507246119e-01
2.666666666666666630e-01,6.352941176470587870e-01
3.499999999999999778e-01,6.374999999999999556e-01
3.571428571428571508e-01,5.138888888888888395e-01
4.090909090909091161e-01,6.282051282051281937e-01
3.076923076923077094e-01,6.896551724137931494e-01
2.500000000000000000e-01,6.818181818181817677e-01
1.875000000000000000e-01,5.357142857142856984e-01
3.157894736842105088e-01,5.925925925925925597e-01
4.193548387096774355e-01,5.797101449275362528e-01
3.333333333333333148e-01,5.696202531645570000e-01
1.000000000000000056e-01,5.444444444444443976e-01
3.333333333333333148e-01,6.463414634146341653e-01
0.000000000000000000e+00,7.021276595744680993e-01
3.125000000000000000e-01,6.190476190476190688e-01
3.333333333333333148e-01,5.365853658536585691e-01
3.793103448275861878e-01,5.211267605633802535e-01
2.727272727272727071e-01,7.191011235955055980e-01
2.631578947368420907e-01,5.185185185185184897e-01
3.333333333333333148e-01,6.341463414634146423e-01
4.285714285714285476e-01,5.972222222222222099e-01
1.818181818181818232e-01,6.516853932584270037e-01
2.608695652173912971e-01,4.805194805194805130e-01
2.666666666666666630e-01,6.117647058823529882e-01
4.230769230769230727e-01,6.351351351351350871e-01
2.307692307692307820e-01,6.206896551724138122e-01
3.928571428571428492e-01,5.416666666666666297e-01
4.166666666666666852e-01,6.315789473684210176e-01
2.500000000000000000e-01,5.500000000000000444e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.125000000000000000e-01,6.547619047619047672e-01
1.428571428571428492e-01,5.116279069767442067e-01
3.684210526315789269e-01,6.172839506172839164e-01
2.142857142857142738e-01,5.930232558139535426e-01
3.243243243243243423e-01,4.603174603174602919e-01
2.000000000000000111e-01,6.666666666666666297e-01
3.913043478260869734e-01,6.103896103896103709e-01
3.076923076923077094e-01,6.666666666666666297e-01
3.157894736842105088e-01,5.925925925925925597e-01
2.500000000000000000e-01,6.477272727272727071e-01
0.000000000000000000e+00,6.344086021505376261e-01
1.250000000000000000e-01,7.173913043478260532e-01
2.500000000000000000e-01,6.931818181818182323e-01
2.631578947368420907e-01,5.308641975308642236e-01
2.222222222222222099e-01,5.243902439024390461e-01
2.000000000000000111e-01,6.666666666666666297e-01
3.333333333333333148e-01,6.588235294117646967e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.000000000000000111e-01,5.176470588235294601e-01
2.727272727272727071e-01,5.955056179775281011e-01
2.857142857142856984e-01,6.627906976744185608e-01
2.500000000000000000e-01,6.477272727272727071e-01
3.636363636363636465e-01,4.285714285714285476e-01
3.200000000000000067e-01,5.066666666666667096e-01
1.666666666666666574e-01,5.795454545454545858e-01
1.666666666666666574e-01,5.909090909090909394e-01
3.333333333333333148e-01,5.822784810126582222e-01
4.799999999999999822e-01,6.533333333333333215e-01
3.125000000000000000e-01,6.428571428571429047e-01
2.307692307692307820e-01,5.977011494252874035e-01
3.636363636363636465e-01,6.025641025641025328e-01
3.750000000000000000e-01,5.921052631578946901e-01
4.516129032258064391e-01,6.231884057971014412e-01
2.000000000000000111e-01,5.529411764705882693e-01
0.000000000000000000e+00,6.129032258064516236e-01
3.181818181818181768e-01,5.512820512820513219e-01
3.448275862068965747e-01,5.492957746478873693e-01
0.000000000000000000e+00,6.236559139784946248e-01
2.142857142857142738e-01,5.930232558139535426e-01
9.090909090909091161e-02,5.505617977528090012e-01
2.352941176470588203e-01,5.542168674698795261e-01
4.230769230769230727e-01,6.081081081081081141e-01
1.000000000000000056e-01,6.111111111111111605e-01
2.777777777777777901e-01,5.731707317073170271e-01
4.444444444444444198e-01,6.027397260273972268e-01
2.631578947368420907e-01,5.432098765432098464e-01
2.000000000000000111e-01,5.176470588235294601e-01
2.857142857142856984e-01,5.930232558139535426e-01
2.500000000000000000e-01,6.590909090909090606e-01
3.684210526315789269e-01,6.296296296296296502e-01
4.210526315789473450e-01,5.000000000000000000e-01
1.000000000000000056e-01,5.666666666666666519e-01
3.571428571428571508e-01,5.277777777777777901e-01
1.250000000000000000e-01,6.521739130434782705e-01
4.074074074074073848e-01,6.027397260273972268e-01
1.250000000000000000e-01,6.847826086956522174e-01
1.250000000000000000e-01,6.739130434782608647e-01
1.818181818181818232e-01,6.292134831460673983e-01
1.666666666666666574e-01,5.681818181818182323e-01
2.941176470588235392e-01,6.385542168674698260e-01
4.000000000000000222e-01,5.999999999999999778e-01
2.857142857142856984e-01,5.443037974683544444e-01
2.142857142857142738e-01,5.697674418604651292e-01
2.941176470588235392e-01,6.265060240963855609e-01
2.352941176470588203e-01,5.421686746987951500e-01
2.222222222222222099e-01,5.121951219512195230e-01
2.999999999999999889e-01,5.999999999999999778e-01
3.529411764705882582e-01,6.506024096385542022e-01
2.142857142857142738e-01,5.813953488372093359e-01
5.000000000000000000e-01,6.176470588235294379e-01
2.608695652173912971e-01,4.935064935064935043e-01
0.000000000000000000e+00,7.684210526315788936e-01
0.000000000000000000e+00,5.869565217391304879e-01
2.777777777777777901e-01,5.731707317073170271e-01
2.857142857142856984e-01,6.395348837209302584e-01
3.846153846153846367e-01,6.081081081081081141e-01
1.875000000000000000e-01,5.000000000000000000e-01
2.631578947368420907e-01,5.308641975308642236e-01
4.482758620689655249e-01,5.915492957746478764e-01
2.307692307692307820e-01,6.206896551724138122e-01
3.333333333333333148e-01,5.882352941176470784e-01
3.529411764705882582e-01,6.987951807228915957e-01
0.000000000000000000e+00,6.236559139784946248e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.333333333333333148e-01,6.184210526315789824e-01
3.478260869565217295e-01,5.714285714285713969e-01
2.941176470588235392e-01,6.144578313253011848e-01
2.000000000000000111e-01,5.764705882352940680e-01
2.999999999999999889e-01,4.428571428571428381e-01
2.666666666666666630e-01,5.999999999999999778e-01
2.352941176470588203e-01,5.421686746987951500e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.307692307692307820e-01,6.206896551724138122e-01
2.307692307692307820e-01,5.977011494252874035e-01
2.307692307692307820e-01,5.977011494252874035e-01
1.111111111111111049e-01,6.263736263736263687e-01
1.111111111111111049e-01,6.593406593406593297e-01
3.750000000000000000e-01,5.789473684210526550e-01
3.846153846153846367e-01,5.810810810810810301e-01
4.090909090909091161e-01,6.410256410256410797e-01
3.333333333333333148e-01,6.470588235294117974e-01
0.000000000000000000e+00,5.164835164835165360e-01
3.125000000000000000e-01,6.309523809523809312e-01
2.631578947368420907e-01,5.308641975308642236e-01
2.000000000000000111e-01,6.666666666666666297e-01
2.727272727272727071e-01,6.966292134831461036e-01
0.000000000000000000e+00,6.129032258064516236e-01
0.000000000000000000e+00,6.808510638297872175e-01
3.043478260869565410e-01,5.194805194805194315e-01
2.857142857142856984e-01,5.189873417721518889e-01
2.666666666666666630e-01,6.117647058823529882e-01
0.000000000000000000e+00,5.274725274725274859e-01
2.941176470588235392e-01,5.783132530120481674e-01
2.857142857142856984e-01,6.279069767441860517e-01
1.666666666666666574e-01,5.795454545454545858e-01
3.333333333333333148e-01,6.219512195121951192e-01
4.000000000000000222e-01,6.875000000000000000e-01
1.538461538461538547e-01,5.402298850574712707e-01
3.928571428571428492e-01,5.833333333333333703e-01
2.777777777777777901e-01,5.609756097560976151e-01
4.827586206896551935e-01,6.197183098591548811e-01
2.666666666666666630e-01,6.117647058823529882e-01
3.529411764705882582e-01,4.848484848484848619e-01
2.500000000000000000e-01,5.250000000000000222e-01
3.333333333333333148e-01,6.705882352941175961e-01
4.166666666666666852e-01,6.315789473684210176e-01
2.777777777777777901e-01,5.487804878048780921e-01
3.703703703703703498e-01,5.479452054794520244e-01
9.090909090909091161e-02,5.393258426966291985e-01
0.000000000000000000e+00,6.702127659574468321e-01
4.571428571428571286e-01,5.846153846153846478e-01
2.000000000000000111e-01,6.777777777777778123e-01
3.913043478260869734e-01,6.233766233766233622e-01
2.000000000000000111e-01,6.555555555555555580e-01
2.857142857142856984e-01,6.279069767441860517e-01
2.142857142857142738e-01,5.813953488372093359e-01
2.000000000000000111e-01,6.999999999999999556e-01
1.428571428571428492e-01,5.000000000000000000e-01
3.666666666666666408e-01,5.285714285714285809e-01
3.043478260869565410e-01,5.194805194805194315e-01
1.111111111111111049e-01,6.263736263736263687e-01
3.529411764705882582e-01,6.626506024096385783e-01
4.333333333333333481e-01,6.142857142857143238e-01
4.375000000000000000e-01,5.588235294117647189e-01
2.500000000000000000e-01,6.590909090909090606e-01
1.818181818181818232e-01,6.292134831460673983e-01
1.111111111111111049e-01,6.483516483516483797e-01
2.999999999999999889e-01,5.625000000000000000e-01
4.411764705882352811e-01,5.454545454545454142e-01
4.166666666666666852e-01,6.052631578947368363e-01
3.437500000000000000e-01,5.000000000000000000e-01
3.181818181818181768e-01,5.512820512820513219e-01
1.818181818181818232e-01,6.067415730337079038e-01
2.307692307692307820e-01,5.747126436781608838e-01
3.809523809523809312e-01,6.202531645569620000e-01
4.166666666666666852e-01,6.052631578947368363e-01
2.941176470588235392e-01,4.578313253012047945e-01
0.000000000000000000e+00,6.451612903225806273e-01
1.818181818181818232e-01,6.292134831460673983e-01
1.818181818181818232e-01,6.292134831460673983e-01
2.777777777777777901e-01,5.609756097560976151e-01
2.777777777777777901e-01,5.975609756097560732e-01
4.090909090909091161e-01,6.410256410256410797e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.181818181818181768e-01,5.256410256410256610e-01
2.857142857142856984e-01,6.511627906976744651e-01
2.666666666666666630e-01,6.235294117647058876e-01
0.000000000000000000e+00,6.344086021505376261e-01
1.666666666666666574e-01,6.022727272727272929e-01
2.142857142857142738e-01,6.046511627906976383e-01
3.333333333333333148e-01,5.949367088607594445e-01
0.000000000000000000e+00,6.129032258064516236e-01
3.333333333333333148e-01,6.341463414634146423e-01
0.000000000000000000e+00,6.021505376344086224e-01
2.999999999999999889e-01,5.500000000000000444e-01
2.142857142857142738e-01,6.046511627906976383e-01
2.105263157894736725e-01,5.308641975308642236e-01
0.000000000000000000e+00,5.869565217391304879e-01
1.428571428571428492e-01,5.116279069767442067e-01
4.000000000000000222e-01,6.500000000000000222e-01
3.181818181818181768e-01,5.641025641025640969e-01
3.333333333333333148e-01,6.463414634146341653e-01
2.142857142857142738e-01,5.116279069767442067e-01
1.818181818181818232e-01,6.292134831460673983e-01
4.074074074074073848e-01,5.342465753424657793e-01
4.705882352941176405e-01,4.693877551020408379e-01
2.000000000000000111e-01,6.777777777777778123e-01
4.117647058823529216e-01,6.987951807228915957e-01
1.111111111111111049e-01,6.263736263736263687e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.684210526315789269e-01,6.666666666666666297e-01
2.500000000000000000e-01,5.714285714285713969e-01
2.000000000000000111e-01,6.666666666666666297e-01
2.857142857142856984e-01,6.395348837209302584e-01
3.333333333333333148e-01,5.394736842105263275e-01
1.111111111111111049e-01,6.153846153846154188e-01
2.000000000000000111e-01,6.999999999999999556e-01
2.307692307692307820e-01,6.206896551724138122e-01
2.666666666666666630e-01,6.235294117647058876e-01
4.000000000000000222e-01,6.133333333333332860e-01
3.157894736842105088e-01,5.925925925925925597e-01
3.928571428571428492e-01,5.972222222222222099e-01
2.352941176470588203e-01,5.301204819277108848e-01
4.893617021276595591e-01,5.283018867924528239e-01
3.888888888888888951e-01,6.585365853658536883e-01
3.499999999999999778e-01,5.749999999999999556e-01
0.000000000000000000e+00,5.913978494623656212e-01
1.818181818181818232e-01,6.067415730337079038e-01
3.809523809523809312e-01,6.202531645569620000e-01
4.166666666666666852e-01,5.921052631578946901e-01
3.750000000000000000e-01,6.052631578947368363e-01
2.666666666666666630e-01,6.235294117647058876e-01
2.666666666666666630e-01,6.117647058823529882e-01
3.809523809523809312e-01,6.202531645569620000e-01
4.482758620689655249e-01,6.056338028169013787e-01
2.307692307692307820e-01,6.206896551724138122e-01
3.125000000000000000e-01,6.666666666666666297e-01
1.250000000000000000e-01,6.847826086956522174e-01
3.333333333333333148e-01,5.000000000000000000e-01
2.500000000000000000e-01,6.590909090909090606e-01
0.000000000000000000e+00,6.702127659574468321e-01
4.285714285714285476e-01,5.692307692307692069e-01
2.000000000000000111e-01,6.555555555555555580e-01
1.000000000000000056e-01,5.555555555555555802e-01
1.666666666666666574e-01,6.250000000000000000e-01
2.857142857142856984e-01,4.583333333333333148e-01
0.000000000000000000e+00,5.869565217391304879e-01
0.000000000000000000e+00,4.945054945054945250e-01
2.777777777777777901e-01,5.487804878048780921e-01
2.500000000000000000e-01,6.071428571428570953e-01
1.000000000000000056e-01,5.888888888888889062e-01
2.307692307692307820e-01,6.091954022988506079e-01
2.727272727272727071e-01,5.256410256410256610e-01
1.818181818181818232e-01,6.292134831460673983e-01
3.333333333333333148e-01,5.263157894736841813e-01
3.913043478260869734e-01,5.844155844155843882e-01
2.222222222222222099e-01,7.252747252747252515e-01
2.000000000000000111e-01,5.411764705882352589e-01
2.307692307692307820e-01,6.091954022988506079e-01
2.666666666666666630e-01,6.235294117647058876e-01
1.875000000000000000e-01,5.238095238095238360e-01
2.142857142857142738e-01,5.813953488372093359e-01
0.000000000000000000e+00,6.808510638297872175e-01
2.500000000000000000e-01,6.477272727272727071e-01
2.000000000000000111e-01,6.777777777777778123e-01
4.222222222222222210e-01,4.727272727272727182e-01
1.666666666666666574e-01,6.022727272727272929e-01
2.352941176470588203e-01,5.301204819277108848e-01
1.000000000000000056e-01,5.444444444444443976e-01
3.157894736842105088e-01,5.925925925925925597e-01
3.448275862068965747e-01,5.070422535211267512e-01
3.333333333333333148e-01,5.949367088607594445e-01
1.666666666666666574e-01,5.795454545454545858e-01
2.500000000000000000e-01,5.250000000000000222e-01
3.809523809523809312e-01,6.329113924050633333e-01
3.333333333333333148e-01,6.341463414634146423e-01
1.111111111111111049e-01,6.153846153846154188e-01
4.358974358974359031e-01,4.754098360655737432e-01
0.000000000000000000e+00,5.652173913043477826e-01
2.666666666666666630e-01,5.999999999999999778e-01
3.333333333333333148e-01,5.949367088607594445e-01
0.000000000000000000e+00,6.344086021505376261e-01
2.631578947368420907e-01,5.802469135802469369e-01
3.157894736842105088e-01,5.925925925925925597e-01
1.538461538461538547e-01,5.517241379310344751e-01
2.500000000000000000e-01,5.595238095238095344e-01
0.000000000000000000e+00,6.129032258064516236e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.500000000000000000e-01,5.595238095238095344e-01
4.444444444444444198e-01,5.312500000000000000e-01
3.043478260869565410e-01,5.194805194805194315e-01
1.000000000000000056e-01,6.111111111111111605e-01
1.111111111111111049e-01,6.483516483516483797e-01
1.250000000000000000e-01,6.847826086956522174e-01
2.000000000000000111e-01,6.888888888888888840e-01
0.000000000000000000e+00,6.489361702127659504e-01
4.074074074074073848e-01,4.931506849315068219e-01
2.307692307692307820e-01,6.091954022988506079e-01
1.764705882352941291e-01,5.060240963855421326e-01
3.809523809523809312e-01,6.075949367088607778e-01
3.478260869565217295e-01,5.844155844155843882e-01
2.000000000000000111e-01,6.444444444444444864e-01
1.538461538461538547e-01,5.517241379310344751e-01
4.090909090909091161e-01,6.410256410256410797e-01
1.000000000000000056e-01,5.777777777777777235e-01
2.916666666666666852e-01,5.526315789473684736e-01
2.000000000000000111e-01,6.777777777777778123e-01
2.307692307692307820e-01,6.091954022988506079e-01
4.642857142857143016e-01,6.250000000000000000e-01
3.333333333333333148e-01,5.822784810126582222e-01
1.000000000000000056e-01,5.777777777777777235e-01
3.333333333333333148e-01,6.219512195121951192e-01
3.636363636363636465e-01,5.897435897435897578e-01
1.666666666666666574e-01,6.136363636363636465e-01
4.137931034482758563e-01,5.633802816901408717e-01
4.516129032258064391e-01,5.797101449275362528e-01
4.347826086956521618e-01,6.493506493506493449e-01
3.666666666666666408e-01,5.142857142857142350e-01
1.000000000000000056e-01,5.777777777777777235e-01
1.000000000000000056e-01,5.555555555555555802e-01
2.941176470588235392e-01,6.265060240963855609e-01
3.499999999999999778e-01,6.250000000000000000e-01
1.818181818181818232e-01,6.179775280898875955e-01
3.684210526315789269e-01,6.172839506172839164e-01
3.333333333333333148e-01,5.696202531645570000e-01
3.333333333333333148e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.624999999999999778e-01
0.000000000000000000e+00,5.869565217391304879e-01
1.250000000000000000e-01,6.739130434782608647e-01
4.347826086956521618e-01,6.493506493506493449e-01
1.818181818181818232e-01,6.404494382022472010e-01
3.478260869565217295e-01,5.584415584415584055e-01
4.166666666666666852e-01,6.315789473684210176e-01
2.777777777777777901e-01,5.731707317073170271e-01
3.636363636363636465e-01,5.512820512820513219e-01
2.631578947368420907e-01,5.432098765432098464e-01
3.750000000000000000e-01,6.184210526315789824e-01
3.684210526315789269e-01,5.925925925925925597e-01
1.250000000000000000e-01,6.847826086956522174e-01
0.000000000000000000e+00,6.129032258064516236e-01
1.111111111111111049e-01,6.483516483516483797e-01
3.750000000000000000e-01,6.904761904761904656e-01
2.666666666666666630e-01,6.235294117647058876e-01
3.333333333333333148e-01,6.219512195121951192e-01
1.666666666666666574e-01,5.909090909090909394e-01
3.333333333333333148e-01,6.705882352941175961e-01
2.941176470588235392e-01,5.903614457831325435e-01
4.074074074074073848e-01,5.753424657534246256e-01
1.818181818181818232e-01,6.516853932584270037e-01
1.000000000000000056e-01,5.999999999999999778e-01
1.666666666666666574e-01,5.568181818181817677e-01
2.666666666666666630e-01,6.117647058823529882e-01
1.818181818181818232e-01,6.179775280898875955e-01
2.352941176470588203e-01,5.421686746987951500e-01
4.736842105263157632e-01,7.037037037037037202e-01
3.333333333333333148e-01,6.075949367088607778e-01
2.307692307692307820e-01,6.321839080459770166e-01
3.125000000000000000e-01,5.833333333333333703e-01
3.333333333333333148e-01,6.463414634146341653e-01
3.599999999999999867e-01,5.466666666666666341e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.928571428571428492e-01,6.111111111111111605e-01
3.529411764705882582e-01,6.506024096385542022e-01
0.000000000000000000e+00,5.869565217391304879e-01
1.666666666666666574e-01,5.795454545454545858e-01
0.000000000000000000e+00,7.127659574468084847e-01
3.684210526315789269e-01,6.419753086419752730e-01
2.666666666666666630e-01,6.235294117647058876e-01


==> Data2/muhat31.dat <==
# arm1,arm2
5.563583716661578693e-01,1.658241495971616075e+00
1.052186586871448171e+00,6.807121835874980764e-01
1.021333638161935564e+00,1.551468155046930475e+00
1.057187428428399079e+00,1.587885407439475705e+00
-2.952888893303831086e-01,1.430249710200905966e+00
6.548611790084546413e-01,1.272404490910729047e+00
-4.215662231110883784e-01,1.718590719916019749e+00
-6.694938503522056550e-01,1.529640777905071136e+00
8.130908011517689049e-01,1.529862073701725889e+00
6.309422356680758348e-01,1.460331744073412930e+00
-6.276372492728572450e-01,1.618185807272970234e+00
1.033380684626590496e+00,1.309837805522642284e+00
1.076224428475107020e+00,1.480595399249295507e+00
4.262070778202840526e-01,1.651298065359726008e+00
8.541796763420241856e-01,1.601044432143788887e+00
1.133484115400440473e+00,1.327498211094413572e+00
1.070776804398381410e+00,1.556686717122382380e+00
1.072612675756102973e+00,1.348534990494443253e+00
1.003750357338730304e+00,1.646371320150135764e+00
9.812310693269044037e-02,1.567636395813025496e+00
1.144647243223794630e+00,1.512087543315262073e+00
2.655795926850931243e-01,1.519865973881788568e+00
9.662516580860242010e-01,1.717298997056191823e+00
-4.513367898560023406e-01,1.538114061176759861e+00
2.825870870883981367e-01,1.600666671437194433e+00
1.026337159646339314e+00,1.467204209448669028e+00
8.732858439124060457e-01,1.454692545822677818e+00
9.125368783445451104e-01,1.479572820743961570e+00
7.005789243629678698e-02,1.635529251214250523e+00
-5.714475573702968436e-01,1.547198134596868613e+00
9.733993241754210768e-01,1.714763167489586904e+00
4.272158130329556935e-01,1.356717496478706320e+00
6.372914920253979210e-01,1.492515793739102259e+00
1.324845272709407329e+00,1.703181335323503687e+00
6.283560818737986553e-01,1.567644311342030861e+00
2.417076079944880385e-01,1.431438453085630780e+00
1.361651621762053566e+00,1.522982624385360806e+00
-2.526365205755167764e-01,1.457606819633705753e+00
-1.930233727235683983e-01,1.455014642974026495e+00
9.346095689246116667e-01,1.425178040633646726e+00
1.300896309176881260e+00,1.559542499872613286e+00
1.297673225646201356e+00,1.396930039491897979e+00
9.059027973269447864e-01,1.546620254699260677e+00
-1.025797375645333798e+00,1.629036681977503953e+00
6.485920193681762314e-01,1.626391165714402787e+00
5.653330313994946454e-01,1.394795903268112980e+00
1.115421733916776459e+00,1.473888506634691398e+00
8.514732234591443349e-01,1.521594675872091296e+00
9.089276579384273358e-01,1.447593283400173236e+00
1.104404375710880570e+00,1.478150032236231093e+00
1.033227984437818492e+00,1.579557486398887267e+00
9.719941867214368925e-01,-2.158027708982646065e-01
9.731319992255822449e-01,1.482831618120169281e+00
2.863722256364225061e-01,1.553262553070870577e+00
5.541320706498842341e-01,1.540910192979311200e+00
3.588187581231094825e-01,1.612046797929941100e+00
6.682216869434297601e-01,1.581456829210313719e+00
8.710545829711708876e-01,1.661823278256430170e+00
-4.083564770026807400e-01,1.513213313339596855e+00
1.024752738379020700e+00,1.483621565439185330e+00
8.149052783450815296e-01,1.578619998588422391e+00
8.590821304965586824e-01,1.387476350198395991e+00
8.315653726895184672e-01,1.466795996476487840e+00
9.791365704156613781e-01,1.575944120232707135e+00
8.150717264056390743e-01,1.469882509884204103e+00
1.183608898264828291e+00,1.486205893005997591e+00
-6.754218827462041830e-01,1.557408318335151698e+00
-1.740048546796424400e-01,1.467919202227903952e+00
1.428056733557044877e-01,1.758473449693423341e+00
1.252387135301407550e+00,1.406871023636221629e+00
1.138065543795220069e+00,1.549172495123316118e+00
-3.936595648044607376e-01,1.514197362925381096e+00
1.114171859632774764e+00,1.531658164920160159e+00
5.275122882974923044e-01,1.492111262401368599e+00
8.840811426586362431e-01,1.352979241585751558e+00
-4.032138536037724874e-01,1.674642758559984124e+00
6.731563991552372839e-01,1.612885518048435829e+00
5.881985066593224953e-01,1.488276716930245769e+00
9.779204198005487791e-01,1.404189679807071212e+00
-4.214716465732438744e-01,1.437576996088316905e+00
1.074616533791402873e+00,1.502000778491714206e+00
1.112975345752333256e+00,1.544012110086946610e+00
1.050846046881022566e+00,1.403836570922745608e+00
-1.942974447605998467e-01,1.386734488648890817e+00
-2.134975862615564601e-01,1.536861096388197234e+00
6.726539494989464130e-01,1.636441849274789639e+00
-1.040143774091963902e-01,1.639338887699579361e+00
1.091836864560157494e+00,1.413421578307867632e+00
9.379600810695030155e-01,1.607936633224158030e+00
5.910810655866181040e-01,1.348395362242493345e+00
7.831099810499079217e-01,1.524945830863562168e+00
2.917646189469365603e-01,1.405367342883786508e+00
4.474393769082127825e-01,1.518705973905066564e+00
1.086426122343343126e+00,1.448251601962938340e+00
1.197100237354493446e+00,4.821438331616491046e-01
5.339449605914416974e-01,1.485876524739166982e+00
9.666779725397711687e-01,1.563140155760866179e+00
9.081092905127562398e-01,1.213208329766273685e+00
1.064446167217305117e+00,1.408940388184933834e+00
5.699781692135293953e-01,1.437209085100282113e+00
1.152079291561043384e+00,1.470941786119232431e+00
6.760312386617808311e-01,1.541919428234160172e+00
1.198289226903458626e+00,1.535929101484623027e+00
2.307244874535818724e-01,1.600487414883657644e+00
5.753509497674247353e-02,1.529626725922861752e+00
4.481746298483301194e-01,1.697441695443476783e+00
9.275542996095554882e-01,1.499467789691299568e+00
-4.857707662732311249e-01,1.555742985963631586e+00
4.259169715891638619e-01,1.583078089875355365e+00
1.106493467761825222e+00,1.477594295354021536e+00
9.730804852950764028e-01,1.398426625888873565e+00
9.726839382486239804e-01,1.476842218106480642e+00
7.612258225119256094e-01,1.607507467615301389e+00
4.901186272983617531e-01,1.446727465291225867e+00
7.744547434107965644e-01,1.653315806715324632e+00
5.819364683536520921e-01,1.337068721769585578e+00
9.855812302894395582e-01,1.204743184842445691e+00
-5.458785304598201549e-03,1.708210209079373376e+00
9.445455210186689543e-01,1.325290164700283047e+00
1.013990825036402255e+00,1.405460185941971085e+00
1.188527992816644341e+00,1.406501516462337120e+00
6.737299516947961031e-01,1.559617464886653648e+00
1.227760765838993073e+00,9.752890961442488571e-01
4.524718902632740569e-02,1.602210642272946517e+00
-3.999708827139762946e-01,1.381647108818808922e+00
6.617187724968444096e-01,1.396993500432742952e+00
-7.214833111201524041e-02,1.530853419362759427e+00
5.927538245108141535e-01,1.520676368016910418e+00
-7.634922813011928433e-01,1.595854979219846426e+00
9.197814299869159216e-01,1.265905472714990099e+00
1.270454982086828943e+00,1.452535842277287159e+00
6.295078264644966559e-01,1.423551804293179401e+00
3.833276431690102459e-01,1.522485497462453541e+00
1.035881897242545646e+00,1.531062899699781044e+00
9.734060955346668376e-01,1.622942733180132491e+00
9.038973887780157312e-01,1.379236087609522432e+00
8.078224232709980690e-01,1.665867917795119890e+00
9.997021094031989241e-01,1.343669598276481691e+00
-1.480886558953166787e+00,1.605116925240778425e+00
2.931431122916216547e-01,1.424046225269330668e+00
5.325304471692304809e-01,1.615981605674235544e+00
-1.661116248843538479e+00,1.408588990787415174e+00
8.641139376375718273e-01,1.500337422368742901e+00
8.787521897644140489e-01,1.675367289934770687e+00
8.497143398618046684e-01,1.486410595735566442e+00
1.240158547907142861e+00,1.479861903076201468e+00
8.734527781508759636e-01,1.486894329084529565e+00
6.460929475245934528e-01,1.444504729333607740e+00
1.161423675995864269e+00,1.418539470317190299e+00
7.905539715425510261e-01,1.417795163009555548e+00
-2.303963919712642139e-01,1.463726566214433644e+00
7.771061869982790471e-01,1.427383077794105670e+00
9.878255947757611510e-01,1.528462276099918915e+00
1.391554250223280054e+00,1.497963474064583744e+00
9.670069187759839924e-01,1.612847954743474865e+00
5.452957370107935908e-01,1.610197415300716806e+00
9.387268140582719633e-01,1.474557046282309880e+00
-2.938635222467016472e-01,1.344244054426301682e+00
1.241659161584723003e+00,1.659293400826196363e+00
7.184573132864562339e-01,1.631051579284060526e+00
9.034546639645251176e-01,1.433615082067893232e+00
9.029318687759835260e-01,1.430962994003442734e+00
8.800807767965080908e-01,1.533134415442055420e+00
9.419740803031819709e-01,7.462569101355066570e-01
1.185170138733272038e+00,1.460146814814835103e+00
5.437956975065266763e-01,1.460325294415481423e+00
2.129960777991449228e-01,1.351293741738134324e+00
1.169607254762129456e+00,1.281052842267373926e+00
7.172055742630967234e-01,1.548266667645959327e+00
4.739631637199586134e-01,1.520265253994258714e+00
8.228655772892523590e-01,1.569760536596306322e+00
1.406950594843312752e+00,1.620253971066305754e+00
1.458636304824211916e+00,1.587169666977397142e+00
1.472877376281254702e-01,1.619252335047255853e+00
1.230824221464228652e+00,1.540578928354493504e+00
8.562206491563809641e-01,5.532452771493939769e-01
1.207505048782743229e+00,1.610382136940637698e+00
7.890593857818525292e-01,1.504518651135387186e+00
-1.214730869916440525e+00,1.517070357938557379e+00
1.007438493576002569e+00,3.086087457136275636e-01
9.136828259845538591e-01,1.617224511823927902e+00
-4.748374651937039559e-01,1.535084527494547268e+00
9.535636372271021344e-01,1.432919471611903139e+00
8.658099107346970413e-01,1.586535605687694250e+00
-1.842344506347777869e-02,1.378437795234264795e+00
1.055538892864409606e+00,-2.186576053082345261e-02
1.186020604180977323e+00,1.501149799892003145e+00
9.861204305284232419e-01,1.510981192462349743e+00
1.054408911275823701e+00,1.344195603035431175e+00
2.963695271173253376e-01,1.610057682938234480e+00
7.243274969940575181e-01,1.517666852296334135e+00
9.514896324729206212e-01,-2.298856995931509939e+00
1.027450427777492736e+00,1.647349711141814055e+00
7.537860247627596877e-01,1.554147991938237938e+00
3.660316781007461606e-01,1.500905125545620056e+00
4.946434506685872812e-01,1.766995267931263047e+00
1.073515978548052141e+00,8.792255921009258790e-01
2.796744318884232250e-01,1.576383649702224332e+00
1.069621411270029521e+00,1.493772500313031770e+00
1.027016988870880443e+00,7.711381755741966160e-01
1.366338563881499324e+00,1.605751095532480965e+00
9.583817632575919454e-01,1.568332853281910522e+00
9.751185512845105263e-01,1.590110813157349146e+00
1.122253412560895169e-01,1.695091994967433235e+00
1.169541029381409691e+00,1.532110089832489530e+00
-5.933900072406677051e-01,1.309595798730736949e+00
1.414375421161286450e+00,1.427870438268385112e+00
1.311235135963134679e-02,1.410288657055251527e+00
-5.303450368533011439e-01,1.236087952722292993e+00
-5.830184092391803574e-01,1.403702373327335717e+00
8.872648139610991302e-01,1.467875821320503427e+00
6.688325938783409308e-01,1.604004032336574959e+00
1.045857162690781106e+00,1.389301561923694139e+00
4.685036493635542088e-01,1.549136241722788965e+00
-5.927213907117967473e-02,1.410832732944069745e+00
1.295473672578833169e+00,1.420619765436549997e+00
4.913200077486851725e-01,1.448766606288272918e+00
-2.409408368557537372e-01,1.546680085434328333e+00
-8.409744163981214271e-02,1.527330984513944001e+00
5.674546905630979410e-01,1.472576817640258495e+00
1.107743644075986245e+00,1.511320059221628265e+00
9.932796089386297655e-01,1.416671042394624269e+00
-4.226613639621741303e-01,1.628677236463740297e+00
9.043707085967145343e-01,1.622014174950981547e+00
7.231331463295059825e-01,1.517273266306745860e+00
1.295336329252366525e+00,1.382228869756620071e+00
9.985619664312243016e-01,1.537015753408131236e+00
-4.139883004184633508e-01,1.638223853208023995e+00
1.153034707107834400e+00,7.557477887679919792e-01
-1.855714862993229630e-02,1.449182196532439182e+00
3.420314482928467625e-01,1.430102724407724235e+00
8.475046559742565044e-01,1.504699501292799946e+00
5.012565761252329999e-01,1.651044351589362469e+00
9.381868705729907720e-01,1.484612177340448591e+00
2.924694744923050371e-01,1.606436482636630414e+00
2.416458442173615717e-01,1.469448298976323342e+00
1.340411851231980922e+00,1.547563056691142469e+00
7.984725477754222034e-01,1.488149960500468882e+00
9.364455295450930805e-01,1.574204386516302678e+00
-1.576737007151747250e-01,1.600863079153129531e+00
9.444773400631278903e-01,1.432114853195112003e+00
9.598863803566785036e-01,7.258697715044050147e-01
6.553761458602829215e-01,1.369899935740867880e+00
8.889604320795839731e-01,1.524622447797135960e+00
1.394142014328062507e-01,1.561045034997022851e+00
3.754145468710132216e-01,1.360368546756847596e+00
-5.062062400296496456e-02,1.380250423015612293e+00
6.300376775957285957e-01,1.507543944054762219e+00
1.100465409051255561e+00,1.544652924916980030e+00
7.481163320109877057e-01,1.536842139032694510e+00
7.193710162803688135e-01,1.588788020942069501e+00
1.291590543504490318e+00,1.637563744419352263e+00
1.028321500298684521e+00,1.777519568979828879e+00
9.219924229469620425e-01,1.531743996376790706e+00
7.004165208663699627e-01,1.671743145379014139e+00
6.069601348511308725e-01,1.542748992988407286e+00
7.512636359914226514e-02,1.541480066438901897e+00
5.353089542992928163e-01,1.417048773587276100e+00
7.355301711443975599e-01,1.598904222428775057e+00
1.059189800292396066e+00,1.351100974168349289e+00
-1.835608857865023702e-01,1.517463839834974459e+00
9.266808804032152791e-01,1.545285743351121344e+00
9.458581409211515023e-01,1.496225993135868348e+00
1.321311144868128507e+00,1.678830913276248893e+00
4.088702832401336362e-02,1.584879160834910650e+00
1.241717943932072021e+00,1.450978513202288545e+00
8.840994370131355362e-01,1.698477280015204816e+00
1.143209519101639593e+00,1.621473107842888117e+00
6.935853274359833343e-01,1.151559485235254199e+00
1.313120410321124920e+00,1.506045914565621091e+00
1.214494057988548370e+00,4.475432904317792615e-01
6.837368637346077360e-01,1.436550925591638661e+00
-3.149116276116943336e-01,1.563175699812924258e+00
9.129045973390019775e-01,1.768962897437841852e-01
-6.732855005787834468e-01,1.641464937519848677e+00
1.046380204992649166e+00,1.511478484263466315e+00
1.028264825930964799e+00,5.902383267169293291e-01
1.105242985657334254e+00,1.393270313169507224e+00
-3.378481158851729393e-01,1.542603670393073889e+00
7.979125738236099163e-01,1.810134098345505649e+00
1.251157986090274843e+00,1.519006919535336841e+00
9.303154206094284007e-01,1.444112292880659565e+00
1.355265536676907967e+00,1.601293570598010918e+00
2.352581878297222984e-01,1.610404958049969082e+00
8.759351714762659835e-01,1.651019971022646970e+00
1.118670712422518587e+00,1.411903146390990793e+00
3.941279775855575651e-01,1.559380789388278732e+00
1.222269121340986198e+00,1.142385388091477161e+00
6.226625524043623017e-01,1.565710449431924944e+00
1.090059539506787356e+00,1.773714382859882477e+00
8.579971836027173726e-01,1.421130662771794118e+00
6.977065049751342007e-01,1.443585657734463013e+00
-1.051609456599767345e+00,1.380600677634120199e+00
-1.258570473394465816e-02,1.493383315657391242e+00
1.003808734502191768e+00,1.579401487516891578e+00
9.468166747064744593e-01,3.672433553745010210e-02
1.006072375574463607e+00,1.318716117821248313e+00
8.374753121515294829e-01,1.469240718591261485e+00
1.026920163432004651e+00,1.405516478825906246e+00
3.665026271588417428e-01,1.585963418478969711e+00
4.606368518280279378e-02,1.549022356270628453e+00
8.569538237069582731e-01,1.558446285594409231e+00
1.071112824942946018e+00,1.587024155145789761e+00
5.745308099617375541e-01,1.535705339952822213e+00
-4.940924407302427213e-01,1.549547263434351230e+00
5.109195854285347727e-02,1.504641845795270161e+00
7.650862920517360610e-01,1.564798021624444369e+00
7.567433355765336156e-01,1.408464514405213475e+00
-1.335914346745330494e-01,1.470712822608043924e+00
1.050314289784097577e+00,1.582074044326105211e+00
8.884979100356249493e-01,1.339012440442196361e+00
1.455428605583979906e-01,1.464121001260655142e+00
-1.449215419098436985e+00,1.355183989097756392e+00
6.664436294115206882e-01,1.559150987775379749e+00
1.050025200561795158e+00,1.493107109800663634e+00
1.075578268276596416e+00,1.719030832081226867e+00
2.742683996302619498e-03,1.715234033958465965e+00
-9.744654964079011439e-01,1.587787654262170278e+00
1.036923593047810011e+00,1.644351645361756376e+00
8.276293619553104497e-01,1.573624389844739957e+00
-1.076581342786598228e+00,1.494183682201743357e+00
1.125571092516937988e+00,1.544785011720007928e+00
7.817550873457851379e-01,1.691586058643435475e+00
7.991740393501699513e-01,1.441906299461321428e+00
-1.151033876669619982e+00,1.513380261100229829e+00
-1.538286436287243930e-01,1.387264626345556806e+00
2.384591155903637294e-01,1.522147720306547214e+00
8.372943364658944621e-01,1.635600702391401207e+00
2.108394605176666659e-01,1.494233652783426569e+00
7.991557011676093669e-01,1.403511021042614271e+00
8.497524262041853405e-01,1.574234900608577625e+00
1.211399581174465334e+00,1.574359118758503540e+00
5.709689215006252816e-02,1.430073398043768984e+00
9.299994510216177401e-01,3.931409580387850156e-01
5.348754859684213825e-01,1.441834444743067989e+00
9.385657834680958267e-01,1.316208339902097402e+00
5.239020572922448160e-02,1.667438092640608494e+00
2.390875669745065879e-01,1.434143209297369603e+00
-3.627305740065816519e-01,1.583263611640133961e+00
1.124508011739443480e+00,-8.697786393179973707e-03
9.031318046768439523e-01,1.477638469660836451e+00
-1.457058953776186438e+00,1.497224902334401309e+00
7.996281318968095908e-02,1.622421122557993201e+00
-4.168107163696856965e-01,1.437670690888321223e+00
3.910969512631241596e-01,1.550337139070081527e+00
1.039714843774755426e+00,1.500406055121397575e+00
1.095522042637760096e+00,1.870216000996184125e+00
1.110674635647526776e+00,4.288175803220434235e-02
3.934611646647141470e-01,1.686891613028223214e+00
6.713579925784797231e-01,1.560449869080285490e+00
1.649497328808096075e-01,1.313673955444880193e+00
4.368534582105507713e-01,1.565400962493140868e+00
8.129877503312249454e-01,1.609642624419503232e+00
9.428353885436081550e-01,1.383936054832338503e+00
9.542422518348212535e-01,1.516084086229786410e+00
1.031945975450913267e+00,1.642435337619251978e+00
-1.184316058775856551e+00,1.450153071679840755e+00
8.335803453618136905e-01,1.492382355885782941e+00
6.287265774605051982e-01,1.616318361828924743e+00
2.019666012955279033e-02,1.434171142403721566e+00
5.474912736089221355e-01,1.505906425424069495e+00
1.161150319632836547e+00,1.772105789899443229e+00
9.070606449691240858e-01,1.565606483494204060e+00
1.159680743751822507e-01,1.517461249422172198e+00
3.489776773132031717e-01,1.469988320000649384e+00
1.336937535020510159e+00,1.564767891957881352e+00
-8.623363197523854495e-01,1.703342403266445704e+00
1.354077782231762228e+00,7.872950680784492894e-01
1.148809812907718442e+00,1.415497955196156621e+00
1.086980213205069656e+00,1.458687556944022745e+00
6.957496254362365296e-01,1.416759693383018881e+00
-1.236218552201752807e+00,1.588491721335967721e+00
1.240655132824720397e+00,1.572144188150350619e+00
-2.076835355876225364e-01,1.355289636189001445e+00
1.141944360851520290e+00,1.749570182614891278e+00
1.326863840093621683e+00,1.482460939012102186e+00
9.342035605519317665e-01,1.355822580919589182e+00
1.210461564198628270e+00,1.580516303066339390e+00
4.034235383033051847e-01,1.360509001128101358e+00
6.397223634360209576e-01,1.577205450159856692e+00
4.592213003252049175e-02,1.456280811499147676e+00
3.011259798810420052e-01,1.459662799311209680e+00
1.028347554871607006e+00,1.511231442701077787e+00
1.380870596723842603e+00,1.626864664743752131e+00
1.025831557298749086e+00,1.463243808809492785e+00
4.159188820862560476e-01,1.593110758993582676e+00
5.626168086931955248e-01,1.431309075040776202e+00
1.401729144306919750e+00,1.572904607293353685e+00
4.042897283575497269e-01,1.269841209581067165e+00
2.364588753345120420e-01,1.536493638535771034e+00
1.018006969836530828e+00,1.556173869118943953e+00
4.655998235767240812e-01,1.499020677366616594e+00
7.590952633272078920e-01,1.517191898920267068e+00
5.930037458624534130e-01,1.561271947369293311e+00
1.051298505031412533e+00,9.593570597331225747e-01
2.650859563315988154e-01,1.596256941027814902e+00
-2.342278930700785189e-01,1.572656354654398347e+00
1.127439965432826430e+00,1.436485869092088308e+00
7.290554145913004103e-01,1.483719571332145382e+00
8.448458742020567014e-01,1.503847035965798051e+00
9.538658653879494853e-02,1.498882036824122466e+00
6.846873155902443164e-01,1.476379638382478543e+00
1.112719979624374522e+00,1.515113473188634430e+00
1.046576928001154094e+00,1.373952265996770450e+00
-3.320064145211795159e-01,1.399888364283190301e+00
1.176515283052240735e+00,1.755504248249259991e+00
-5.600152861005038840e-01,1.564357157484653538e+00
9.979728889603783903e-01,1.550909890623936249e+00
4.225843462537266504e-01,1.462215159201241121e+00
9.403422262697349598e-01,1.427265988192947477e+00
-3.088062311709921515e-01,1.638540854245643441e+00
1.037575210803246106e+00,1.315304041137324909e+00
-9.246613866546209426e-01,1.469553003343317954e+00
6.708332149127750332e-01,1.486054020762489936e+00
5.380881576906241248e-01,1.506776068469301233e+00
9.460575671525802699e-01,1.522436045795134252e+00
9.918282005543601620e-01,1.378012454608652959e+00
1.017875465368028198e+00,1.395618647820626501e+00
1.391365810955972560e+00,1.514849201386670341e+00
8.249861545210310787e-01,1.369227818098113891e+00
1.322744750247044632e-01,1.578801459543073493e+00
1.025047447132705569e+00,1.542559056395824912e+00
9.541748114761100519e-01,1.751325221618447170e+00
5.443206718536143240e-01,1.585571840231038587e+00
9.833130024655749590e-01,1.447510370872536978e+00
9.803670708107851128e-01,5.872619918049996057e-01
-2.027848216378546287e+00,1.348787505517360819e+00
2.662472877709428087e-01,1.438091648190933824e+00
-1.551697013608647757e-01,1.449059362353930069e+00
-7.980216615212594178e-01,1.476996303257800180e+00
9.532364303505630465e-01,5.977670581447244169e-01
4.508380352777619504e-01,1.540275526967962660e+00
1.895556836314836735e-01,1.565399630869253489e+00
1.220969618962920444e+00,1.572760330640513571e+00
7.976673841153356648e-01,1.536511276943453241e+00
1.020715673670511414e+00,1.649366290728797368e+00
1.036199443098081208e+00,1.446158208680343948e+00
6.014920800847090021e-02,1.449201613266414501e+00
1.330718493782141909e+00,1.575101002678068740e+00
1.092256680071707065e+00,1.407734292865553183e+00
1.059090914468316269e+00,1.594213604985562860e+00
-5.508768504662331367e-02,1.615464479602750414e+00
1.354944835915737222e+00,1.568193388878418970e+00
7.161048658186507376e-01,1.438635010124266866e+00
1.173111568331102417e+00,1.395107841737583509e+00
1.284253265583507275e+00,1.582862675469346447e+00
3.705910184553005138e-01,1.611666056593552998e+00
9.211767997452940948e-01,-9.011665566025023333e-02
1.201682340408544380e+00,1.341608741474755950e+00
3.553048735702037941e-01,1.385211173099007764e+00
5.062821970356602419e-01,1.413783181646205866e+00
8.701661313999943248e-01,1.620611875865282103e+00
-2.756571703209753643e-01,1.515328631834512496e+00
-7.815784033722399382e-01,1.260162432773644925e+00
8.450302633907093020e-01,1.444847174676815005e+00
1.002264003180685092e+00,1.582649384351031863e+00
1.093522532759810595e+00,8.385174791255168847e-01
9.776866677222807445e-01,2.228322846553246750e-01
7.786464495870293323e-01,1.447668004329708547e+00
1.240101264944039716e+00,1.497667258599641782e+00
1.029057402756108575e+00,1.499792349400560720e+00
1.133136903317380817e+00,1.596334172850455202e+00
2.409301088610756869e-01,1.454406079653528971e+00
5.800992282823558277e-02,1.424251520824686423e+00
9.012054101548963025e-01,1.571103028231697563e+00
-1.012750158470768547e+00,1.708188292006754594e+00
1.303105795431888092e+00,1.524416127337107074e+00
8.364432847643542557e-01,1.447284383731822111e+00
9.145388107382341758e-01,1.401072483174148564e+00
1.000390731126453714e+00,1.144502055749889502e+00
9.597969485401727230e-01,1.484429287306377798e+00
1.076654140606054133e+00,1.425717441899551963e+00
3.535921101409860157e-01,1.532078684987323136e+00
8.935611295544365618e-01,1.202359915348522934e+00
1.303005904686507677e+00,1.552280844698977091e+00
9.013669596106881343e-01,1.643263352507881470e+00
1.268738721160724836e+00,9.738260458749909976e-01
1.151546829593264931e+00,9.498978051917212895e-01
1.500823861044488616e+00,1.604783717208632332e+00
1.304448403793034617e+00,1.680358778323281177e+00
1.087195593276247152e+00,1.337528914811296765e+00
1.024822033043126357e+00,1.528443734876528959e+00
7.213131492401106959e-01,1.521190427736566653e+00
1.377335617798208567e+00,1.758633000245801714e+00
4.855941515904600991e-01,1.406121547335727140e+00
1.144639079180802987e+00,9.462393321229014553e-01
-1.063621992693934981e+00,1.566121284373084288e+00
6.859711601833718975e-01,1.492952824543207102e+00
-2.506732287062942710e-01,1.598665824678266567e+00
-9.636006170721451713e-01,1.400518859634899194e+00
1.012460467017717525e+00,1.295999899827003921e+00
1.013986591275889693e-01,1.430177941058903057e+00
1.996655467032401043e-01,1.650291516936155167e+00
5.288092054255065788e-01,1.470250466465382155e+00
5.766723280815083674e-01,1.593932835551136851e+00
8.974228340216249267e-01,1.565978464389617297e+00
6.896842476520785858e-01,1.414852095737899607e+00
1.381093709243317313e+00,1.500856912723564252e+00
7.982945316700671423e-01,1.531651142187600678e+00
1.085179661885866897e+00,1.684153611759740210e+00
1.215288180874817492e+00,1.678133425257909650e+00
9.800963698781910427e-01,1.500248196988535732e+00
6.471150223053518946e-01,1.391949326567423650e+00
1.110910919176750555e+00,1.508040371890791764e+00
8.158431643757731999e-01,1.630312890620300159e+00
2.506734103651070411e-02,1.385766295314510010e+00
1.128656964643563132e+00,1.431871586423457687e+00
1.239045461535606796e+00,1.386586317735684970e+00
8.071199115838949556e-01,1.471964744620917642e+00
8.035538272619959788e-01,1.454618415990131197e+00
8.650052591747814379e-01,1.464307224247191064e+00
1.112256529345641454e+00,1.530257151666773341e+00
8.113700887426817943e-01,1.535690823092330737e+00
4.363657193603942552e-02,1.496934976493314640e+00
8.481009931991583262e-01,1.507757124511301283e+00
4.707930640939117506e-02,1.533452380713807406e+00
4.274020957026158363e-01,1.341502960762434471e+00
-2.581768305773649574e-01,1.506060115281859346e+00
-4.126215242433037833e-01,1.510801570531131732e+00
1.241843104082438698e+00,1.432340891917816217e+00
1.252880144354971303e+00,1.505709406335068890e+00
8.068706881912452999e-01,1.474503659504496911e+00
2.506517885353761743e-01,1.574417768257484695e+00
4.430917653724577576e-01,1.503300156950014621e+00
1.059693039281813354e+00,1.448531847763384617e+00
1.059054148353818725e+00,1.013335140882927199e+00
-2.843858661345302075e-01,1.713428699261004828e+00
5.152397770010119782e-02,1.559936563621985739e+00
-2.879380147375942833e-01,1.426183369845517079e+00
8.671067117965856053e-01,1.361195183694680955e+00
1.181517058598026360e+00,1.385699746021865186e+00
3.924322071167264947e-01,1.720065138642013602e+00
8.869435653614381465e-01,1.651337188175807213e+00
1.071440982577175127e+00,1.457717672757212535e+00
5.135430467489618955e-01,1.317053048944913707e+00
-1.598994841825974067e+00,1.686523249931584534e+00
7.221586090813177927e-01,1.465965953068586458e+00
1.086272433886432909e+00,1.578343552907492509e+00
9.944016742144522469e-01,1.616539390323028735e+00
3.875615215621348031e-01,1.320349981957388064e+00
8.843763785155109858e-01,1.346377029502689560e+00
1.203584288232650623e+00,1.677632139947967005e+00
9.806018157436712235e-01,1.728428994299733068e+00
9.077222778605977815e-01,1.596882029209746312e+00
1.028218338286362332e+00,1.447847036410400356e+00
1.116132693789872343e+00,2.998937622668789715e-01
7.302093768764428283e-01,1.529826193918686794e+00
9.895464130006965675e-01,1.582809590931338661e+00
9.644576489871036218e-01,1.491371612331891860e+00
4.613040122123046594e-02,1.485962767780597327e+00
6.597178183131187090e-01,1.476525716756765361e+00
-2.556796498531243023e-01,1.422697213780501624e+00
7.746250804113531396e-01,1.535857556920816602e+00
-1.714769174269886065e+00,1.700495205345162075e+00
1.351307550470022489e+00,1.473638409753553535e+00
-2.069609994312346934e-01,1.500536626444066046e+00
8.813226307374762980e-01,1.522774713778912714e+00
1.159483321087729113e+00,1.310083764247885307e+00
8.776151279528218163e-01,1.484932551555904645e+00
1.177775237416178067e+00,1.665570274013881358e+00
-6.036649942343890185e-01,1.595012206421101197e+00
8.966479835983346414e-01,1.323228681856847055e+00
1.373708432052947126e+00,1.499940007847509360e+00
1.034512628440402704e+00,1.369942492689373736e+00
1.286152760095956582e+00,1.477200217239736491e+00
1.379640444361691642e+00,1.773544989030439556e+00
5.675196187880124921e-01,1.402453019341278972e+00
-1.299272562161905675e+00,1.620040838812353501e+00
1.089989544939914623e+00,1.334363559687790524e+00
4.571690966701076886e-01,1.469937922700446320e+00
1.116324559255224447e+00,1.625765477207815612e+00
1.471114607277008712e+00,1.535233999715635234e+00
1.359172719502906856e-01,1.498468268416011551e+00
7.869536447998863871e-01,1.370714804000021214e+00
9.531047536191472602e-01,1.324335189945746283e+00
1.309358430836816689e+00,1.616250913466314554e+00
-1.363074581363868720e+00,1.341164056105444979e+00
-7.288710988751012643e-02,1.397483219536342025e+00
9.957972071004119741e-01,1.302218457130204010e+00
8.608127217582711710e-01,-3.956574659447675835e-02
4.931360404134266240e-02,1.440113060967095571e+00
-3.788091669930155891e-01,1.537269501937385652e+00
1.347407622329350518e+00,1.481938304019478014e+00
1.008371599362861248e+00,1.518900258738859366e+00
1.069144382599143350e+00,1.549863518669074347e+00
1.013478043725435818e+00,1.489423043970478755e+00
2.346117360981820887e-01,1.577146783857366064e+00
7.748271370200242592e-01,1.534542266601745419e+00
5.771448325408962132e-01,1.440713799902978431e+00
2.498271708413259129e-01,1.471593400747498448e+00
6.355325072160583622e-01,1.602258553584508194e+00
1.229240702814821340e+00,1.392528185069284552e+00
8.113476824028651446e-01,1.421683299988258486e+00
8.723178528106645402e-01,1.426132269782322659e+00
3.452041701118400696e-01,1.412199301058433942e+00
3.103743252094613991e-01,1.627572929930610757e+00
-1.241984490207223235e+00,1.545891403223745186e+00
1.140235191264687309e+00,1.447630818948632658e+00
7.683489931425154795e-01,1.632785435290073917e+00
6.866877837194498291e-01,1.573747833105324290e+00
4.637607672112860069e-01,1.302447662891084157e+00
1.346816811525348045e+00,1.722569537624791147e+00
-3.121290148881772364e-01,1.453632528291946002e+00
2.516521289782916448e-01,1.528414401038931336e+00
-4.860242011845286036e-01,1.434303964690702315e+00
1.105108061339692416e+00,1.588624367730667730e+00
1.074284834625471641e+00,1.536336045293416497e+00
6.125617203500780539e-01,1.484328025075541069e+00
3.086239710779105083e-01,1.630292748076695331e+00
6.900911192000623862e-01,1.655006480181594686e+00
8.552435265477461579e-01,1.373428196305632731e+00
5.657678967347667953e-01,1.424955234083778333e+00
1.004035639404399216e+00,1.432353579820222933e+00
7.897827094583584895e-01,1.293957400767293153e+00
1.347517697029486650e+00,1.381783222767338559e+00
1.082653714699048475e+00,1.536682488356293064e+00
1.398660451697384399e-01,1.542903474958773558e+00
1.311540995968565326e+00,1.561169565030023687e+00
8.063163192541664692e-01,1.613186527749387755e+00
8.718919482006587396e-01,1.589001591644281008e+00
-1.539107643804700221e+00,1.378290744746611951e+00
2.384936094418340646e-01,1.595831235044033347e+00
3.586780513187857178e-01,1.421815399485920395e+00
1.108541340364046057e+00,1.509653925329555335e+00
1.335751517606081018e+00,1.537721499228020150e+00
1.190530691462072577e+00,1.562297401397887420e+00
6.618788696441870734e-01,1.612114221738041087e+00
9.140564266758058887e-01,1.610237951648314736e+00
9.583918241228663870e-01,1.492288604887821224e+00
8.617053073080104264e-01,1.621403258487600807e+00
2.687163264568216414e-01,1.560703143432111473e+00
8.517752392707760301e-01,1.400484816905590568e+00
1.017938181633069705e+00,1.415457135183067816e+00
8.338654471390112288e-01,1.438603685507079843e+00
1.328912753808345393e+00,1.480154030891761341e+00
3.606196943708141478e-01,1.386450110692164506e+00
-1.377996602253723779e-01,1.511929101994952784e+00
9.516284871077292928e-01,1.517700515628357838e+00
-9.567303572540897250e-01,1.588073435773877495e+00
6.040350779472813958e-02,1.791304124881150761e+00
1.156542502359249269e+00,1.613150282850170703e+00
1.080169694934634661e+00,1.598937796532583500e+00
2.772713689232461087e-01,1.396420591130542288e+00
6.873347799900043631e-01,1.410091295128838240e+00
3.589742508584696234e-01,1.578833757464325860e+00
6.202455422240993332e-01,1.381210903900487397e+00
7.673038668644850402e-01,1.510934778175327065e+00
-5.224324212099729081e-02,1.557418932597588679e+00
9.113112379017951348e-01,1.567021179799719333e+00
1.169741505775249379e+00,1.446203305815776163e+00
1.085593083364334577e+00,1.403004860959863986e+00
9.907060780435160696e-01,1.834049513821676136e-01
1.144064348279254073e+00,1.603693634989126648e+00
8.332160820681158153e-01,1.468989991148903940e+00
1.114568001462562075e+00,1.598726641595189069e+00
1.087553440606900068e+00,1.595756186401650734e+00
1.185182495232303568e+00,1.706882589740611911e+00
1.309049505097332755e-01,1.450252083705114270e+00
7.178931025659912590e-02,1.601676362329129910e+00
6.362527797465757917e-01,1.563221075806962901e+00
9.273110455243097627e-01,1.514543621133504825e+00
1.184042842783231131e-01,1.583908826570125772e+00
-4.087410250335785644e-01,1.463775638166787241e+00
7.958983581683786168e-01,1.540521468307645359e+00
1.178582546794932018e+00,1.605850568070000151e+00
4.579680523681740056e-01,1.319787734634771503e+00
-3.859115988863592861e-02,1.653872653276252880e+00
1.089709291355350107e+00,1.660359498984457449e+00
9.105085288321378423e-01,1.484373190407580312e+00
3.371474126192075538e-02,1.412605719319257380e+00
5.457907121078673374e-01,1.333637738041936416e+00
8.740849948457409813e-01,1.347064642792925371e+00
1.195874113635688518e+00,1.613655481596199204e+00
2.215634174921877753e-01,1.394323222529651574e+00
1.261067236270560832e+00,1.582865805053501385e+00
9.585843797739176386e-01,1.792266801645873819e+00
7.366699861589620646e-02,1.619690686508713506e+00
5.872785624204515109e-01,1.653646915350946101e+00
6.399672792209523120e-01,1.507480802315585011e+00
9.212566423463688370e-01,1.381704003971934158e+00
1.063380663763112022e+00,1.473994229022800972e+00
1.084477186552301298e+00,1.513510739452856857e+00
1.507457485501109584e+00,1.585032098860112315e+00
-5.437588498345962140e-01,1.375416268964929412e+00
5.042672544513501220e-01,1.602635432668396920e+00
1.188733662987290884e+00,1.578164399672591367e+00
7.591314239027240340e-01,1.384858542753655497e+00
5.758705471380074492e-01,1.547713282667980472e+00
9.769316633681124351e-02,1.559354100675311106e+00
8.243269263787100787e-01,1.700422967828636445e+00
1.056719709640949745e+00,1.509481090934724046e+00
1.043944321633704986e+00,1.346327139666600115e+00
1.198324555382126899e+00,1.412625703329874360e+00
-1.668494426319215851e-01,1.509590427299713822e+00
1.080092965206941313e+00,1.484487273080553171e+00
-9.361893881240452853e-01,1.536735253151420233e+00
1.140539995315344557e+00,1.385342502752713534e+00
1.191816847950337932e+00,5.076158427805348428e-01
-1.665618790983106390e+00,1.409258569083343460e+00
-9.928204036441790059e-02,1.440749138850029309e+00
1.018862260421369959e+00,8.074696564363093021e-01
1.286063865348536561e+00,1.456951718571778853e+00
2.380198768856940372e-01,1.322048869167927077e+00
1.142729189072986262e-01,1.488858948761731638e+00
7.437027288801657532e-01,1.293920772607262792e+00
2.446975436370729395e-01,1.555867590689299584e+00
9.702520637853173646e-01,1.430577984514605383e+00
1.173647958239369293e+00,1.714021932861936159e+00
8.406261652319224620e-01,1.349358627613191253e+00
1.174058150784661692e+00,9.231822656361803325e-01
1.136063167308748234e+00,1.511586106080692327e+00
1.313793522107847611e+00,1.580579297854295850e+00
1.317814702774517288e+00,1.463056307541020340e+00
4.690892045681572253e-01,1.446424471017881075e+00
6.436924836022167584e-01,1.575251567162673449e+00
1.026470641842095244e+00,1.559071943729623655e+00
1.732656648015190592e-01,1.468409629514800363e+00
9.318433879406534670e-01,1.444110514627513053e+00
8.511940561589392829e-01,1.377672752691155189e+00
8.409420799014890591e-01,1.534206001190121738e+00
9.933735216281033287e-01,1.515516114693924221e+00
5.418979053262713563e-01,1.369242503533349087e+00
-6.572787671416036037e-01,1.432182505269814499e+00
-6.622601596800254953e-01,1.455953604477514540e+00
1.333166688233092811e+00,1.443872777947975417e+00
2.904347952472202121e-01,1.337050814523768283e+00
6.729800288535011665e-01,1.556440115526382284e+00
6.066510530857862626e-01,1.667990145481432096e+00
1.809843026680014733e-01,1.549198022805556407e+00
5.247364674342837043e-01,1.542507832198055651e+00
9.160052693493385689e-01,1.480447477700342684e+00
-2.708908814076525506e-01,1.357138206457047636e+00
1.593819111872605276e-01,1.377528920310088223e+00
-5.882268492365003709e-01,1.550977623469114830e+00
1.174617007979279037e+00,1.656433874357377212e+00
6.515729353262029733e-01,1.556607206994985670e+00
8.938730036303935700e-01,1.344606358214837760e+00
-9.004443859632620395e-01,1.381104957665638011e+00
8.204537451537247117e-01,1.600575548937333670e+00
-1.348909800271509862e+00,1.428354198313297907e+00
9.592565784906055271e-01,1.478255352600427841e+00
1.354725297000261008e+00,7.112035343175464597e-01
-4.800524490668618416e-01,1.673211636235681476e+00
-3.745424673668502624e-01,1.466056340984495998e+00
8.978584711704264976e-01,1.471326350009114936e+00
1.644017731223867962e-02,1.439793974005940003e+00
7.935169348663538846e-01,1.396541869627616173e+00
4.769623068513755282e-01,1.471713062269774275e+00
2.036171844788214891e-01,1.589807430019539058e+00
1.281006070721386170e+00,1.547005672753956729e+00
1.124803215975194171e-01,1.531543731000284403e+00
4.225148128449211504e-01,1.620180636433355303e+00
1.105618763652300718e+00,1.635555840698755814e+00
8.237386717197958674e-01,1.504301314090029207e+00
8.824703740284555176e-01,1.485395152336940194e+00
1.002664861792120776e+00,1.466647929867298972e+00
7.746144566852294355e-01,1.375893194784476803e+00
2.668991635364104109e-02,1.714513405563999449e+00
1.166240116842997443e+00,1.450239949573698395e+00
1.444793088185477359e+00,1.519057543752276640e+00
-9.211457746931683843e-02,1.375460091619697955e+00
8.086064877866769862e-01,1.428144062380492851e+00
-3.042751240967367377e-01,1.271891685420376783e+00
-2.179208188283587866e-01,1.566270942969700819e+00
-3.403902519695392037e-01,1.523858288145386153e+00
7.806954110081528730e-01,1.481552849603816613e+00
9.537323351921406234e-01,1.656401265170924564e+00
-1.012771773050391566e-01,1.617148478816162749e+00
4.037068548015754210e-02,1.499752338354527925e+00
3.448106980453744530e-01,1.540678429985778752e+00
7.268403075533697022e-01,1.439667948314241386e+00
1.312066203783448737e+00,1.637262377813280212e+00
5.886223871366165206e-01,1.597150517392874391e+00
5.844208060195668075e-01,1.539167522513029240e+00
1.132462518796407247e+00,1.632228855910586418e+00
7.156503848573758653e-01,1.470542584686149512e+00
-2.299199089143208474e-01,1.496139049162371837e+00
6.676905402345076901e-01,1.463533441308668692e+00
6.779745670776990973e-01,1.495133415641586971e+00
4.894753209504631997e-01,1.412254108097355187e+00
2.303020347569887660e-01,1.419651935317302049e+00
7.502491143471768931e-01,1.474480253191055690e+00
-4.628266762118116162e-02,1.342806351784028074e+00
6.111568906189097650e-01,1.484856251192384180e+00
8.727391421152690398e-01,1.436641572495773067e+00
1.102388123440880330e+00,1.199064593915631249e+00
-1.145373696818952514e+00,1.537855044462587362e+00
1.065508505632903669e+00,1.421420735834525884e+00
6.060621082553397931e-01,1.459421081288396094e+00
-1.446793673535105462e+00,1.529591029271030633e+00
7.263755782920051640e-01,1.557983554528948433e+00
8.672314654584732940e-01,1.620626523796464324e+00
1.017968089072439186e+00,1.451522342405695332e+00
1.114413366642759140e+00,1.427767256526207618e+00
-2.271115853152320119e-01,1.417651121019410265e+00
9.114203653978123487e-01,1.580356315634641184e+00
1.028157261572778314e+00,4.200234876009082963e-01
1.362712163239619967e-01,1.673047341225422979e+00
6.278120841046528344e-01,1.438688857174274860e+00
9.052026645812746297e-01,1.531606809142832759e+00
5.941272862547816169e-01,1.567440627547510568e+00
8.865163521773952171e-01,1.473702363203859500e+00
-2.694048384938869667e-01,1.555512120599195081e+00
-1.243040160636434965e-01,1.791888252333479814e+00
1.079963356878361980e+00,1.562385794264840699e+00
7.683490804849535394e-04,1.535332288272498236e+00
1.289074422293384758e+00,1.451451469943600969e+00
-5.150904104558524654e-01,1.305806034521817205e+00
1.002284296176295220e+00,1.449401816385302855e+00
9.923821801177769020e-01,1.403247831683864577e+00
6.187579013486701474e-01,1.503098545906398797e+00
1.125922677751536760e+00,-5.177302252619508938e-01
1.322573348578196972e+00,1.493338572470474857e+00
6.585867206376434524e-01,1.412625910983745348e+00
4.959704181408325363e-01,1.364687193050268643e+00
7.833162697835832633e-01,1.491129124168409481e+00
5.252833339985973904e-02,1.513125201216821036e+00
-5.119086959995287067e-01,1.551602940245237372e+00
1.188980707250025803e+00,1.346902470270941787e+00
9.848077250272496697e-01,1.414587700433482365e+00
-1.073508052769891474e-01,1.456420163505237841e+00
6.638408651999587740e-01,1.531523698750975493e+00
3.599533269658272694e-01,1.618490853930351747e+00
8.851595008291504030e-01,1.636656021105272751e+00
2.425786542298598025e-01,1.560204387254223946e+00
1.966646759886220286e-01,1.514805451629939848e+00
1.044851268874209316e+00,1.347376815903686742e+00
9.390474311720414802e-01,7.513539925521391938e-01
8.522150969797213094e-01,1.602537534110443751e+00
4.061623505262341172e-01,1.560855287357019616e+00
7.815897365661058638e-01,1.561045580400343580e+00
1.059090369303114842e+00,1.510248464280680825e+00
9.989737803856433285e-01,1.466359560962577024e+00
9.634615863290223459e-01,3.345970257982149310e-01
-2.087170288172334409e+00,1.394798397101991716e+00
5.257847501177157490e-01,1.459007780700815937e+00
3.018594832838408237e-01,1.629186068855840164e+00
8.050800767874930486e-01,1.477358723966045284e+00
8.710243576810920985e-01,1.601415220282885299e+00
1.075201577880378512e+00,1.578563780723338805e+00
1.101646244655970941e+00,1.419185133148142430e+00
1.359128113174061570e+00,9.475009762266219937e-01
-1.196833925934519538e+00,1.379419348482489927e+00
5.684924696024236113e-01,1.508170384032314182e+00
1.035851247399117048e+00,1.602318548627523320e+00
4.175497855478904619e-02,1.312707955166962925e+00
5.468101860293368421e-01,1.326635679044274374e+00
1.142364861189218317e+00,1.731114476497898069e+00
1.265403423153440565e+00,1.706949257325730551e+00
5.306600567766749377e-01,1.479541936828677295e+00
1.287718720125676120e+00,1.612008476968028958e+00
-3.596378591843754080e-01,1.536030029235736727e+00
6.105126557845338420e-01,1.382760715267330243e+00
8.549401253751117702e-01,1.574513203070103007e+00
7.079427201595831498e-01,1.532528806230309293e+00
7.932208628944137363e-01,1.458474859976132354e+00
1.665988125735444747e-01,1.463473672543989634e+00
-4.290908180761787705e-01,1.406488054020768486e+00
1.132582723988412532e+00,1.323397514309590628e+00
1.045823686817495046e+00,1.449163286778440085e+00
6.674732861788656990e-01,1.503819930598734533e+00
9.196930362809208059e-01,1.535913937526991679e+00
2.327340269751809743e-02,1.497151004119620543e+00
1.119956615804828637e+00,1.590920117016332069e+00
1.116219811206284440e+00,1.532108683312539021e+00
-1.197135266304354961e-01,1.336319110459101678e+00
1.203238265098225179e+00,1.439033447889763062e+00
-1.216967533142856439e-01,1.452157363782646593e+00
6.570600816334486449e-01,1.769060641328071171e+00
3.868327196978598170e-01,1.481681852579441516e+00
1.124852310652323828e+00,1.305596152917969377e+00
9.311851705406863910e-01,1.537039843754716584e+00
9.229078075900540856e-01,1.559598610544183028e+00
1.015870638775507873e+00,1.578890888912519719e+00
-7.211434553225037902e-02,1.333610892889199651e+00
3.892150176765794001e-01,1.519259505960225853e+00
1.185531789135208625e+00,1.443403252558356220e+00
5.965142605971608392e-01,1.525565861474515117e+00
3.867748501318779009e-01,1.472010812403733437e+00
1.114093686202143996e+00,1.452283823915815564e+00
5.739939820337304210e-01,1.387105138836280949e+00
9.404238751673681396e-01,1.407048024941887743e+00
-5.655334225403390036e-01,1.611222985318768064e+00
5.158770657452936836e-01,1.523376188027826927e+00
1.147125342738775977e+00,1.668190493717964129e+00
-2.301974900186731787e-02,1.430511104430165936e+00
5.736746780200269180e-02,1.432848933444571315e+00
-1.364189489645000197e-01,1.424665235539087416e+00
1.084115677755213225e+00,1.574751953730911813e+00
9.944192416950601299e-01,1.501562981507646555e+00
6.474647106342552583e-01,1.530485763443357516e+00
1.002386402576207258e+00,-2.970177620440388466e-01
1.141946388827138392e+00,1.449213086613837964e+00
1.001965999248271899e+00,1.604272913441866066e+00
7.463182787184403644e-01,1.654987196744564404e+00
8.842088286411653453e-01,1.485955752919559947e+00
-9.638043340951671922e-01,1.526390087034086296e+00
1.096535644749690341e+00,1.536794277783132046e+00
4.525971875825054447e-01,1.658062085349097048e+00
1.131209750163876482e+00,1.422955418558571328e+00
1.105947222909048788e+00,1.533441797536616358e+00
4.715777510388763361e-01,1.544186427113032778e+00
1.703008061421507069e-01,1.586674434513546172e+00
1.211887549389009999e+00,1.430222485250912667e+00
1.164116859528759429e+00,1.369899311422211996e+00
3.486797098237812143e-01,1.578682693471394893e+00
1.012334409215993603e+00,8.462869463959651339e-01
6.561944812261847337e-01,1.610501292285738462e+00
1.148666107080456245e+00,1.385674001562595903e+00
3.647337722873792987e-01,1.468157036082147648e+00
1.838815783427695250e-01,1.468693123782361276e+00
7.201352629582369325e-01,1.521325409599673772e+00
1.193850079205735160e+00,1.514918175151904522e+00
7.541583806178765448e-01,1.467353140564674474e+00
1.108280868771082339e+00,1.353034123630813435e+00
-3.491819846052925946e-01,1.685740610036023046e+00
1.194693055424554728e+00,1.517194608094891262e+00
9.968056377554226355e-01,2.404525693016786383e-02
1.154641899780374681e+00,1.464493437083893346e+00
9.291987856709743587e-01,1.465866299563350905e+00
3.349395268972945594e-01,1.562963602230572624e+00
-4.169838212226777419e-01,1.622278577815797318e+00
8.948466897056343017e-01,1.608385875889893457e+00
7.064115399317802968e-01,1.546518923517429034e+00
1.064865275121283483e+00,1.456535543468028271e+00
3.536785392911060977e-01,1.581308207091377316e+00
1.097705798163510549e+00,1.155172689861663438e+00
3.806711054006262085e-01,1.533094530883835516e+00
1.089914427175791456e+00,1.402733663903351413e+00
8.773232786331169875e-01,1.312676939428629064e+00
1.069622305571493515e+00,1.547491889257466058e+00
8.147252862040591515e-01,1.518340134344675629e+00
-1.093095849823863208e+00,1.467473969974629089e+00
-4.938492999132859662e-02,1.616910786729714111e+00
8.684192410862237033e-01,1.353318265142810617e+00
1.478850324210469802e+00,1.630233748370928826e+00
1.186426395774472953e+00,1.496656290464663197e+00
1.142108042986419658e+00,1.522036325572289295e+00
9.370675237726248108e-01,1.279761730844226397e+00
1.386937081547536144e+00,1.618927398773787107e+00
-4.025515687301539636e-02,1.367895467817485944e+00
1.257777574096372364e+00,1.607392892676881013e+00
-4.319996490202338002e-01,1.394469433543567005e+00
-3.523961172870373471e-01,1.575120017139726158e+00
8.897045234401321778e-01,6.887048673698947798e-02
6.657436187313756637e-01,1.558138599413868119e+00
3.234802781407228878e-01,1.560052053374411107e+00
-6.935659484884095782e-01,1.646099287266636013e+00
7.091285045861276393e-01,1.448337803355535192e+00
9.426589725936990183e-01,1.442276922295745889e+00
2.237092749619296050e-01,1.595964522711510458e+00
1.102957989007762762e+00,1.227321129426976576e+00
1.159125856097712681e+00,1.657136287888748338e+00
6.279625531608514777e-01,1.433757988177105647e+00
1.034405749132245589e+00,1.420721232113071997e+00
5.716931938029795601e-01,1.525255010408159029e+00
8.396031529264967874e-01,1.530943490090378445e+00
8.758903973581499969e-01,1.504215614252198074e+00
9.517613154363744332e-01,1.468883578930376688e+00
1.249365236139180713e+00,1.383045322776536024e+00
6.163098939873032922e-01,1.662694065167043656e+00
5.005678322370977762e-01,1.411183479848881817e+00
-7.889995159572027461e-02,1.753898893617340082e+00
1.007201856849089916e+00,1.396373932363401016e+00
1.022320195288580758e+00,1.481479443634258875e+00
9.208828290376189774e-01,1.381958424026366261e+00
-4.913850199204832236e-01,1.533838507346918290e+00
6.507202457249195993e-01,1.455721696255831921e+00
-1.037800064478988649e+00,1.413045614657716609e+00
3.393189280912255468e-01,1.326585747789891023e+00
6.160719879326135295e-01,1.444177977091003262e+00
4.777384266184991901e-01,1.596640254223634425e+00
8.749289189620228502e-01,1.422625185114551938e+00
7.108193670624994853e-01,1.639172780921895667e+00
9.962614015049420235e-01,1.487596883041474527e+00
1.331074844999913243e+00,1.551892297324754422e+00
-4.777242984329714837e-01,1.402551328924029006e+00
9.189335449855267068e-01,1.545624575924311461e+00
-1.665701570782742724e-01,1.663575102097195835e+00
-1.589727085525007300e-01,1.590235804470491843e+00
7.527201122525987165e-01,1.511102228658141255e+00
6.648562417482674070e-01,1.530258972177742649e+00
2.039587713366133315e-01,1.452003277206075360e+00
-3.840440163296652276e-01,1.450878116531789885e+00
-1.008589353189468518e-01,1.520836088628473082e+00
3.528903076676548345e-01,1.481081843844624935e+00
9.386156599506375597e-01,1.508133132938116683e+00
9.322450865055303959e-01,1.334480276763778450e+00
1.231246623382411087e+00,1.492330274170658999e+00
8.660275338611184148e-01,1.549666196416955577e+00
-5.712402329032135739e-01,1.463835270681265399e+00
9.669420002789185231e-01,1.640259239662114288e+00
3.401216505531025058e-01,1.578551897886802946e+00
1.099186364832079432e+00,1.528678406205794760e+00
1.039929198066944727e+00,1.597373910222027682e+00
8.099863507744523572e-01,1.289844043230916393e+00
9.588973334247613556e-01,4.680290101908816114e-01
4.924587535759723522e-01,1.563270011127040560e+00
1.134613579974180997e+00,1.302163232752070687e+00
1.272871698813263341e+00,1.604963390358283615e+00


==> Data2/muhat32.dat <==
# arm1,arm2
0.000000000000000000e+00,5.670103092783504994e-01
3.636363636363636465e-01,5.842696629213482984e-01
3.333333333333333148e-01,6.022727272727272929e-01
4.000000000000000222e-01,6.111111111111111605e-01
4.444444444444444198e-01,6.373626373626373187e-01
0.000000000000000000e+00,5.625000000000000000e-01
1.000000000000000056e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.625000000000000000e-01
0.000000000000000000e+00,5.773195876288659267e-01
3.793103448275861878e-01,5.492957746478873693e-01
1.428571428571428492e-01,5.581395348837209225e-01
0.000000000000000000e+00,6.597938144329896781e-01
2.857142857142856984e-01,6.129032258064516236e-01
2.000000000000000111e-01,5.894736842105262609e-01
1.666666666666666574e-01,5.957446808510638014e-01
0.000000000000000000e+00,5.567010309278350721e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.750000000000000000e-01,5.869565217391304879e-01
2.222222222222222099e-01,6.813186813186813406e-01
4.375000000000000000e-01,6.666666666666666297e-01
4.000000000000000222e-01,6.631578947368420573e-01
4.375000000000000000e-01,6.190476190476190688e-01
0.000000000000000000e+00,6.494845360824742508e-01
3.333333333333333148e-01,7.021276595744680993e-01
3.333333333333333148e-01,6.263736263736263687e-01
4.545454545454545303e-01,6.067415730337079038e-01
0.000000000000000000e+00,5.937500000000000000e-01
4.285714285714285476e-01,6.666666666666666297e-01
2.500000000000000000e-01,6.086956521739130821e-01
2.999999999999999889e-01,5.555555555555555802e-01
3.333333333333333148e-01,6.382978723404255650e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.750000000000000000e-01,6.413043478260869179e-01
2.500000000000000000e-01,7.187500000000000000e-01
3.846153846153846367e-01,6.436781609195402210e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,5.729166666666666297e-01
2.000000000000000111e-01,6.631578947368420573e-01
2.500000000000000000e-01,5.833333333333333703e-01
1.666666666666666574e-01,5.319148936170212671e-01
3.333333333333333148e-01,6.382978723404255650e-01
2.857142857142856984e-01,5.806451612903226200e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.333333333333333148e-01,6.593406593406593297e-01
4.285714285714285476e-01,5.465116279069767158e-01
0.000000000000000000e+00,5.473684210526316152e-01
2.500000000000000000e-01,5.434782608695651884e-01
0.000000000000000000e+00,6.250000000000000000e-01
2.000000000000000111e-01,6.736842105263157743e-01
5.000000000000000000e-01,6.630434782608695121e-01
0.000000000000000000e+00,5.789473684210526550e-01
1.666666666666666574e-01,5.425531914893616525e-01
3.880597014925373234e-01,3.030303030303030387e-01
2.500000000000000000e-01,6.666666666666666297e-01
2.000000000000000111e-01,6.842105263157894912e-01
0.000000000000000000e+00,5.773195876288659267e-01
2.000000000000000111e-01,5.999999999999999778e-01
1.250000000000000000e-01,6.413043478260869179e-01
3.333333333333333148e-01,6.276595744680850686e-01
4.117647058823529216e-01,5.903614457831325435e-01
4.000000000000000222e-01,5.444444444444443976e-01
4.000000000000000222e-01,6.888888888888888840e-01
0.000000000000000000e+00,5.360824742268041065e-01
0.000000000000000000e+00,6.082474226804123196e-01
2.941176470588235392e-01,5.903614457831325435e-01
0.000000000000000000e+00,6.288659793814432852e-01
4.444444444444444198e-01,6.043956043956043578e-01
4.000000000000000222e-01,5.764705882352940680e-01
0.000000000000000000e+00,6.421052631578947345e-01
2.666666666666666630e-01,5.529411764705882693e-01
0.000000000000000000e+00,5.670103092783504994e-01
2.727272727272727071e-01,5.393258426966291985e-01
3.684210526315789269e-01,5.185185185185184897e-01
4.285714285714285476e-01,6.129032258064516236e-01
0.000000000000000000e+00,6.666666666666666297e-01
3.636363636363636465e-01,5.730337078651684957e-01
2.857142857142856984e-01,6.129032258064516236e-01
2.500000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,5.876288659793814650e-01
4.666666666666666741e-01,6.352941176470587870e-01
3.636363636363636465e-01,6.282051282051281937e-01
3.499999999999999778e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.876288659793814650e-01
2.000000000000000111e-01,6.631578947368420573e-01
0.000000000000000000e+00,5.154639175257731409e-01
4.375000000000000000e-01,5.476190476190476719e-01
0.000000000000000000e+00,6.354166666666666297e-01
2.999999999999999889e-01,6.333333333333333037e-01
2.857142857142856984e-01,6.559139784946236285e-01
0.000000000000000000e+00,5.937500000000000000e-01
3.750000000000000000e-01,6.195652173913043237e-01
3.636363636363636465e-01,5.730337078651684957e-01
2.545454545454545192e-01,4.666666666666666741e-01
1.666666666666666574e-01,5.106382978723403854e-01
0.000000000000000000e+00,5.773195876288659267e-01
0.000000000000000000e+00,6.391752577319587125e-01
0.000000000000000000e+00,6.907216494845360710e-01
2.500000000000000000e-01,5.326086956521739468e-01
2.000000000000000111e-01,6.526315789473684514e-01
1.111111111111111049e-01,5.604395604395604469e-01
0.000000000000000000e+00,5.876288659793814650e-01
3.846153846153846367e-01,5.057471264367816577e-01
4.500000000000000111e-01,5.625000000000000000e-01
2.000000000000000111e-01,6.210526315789474117e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.181818181818181768e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.111111111111110716e-01
2.000000000000000111e-01,5.578947368421052211e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,7.142857142857143016e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.857142857142856984e-01,6.559139784946236285e-01
5.000000000000000000e-01,6.630434782608695121e-01
2.000000000000000111e-01,5.578947368421052211e-01
2.000000000000000111e-01,4.842105263157894801e-01
3.877551020408163129e-01,5.882352941176470784e-01
4.400000000000000022e-01,5.733333333333333615e-01
0.000000000000000000e+00,5.979381443298968923e-01
4.444444444444444198e-01,5.934065934065934078e-01
2.857142857142856984e-01,5.806451612903226200e-01
3.333333333333333148e-01,5.384615384615384359e-01
3.333333333333333148e-01,5.494505494505494969e-01
0.000000000000000000e+00,6.597938144329896781e-01
2.727272727272727071e-01,4.719101123595505487e-01
5.000000000000000000e-01,6.190476190476190688e-01
4.285714285714285476e-01,6.021505376344086224e-01
4.090909090909091161e-01,5.256410256410256610e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.333333333333333148e-01,6.808510638297872175e-01
2.857142857142856984e-01,5.806451612903226200e-01
2.500000000000000000e-01,7.083333333333333703e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.000000000000000111e-01,5.473684210526316152e-01
3.939393939393939226e-01,5.970149253731342753e-01
1.428571428571428492e-01,4.767441860465116421e-01
0.000000000000000000e+00,6.458333333333333703e-01
0.000000000000000000e+00,5.520833333333333703e-01
0.000000000000000000e+00,5.257731958762886793e-01
0.000000000000000000e+00,6.494845360824742508e-01
4.000000000000000222e-01,5.294117647058823595e-01
0.000000000000000000e+00,5.937500000000000000e-01
5.333333333333333259e-01,6.235294117647058876e-01
5.000000000000000000e-01,6.808510638297872175e-01
2.000000000000000111e-01,6.315789473684210176e-01
4.285714285714285476e-01,6.666666666666666297e-01
4.375000000000000000e-01,6.029411764705882026e-01
0.000000000000000000e+00,6.391752577319587125e-01
1.428571428571428492e-01,6.129032258064516236e-01
4.666666666666666741e-01,6.470588235294117974e-01
3.750000000000000000e-01,7.173913043478260532e-01
3.750000000000000000e-01,6.630434782608695121e-01
4.444444444444444198e-01,7.032967032967033516e-01
2.500000000000000000e-01,6.086956521739130821e-01
4.285714285714285476e-01,5.581395348837209225e-01
3.571428571428571508e-01,6.046511627906976383e-01
0.000000000000000000e+00,6.105263157894736947e-01
4.000000000000000222e-01,6.111111111111111605e-01
0.000000000000000000e+00,5.918367346938775420e-01
2.727272727272727071e-01,6.292134831460673983e-01
1.250000000000000000e-01,5.326086956521739468e-01
2.941176470588235392e-01,5.454545454545454142e-01
2.500000000000000000e-01,5.543478260869565410e-01
3.428571428571428603e-01,5.538461538461538769e-01
4.210526315789473450e-01,5.925925925925925597e-01
3.333333333333333148e-01,5.638297872340425343e-01
0.000000000000000000e+00,6.041666666666666297e-01
3.750000000000000000e-01,5.652173913043477826e-01
0.000000000000000000e+00,5.894736842105262609e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.857142857142856984e-01,5.483870967741935054e-01
2.500000000000000000e-01,6.770833333333333703e-01
4.285714285714285476e-01,5.813953488372093359e-01
3.636363636363636465e-01,5.955056179775281011e-01
2.000000000000000111e-01,5.999999999999999778e-01
4.545454545454545303e-01,5.384615384615384359e-01
3.571428571428571508e-01,5.416666666666666297e-01
3.333333333333333148e-01,5.113636363636363535e-01
3.611111111111111049e-01,5.357142857142856984e-01
3.750000000000000000e-01,5.978260869565217295e-01
2.857142857142856984e-01,5.806451612903226200e-01
0.000000000000000000e+00,7.142857142857143016e-01
2.000000000000000111e-01,6.631578947368420573e-01
0.000000000000000000e+00,6.701030927835051054e-01
3.076923076923077094e-01,4.367816091954023205e-01
0.000000000000000000e+00,6.250000000000000000e-01
2.000000000000000111e-01,5.000000000000000000e-01
3.333333333333333148e-01,2.500000000000000000e-01
2.222222222222222099e-01,6.373626373626373187e-01
4.545454545454545303e-01,5.223880597014924909e-01
0.000000000000000000e+00,5.729166666666666297e-01
6.363636363636363535e-01,7.528089887640448952e-01
1.666666666666666574e-01,6.489361702127659504e-01
3.333333333333333148e-01,6.153846153846154188e-01
0.000000000000000000e+00,5.876288659793814650e-01
3.333333333333333148e-01,5.957446808510638014e-01
0.000000000000000000e+00,6.122448979591836871e-01
4.000000000000000222e-01,5.294117647058823595e-01
2.000000000000000111e-01,5.263157894736841813e-01
3.333333333333333148e-01,6.373626373626373187e-01
5.000000000000000000e-01,6.250000000000000000e-01
0.000000000000000000e+00,6.185567010309278579e-01
0.000000000000000000e+00,5.416666666666666297e-01
0.000000000000000000e+00,5.312500000000000000e-01
0.000000000000000000e+00,5.670103092783504994e-01
4.375000000000000000e-01,5.714285714285713969e-01
4.705882352941176405e-01,6.024096385542169196e-01
0.000000000000000000e+00,6.907216494845360710e-01
2.999999999999999889e-01,5.111111111111110716e-01
3.333333333333333148e-01,5.681818181818182323e-01
4.166666666666666852e-01,6.477272727272727071e-01
3.750000000000000000e-01,6.847826086956522174e-01
3.750000000000000000e-01,7.065217391304348116e-01
2.000000000000000111e-01,5.894736842105262609e-01
0.000000000000000000e+00,6.082474226804123196e-01
3.636363636363636465e-01,5.617977528089888040e-01
0.000000000000000000e+00,6.082474226804123196e-01
3.333333333333333148e-01,7.021276595744680993e-01
3.846153846153846367e-01,5.402298850574712707e-01
5.000000000000000000e-01,5.777777777777777235e-01
4.090909090909091161e-01,6.538461538461538547e-01
3.750000000000000000e-01,5.833333333333333703e-01
2.727272727272727071e-01,5.617977528089888040e-01
2.000000000000000111e-01,5.368421052631578982e-01
2.000000000000000111e-01,6.105263157894736947e-01
1.428571428571428492e-01,5.161290322580645018e-01
1.428571428571428492e-01,6.451612903225806273e-01
2.000000000000000111e-01,5.789473684210526550e-01
3.750000000000000000e-01,6.304347826086956763e-01
0.000000000000000000e+00,6.020408163265306145e-01
0.000000000000000000e+00,5.979381443298968923e-01
2.857142857142856984e-01,6.129032258064516236e-01
0.000000000000000000e+00,5.567010309278350721e-01
0.000000000000000000e+00,6.082474226804123196e-01
3.809523809523809312e-01,4.936708860759493889e-01
2.222222222222222099e-01,5.164835164835165360e-01
3.529411764705882582e-01,6.385542168674698260e-01
2.999999999999999889e-01,5.999999999999999778e-01
3.333333333333333148e-01,6.043956043956043578e-01
2.999999999999999889e-01,5.444444444444443976e-01
1.666666666666666574e-01,5.425531914893616525e-01
0.000000000000000000e+00,5.000000000000000000e-01
4.761904761904761640e-01,5.569620253164556667e-01
2.000000000000000111e-01,6.631578947368420573e-01
3.499999999999999778e-01,5.500000000000000444e-01
2.857142857142856984e-01,6.129032258064516236e-01
1.666666666666666574e-01,6.063829787234042978e-01
2.000000000000000111e-01,6.105263157894736947e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,5.612244897959183243e-01
2.999999999999999889e-01,6.444444444444444864e-01
3.333333333333333148e-01,6.373626373626373187e-01
0.000000000000000000e+00,6.041666666666666297e-01
0.000000000000000000e+00,6.701030927835051054e-01
2.500000000000000000e-01,6.041666666666666297e-01
3.750000000000000000e-01,6.413043478260869179e-01
1.428571428571428492e-01,5.483870967741935054e-01
2.857142857142856984e-01,1.111111111111111049e-01
0.000000000000000000e+00,6.597938144329896781e-01
0.000000000000000000e+00,6.185567010309278579e-01
5.000000000000000000e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.288659793814432852e-01
5.454545454545454142e-01,6.853932584269663009e-01
0.000000000000000000e+00,5.773195876288659267e-01
3.750000000000000000e-01,5.108695652173913526e-01
0.000000000000000000e+00,6.770833333333333703e-01
2.500000000000000000e-01,6.875000000000000000e-01
4.146341463414633943e-01,4.915254237288135819e-01
5.000000000000000000e-01,6.888888888888888840e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.666666666666666630e-01,4.470588235294117863e-01
3.333333333333333148e-01,6.489361702127659504e-01
0.000000000000000000e+00,5.360824742268041065e-01
3.499999999999999778e-01,6.624999999999999778e-01
3.333333333333333148e-01,5.795454545454545858e-01
0.000000000000000000e+00,6.250000000000000000e-01
0.000000000000000000e+00,5.463917525773195338e-01
4.615384615384615641e-01,6.436781609195402210e-01
2.857142857142856984e-01,5.913978494623656212e-01
0.000000000000000000e+00,5.979381443298968923e-01
0.000000000000000000e+00,6.804123711340206437e-01
0.000000000000000000e+00,6.041666666666666297e-01
0.000000000000000000e+00,7.216494845360824639e-01
0.000000000000000000e+00,6.391752577319587125e-01
0.000000000000000000e+00,6.597938144329896781e-01
3.043478260869565410e-01,4.516129032258064391e-01
0.000000000000000000e+00,5.625000000000000000e-01
4.000000000000000222e-01,6.222222222222222321e-01
2.000000000000000111e-01,6.421052631578947345e-01
3.333333333333333148e-01,5.934065934065934078e-01
4.285714285714285476e-01,7.204301075268817467e-01
0.000000000000000000e+00,5.773195876288659267e-01
2.857142857142856984e-01,6.666666666666666297e-01
2.307692307692307820e-01,6.206896551724138122e-01
2.857142857142856984e-01,6.021505376344086224e-01
0.000000000000000000e+00,5.625000000000000000e-01
2.500000000000000000e-01,5.108695652173913526e-01
0.000000000000000000e+00,5.473684210526316152e-01
2.000000000000000111e-01,6.947368421052632081e-01
2.500000000000000000e-01,5.869565217391304879e-01
2.000000000000000111e-01,6.421052631578947345e-01
1.428571428571428492e-01,5.376344086021505042e-01
2.727272727272727071e-01,4.943820224719100986e-01
0.000000000000000000e+00,6.428571428571429047e-01
2.000000000000000111e-01,6.105263157894736947e-01
5.000000000000000000e-01,6.333333333333333037e-01
2.000000000000000111e-01,5.263157894736841813e-01
1.666666666666666574e-01,5.851063829787234161e-01
0.000000000000000000e+00,5.670103092783504994e-01
2.000000000000000111e-01,5.789473684210526550e-01
4.074074074074073848e-01,5.479452054794520244e-01
2.222222222222222099e-01,6.373626373626373187e-01
2.500000000000000000e-01,5.104166666666666297e-01
0.000000000000000000e+00,6.185567010309278579e-01
3.913043478260869734e-01,5.584415584415584055e-01
0.000000000000000000e+00,7.708333333333333703e-01
2.857142857142856984e-01,5.591397849462365066e-01
3.548387096774193727e-01,5.217391304347825942e-01
1.428571428571428492e-01,5.053763440860215006e-01
0.000000000000000000e+00,5.360824742268041065e-01
1.666666666666666574e-01,6.170212765957446832e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.750000000000000000e-01,5.952380952380952328e-01
0.000000000000000000e+00,6.391752577319587125e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.857142857142856984e-01,6.021505376344086224e-01
1.666666666666666574e-01,6.702127659574468321e-01
4.285714285714285476e-01,6.046511627906976383e-01
0.000000000000000000e+00,6.288659793814432852e-01
3.333333333333333148e-01,6.153846153846154188e-01
2.222222222222222099e-01,5.824175824175824578e-01
0.000000000000000000e+00,6.041666666666666297e-01
2.500000000000000000e-01,4.673913043478261087e-01
2.000000000000000111e-01,5.684210526315789380e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.000000000000000111e-01,5.789473684210526550e-01
2.000000000000000111e-01,5.894736842105262609e-01
3.750000000000000000e-01,5.119047619047618625e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.000000000000000111e-01,5.684210526315789380e-01
2.857142857142856984e-01,6.236559139784946248e-01
1.666666666666666574e-01,5.319148936170212671e-01
0.000000000000000000e+00,5.463917525773195338e-01
4.761904761904761640e-01,6.582278481012657778e-01
2.142857142857142738e-01,5.813953488372093359e-01
1.666666666666666574e-01,5.744680851063830307e-01
0.000000000000000000e+00,7.422680412371134295e-01
0.000000000000000000e+00,5.463917525773195338e-01
5.000000000000000000e-01,6.562500000000000000e-01
2.222222222222222099e-01,5.494505494505494969e-01
1.666666666666666574e-01,5.744680851063830307e-01
2.666666666666666630e-01,6.352941176470587870e-01
2.857142857142856984e-01,6.881720430107527431e-01
2.000000000000000111e-01,5.473684210526316152e-01
2.666666666666666630e-01,4.428571428571428381e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.222222222222222099e-01,5.054945054945054750e-01
2.727272727272727071e-01,5.393258426966291985e-01
4.545454545454545303e-01,5.955056179775281011e-01
1.666666666666666574e-01,7.021276595744680993e-01
2.682926829268292845e-01,3.888888888888888951e-01
4.285714285714285476e-01,6.236559139784946248e-01
4.000000000000000222e-01,6.111111111111111605e-01
1.666666666666666574e-01,5.638297872340425343e-01
3.529411764705882582e-01,5.903614457831325435e-01
0.000000000000000000e+00,5.773195876288659267e-01
1.428571428571428492e-01,4.946236559139784994e-01
4.285714285714285476e-01,6.021505376344086224e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.157894736842105088e-01,6.049382716049382935e-01
0.000000000000000000e+00,5.876288659793814650e-01
4.210526315789473450e-01,5.802469135802469369e-01
2.777777777777777901e-01,6.219512195121951192e-01
0.000000000000000000e+00,5.306122448979592177e-01
2.000000000000000111e-01,6.421052631578947345e-01
0.000000000000000000e+00,6.804123711340206437e-01
2.500000000000000000e-01,6.413043478260869179e-01
0.000000000000000000e+00,5.729166666666666297e-01
1.666666666666666574e-01,5.212765957446808818e-01
4.444444444444444198e-01,5.604395604395604469e-01
3.333333333333333148e-01,5.731707317073170271e-01
2.000000000000000111e-01,6.210526315789474117e-01
0.000000000000000000e+00,5.670103092783504994e-01
3.428571428571428603e-01,5.538461538461538769e-01
0.000000000000000000e+00,4.947368421052631415e-01
0.000000000000000000e+00,4.895833333333333148e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.500000000000000000e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.701030927835051054e-01
4.000000000000000222e-01,6.666666666666666297e-01
2.619047619047619180e-01,6.034482758620689502e-01
3.750000000000000000e-01,6.195652173913043237e-01
0.000000000000000000e+00,6.288659793814432852e-01
3.636363636363636465e-01,5.842696629213482984e-01
4.285714285714285476e-01,5.698924731182796188e-01
2.857142857142856984e-01,5.698924731182796188e-01
2.222222222222222099e-01,5.604395604395604469e-01
3.750000000000000000e-01,6.309523809523809312e-01
2.380952380952380820e-01,6.455696202531645556e-01
2.000000000000000111e-01,5.578947368421052211e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.773195876288659267e-01
0.000000000000000000e+00,6.041666666666666297e-01
2.000000000000000111e-01,5.578947368421052211e-01
0.000000000000000000e+00,5.773195876288659267e-01
4.000000000000000222e-01,6.736842105263157743e-01
5.882352941176470784e-01,6.506024096385542022e-01
0.000000000000000000e+00,5.833333333333333703e-01
0.000000000000000000e+00,5.312500000000000000e-01
2.500000000000000000e-01,6.562500000000000000e-01
3.333333333333333148e-01,6.489361702127659504e-01
0.000000000000000000e+00,6.530612244897958663e-01
2.222222222222222099e-01,5.604395604395604469e-01
3.750000000000000000e-01,6.521739130434782705e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.876288659793814650e-01
4.400000000000000022e-01,5.333333333333333259e-01
0.000000000000000000e+00,6.907216494845360710e-01
1.666666666666666574e-01,6.595744680851063357e-01
1.666666666666666574e-01,6.170212765957446832e-01
2.857142857142856984e-01,5.698924731182796188e-01
2.000000000000000111e-01,6.105263157894736947e-01
2.500000000000000000e-01,6.979166666666666297e-01
3.750000000000000000e-01,6.071428571428570953e-01
2.000000000000000111e-01,6.105263157894736947e-01
3.333333333333333148e-01,5.487804878048780921e-01
2.000000000000000111e-01,5.578947368421052211e-01
3.571428571428571508e-01,6.162790697674418450e-01
3.636363636363636465e-01,5.842696629213482984e-01
0.000000000000000000e+00,6.082474226804123196e-01
0.000000000000000000e+00,6.458333333333333703e-01
4.545454545454545303e-01,6.666666666666666297e-01
2.500000000000000000e-01,6.666666666666666297e-01
5.294117647058823595e-01,6.506024096385542022e-01
2.999999999999999889e-01,5.666666666666666519e-01
2.999999999999999889e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.473684210526316152e-01
0.000000000000000000e+00,6.804123711340206437e-01
0.000000000000000000e+00,5.567010309278350721e-01
0.000000000000000000e+00,6.632653061224489388e-01
1.428571428571428492e-01,6.129032258064516236e-01
0.000000000000000000e+00,5.625000000000000000e-01
1.250000000000000000e-01,5.978260869565217295e-01
1.250000000000000000e-01,5.434782608695651884e-01
3.750000000000000000e-01,6.413043478260869179e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.473684210526316152e-01
2.909090909090908950e-01,4.222222222222222210e-01
3.333333333333333148e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.736842105263157743e-01
2.000000000000000111e-01,6.842105263157894912e-01
4.000000000000000222e-01,6.444444444444444864e-01
2.352941176470588203e-01,5.454545454545454142e-01
2.857142857142856984e-01,6.344086021505376261e-01
2.307692307692307820e-01,5.402298850574712707e-01
5.714285714285713969e-01,6.511627906976744651e-01
0.000000000000000000e+00,6.458333333333333703e-01
3.636363636363636465e-01,5.730337078651684957e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.000000000000000111e-01,6.526315789473684514e-01
2.857142857142856984e-01,5.806451612903226200e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.773195876288659267e-01
3.750000000000000000e-01,6.956521739130434590e-01
1.666666666666666574e-01,5.851063829787234161e-01
0.000000000000000000e+00,5.567010309278350721e-01
2.500000000000000000e-01,6.428571428571429047e-01
2.500000000000000000e-01,5.000000000000000000e-01
4.117647058823529216e-01,5.542168674698795261e-01
0.000000000000000000e+00,6.494845360824742508e-01
3.448275862068965747e-01,3.076923076923077094e-01
2.000000000000000111e-01,4.947368421052631415e-01
0.000000000000000000e+00,5.567010309278350721e-01
1.818181818181818232e-01,6.404494382022472010e-01
2.500000000000000000e-01,6.354166666666666297e-01
2.500000000000000000e-01,5.543478260869565410e-01
2.000000000000000111e-01,6.631578947368420573e-01
3.684210526315789269e-01,3.750000000000000000e-01
1.666666666666666574e-01,5.106382978723403854e-01
3.333333333333333148e-01,5.714285714285713969e-01
2.222222222222222099e-01,5.054945054945054750e-01
1.666666666666666574e-01,6.276595744680850686e-01
4.117647058823529216e-01,6.144578313253011848e-01
2.000000000000000111e-01,5.473684210526316152e-01
3.111111111111111160e-01,2.999999999999999889e-01
3.846153846153846367e-01,5.287356321839080664e-01
4.444444444444444198e-01,6.263736263736263687e-01
3.333333333333333148e-01,6.702127659574468321e-01
3.750000000000000000e-01,6.304347826086956763e-01
0.000000000000000000e+00,6.145833333333333703e-01
2.000000000000000111e-01,5.578947368421052211e-01
2.000000000000000111e-01,6.210526315789474117e-01
3.750000000000000000e-01,6.304347826086956763e-01
2.500000000000000000e-01,5.869565217391304879e-01
2.999999999999999889e-01,5.999999999999999778e-01
2.857142857142856984e-01,6.666666666666666297e-01
5.500000000000000444e-01,6.250000000000000000e-01
2.000000000000000111e-01,5.789473684210526550e-01
5.000000000000000000e-01,6.931818181818182323e-01
4.615384615384615641e-01,6.206896551724138122e-01
4.285714285714285476e-01,5.813953488372093359e-01
0.000000000000000000e+00,6.288659793814432852e-01
0.000000000000000000e+00,6.145833333333333703e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.000000000000000111e-01,4.947368421052631415e-01
4.285714285714285476e-01,5.813953488372093359e-01
4.285714285714285476e-01,6.860465116279069742e-01
1.428571428571428492e-01,6.344086021505376261e-01
5.000000000000000000e-01,6.276595744680850686e-01
3.333333333333333148e-01,5.824175824175824578e-01
0.000000000000000000e+00,5.773195876288659267e-01
0.000000000000000000e+00,5.729166666666666297e-01
2.000000000000000111e-01,6.210526315789474117e-01
0.000000000000000000e+00,6.288659793814432852e-01
4.000000000000000222e-01,6.105263157894736947e-01
3.750000000000000000e-01,6.195652173913043237e-01
2.000000000000000111e-01,6.736842105263157743e-01
3.333333333333333148e-01,6.382978723404255650e-01
2.999999999999999889e-01,5.444444444444443976e-01
3.055555555555555802e-01,4.687500000000000000e-01
0.000000000000000000e+00,5.979381443298968923e-01
4.285714285714285476e-01,6.989247311827957443e-01
5.000000000000000000e-01,6.707317073170732113e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.185567010309278579e-01
4.375000000000000000e-01,5.833333333333333703e-01
5.000000000000000000e-01,6.086956521739130821e-01
0.000000000000000000e+00,5.520833333333333703e-01
4.444444444444444198e-01,6.043956043956043578e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,6.428571428571429047e-01
2.000000000000000111e-01,5.578947368421052211e-01
0.000000000000000000e+00,6.804123711340206437e-01
0.000000000000000000e+00,5.670103092783504994e-01
2.000000000000000111e-01,6.842105263157894912e-01
3.333333333333333148e-01,6.914893617021277139e-01
3.333333333333333148e-01,6.489361702127659504e-01
3.636363636363636465e-01,6.067415730337079038e-01
3.809523809523809312e-01,4.810126582278481111e-01
2.941176470588235392e-01,6.385542168674698260e-01
2.500000000000000000e-01,5.937500000000000000e-01
1.666666666666666574e-01,6.595744680851063357e-01
3.846153846153846367e-01,5.977011494252874035e-01
4.545454545454545303e-01,6.179775280898875955e-01
1.428571428571428492e-01,4.838709677419354982e-01
2.500000000000000000e-01,5.543478260869565410e-01
1.818181818181818232e-01,6.067415730337079038e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.333333333333333148e-01,6.813186813186813406e-01
0.000000000000000000e+00,5.531914893617021489e-01
2.999999999999999889e-01,5.333333333333333259e-01
2.857142857142856984e-01,5.913978494623656212e-01
3.750000000000000000e-01,5.543478260869565410e-01
2.857142857142856984e-01,5.483870967741935054e-01
1.666666666666666574e-01,5.638297872340425343e-01
5.384615384615384359e-01,5.517241379310344751e-01
4.000000000000000222e-01,7.157894736842105310e-01
3.333333333333333148e-01,5.454545454545454142e-01
2.500000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,5.520833333333333703e-01
3.750000000000000000e-01,6.195652173913043237e-01
3.846153846153846367e-01,5.517241379310344751e-01
3.750000000000000000e-01,6.521739130434782705e-01
1.666666666666666574e-01,5.531914893617021489e-01
2.500000000000000000e-01,6.354166666666666297e-01
0.000000000000000000e+00,6.145833333333333703e-01
1.666666666666666574e-01,5.851063829787234161e-01
4.166666666666666852e-01,6.022727272727272929e-01
3.387096774193548154e-01,5.789473684210526550e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.500000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,5.773195876288659267e-01
4.000000000000000222e-01,5.888888888888889062e-01
0.000000000000000000e+00,4.895833333333333148e-01
2.000000000000000111e-01,5.894736842105262609e-01
0.000000000000000000e+00,5.416666666666666297e-01
0.000000000000000000e+00,6.185567010309278579e-01
1.666666666666666574e-01,6.063829787234042978e-01
4.545454545454545303e-01,6.404494382022472010e-01
0.000000000000000000e+00,6.597938144329896781e-01
1.428571428571428492e-01,4.838709677419354982e-01
3.888888888888888951e-01,5.975609756097560732e-01
1.428571428571428492e-01,6.129032258064516236e-01
3.333333333333333148e-01,5.681818181818182323e-01
2.500000000000000000e-01,6.250000000000000000e-01
3.333333333333333148e-01,6.595744680851063357e-01
2.857142857142856984e-01,6.129032258064516236e-01
3.750000000000000000e-01,6.413043478260869179e-01
5.000000000000000000e-01,6.914893617021277139e-01
2.999999999999999889e-01,5.222222222222222543e-01
4.444444444444444198e-01,5.975609756097560732e-01
0.000000000000000000e+00,6.041666666666666297e-01
1.666666666666666574e-01,5.454545454545454142e-01
1.666666666666666574e-01,5.851063829787234161e-01
3.333333333333333148e-01,6.588235294117646967e-01
4.000000000000000222e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.185567010309278579e-01
0.000000000000000000e+00,5.257731958762886793e-01
3.333333333333333148e-01,6.382978723404255650e-01
2.857142857142856984e-01,6.344086021505376261e-01
4.166666666666666852e-01,5.909090909090909394e-01
2.500000000000000000e-01,5.729166666666666297e-01
2.500000000000000000e-01,6.666666666666666297e-01
2.857142857142856984e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.500000000000000000e-01,5.434782608695651884e-01
0.000000000000000000e+00,5.520833333333333703e-01
2.000000000000000111e-01,5.894736842105262609e-01
2.000000000000000111e-01,6.631578947368420573e-01
5.000000000000000000e-01,6.145833333333333703e-01
0.000000000000000000e+00,5.368421052631578982e-01
0.000000000000000000e+00,6.391752577319587125e-01
0.000000000000000000e+00,6.185567010309278579e-01
0.000000000000000000e+00,6.428571428571429047e-01
2.857142857142856984e-01,6.344086021505376261e-01
0.000000000000000000e+00,5.979381443298968923e-01
2.000000000000000111e-01,5.894736842105262609e-01
0.000000000000000000e+00,6.082474226804123196e-01
3.333333333333333148e-01,5.638297872340425343e-01
0.000000000000000000e+00,6.391752577319587125e-01
0.000000000000000000e+00,6.288659793814432852e-01
4.000000000000000222e-01,6.333333333333333037e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.000000000000000111e-01,6.105263157894736947e-01
5.416666666666666297e-01,6.315789473684210176e-01
3.750000000000000000e-01,5.978260869565217295e-01
2.000000000000000111e-01,7.052631578947368141e-01
2.000000000000000111e-01,5.052631578947368585e-01
0.000000000000000000e+00,6.250000000000000000e-01
2.000000000000000111e-01,5.684210526315789380e-01
0.000000000000000000e+00,6.979166666666666297e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.082474226804123196e-01
0.000000000000000000e+00,6.145833333333333703e-01
4.000000000000000222e-01,6.111111111111111605e-01
2.000000000000000111e-01,6.842105263157894912e-01
3.571428571428571508e-01,5.116279069767442067e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.625000000000000000e-01
0.000000000000000000e+00,6.494845360824742508e-01
3.636363636363636465e-01,5.393258426966291985e-01
2.857142857142856984e-01,6.451612903225806273e-01
2.000000000000000111e-01,5.894736842105262609e-01
1.538461538461538547e-01,5.632183908045976795e-01
4.210526315789473450e-01,5.679012345679012030e-01
2.727272727272727071e-01,5.393258426966291985e-01
3.333333333333333148e-01,6.808510638297872175e-01
4.000000000000000222e-01,5.777777777777777235e-01
0.000000000000000000e+00,5.157894736842105754e-01
0.000000000000000000e+00,5.876288659793814650e-01
2.999999999999999889e-01,5.333333333333333259e-01
3.333333333333333148e-01,5.294117647058823595e-01
1.428571428571428492e-01,6.021505376344086224e-01
2.500000000000000000e-01,6.458333333333333703e-01
2.500000000000000000e-01,6.354166666666666297e-01
3.714285714285714413e-01,5.692307692307692069e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.185567010309278579e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.857142857142856984e-01,5.268817204301075030e-01
5.000000000000000000e-01,6.521739130434782705e-01
0.000000000000000000e+00,6.770833333333333703e-01
0.000000000000000000e+00,6.494845360824742508e-01
2.000000000000000111e-01,6.526315789473684514e-01
2.000000000000000111e-01,6.421052631578947345e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.354166666666666297e-01
3.750000000000000000e-01,5.595238095238095344e-01
3.846153846153846367e-01,5.977011494252874035e-01
3.333333333333333148e-01,6.276595744680850686e-01
3.750000000000000000e-01,5.595238095238095344e-01
0.000000000000000000e+00,5.360824742268041065e-01
0.000000000000000000e+00,6.701030927835051054e-01
1.428571428571428492e-01,5.376344086021505042e-01
2.857142857142856984e-01,5.698924731182796188e-01
3.333333333333333148e-01,6.170212765957446832e-01
2.000000000000000111e-01,6.111111111111111605e-01
3.333333333333333148e-01,5.851063829787234161e-01
3.333333333333333148e-01,6.373626373626373187e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,5.463917525773195338e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,6.326530612244898322e-01
4.400000000000000022e-01,6.266666666666667052e-01
1.666666666666666574e-01,5.212765957446808818e-01
2.000000000000000111e-01,5.473684210526316152e-01
2.222222222222222099e-01,5.824175824175824578e-01
0.000000000000000000e+00,6.185567010309278579e-01
4.000000000000000222e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.909090909090909394e-01
3.750000000000000000e-01,6.304347826086956763e-01
0.000000000000000000e+00,5.208333333333333703e-01
0.000000000000000000e+00,6.632653061224489388e-01
0.000000000000000000e+00,5.625000000000000000e-01
3.296703296703296648e-01,1.111111111111111049e-01
3.932584269662921517e-01,1.818181818181818232e-01
5.294117647058823595e-01,6.144578313253011848e-01
2.105263157894736725e-01,5.000000000000000000e-01
3.148148148148148251e-01,5.434782608695651884e-01
2.000000000000000111e-01,5.894736842105262609e-01
2.000000000000000111e-01,5.368421052631578982e-01
3.750000000000000000e-01,6.521739130434782705e-01
3.010752688172043112e-01,1.428571428571428492e-01
2.000000000000000111e-01,5.473684210526316152e-01
3.750000000000000000e-01,6.428571428571429047e-01
4.000000000000000222e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.458333333333333703e-01
2.857142857142856984e-01,6.021505376344086224e-01
1.666666666666666574e-01,5.851063829787234161e-01
2.000000000000000111e-01,6.315789473684210176e-01
2.857142857142856984e-01,6.129032258064516236e-01
3.846153846153846367e-01,6.781609195402298340e-01
4.166666666666666852e-01,5.909090909090909394e-01
4.000000000000000222e-01,6.333333333333333037e-01
2.500000000000000000e-01,5.937500000000000000e-01
3.846153846153846367e-01,5.977011494252874035e-01
1.666666666666666574e-01,6.702127659574468321e-01
0.000000000000000000e+00,5.773195876288659267e-01
2.000000000000000111e-01,6.947368421052632081e-01
2.000000000000000111e-01,5.263157894736841813e-01
4.137931034482758563e-01,5.352112676056337559e-01
3.333333333333333148e-01,5.909090909090909394e-01
0.000000000000000000e+00,5.937500000000000000e-01
3.461538461538461453e-01,6.756756756756756577e-01
3.333333333333333148e-01,6.153846153846154188e-01
1.666666666666666574e-01,5.638297872340425343e-01
0.000000000000000000e+00,5.670103092783504994e-01
1.666666666666666574e-01,5.957446808510638014e-01
4.166666666666666852e-01,6.363636363636363535e-01
4.285714285714285476e-01,5.232558139534884134e-01
2.500000000000000000e-01,5.978260869565217295e-01
0.000000000000000000e+00,7.010309278350514983e-01
3.333333333333333148e-01,5.274725274725274859e-01
1.666666666666666574e-01,5.957446808510638014e-01
0.000000000000000000e+00,6.597938144329896781e-01
0.000000000000000000e+00,6.494845360824742508e-01
1.428571428571428492e-01,4.838709677419354982e-01
2.000000000000000111e-01,6.210526315789474117e-01
0.000000000000000000e+00,6.597938144329896781e-01
4.210526315789473450e-01,6.049382716049382935e-01
0.000000000000000000e+00,6.597938144329896781e-01
0.000000000000000000e+00,5.263157894736841813e-01
4.166666666666666852e-01,5.681818181818182323e-01
4.166666666666666852e-01,6.184210526315789824e-01
4.000000000000000222e-01,5.749999999999999556e-01
2.857142857142856984e-01,6.559139784946236285e-01
2.857142857142856984e-01,6.129032258064516236e-01
2.903225806451613100e-01,5.072463768115942351e-01
0.000000000000000000e+00,6.804123711340206437e-01
3.333333333333333148e-01,6.489361702127659504e-01
2.500000000000000000e-01,5.833333333333333703e-01
4.571428571428571286e-01,4.923076923076923350e-01
4.375000000000000000e-01,6.176470588235294379e-01
2.000000000000000111e-01,5.999999999999999778e-01
3.333333333333333148e-01,6.170212765957446832e-01
2.857142857142856984e-01,6.344086021505376261e-01
5.333333333333333259e-01,6.352941176470587870e-01
2.857142857142856984e-01,6.129032258064516236e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.000000000000000111e-01,5.222222222222222543e-01
2.999999999999999889e-01,4.888888888888888729e-01
2.500000000000000000e-01,6.979166666666666297e-01
2.857142857142856984e-01,5.813953488372093359e-01
4.761904761904761640e-01,5.063291139240506666e-01
2.857142857142856984e-01,6.129032258064516236e-01
4.000000000000000222e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.597938144329896781e-01
1.666666666666666574e-01,6.382978723404255650e-01
4.117647058823529216e-01,6.024096385542169196e-01
2.000000000000000111e-01,6.736842105263157743e-01
2.857142857142856984e-01,6.129032258064516236e-01
1.538461538461538547e-01,6.321839080459770166e-01
4.375000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.857142857142856984e-01,6.129032258064516236e-01
0.000000000000000000e+00,6.288659793814432852e-01
3.125000000000000000e-01,6.071428571428570953e-01
5.000000000000000000e-01,6.555555555555555580e-01
2.000000000000000111e-01,6.736842105263157743e-01
4.285714285714285476e-01,6.236559139784946248e-01
0.000000000000000000e+00,5.567010309278350721e-01
1.666666666666666574e-01,5.744680851063830307e-01
1.818181818181818232e-01,5.617977528089888040e-01
5.454545454545454142e-01,6.404494382022472010e-01
0.000000000000000000e+00,6.666666666666666297e-01
0.000000000000000000e+00,6.770833333333333703e-01
3.636363636363636465e-01,5.617977528089888040e-01
4.615384615384615641e-01,5.810810810810810301e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.876288659793814650e-01
4.666666666666666741e-01,6.352941176470587870e-01
2.999999999999999889e-01,6.333333333333333037e-01
1.428571428571428492e-01,5.913978494623656212e-01
2.500000000000000000e-01,6.354166666666666297e-01
4.444444444444444198e-01,6.483516483516483797e-01
0.000000000000000000e+00,5.937500000000000000e-01
2.857142857142856984e-01,6.236559139784946248e-01
5.000000000000000000e-01,5.888888888888889062e-01
2.000000000000000111e-01,6.210526315789474117e-01
2.000000000000000111e-01,7.052631578947368141e-01
2.399999999999999911e-01,6.133333333333332860e-01
0.000000000000000000e+00,6.041666666666666297e-01
2.727272727272727071e-01,5.955056179775281011e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.000000000000000111e-01,6.210526315789474117e-01
3.333333333333333148e-01,6.250000000000000000e-01
0.000000000000000000e+00,7.448979591836735192e-01
4.736842105263157632e-01,6.172839506172839164e-01
3.636363636363636465e-01,6.516853932584270037e-01
1.666666666666666574e-01,7.021276595744680993e-01
2.857142857142856984e-01,5.806451612903226200e-01
3.333333333333333148e-01,5.494505494505494969e-01
3.333333333333333148e-01,5.851063829787234161e-01
2.857142857142856984e-01,5.698924731182796188e-01
3.571428571428571508e-01,5.348837209302325091e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.307692307692307820e-01,5.409836065573770947e-01
4.000000000000000222e-01,5.625000000000000000e-01
1.666666666666666574e-01,5.957446808510638014e-01
4.285714285714285476e-01,6.559139784946236285e-01
2.000000000000000111e-01,5.789473684210526550e-01
2.500000000000000000e-01,6.562500000000000000e-01
4.761904761904761640e-01,5.696202531645570000e-01
3.157894736842105088e-01,5.679012345679012030e-01
0.000000000000000000e+00,6.702127659574468321e-01
3.142857142857142794e-01,5.230769230769231060e-01
3.333333333333333148e-01,6.382978723404255650e-01
1.428571428571428492e-01,6.774193548387096309e-01
1.666666666666666574e-01,5.851063829787234161e-01
2.615384615384615530e-01,4.571428571428571286e-01
2.727272727272727071e-01,5.168539325842697041e-01
0.000000000000000000e+00,5.154639175257731409e-01
2.000000000000000111e-01,5.000000000000000000e-01
5.185185185185184897e-01,6.164383561643835829e-01
0.000000000000000000e+00,5.729166666666666297e-01
4.814814814814814548e-01,5.616438356164383805e-01
0.000000000000000000e+00,5.833333333333333703e-01
0.000000000000000000e+00,6.122448979591836871e-01
0.000000000000000000e+00,6.288659793814432852e-01
5.000000000000000000e-01,5.744680851063830307e-01
0.000000000000000000e+00,6.597938144329896781e-01
1.428571428571428492e-01,5.268817204301075030e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.157894736842105754e-01
2.000000000000000111e-01,6.842105263157894912e-01
2.000000000000000111e-01,6.526315789473684514e-01
0.000000000000000000e+00,5.773195876288659267e-01
2.222222222222222099e-01,4.835164835164835195e-01
2.000000000000000111e-01,6.842105263157894912e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.288659793814432852e-01
0.000000000000000000e+00,6.597938144329896781e-01
1.666666666666666574e-01,6.489361702127659504e-01
2.500000000000000000e-01,6.666666666666666297e-01
2.000000000000000111e-01,6.315789473684210176e-01
3.636363636363636465e-01,5.955056179775281011e-01
3.333333333333333148e-01,6.494845360824742508e-01
0.000000000000000000e+00,6.666666666666666297e-01
0.000000000000000000e+00,6.145833333333333703e-01
0.000000000000000000e+00,5.578947368421052211e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,6.804123711340206437e-01
2.500000000000000000e-01,5.434782608695651884e-01
3.750000000000000000e-01,6.304347826086956763e-01
1.666666666666666574e-01,6.063829787234042978e-01
2.000000000000000111e-01,6.105263157894736947e-01
0.000000000000000000e+00,6.530612244897958663e-01
3.750000000000000000e-01,5.978260869565217295e-01
0.000000000000000000e+00,6.326530612244898322e-01
2.999999999999999889e-01,5.222222222222222543e-01
2.857142857142856984e-01,6.236559139784946248e-01
3.750000000000000000e-01,5.760869565217391353e-01
3.428571428571428603e-01,4.923076923076923350e-01
3.333333333333333148e-01,6.702127659574468321e-01
4.444444444444444198e-01,6.813186813186813406e-01
3.750000000000000000e-01,6.315789473684210176e-01
3.333333333333333148e-01,4.594594594594594850e-01
4.000000000000000222e-01,5.666666666666666519e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.578947368421052211e-01
1.428571428571428492e-01,5.483870967741935054e-01
0.000000000000000000e+00,5.833333333333333703e-01
4.857142857142857095e-01,4.923076923076923350e-01
1.666666666666666574e-01,5.744680851063830307e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.857142857142856984e-01,6.451612903225806273e-01
2.000000000000000111e-01,5.263157894736841813e-01
4.615384615384615641e-01,6.091954022988506079e-01
1.666666666666666574e-01,5.851063829787234161e-01
3.636363636363636465e-01,5.280898876404493958e-01
3.750000000000000000e-01,6.413043478260869179e-01
2.222222222222222099e-01,5.714285714285713969e-01
3.529411764705882582e-01,5.662650602409639022e-01
3.076923076923077094e-01,6.206896551724138122e-01
2.857142857142856984e-01,5.591397849462365066e-01
0.000000000000000000e+00,7.010309278350514983e-01
2.222222222222222099e-01,5.824175824175824578e-01
3.333333333333333148e-01,5.176470588235294601e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.857142857142856984e-01,6.129032258064516236e-01
2.857142857142856984e-01,6.129032258064516236e-01
4.117647058823529216e-01,4.696969696969697239e-01
2.857142857142856984e-01,5.376344086021505042e-01
0.000000000000000000e+00,6.734693877551020114e-01
2.000000000000000111e-01,6.947368421052632081e-01
2.857142857142856984e-01,5.696202531645570000e-01
0.000000000000000000e+00,6.875000000000000000e-01
4.166666666666666852e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.876288659793814650e-01
5.000000000000000000e-01,6.097560975609755962e-01
1.666666666666666574e-01,4.893617021276595591e-01
1.666666666666666574e-01,6.702127659574468321e-01
2.500000000000000000e-01,6.979166666666666297e-01
4.210526315789473450e-01,5.185185185185184897e-01
4.666666666666666741e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.876288659793814650e-01
3.333333333333333148e-01,7.234042553191489811e-01
0.000000000000000000e+00,6.354166666666666297e-01
4.000000000000000222e-01,6.823529411764706065e-01
3.934426229508196649e-01,4.615384615384615641e-01
3.125000000000000000e-01,5.238095238095238360e-01
1.428571428571428492e-01,5.806451612903226200e-01
1.428571428571428492e-01,6.129032258064516236e-01
0.000000000000000000e+00,5.833333333333333703e-01
1.666666666666666574e-01,5.212765957446808818e-01
2.857142857142856984e-01,5.913978494623656212e-01
0.000000000000000000e+00,6.145833333333333703e-01
0.000000000000000000e+00,5.463917525773195338e-01
2.857142857142856984e-01,5.698924731182796188e-01
0.000000000000000000e+00,6.082474226804123196e-01
5.000000000000000000e-01,6.444444444444444864e-01
0.000000000000000000e+00,6.354166666666666297e-01
0.000000000000000000e+00,5.937500000000000000e-01
3.789473684210526438e-01,0.000000000000000000e+00
2.857142857142856984e-01,6.236559139784946248e-01
0.000000000000000000e+00,6.489361702127659504e-01
0.000000000000000000e+00,5.773195876288659267e-01
3.750000000000000000e-01,6.413043478260869179e-01
3.666666666666666408e-01,5.999999999999999778e-01
0.000000000000000000e+00,4.845360824742268036e-01
0.000000000000000000e+00,5.876288659793814650e-01
0.000000000000000000e+00,7.244897959183673741e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,6.391752577319587125e-01
4.782608695652174058e-01,5.584415584415584055e-01
2.500000000000000000e-01,6.458333333333333703e-01
2.857142857142856984e-01,5.591397849462365066e-01
0.000000000000000000e+00,6.701030927835051054e-01
3.750000000000000000e-01,6.086956521739130821e-01
0.000000000000000000e+00,5.510204081632652517e-01
2.399999999999999911e-01,5.200000000000000178e-01
2.307692307692307820e-01,5.172413793103448620e-01
2.000000000000000111e-01,6.947368421052632081e-01
0.000000000000000000e+00,6.082474226804123196e-01
2.857142857142856984e-01,6.021505376344086224e-01
3.846153846153846367e-01,5.747126436781608838e-01
3.333333333333333148e-01,5.340909090909090606e-01
1.666666666666666574e-01,5.531914893617021489e-01
3.750000000000000000e-01,5.869565217391304879e-01
0.000000000000000000e+00,6.145833333333333703e-01
3.809523809523809312e-01,6.582278481012657778e-01
2.000000000000000111e-01,6.210526315789474117e-01
1.111111111111111049e-01,6.923076923076922906e-01
1.428571428571428492e-01,5.806451612903226200e-01
4.285714285714285476e-01,5.591397849462365066e-01
1.666666666666666574e-01,6.170212765957446832e-01
2.857142857142856984e-01,6.451612903225806273e-01
1.428571428571428492e-01,5.376344086021505042e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.333333333333333148e-01,6.382978723404255650e-01
2.857142857142856984e-01,6.666666666666666297e-01
4.000000000000000222e-01,5.777777777777777235e-01
0.000000000000000000e+00,6.145833333333333703e-01
0.000000000000000000e+00,6.494845360824742508e-01
3.809523809523809312e-01,5.675675675675675436e-01
0.000000000000000000e+00,5.520833333333333703e-01
2.500000000000000000e-01,6.304347826086956763e-01
0.000000000000000000e+00,6.734693877551020114e-01
4.615384615384615641e-01,5.977011494252874035e-01
4.761904761904761640e-01,6.075949367088607778e-01
2.000000000000000111e-01,6.105263157894736947e-01
0.000000000000000000e+00,5.052631578947368585e-01
4.065934065934065922e-01,2.222222222222222099e-01
3.571428571428571508e-01,6.395348837209302584e-01
4.000000000000000222e-01,5.789473684210526550e-01
3.333333333333333148e-01,6.170212765957446832e-01
3.863636363636363535e-01,4.166666666666666852e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.999999999999999889e-01,5.555555555555555802e-01
3.750000000000000000e-01,6.304347826086956763e-01
2.500000000000000000e-01,6.847826086956522174e-01
0.000000000000000000e+00,6.666666666666666297e-01
2.000000000000000111e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.315789473684210176e-01
3.333333333333333148e-01,6.382978723404255650e-01
1.666666666666666574e-01,6.595744680851063357e-01
0.000000000000000000e+00,5.729166666666666297e-01


==> Data2/muhat41.dat <==
# arm1,arm2
1.467680346864503438e+00,1.623164996485568556e+00
1.104445293226629987e+00,1.098961654557103040e+00
5.428527928956505821e-01,1.568904329539996700e+00
1.368463568848320433e+00,1.409259644248071375e+00
1.364729584334151813e+00,1.449824546389711033e+00
5.239165403629253426e-01,1.352278401938720398e+00
1.078716025866970130e+00,7.886747341226091335e-01
8.258993372155197799e-01,1.477810247571127666e+00
4.976338274440971210e-01,1.511669550537379392e+00
7.538141160021817333e-01,1.530958975781252063e+00
1.060604303387789216e+00,1.435738024540831326e+00
9.198354258231119518e-01,1.416759446726685079e+00
1.168711331742631865e+00,1.104262207721357303e+00
9.170446697041326756e-01,1.320684921557362612e+00
1.063036039001918898e+00,1.477088304101715321e+00
5.453920878011981888e-01,1.562485770757951808e+00
8.962366642999163302e-01,1.462910979951329349e+00
9.271580336143296908e-01,1.403216779747125775e+00
6.314936854560535551e-01,1.517368117344531475e+00
-1.244434832406272395e+00,1.488887506975960839e+00
1.168882747329285543e+00,1.366914549302788329e+00
1.029127105414943344e+00,1.855110270252516180e+00
1.277619830865942996e+00,9.900737340619567561e-01
3.348262375413703085e-01,1.534921993821729558e+00
4.248481414307976323e-01,1.540666915318515295e+00
1.084093514273581915e+00,1.544308646053996315e+00
6.449226451276904859e-01,1.410562298596936159e+00
1.083696848490449227e+00,1.405137497390001267e+00
8.725971169256057092e-01,1.684893967884425692e+00
4.327514198365545739e-01,1.687275246506237503e+00
8.228519475869204847e-01,1.625514958656405939e+00
5.414567429873696769e-01,1.432186581086016597e+00
1.149580905631076400e+00,1.216287647053542420e+00
1.170896890605859220e+00,1.406492429318266124e+00
9.055512653024360148e-01,1.763536274160654838e+00
8.357813843591408443e-01,1.362015918059970909e+00
1.035289837647131783e+00,1.636800689630192540e+00
1.333587242476007795e+00,1.337983368670975004e+00
8.260847585088809675e-01,1.489462113317548742e+00
8.757335559498408140e-01,1.514288946248987244e+00
9.915936663433212450e-01,7.717271322748090467e-01
3.128947992860275917e-01,1.550738309666854553e+00
7.884191002218488009e-01,1.533293786279672277e+00
1.008972310913596182e+00,6.464646597710861364e-01
8.747807737780832760e-01,-5.617901524702040295e-02
9.530281699417423313e-01,1.584846097555238087e-01
1.013290811919947298e+00,1.464104593439090385e+00
1.065365473218892856e+00,1.617051589345074758e+00
5.478602480432426258e-01,1.763162268484070649e+00
1.272440377127400213e+00,6.315693995723735688e-01
1.281356163415171556e+00,1.545099153255998559e+00
1.055291376768811462e+00,1.574920470450368981e+00
8.903803625516258924e-01,1.756340275069220302e+00
1.326522692040537965e+00,1.539751572565139393e+00
-3.497958035198358573e-01,1.627718602010243210e+00
1.125332485267032556e+00,5.260278735614144496e-01
6.541257469076424691e-01,1.437807208739325882e+00
7.432983357849460848e-01,1.471906061467094906e+00
1.416885980994722516e+00,1.579641875647358917e+00
1.226995374163518893e+00,1.655550938576012765e+00
9.838643284372904363e-01,1.490113383837063710e+00
4.084583146841212486e-01,1.375827812673651618e+00
5.366830767212890096e-01,1.439458720062229746e+00
9.310466949075590914e-01,1.553397267799040415e+00
1.096987725438971051e+00,7.288899748888733043e-01
8.341710839579341563e-02,1.629031722555138506e+00
3.927501089103221932e-01,1.561589306894095364e+00
3.771084011437880190e-01,1.408743744455564162e+00
7.762581791134800513e-01,1.548639011843171431e+00
4.448210889459447426e-01,1.385387468352191620e+00
2.345537414556754519e-01,1.399559217911194864e+00
8.134736725614667430e-01,1.413613331989548527e+00
6.073113331689692362e-01,1.419050754776456147e+00
1.025903999163718661e+00,1.309174990372873548e+00
5.124549751980452816e-01,1.516541004028203465e+00
1.467228422586163150e+00,1.527497594547034820e+00
3.442436522396898901e-01,1.395563990321771586e+00
1.039635008175579189e+00,5.655717595905818129e-01
1.058069448316860672e+00,1.591373295883958816e+00
1.058384392601967150e+00,1.518742435288384485e+00
9.903332101177307889e-01,1.474601410693483716e+00
7.564023307690259657e-01,1.384518541100180355e+00
8.885528864839075114e-01,1.631676437047600459e+00
9.383647536904228259e-01,1.573111311953060643e+00
1.176478278093510133e+00,1.638229930421124081e+00
4.865663276199078124e-01,1.408298660159967186e+00
9.515806618686905027e-01,1.443313218266175202e+00
7.571099003771117886e-01,1.373462926690825148e+00
1.202696862604750283e+00,1.449951382980245285e+00
1.070614359957509976e+00,1.450839741108472580e+00
1.175967560020898972e+00,1.520907521654412786e+00
1.024663004434472002e+00,1.389972982219873865e+00
9.043652291765843509e-01,1.508076270377162631e+00
7.890669422603762140e-01,1.381674538206594249e+00
1.044215155322375077e+00,1.516368620177307669e+00
8.128116097160061893e-01,1.417348159142313380e+00
-1.310799427245304738e+00,1.556457568430465122e+00
1.377755819079903743e+00,1.528176631302379906e+00
8.440676158111083405e-01,1.426763971804726694e+00
4.640309688049567560e-01,1.373079287706870710e+00
1.000439304652587902e+00,1.524203257218665231e+00
1.137688282280116869e+00,1.530549571231564876e+00
7.897064543479919152e-01,1.546630271363916620e+00
9.684608676625360291e-01,1.264094278637387436e+00
6.176799751237779246e-01,1.324343943516844035e+00
8.971982539871100615e-01,7.090669543876859660e-02
9.052986635017150618e-01,4.798649530402949170e-01
4.656319519194844769e-01,1.503949180899254223e+00
1.055231517548858022e+00,1.542883315929922006e+00
3.920722450326507014e-01,1.488474897730358570e+00
6.215925552756530470e-01,1.672578479126434203e+00
9.343715211035291679e-01,1.012210597210679408e+00
2.873207175382289091e-01,1.556120806322235817e+00
1.102053271617567498e+00,-5.104729289831366756e-01
1.388825245257090835e+00,1.474229040092572385e+00
1.714535811973619539e-01,1.399970760757925925e+00
-1.325641721046088017e-01,1.359874503376846011e+00
-4.921899839215149175e-02,1.641381463898321957e+00
1.316404539820295927e+00,1.685188697309326411e+00
1.272303770929051892e+00,1.511749773650452155e+00
1.023554919913377548e+00,1.482846101091782831e+00
1.019448858613875908e+00,1.347042664483206087e+00
1.065184121180935861e+00,1.421850782279606706e+00
3.468949011636468516e-01,1.468446934602413601e+00
1.037472875210732060e+00,1.461026098729536038e+00
1.127151678032719095e+00,1.363675754978385779e+00
1.294716182709118257e+00,1.411875049225201018e+00
5.468814113976228075e-01,1.523719475073932017e+00
1.179338749014344989e+00,1.495888199015950271e+00
-2.734258337887973123e-01,1.535644709155571608e+00
6.432221456150870598e-01,1.396355610354251153e+00
2.426435982215866538e-01,1.513339634198985983e+00
1.336578135973840009e+00,1.388803151108671141e+00
1.131357501691919065e+00,6.816377451072779259e-01
1.244235001810941821e+00,1.479320679838797670e+00
4.265489533096732400e-01,1.514478722203787209e+00
1.973433862788673832e-01,1.434127970187509149e+00
1.016440450809083185e+00,1.464187081702173820e+00
1.430303091622831646e+00,1.495665905421437625e+00
3.599440466690099760e-01,1.548557453304880482e+00
9.239527187142581033e-01,1.448513444692330898e+00
9.014212195600409538e-01,1.349951474951819330e+00
1.230553606243953713e+00,1.457615474580744586e+00
7.163187375315872574e-01,1.775481024417686848e+00
1.353572780896864725e+00,1.639893314796311952e+00
1.111125165861105657e+00,4.313625583583186041e-01
1.009549424858027011e+00,1.314344489125164106e+00
9.178120963573831448e-01,3.577505895414416770e-01
-7.413424091980562736e-01,1.337187412916279294e+00
5.682526833162727664e-01,1.485341196382161222e+00
1.224532466850282608e+00,1.485688335142763661e+00
1.233192105308710040e+00,1.466588244025273768e+00
4.448988887415989968e-01,1.385097508240793918e+00
6.444450358300850557e-01,1.501968332616802959e+00
1.085409946992330843e+00,1.523028642649931097e+00
1.062213976564727380e+00,1.569031949414730898e+00
1.104611466864104941e+00,1.488911840082538962e+00
1.111747805551811075e+00,1.454486643112705035e+00
1.064875468087932431e+00,1.708704588756522869e+00
1.036115910578035981e+00,1.551794117403631379e+00
7.247319253463708755e-01,1.462055713379604382e+00
6.506293188553249340e-01,1.525787158711422231e+00
9.598142826285023244e-01,7.631871556967618764e-01
1.118952123506118612e+00,1.520850514377345419e+00
9.779719284607151231e-01,1.360775600407637675e+00
7.417326603509469818e-01,1.639284531161656178e+00
9.588569876986828833e-01,1.381942833403076110e+00
1.151361294152358550e+00,1.490991945483202796e+00
1.040271358697945736e+00,1.466208092455778766e+00
1.172368018712638404e+00,1.477405555970554785e+00
1.189455769801602170e+00,1.451899339355708696e+00
7.288649175897519150e-01,1.188567662461193386e+00
1.223714804954059598e+00,-1.006916183836319423e+00
1.150279394141168865e+00,1.598661390340458510e+00
1.505512891995738567e+00,1.609942670127772812e+00
1.046818451651385429e+00,1.689313870702300324e+00
1.198601019111409816e+00,1.405187774039803550e+00
1.128889586085933150e+00,1.720142745949024610e+00
9.832506401788502215e-01,1.384838598278595567e+00
1.149767671442671224e+00,1.529500565629897668e+00
7.398577120009368346e-02,1.447469000151601959e+00
-8.425757381517318123e-02,1.406404469973107529e+00
1.111950936726071149e+00,1.633082756884022935e+00
5.875291653199744557e-01,1.406106685083827079e+00
1.131659747753253287e+00,1.631280257486970031e+00
1.276411801463533058e+00,1.448645485578963665e+00
-1.881253383927243561e-01,1.637930339551845860e+00
2.655683690666903463e-01,1.426978076935043749e+00
7.692454346031147860e-01,1.511553137157335192e+00
9.740789535346517924e-01,1.575168954406102717e+00
6.728762675753280353e-01,1.678190742570093708e+00
1.385106927332682147e+00,1.605656318025052487e+00
1.237483592363099127e+00,1.065208221645917996e+00
1.466219987845315265e+00,1.564615937060040096e+00
7.635146646770051282e-01,1.520561207053279684e+00
7.823840474591323702e-01,1.426508343770643839e+00
1.225458152669859357e+00,1.566677265793197549e+00
9.902493563960678147e-01,1.310012329264048203e+00
1.271970599833389892e+00,1.674510531523154322e+00
1.940450198355900546e-01,1.549347932598014399e+00
6.062738422223969970e-01,1.527545212296490762e+00
4.334527553123611043e-01,1.557252416144222940e+00
8.506573780098322102e-01,1.538312285200900797e+00
6.325682272828945241e-01,1.366223587741995926e+00
8.989614303109920712e-01,1.426428539611112045e+00
9.591304763320886995e-01,6.109651413100690709e-01
5.767696292373840627e-01,1.396263071196425898e+00
1.119392712876934759e+00,1.526738238291607486e+00
6.507946529518776613e-01,1.472199478815497953e+00
9.907143323251754730e-01,1.397926109641153047e+00
1.103228747146340449e+00,1.464885847395141605e+00
7.713908401118151348e-01,1.505833458235651401e+00
1.218976344296910819e+00,1.820379023245924044e+00
1.186599589188884751e+00,1.381982821990343835e+00
-5.300045692562155297e-02,1.435952651030621974e+00
1.456634900757962203e+00,1.498370784114702481e+00
8.869415077202407183e-01,1.625253405578887422e+00
8.173479781702621683e-01,1.553403913799226599e+00
6.335171248368614005e-01,1.829759566226507816e+00
7.199518462287927134e-01,1.685015976474037558e+00
1.035242885004760138e+00,1.725913364514849224e+00
1.210604533163818219e+00,1.441222455421759641e+00
1.364861519673584711e-01,1.426596020297062450e+00
8.329398162129997285e-01,1.543489506739850414e+00
1.152635632163384161e+00,1.576701271020635842e+00
1.343638102021195380e+00,1.359223865369337370e+00
7.394135898508035210e-01,1.607657641521907710e+00
3.727528590786263196e-01,1.491086337157191410e+00
5.827926606303769352e-01,1.656137012655086282e+00
1.263875306831228285e+00,1.423641005171113916e+00
2.542740519813100897e-01,1.428809651412772830e+00
4.520419538168710116e-01,1.511424224373334901e+00
2.894168998361225098e-01,1.267049589847971891e+00
4.016300838250649874e-01,1.692234405318931101e+00
1.280075726004226588e+00,1.458785179015815947e+00
3.469137931718856982e-01,1.544384934509987595e+00
1.257425333000018020e+00,1.469747971455186430e+00
7.974560649996252915e-01,1.433524331762733084e+00
9.873673428947813413e-01,1.570647216737125706e+00
5.621880222516638659e-01,1.432500601837666254e+00
1.330648545120459936e+00,1.367913994504251995e+00
1.071118627169165949e+00,1.497666059861709975e+00
1.469655613198592059e+00,1.614615786605879677e+00
1.347328691924289501e+00,1.413723003302552739e+00
6.524520588204095750e-01,1.445384821211786797e+00
1.118718687945293500e+00,1.057968110879190293e+00
1.205891971809994523e+00,1.317237495056989838e+00
1.047072253915137141e+00,1.513812055477056662e+00
1.085439245677920050e+00,1.484185324617712132e+00
-3.401131214023350724e-02,1.493996618072069849e+00
1.117519730488096608e+00,5.356567387951284287e-01
1.142819121269342597e+00,1.332866803468682582e+00
7.874256805644946899e-01,1.600792711260159651e+00
6.410163679656923907e-01,1.357052551506073845e+00
1.243147727152546844e+00,1.517772889733421726e+00
9.747186114168039373e-01,1.149327249770882853e+00
9.839357212946315823e-01,7.116032000351439901e-01
1.006320097337162434e+00,7.748107601713577486e-01
7.583647148114953662e-01,1.391399613009846492e+00
6.214315520472870613e-01,1.553028946354050754e+00
8.428924302413260961e-01,1.384289267414576585e+00
1.014933208566293210e+00,1.635275120100417201e+00
9.001967734730683679e-01,1.580684728288809682e+00
9.993456695894800124e-01,1.350253025811382068e+00
5.917276224857648259e-01,1.500881147115314729e+00
1.144449541324282782e+00,1.405920402578114903e+00
6.345328723454676245e-01,1.576462641625058891e+00
1.113891393993986734e+00,1.377897424924282133e+00
9.729067028699044384e-01,6.614610327226325692e-01
1.355836679775255238e+00,1.382755078614233746e+00
2.597158112997435264e-01,1.438505346149719477e+00
2.783501271563510460e-01,1.522714949692594244e+00
-3.893152448043249447e-01,1.411026719575696919e+00
9.241999460117371612e-01,1.641634552734150043e+00
1.096902749994363324e+00,1.375110335741269285e+00
2.709142376024931131e-03,1.453691208639943611e+00
1.054698916627422323e+00,1.575535347080315951e+00
1.088086765887430918e+00,1.541771180036134448e+00
4.653275170351046652e-01,1.426374138571294914e+00
4.133368522145206003e-01,1.469034964531174881e+00
5.473680791714174987e-01,1.417324717778077225e+00
1.161737423723236073e+00,1.526737090865409652e+00
9.682977950288371716e-01,1.689901486594693969e+00
1.515359142134240056e+00,1.659528666126560914e+00
1.092212654291023322e+00,1.575101106931235728e+00
1.146938203602401174e+00,1.486476360664295449e+00
1.347164763567670676e+00,1.503718161832475975e+00
9.129838164218373464e-02,1.218916549634226687e+00
8.607347735504493613e-01,1.483408047972136101e+00
1.257444489674875321e+00,1.422342699162001622e+00
5.997528952821381543e-01,1.389575282176315429e+00
4.945257418331776011e-01,1.696488929241447341e+00
5.937657358257741880e-01,1.524946917939150381e+00
1.101762141766298386e+00,5.840860253732081953e-01
8.360402082352643705e-01,1.703778093394090698e+00
5.965064203429206735e-01,1.632972969403013730e+00
9.161120035762249092e-01,1.520790481952699835e+00
5.500024767881169785e-01,1.406049407344731383e+00
4.364469755094865788e-01,1.635573548238310693e+00
1.058270591908287761e+00,5.213552672641248442e-01
3.833939366597591825e-01,1.433544302621394761e+00
2.430648332799563438e-01,1.403661340082776432e+00
1.288614184588956046e+00,1.471508306330874705e+00
9.800168000306922478e-01,5.865227022410817170e-01
9.251268411822468618e-01,1.338766285321129512e+00
8.405076251919260111e-01,1.576150968342438841e+00
6.662614719145601994e-01,1.524334688089096002e+00
8.540093058288835692e-01,1.500114645338791020e+00
1.051509509543050891e+00,1.450641148710118067e+00
1.242747511696506768e+00,1.454253626291659884e+00
8.217212302326685203e-01,1.735025307932689387e+00
5.600656810903215099e-01,1.345745367138635906e+00
2.911810290250592681e-01,1.528329209148060697e+00
1.030899088514321660e+00,1.547269928683954188e+00
6.302666765973289342e-01,1.605155747373953279e+00
6.423802445092763325e-01,1.422232502332702708e+00
1.141659297616659074e+00,1.390368972516945911e+00
1.239072316798051743e+00,1.041088405814551976e+00
1.031985353166820385e+00,1.521154357495834164e+00
1.130852343091551138e+00,1.586970001910301908e+00
1.218331726040676077e+00,1.708956867804144242e+00
7.035611339373994966e-01,1.431075941467980117e+00
1.035032882283349220e+00,1.451796413878031045e+00
4.476228328838952608e-01,1.682848304732411648e+00
9.806963985879604273e-01,9.290085818946757223e-01
1.020991049125731909e+00,1.525119154661468412e+00
9.409963352613760490e-01,1.398250421867316406e+00
6.822269710952973965e-01,1.515052180870646970e+00
1.413269655583959006e+00,1.581967051474830299e+00
1.261137300871630007e+00,1.395889819684560385e+00
1.064060596353228805e+00,9.434785938079723877e-01
1.140427668030315367e+00,1.509022351073957990e+00
5.425915127857909859e-01,1.554020847788878390e+00
7.533524936492107527e-01,1.205720080247846271e+00
7.339687622662628419e-01,1.550033012675732236e+00
1.015716869818453771e+00,1.432984716432709416e+00
1.104483691986384963e+00,7.873681543365689262e-01
1.941681498622700452e-01,1.527791047952708148e+00
7.880540233771997638e-01,1.368233563351055837e+00
1.351179118522610745e+00,1.544611928812148927e+00
7.022417300424687037e-01,1.391366883297456836e+00
1.227225631999004030e+00,1.135846978392876405e+00
7.795186630853064846e-01,1.666478084448464125e+00
9.746631783105850211e-01,1.641026592717451438e+00
6.705320730445681887e-01,1.364780209258851684e+00
1.000684326484419406e+00,1.547148464812234447e+00
1.045567457288689495e+00,8.787121439967622294e-01
1.328866751517285838e+00,1.641013578974511944e+00
1.160016024711796545e+00,1.559995341806357683e+00
1.167563247692072537e+00,7.137010645745789361e-01
1.100364722857559485e+00,1.510883117487636484e+00
1.030371850290109803e+00,-3.068641842367762426e-02
1.431460302730180212e+00,1.564617821131089270e+00
7.261577421578560010e-01,1.577841897987707354e+00
7.490099869434175828e-01,1.467200462931225857e+00
1.033655052677706854e+00,1.760839565038964549e+00
1.170798285324181176e+00,1.530890695066890128e+00
2.962384302475770670e-01,1.637320597169948933e+00
1.101325226758527842e+00,1.531709518702028205e+00
1.456721520124620417e+00,1.401838508157494667e+00
1.214307883803786625e+00,1.497024942963560701e+00
1.332810394831838163e-01,1.513079701941861588e+00
5.252490511862429878e-01,1.551365927878767481e+00
1.277410457024280577e+00,1.673971504578231517e+00
1.063887874534840128e+00,1.582246979810381093e+00
7.835302321470203335e-01,1.598414139657643895e+00
2.849353496331585300e-01,1.329193267302404724e+00
1.186553929472279112e+00,1.522383694912004426e+00
7.587437361817639392e-02,1.713496970101931360e+00
6.345677527618664993e-01,1.535675243688879865e+00
7.172722125486770128e-01,1.421894833983154971e+00
1.201136479312431282e+00,1.534569090961672488e+00
9.386932279018973535e-01,1.622058985305760759e+00
2.921269209846684145e-01,1.539628778669163811e+00
1.097189847715455802e+00,1.544897013483669257e+00
9.953822673065256810e-01,8.996484061808245336e-01
8.834966783490604270e-01,2.430768195346422189e-01
-4.621996508059013076e-01,1.391735596393918417e+00
1.007900279960783907e+00,1.371973389302272528e+00
1.881382049708292259e-01,1.431366798480122382e+00
1.165801358898572060e+00,1.506652539993015294e+00
1.228085878737387393e+00,1.511362794616257110e+00
9.467400590426777729e-01,1.509626044684951207e+00
1.430672116133752336e+00,1.453916978485935152e+00
1.035503996105018532e+00,1.485749343593434579e+00
1.050479950690875297e+00,1.455786645994982420e+00
1.074865610974904628e+00,1.789756817219106511e+00
9.177247497140228472e-01,1.388050367944486219e+00
8.608717093174190760e-01,1.490673967735145045e+00
7.521846143567569865e-01,1.413942696221787809e+00
1.072132843431400806e+00,-1.119946271011711403e-01
1.003373066408270287e+00,1.581459669133729040e+00
6.848570118917578498e-01,1.557010164516822615e+00
3.014658417516468125e-01,1.480268717243622190e+00
1.206026515193271198e+00,1.538395036048386899e+00
8.791925537304656757e-02,1.569938912556752664e+00
6.318805956820325864e-01,1.570247333227437370e+00
9.284436967494785753e-01,1.369257582520233330e+00
6.133559235495016360e-01,1.451432941592798453e+00
3.624798271974891684e-01,1.390284216650111260e+00
1.148295924231451881e+00,7.463181200334485510e-01
9.787098835613238235e-01,1.670140318152169234e+00
1.249877561333663012e+00,1.468359329533770241e+00
8.252233440708159895e-01,1.649559140723892314e+00
1.392232144752065359e+00,1.499579328085399732e+00
7.712083837874814662e-01,1.364939293315267532e+00
8.811588333085802471e-01,1.559147945550040992e+00
8.792556330575893586e-01,1.465673731808333935e+00
1.070962119395908463e+00,1.545898087907052743e+00
7.339529652040444052e-01,1.562284002412476003e+00
1.141437402776085408e+00,8.215541529474639226e-01
9.555271890315018002e-01,1.487651119155049440e+00
-6.552587298292211759e-02,1.508446289993554457e+00
9.230897449131069132e-01,1.289559615033539552e+00
1.924846819739884918e-01,1.507469313307205017e+00
1.280926080770731224e+00,1.622107342342370195e+00
6.315868828929631640e-01,1.494542951393372343e+00
7.892576560531685548e-01,1.492927137456894204e+00
1.132965158540213180e+00,8.365629542788934891e-01
1.366383976851993420e+00,1.563899054410811118e+00
9.077698878961473206e-01,1.583359786055888785e+00
1.159517422245221363e+00,9.167865443926184188e-01
1.114998045109401481e+00,1.510208514055749074e+00
1.157199795532902531e+00,1.524484166129659535e+00
9.494101304458675283e-01,1.647717189682392114e+00
8.713051710533319394e-01,1.532236754732227313e+00
-7.117246888233508262e-02,1.574333388484681739e+00
-1.383391430260932919e-02,1.549925100222775631e+00
8.570687809757152609e-01,1.404988231738113935e+00
1.086685865732305523e+00,1.058609297620857426e+00
1.079551317886502604e+00,3.315589051278856059e-01
1.185043179218542075e+00,1.338118059396805171e+00
3.060823712526627993e-01,1.665905608588422071e+00
9.167127605258149625e-01,1.234635075610128085e+00
8.387631020929873227e-01,1.331218964238832125e+00
1.069071673861685889e+00,3.926954688033442165e-01
3.184242545687641646e-01,1.651264884635982533e+00
1.250618431268602171e+00,1.454893950680236525e+00
7.027323393941521390e-01,1.442351416409719755e+00
1.328398298348208773e+00,1.599633206734132562e+00
8.840506828864803657e-01,6.998249561308991229e-01
5.818707169950253499e-01,1.500957954947857997e+00
8.259006092618234041e-01,1.419518793312986693e+00
1.033026960586921117e+00,9.851655339553960777e-01
2.780251173486178451e-01,1.636371539421265231e+00
9.824624365273493254e-01,1.482570783492890065e+00
9.043575414011111313e-01,1.381583315989832750e+00
8.189187699241109453e-01,1.455023950734276150e+00
4.015937399260756102e-01,1.385089955606267020e+00
2.779086961021113855e-01,1.515309116901825348e+00
1.081727497413554895e+00,8.068633894252357219e-01
1.233708652479347689e+00,1.363624401162062627e+00
6.944292863687192563e-01,1.426533443209596186e+00
8.772694396111845316e-01,1.429123992906412344e+00
7.248782255023488164e-01,1.412388146762171504e+00
1.016063802403721850e+00,4.140222280892309481e-01
-2.781543705535490241e-01,1.421304918597574352e+00
1.341852587596122248e+00,1.534992682570613720e+00
9.003803568435708726e-01,1.515063683054949761e+00
7.287527793933652465e-01,1.432206572656060217e+00
9.811290458132277958e-01,1.451842759591771781e+00
1.227435972770955619e+00,1.583297369494923279e+00
1.108939804690340258e+00,1.303742439888924354e+00
1.093095865061762151e+00,1.565539492618775341e+00
9.375157575140935506e-01,6.479882561902958749e-01
1.003503945101942296e+00,1.425837431186944171e+00
1.137122768344601909e+00,1.629751966624617410e+00
1.065950302699200769e+00,1.337285630180098162e+00
1.074840690644594421e+00,1.541764253961135811e+00
8.378711758946231214e-01,1.415871905585776691e+00
7.061023518126339216e-01,1.453447438419597892e+00
1.082662188208044274e+00,1.527213003224961119e+00
1.029418437657698249e+00,1.562031696226042099e+00
8.649284469495809313e-01,1.672809632551215842e+00
1.254315535631766565e+00,1.261058975029518914e+00
1.300137131326744688e+00,1.339223467813916768e+00
1.007839260213205135e+00,1.522057309847552942e+00
8.421894328464544222e-01,1.543092076909377219e+00
8.029972311202488999e-01,1.610510430699226170e+00
8.273042985286348516e-01,1.415619147283038837e+00
-2.331279671995689640e-02,1.666724143782290168e+00
1.253088616226952778e+00,1.773087257854780274e+00
6.832527035054501985e-01,1.563072259861848945e+00
9.318196856184844945e-01,6.891823996803148056e-01
-1.263017569668822837e-01,1.476160686771958552e+00
1.668526284984820085e-01,1.624970934903107622e+00
9.424528318828900852e-01,1.538792735401642409e+00
3.515480641486742330e-01,1.430416418697739056e+00
1.068165318065614766e+00,4.981170950499135275e-01
-3.002730831307898196e-01,1.641889410029745200e+00
7.188289501468771991e-01,1.463396285684860132e+00
1.047148309058151261e+00,1.339504514972909455e+00
6.540911987006969852e-01,1.558800033733315438e+00
9.389558986249646466e-01,1.548533434728171843e+00
6.257181979154261553e-01,1.494776276162551598e+00
4.046831065296806473e-01,1.397843713737339399e+00
8.381602025330375794e-01,1.566680211928837885e+00
3.446397537906603636e-01,1.637383769083678997e+00
8.967086432667746854e-01,1.541677809663552834e+00
-8.331506277360667401e-01,1.466300406485854912e+00
8.792887261858576275e-01,1.596592005213871346e+00
5.420012506623811399e-01,1.517975274931298246e+00
3.747514800687092862e-01,1.572387055621133456e+00
1.009498762997194543e+00,1.496054673671033175e+00
9.850184529325507476e-01,1.544450197159362936e+00
7.720378408595128805e-01,1.511753099110077159e+00
6.283109924878583774e-01,1.499883867971969265e+00
3.651497430347835360e-01,1.571490513899114649e+00
1.227302165581710458e+00,1.486924389578281325e+00
-1.385200562078762188e-01,1.424161861572801557e+00
9.037122727641039299e-01,8.541675414742093686e-01
8.640450384392303063e-01,1.430415003792885331e+00
1.073230308434371283e+00,1.006793672208381674e+00
1.164415679701085393e+00,1.527842412229356128e+00
9.042178745330520240e-01,1.432470037256283746e+00
1.015599094484540776e+00,1.382307392681753955e+00
2.269998452165482850e-01,1.617295728072938310e+00
9.093814173902131648e-01,7.545845832047870516e-01
6.956926981785613862e-01,1.556135002474024587e+00
1.108661186845366187e+00,1.637348248151567320e+00
1.953033496804133795e-01,1.443514664368110489e+00
2.199308766456699316e-01,1.501650443923349565e+00
1.496270968848745442e+00,1.593312447744039462e+00
1.167113301016537541e+00,1.474829231416836750e+00
1.214764755319913236e+00,6.639804478388281472e-01
9.027799754824726852e-01,1.441808215733436871e+00
6.794009626560613135e-01,1.598223123795648126e+00
9.128597481668695446e-01,4.743375207445364450e-01
1.218344352925293528e+00,1.631458775087718083e+00
8.457061950370244885e-01,1.662912235031957620e+00
8.046601286481337434e-01,1.731599451731166361e+00
1.105912004221445200e+00,1.541758160374741671e+00
8.295019265471802461e-01,5.025084425899205565e-01
1.146424133308006521e+00,1.547278845332261232e+00
5.895269520502703919e-01,1.694378551741008154e+00
-5.188821661797282658e-01,1.363892030415622347e+00
1.321492438172212625e-01,1.243648288592552165e+00
5.201228205288577211e-01,1.493857492683186239e+00
1.064246878045884248e+00,1.341124142195375013e+00
-3.535187481910586071e-01,1.666142406824117295e+00
1.327097064486963296e+00,1.505717656579124375e+00
3.707892175289013159e-01,1.544730928826763661e+00
2.975819879795336131e-01,1.411123940470740967e+00
9.013867876026928627e-01,1.351798749109136333e+00
9.696773997102366982e-01,1.463999784223121381e+00
1.102759281958495929e+00,8.705406689634317408e-01
7.922976007532573917e-01,1.327052103621041423e+00
9.468946365523593922e-01,1.459252229019289970e+00
1.511940367570075994e+00,1.499546104986134720e+00
1.510179946648048943e-01,1.349391648617350503e+00
1.019394592626435836e+00,1.376789511867025251e+00
1.061147418538724407e+00,1.425047564914233122e+00
9.202323078637748566e-01,1.441187720672300721e+00
3.252230965829311371e-01,1.389160574341980592e+00
1.028155794400364531e+00,1.323757395778105472e+00
1.245108359314692076e-01,1.717234489369034112e+00
1.055333782114597385e+00,1.551836505886904138e+00
1.278850521904012494e+00,1.669947364224255493e+00
7.355722359465419746e-01,1.516523352091198040e+00
1.248475926716460016e+00,1.568089352089128807e+00
-3.356497633201493969e-02,1.307593285833732466e+00
7.630773443591484240e-01,1.548758346082511173e+00
1.051441840364132130e+00,1.534283457473776702e+00
1.182541944547416790e+00,4.194935938513154050e-01
1.062154993315447271e+00,8.771223031600631215e-01
8.718609527264851167e-01,1.462081042071770254e+00
6.869460823289903484e-01,1.594634593158175351e+00
6.858752776692789155e-01,1.625901433176841993e+00
8.787561979648669253e-01,1.434797623736224992e+00
1.155663271083356314e+00,1.435877894052742576e+00
1.047455687283756376e+00,3.372911585617839325e-01
1.077081003880074661e+00,1.330685876824960312e+00
1.040510879419844992e+00,1.499328124128813888e+00
1.500882822480516188e+00,1.606858093320442604e+00
3.193238507099237511e-01,1.486551413971687996e+00
1.263018486638758375e+00,1.608722656568891018e+00
1.766441882854510592e-01,1.418600088027612616e+00
8.333415333829240490e-01,1.416049750783064942e+00
4.890703398006981395e-01,1.415920453025361958e+00
3.275279239558371303e-01,1.716088800785949608e+00
1.389007088244520904e+00,1.460408175014294319e+00
8.119670704940951111e-01,1.542948240450842334e+00
9.808622569001865799e-01,5.963918911519930921e-01
1.522168215339618769e+00,1.640801528517417118e+00
1.248616281173887455e+00,1.730327930243048096e+00
5.831232948333325838e-01,1.643354220270392796e+00
7.163774803939115809e-01,1.394552544538586902e+00
4.292902330996670734e-01,1.494505185643933087e+00
7.323007206844422967e-01,1.492514158749330466e+00
6.621507229100529468e-01,1.511296760805065142e+00
5.975901795600672278e-02,1.632730786662640377e+00
2.222924655422238160e-01,1.658559302489959641e+00
1.093703575530730276e+00,9.845902185929173989e-01
9.770911565084327011e-01,1.401682217172253386e+00
1.001384748729051255e+00,5.107604022960441359e-01
9.357138583519903907e-01,1.336823657615134886e+00
7.147893161231648751e-01,1.327231005639928574e+00
-9.784032321637980978e-02,1.726130692726399296e+00
7.806874200183300250e-01,1.601436434638254802e+00
8.004310384252297794e-01,1.390404369794794093e+00
7.509364652040430022e-01,1.450398736874420669e+00
1.385732113150647038e+00,1.555088173377365823e+00
8.657013480175465014e-01,1.549862516719977990e+00
1.321540226600878221e+00,1.418746177390844965e+00
7.428016998154413075e-01,1.536613520290381896e+00
6.703747160611430722e-01,1.702175434126546039e+00
-2.015054032666246941e-03,1.566455442798661224e+00
2.470573987817322736e-01,1.542197593861290850e+00
8.667994677446324570e-01,1.541056238682482205e+00
1.143995927028090165e+00,1.287628974466641818e+00
9.607730992520038260e-01,1.380830658710695769e+00
1.340946645558702022e+00,1.507451969700112526e+00
1.083623187250054576e+00,1.362808542708843884e+00
3.138685372384017458e-01,1.247757377677060742e+00
3.301741995052736023e-01,1.499611062067422784e+00
1.085359597319224267e+00,1.359272582531556139e+00
1.585984852898418840e-01,1.396209113200947760e+00
8.957218859689215495e-01,1.360287138774648019e+00
9.997019227283392429e-01,1.700388953684924376e+00
1.096646036133368751e+00,1.489243387369279192e+00
1.228484596678291574e+00,1.445281354657683925e+00
7.514939547172707623e-01,1.496371510621520073e+00
1.231194634260880161e+00,1.440894308371463373e+00
1.234299860365364099e+00,1.504316680744530510e+00
1.151734751688408220e+00,1.608939583666022743e+00
1.296644365051224934e+00,1.585017989230463442e+00
7.213518729778370941e-01,1.460038354981198827e+00
9.769484464139946978e-01,1.474997769308965756e+00
1.168523192085723750e+00,1.553596818518884648e+00
9.198257468423414185e-01,1.289640105379873614e+00
1.043049984147604414e+00,9.227232577487034515e-01
-1.658832631809659119e-03,1.350081026263340478e+00
8.355055996922344796e-01,1.450531860645807081e+00
1.131895771194871614e+00,1.529623898295845219e+00
1.109621922416110573e+00,1.612953484440960095e+00
1.132543779619049618e+00,1.526358049264440409e+00
3.000411973643015706e-01,1.517138928522095309e+00
8.691849847195916023e-01,1.443572190516881237e+00
9.045197053841360635e-01,1.514506410381347479e+00
-1.820291886726266295e-01,1.353055920631875075e+00
5.353667522747098673e-01,1.449352981162499221e+00
1.399226866577162998e+00,1.450316802520185133e+00
7.586852374935605381e-01,1.294738755830943111e+00
9.254205950205651732e-01,1.550284556696925220e+00
9.442101018051831662e-01,1.537093085731381370e+00
3.212909445228296357e-01,1.521377440366604938e+00
5.549222433673612898e-01,1.392495630099906068e+00
1.128073682883872220e+00,1.588109244676643383e+00
1.028575733474356380e+00,1.326768262534689713e+00
2.953442737559318632e-01,1.345275425366430300e+00
1.194905404806003935e+00,1.494308684709995561e+00
9.837235523107690227e-01,1.567724556615732956e+00
9.294779913424067175e-01,1.387393401807988536e+00
8.114753207082964215e-01,1.575792032132259823e+00
-3.768613983804687262e-01,1.517596561037139580e+00
1.175117120302345164e+00,1.352438548852182398e+00
8.951890452737838455e-01,1.489221129184754355e+00
5.035354510801078876e-01,1.405543282108380865e+00
7.667749727896224776e-01,1.508840620194776383e+00
1.462614809875755650e+00,1.381051956918928569e+00
1.063763879446928851e+00,1.475146752767510172e+00
6.835118500583728940e-01,1.486303740850464017e+00
1.154868458615119886e+00,1.453224311152033099e+00
8.189062492148861949e-01,1.481043496322286268e+00
9.701747948444896519e-01,1.515313252071450512e+00
1.200719169421565979e+00,1.295963670208683416e+00
1.198218006562130400e+00,1.415422661244536418e+00
1.271120761795896614e+00,1.583990445131599367e+00
1.002128333328735410e+00,5.790587386617174204e-02
-4.703608731234330542e-01,1.546668467914131817e+00
6.319526086535995901e-01,1.569199152658212304e+00
5.231162041893636649e-01,1.486269754974406609e+00
9.042826319407135660e-01,1.527782085362868747e+00
3.213320537774028152e-01,1.423316513667528760e+00
8.020364738020037132e-01,1.190090890041231919e+00
4.239952516035662700e-01,1.370015221911438541e+00
5.082667009481076636e-01,1.830267750900218537e+00
1.139982528741028123e+00,1.416411674023559497e+00
8.371457875472519961e-01,-4.195870943440493939e-02
1.216986863305320465e+00,1.471111626541948381e+00
7.633093091038178901e-01,1.573206820665691952e+00
1.295589061486318139e+00,1.364094289001229532e+00
1.052907065902048300e+00,1.604082927332850961e+00
6.400181534342157252e-02,1.683700384168912434e+00
1.125568949008312059e+00,4.862832984729998365e-01
7.599824757881452619e-01,1.542817300189624596e+00
1.042843640524803606e+00,1.455688915642786352e+00
1.070026993564194617e+00,1.411176449878831507e+00
1.076071642615148871e+00,1.575035104239352668e+00
1.010315061205268705e+00,2.487847770428842920e-01
1.007096609651416674e+00,1.585932629237524427e+00
1.115848986186534164e+00,1.614258253109155161e+00
1.379414284219575570e+00,1.505856008290025194e+00
-1.694901793889309338e-01,1.500557690808501432e+00
9.703015577968781002e-01,5.915707486151806638e-01
9.670715059534356062e-01,9.154919674330034285e-01
1.096234248477269357e+00,1.555370835039352029e+00
7.595581916507884168e-01,1.461316366489573415e+00
1.140200408874319615e+00,8.049857555225502503e-01
1.007385541153851927e+00,1.677838275743447349e+00
9.933394753383734121e-01,1.434619379540486239e+00
-1.171890506893126016e+00,1.508983553051764570e+00
1.173114496790810923e+00,1.429924338332580147e+00
1.519939181370499881e-02,1.459898134027174610e+00
1.064515761975731056e+00,1.651268350756845305e+00
6.844450637791599235e-01,1.391589455431273104e+00
7.328118352730398355e-01,1.595568570278933507e+00
7.026373763242995674e-01,1.554264364426676259e+00
7.669432407802189156e-01,1.515758096725990489e+00
1.082199796516155166e+00,1.664125177745628292e+00
-1.038448496501437335e-01,1.503674791851669745e+00
7.917314281311494950e-01,1.383110637787744235e+00
1.200984730313939153e+00,1.562639461133469077e+00
1.121739383130897050e+00,8.104095395662400669e-01
1.217352916856668354e+00,1.510875444169824888e+00
6.553550255789060142e-01,1.437556370035729669e+00
1.035310628083550899e+00,1.638479697102908972e+00
1.042442062911063116e+00,1.486197027194379849e+00
8.166620991542418162e-01,1.564165185384895462e+00
1.032317352548693501e+00,9.475026628990850242e-01
1.239192754250044715e+00,1.581461407266296249e+00
1.157006295349703784e+00,1.384854006157649753e+00
7.359292191963219265e-01,1.503099981714442590e+00
1.138838772184949333e+00,1.300498774449208472e+00
-5.052727496293540899e-03,1.246176897260050653e+00
9.213325044186819746e-01,1.432998802728187249e+00
9.200128642569832538e-01,1.306389279311391149e+00
4.109319860059669205e-01,1.557263072586656305e+00
9.946934078357499986e-01,8.731587769412350042e-01
1.391134481407330759e+00,1.603631432493601405e+00
7.073750562458352986e-01,1.406987066319557611e+00
5.508040289710004478e-01,1.340636213307894398e+00
9.464311801592126816e-01,6.585170065176766674e-02
1.010752302625784971e+00,1.488742795311734479e+00
1.187454367209402895e+00,1.374374355519044855e+00
6.895239038413580879e-02,1.504362665803102406e+00
6.162882391897768208e-01,1.492467029950926616e+00
1.466470797340146293e+00,1.595984944668453753e+00
1.068561374635394801e+00,1.561926933386899252e+00
1.096929604672109537e+00,1.655840412247835847e+00
1.230610525471456329e+00,2.740754028004363518e-01
1.047045855336211861e+00,8.594715736349323176e-01
5.919703399460557458e-01,1.352464924406597824e+00
1.340236625889426048e+00,1.429211039846483677e+00
4.067948219841382995e-01,1.503594428479764433e+00
1.182281265857486385e+00,1.354063071665953188e+00
1.284226773870876359e+00,1.543292915516509156e+00
1.420402572261639351e+00,1.531534852565080262e+00
1.068900574086219191e+00,6.156263109250449395e-01
1.400176907764647760e+00,1.498023087926869890e+00
2.391189353950467777e-01,1.498081981662679807e+00
8.919670199736889904e-01,-7.283752157493239565e-01
1.241081554024581646e+00,9.330551246899544404e-01
1.027690646138154307e+00,1.594699582069472266e+00
1.032557038093798507e+00,1.488996918800486569e+00
3.240783776369789426e-01,1.597906806843342631e+00
1.231980951232591215e+00,1.506920542228316728e+00
1.025203367590792114e+00,1.457238814532685778e+00
1.379186607461904135e-01,1.372222221503224704e+00
1.112964445955307413e+00,1.102199128254778948e+00
-5.010499610822419791e-01,1.474549652951280265e+00
1.129680265209357160e+00,1.585028301747132051e+00
7.632959848521737589e-01,1.375775886874177401e+00
1.325358596815909618e+00,1.406386860257423432e+00
6.234834571943508319e-01,1.360858954636178009e+00
6.747178782573962641e-01,1.478845039166506892e+00
9.043450940719270914e-01,1.362908013754308589e+00
6.558553559395507992e-01,1.532031008151425455e+00
1.212284060807406805e+00,1.456304004563834686e+00
1.277008847843733585e+00,1.467923438701031147e+00
9.029074169220823176e-01,1.575194043322788229e+00
8.735904377678899158e-01,-1.215768788815219992e+00
1.292535616654210795e+00,1.389582219601766644e+00
9.542332775842117254e-01,1.465643677344957041e+00
9.505041052343119468e-01,1.416164225523675269e+00
3.925884356376885820e-01,1.512813071410360255e+00
1.033138365907217082e+00,1.613601666892741981e+00
9.182395340890372459e-01,1.477682151420118606e+00
7.878757231615920453e-01,1.576234599411131310e+00
4.419415215543797126e-01,1.534861156244768265e+00
1.061141248222441824e+00,1.512186691693942819e+00
1.094763915719265457e+00,8.823179142443243750e-01
8.410456021807110050e-01,1.470673389863153213e+00
9.725034800628303833e-01,1.447815619958590982e+00
8.468318078029157814e-01,3.954993571947116315e-01
4.233521513267374248e-02,1.571505332637098018e+00
1.251958541010641524e+00,1.578428892013167495e+00
1.156528371481596817e+00,1.535436946506136380e+00
3.990078972998196694e-01,1.498244667197693003e+00
5.467697474111143929e-01,1.361431668687792751e+00
8.146825700093188738e-01,1.469990725249051611e+00
1.179874346165864507e+00,1.281824840379492514e+00
1.405020029146016869e+00,1.485587406749906636e+00
4.747323789646205050e-01,1.571519599947505119e+00
-1.175599139636277490e-01,1.337479579115053552e+00
9.176844800181410688e-01,1.529803109270854611e+00
8.147584761359729644e-01,1.596485917972473301e+00
1.198348995498985881e+00,1.650996241054561775e+00
8.642413024766545382e-01,5.701717915504512790e-01
1.372713469540053355e-01,1.437093204702181382e+00
1.174493942615358222e+00,1.301533559409861818e+00
8.847433006575757819e-01,2.024202170639631149e+00
4.674926990441294894e-01,1.643970082774727004e+00
1.051574654759646510e+00,1.300360989706843551e+00
1.423556705708771464e+00,1.468556113828323850e+00
1.023866996483552505e+00,1.617602826931194393e+00
1.107096395295994462e+00,1.466133097340827307e+00
9.548615899176763344e-01,1.627048872404835533e+00
4.061311517868277376e-01,1.651440803757812770e+00
9.554147286767226133e-01,1.360610243317708967e+00
1.304380129214676720e-01,1.369297884155914247e+00
-1.316475423729559779e-01,1.667131945675363935e+00
-3.534844356214538186e-01,1.587160098683753295e+00
1.082117343292350542e+00,1.147032949419012127e+00
1.111122909371848211e+00,9.192199324124941118e-01
1.016875081121543012e+00,1.357609540656635749e+00
1.253788001264359631e+00,6.277246419490500884e-01
1.295594126882696928e+00,1.595689526338362363e+00
1.241407819737685214e+00,1.508823704919550091e+00
1.024340866577074571e+00,-7.416378992708505535e-01
1.101857736936404653e-01,1.522681153859090974e+00
9.649714241474738330e-01,4.386247772672818845e-01
8.047469381064850102e-01,1.574733429745521107e+00
4.689535165788052962e-01,1.460705600500419532e+00
4.870574399556346634e-01,1.480224769061780243e+00
1.380086344018188305e+00,1.486511111384041905e+00
6.885343963962162750e-01,1.387706154041750573e+00
1.291910191880900172e+00,1.460747636540439043e+00
1.018858601570838740e+00,1.647255982773571992e+00
6.671267406834586744e-01,1.535709480985840925e+00
1.187705051298150849e+00,1.488401147565646010e+00
1.456483319870285342e-01,1.492136792491285169e+00
1.110322230026520973e+00,1.498344422369875861e+00
9.327547941043632385e-01,1.436776098441650884e+00
1.277907113355110535e+00,1.512173346404745766e+00
1.067100027190218903e+00,1.319107377451110619e+00
1.161367765286708709e+00,9.978043505771683197e-01
1.027932042940973290e+00,1.540305082364030964e+00
8.702896940822621996e-01,8.039646528927466562e-01
1.046543441974921551e+00,1.549543801543651567e+00
4.459136424031820978e-01,1.452307177281596751e+00
9.686236772028613551e-01,6.463722620900091975e-01
8.382812081263936177e-01,1.650822560378778503e+00
8.233768144916966403e-01,1.326514561383629776e+00
1.045211787648295587e+00,-2.426444516954051611e-02
4.826406488757720714e-01,1.549438615274291609e+00
2.587488946792549371e-01,1.669734337778357336e+00
1.007502306029466888e-01,1.590867759289567474e+00
7.982943985464890924e-01,1.510390481291725706e+00
9.109550420558102379e-01,1.514412586196062005e+00
9.536679951964995849e-01,1.474139631091567093e+00
1.183147641230013702e+00,1.280834382335240607e+00
8.539412223394502455e-01,1.391220564410924565e+00
9.423715525909081014e-01,1.661148861873182891e+00
1.044706997260602233e+00,6.352965965732277898e-01
8.533904262252669515e-01,1.486807205550821909e+00
1.017575230576032608e+00,1.363536337271137988e+00
1.128460319044374272e+00,1.326452515015385414e+00
3.498948389408744752e-01,1.470145943261606636e+00
6.607686360627544886e-01,1.623495844614788686e+00
1.338501878888572305e+00,1.550661834194278610e+00
3.966728987686523045e-01,1.373728969116487564e+00
9.036091414058331495e-01,5.557377815981925373e-01
7.101020198281056128e-01,1.470757415767791842e+00
1.262541675348722414e+00,1.559026075591022353e+00
1.078562564200185037e+00,1.601508222459943509e+00
9.877673722377097176e-01,7.841851537658439675e-02
1.694418134414195365e-01,1.683204486060712712e+00
1.029621863080509847e+00,1.523781055771522341e+00
1.236813250020653010e+00,1.391002684472649742e+00
6.469987537085249985e-01,1.490252370186102571e+00
1.124678551477823030e+00,9.223566764564672393e-01
1.588318220390057822e-01,1.361325756688047450e+00
1.013016545170124516e+00,1.504392830396922287e+00
9.532179338800839119e-01,7.370989178634417271e-01
1.424678281729170326e+00,1.589482232455882826e+00
1.324106965533078162e+00,1.563241220925811303e+00
1.165746434347361804e+00,1.557430127726094016e+00
1.293772591450001785e+00,1.308625849627228721e+00
3.396071962215973516e-01,1.567555506211408156e+00
4.392621676420335186e-01,1.575542510507101701e+00
7.134160916855826207e-01,1.682602812572413065e+00
1.364887710087698380e+00,1.480145820261811407e+00
4.449196852675694203e-01,1.587127635257547187e+00
1.456606179377435861e+00,1.622176416992714199e+00
1.466679804077546390e-01,1.590873363612725466e+00
1.078067364222576430e+00,6.168425961062461438e-01
7.232107024134797335e-01,1.462862899608190714e+00
1.171921097711932758e+00,1.404904421760932332e+00
1.839181000851966286e-01,1.569471773761965672e+00
1.165521087482943807e+00,7.097592509660228810e-01
1.115721065221099151e+00,1.329149748595228830e+00
1.255642071631763779e+00,1.633933528011363601e+00
4.891515250777279111e-01,1.375884928655471073e+00
1.071978928554670807e+00,1.717788110747408448e+00
1.219596630102554258e+00,1.373982823293675493e+00
9.263091130943346130e-01,1.553474508380402686e+00
7.531248318958713162e-01,1.600506302690052562e+00
1.142265984922223643e+00,1.522001626366831228e+00
1.202443405520712938e+00,-4.916623100407948588e-01
7.727195677039798705e-01,1.521273033990140133e+00
1.042614728855331796e+00,1.438574217105641040e+00
9.854557306906334135e-01,1.541903140954328011e+00
9.947402394344625476e-01,1.469201460712614260e+00
5.261074814177382208e-01,1.551643320214827648e+00
2.176358538390914532e-01,1.519440994144625412e+00
1.084870858954423589e+00,8.337079442787690420e-01
7.528057243662436004e-01,1.431099625753656790e+00
-4.488061594743855132e-01,1.545158178810950300e+00
9.093893899946550174e-01,1.427169932096040039e+00
1.165677383085915952e+00,1.516132207015931321e+00
1.477562424356505533e+00,1.606458262702118445e+00
9.637525783691406334e-01,1.494033503442428135e+00
5.274844414072765719e-01,1.519997485726910957e+00
5.977319184944143160e-01,1.462186648401421873e+00
1.004596043795093596e+00,1.491082706888886333e+00
8.532168776249303699e-01,1.269133781099935021e+00
1.027506409919219710e+00,1.510124079394018937e+00
4.126337893038369842e-01,1.458548185899099181e+00
1.021368721985343342e+00,4.032065073665240806e-01
1.341421982331922669e+00,1.508868214148269882e+00
1.182151643820557707e+00,1.656238137436891966e+00
1.118577007262221867e+00,1.377389658263030725e+00
-4.780398939289079441e-01,1.645257690303398634e+00
3.207812631184296381e-01,1.597825669424782324e+00
1.160404395119828846e+00,1.725991550919321993e+00
1.071362102370109648e+00,1.546151108144430797e+00
1.325605286909306013e+00,1.521392606865735964e+00
6.324511193373637541e-01,1.620039869234926933e+00
7.262152760967989229e-01,1.520684919133224344e+00
-7.252392059870393926e-01,1.412530780611129799e+00
5.938313575928328980e-01,1.430630692377152569e+00
8.799762585897430434e-01,1.411259737198924613e+00
1.127548838975536150e+00,1.535265443233537752e+00
6.267125181704480408e-01,1.479855298321295143e+00
-5.855647810692388155e-02,1.370670517148056433e+00
1.086552128669392214e+00,1.365609681225766980e+00
1.174940383146468648e+00,1.462695648321160613e+00
1.078347578196567458e+00,7.827415984707840613e-01
1.359772526157613681e+00,1.449070298154735426e+00
1.310275574088618056e+00,1.627541698716735930e+00
-2.628873711797619084e-02,1.626886904239024823e+00
1.239660272045346900e+00,1.616695748539090705e+00
8.629809827425010127e-01,1.509881743788030306e+00
9.910108074728471994e-01,1.459687321257656434e+00
-2.951336348323668757e-01,1.431708920763568704e+00
8.491001314994809368e-01,1.556172213354411804e+00
7.344631098136001901e-01,1.431581818577947862e+00
8.915293883703463429e-01,1.416763544297594324e+00
4.549726032052085478e-01,1.570138208513537803e+00
1.053354270482135258e+00,7.061040863194402162e-01
1.516190020485166379e+00,1.536624509730598831e+00
-2.833394030824759047e-01,1.384236543017686394e+00
8.581503233906055961e-01,-2.811522872043848986e-01
7.789623359977260186e-01,1.506173920725236481e+00
9.242790654290777841e-01,7.845211236025780854e-01
-4.324874662012423432e-02,1.692220279664854887e+00
9.855219257168770230e-01,1.330600109475750914e+00
9.749864744555687412e-01,1.698514944368884505e+00
1.546327659378593289e+00,1.600212791013845726e+00
9.135014456202070754e-01,1.561039160400557124e+00
8.870537735483718933e-01,1.623688594131204033e+00
1.196103339425085066e+00,1.509313815688779536e+00
1.156135612337585439e+00,6.707042650936715367e-01
1.232082372157358163e+00,1.434204382619275409e+00
1.016545809831794100e+00,7.909722806349658297e-01
8.920973195933634692e-01,1.323470844177392136e+00
4.005366137053187892e-01,1.554078978868933314e+00
7.256221071298875058e-01,1.495929867895823051e+00
1.139170245213615207e+00,9.544992965345310276e-01
1.210262247274328518e+00,1.640239954506865550e+00
7.986892510919300081e-01,1.437328837665845294e+00
1.723201543949827164e-01,1.479230121111431151e+00
3.189406579099736128e-01,1.526401008467758613e+00
1.024370299177753907e+00,1.564290841885536354e+00
1.160979121661026348e+00,1.527057462568537582e+00
1.287230506704734934e+00,1.481491769137839976e+00
5.800383853037207604e-01,1.495616636795507937e+00
5.930113589427647991e-01,1.584593319909354703e+00
1.082016284927775018e+00,1.417781059756059836e+00
1.439775264448506897e+00,1.473179414642280083e+00
1.155473358078917823e-03,1.460544002262873065e+00
-6.112567040309268007e-01,1.481252228217319278e+00
1.042034953690709198e+00,3.661189717595983439e-01
8.511026663020349048e-01,1.479887636178866428e+00
7.923680991641978144e-01,1.452464511205290743e+00
5.994703722897315457e-01,1.456581624083709725e+00
7.044468381676832758e-01,1.518373962276850397e+00
5.435726620474454762e-01,1.537139382003639643e+00
4.124277735978357784e-01,1.643404165238506964e+00
9.816328074048991104e-01,1.319361156960678017e+00
9.433317848226314695e-01,1.627506864209735449e+00
7.343062758994888251e-01,1.704670159534504625e+00
1.000145063614626961e+00,1.475844888569795232e+00
-1.466861039939773459e+00,1.500310433024505175e+00
9.315776857666510091e-01,1.685629623521555764e+00
9.939563315011649136e-01,1.487569519627327752e+00
9.437670955735004696e-01,1.419498536212889128e+00
4.127937711971794710e-01,1.589059859361675153e+00
1.184632846451564525e+00,1.383085036889131203e+00


==> Data2/muhat42.dat <==
# arm1,arm2
2.736842105263158076e-01,2.000000000000000111e-01
4.000000000000000222e-01,6.631578947368420573e-01
5.000000000000000000e-01,6.020408163265306145e-01
0.000000000000000000e+00,7.040816326530612290e-01
3.333333333333333148e-01,6.907216494845360710e-01
3.333333333333333148e-01,5.957446808510638014e-01
3.333333333333333148e-01,6.288659793814432852e-01
3.333333333333333148e-01,6.494845360824742508e-01
3.608247422680412320e-01,3.333333333333333148e-01
5.000000000000000000e-01,6.734693877551020114e-01
0.000000000000000000e+00,6.326530612244898322e-01
4.000000000000000222e-01,6.526315789473684514e-01
0.000000000000000000e+00,4.693877551020408379e-01
4.000000000000000222e-01,6.631578947368420573e-01
3.789473684210526438e-01,0.000000000000000000e+00
6.666666666666666297e-01,6.701030927835051054e-01
3.265306122448979331e-01,0.000000000000000000e+00
2.736842105263158076e-01,2.000000000000000111e-01
2.452830188679245293e-01,6.170212765957446832e-01
4.029850746268656692e-01,6.666666666666666297e-01
2.500000000000000000e-01,5.833333333333333703e-01
2.929292929292929282e-01,0.000000000000000000e+00
3.333333333333333148e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.757575757575758013e-01
3.333333333333333148e-01,6.804123711340206437e-01
3.846153846153846367e-01,5.454545454545454142e-01
3.150684931506849140e-01,5.185185185185184897e-01
1.666666666666666574e-01,4.893617021276595591e-01
3.265306122448979331e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.315789473684210176e-01
0.000000000000000000e+00,5.360824742268041065e-01
2.372881355932203451e-01,6.341463414634146423e-01
5.000000000000000000e-01,6.666666666666666297e-01
2.500000000000000000e-01,6.052631578947368363e-01
1.428571428571428492e-01,6.559139784946236285e-01
3.437500000000000000e-01,2.500000000000000000e-01
2.368421052631578816e-01,6.451612903225806273e-01
1.666666666666666574e-01,5.531914893617021489e-01
2.500000000000000000e-01,6.145833333333333703e-01
3.333333333333333148e-01,6.288659793814432852e-01
3.854166666666666852e-01,0.000000000000000000e+00
2.982456140350877027e-01,6.744186046511627675e-01
3.333333333333333148e-01,6.494845360824742508e-01
2.643678160919540332e-01,5.384615384615384359e-01
1.764705882352941291e-01,6.385542168674698260e-01
0.000000000000000000e+00,6.632653061224489388e-01
2.000000000000000111e-01,5.999999999999999778e-01
3.333333333333333148e-01,6.065573770491803351e-01
5.000000000000000000e-01,6.063829787234042978e-01
3.333333333333333148e-01,6.276595744680850686e-01
2.626262626262626521e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.918367346938775420e-01
0.000000000000000000e+00,5.729166666666666297e-01
0.000000000000000000e+00,6.363636363636363535e-01
2.500000000000000000e-01,5.625000000000000000e-01
0.000000000000000000e+00,6.458333333333333703e-01
3.333333333333333148e-01,7.216494845360824639e-01
5.000000000000000000e-01,5.978260869565217295e-01
4.000000000000000222e-01,5.368421052631578982e-01
5.000000000000000000e-01,6.521739130434782705e-01
2.222222222222222099e-01,6.438356164383561842e-01
1.428571428571428492e-01,6.129032258064516236e-01
1.666666666666666574e-01,5.638297872340425343e-01
3.095238095238095344e-01,5.517241379310344751e-01
2.500000000000000000e-01,5.795454545454545858e-01
0.000000000000000000e+00,6.060606060606060774e-01
5.714285714285713969e-01,6.236559139784946248e-01
2.727272727272727071e-01,6.716417910447761708e-01
4.418604651162790775e-01,6.315789473684210176e-01
0.000000000000000000e+00,6.938775510204081565e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.800000000000000266e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.734693877551020114e-01
0.000000000000000000e+00,6.122448979591836871e-01
1.958762886597938124e-01,0.000000000000000000e+00
4.062500000000000000e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.060606060606060774e-01
4.000000000000000222e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.000000000000000111e-01,5.894736842105262609e-01
2.638888888888888951e-01,6.071428571428570953e-01
2.371134020618556604e-01,0.000000000000000000e+00
3.020833333333333148e-01,2.500000000000000000e-01
5.000000000000000000e-01,5.625000000000000000e-01
3.414634146341463672e-01,5.762711864406779849e-01
2.500000000000000000e-01,2.500000000000000000e-01
3.052631578947368474e-01,2.000000000000000111e-01
3.030303030303030387e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.050505050505050830e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.708333333333333148e-01,2.500000000000000000e-01
5.000000000000000000e-01,6.122448979591836871e-01
0.000000000000000000e+00,5.416666666666666297e-01
4.166666666666666852e-01,5.795454545454545858e-01
2.210526315789473617e-01,5.999999999999999778e-01
3.384615384615384803e-01,5.714285714285713969e-01
4.666666666666666741e-01,5.529411764705882693e-01
2.830188679245282946e-01,5.744680851063830307e-01
3.333333333333333148e-01,6.597938144329896781e-01
2.577319587628865705e-01,0.000000000000000000e+00
2.000000000000000111e-01,6.444444444444444864e-01
2.222222222222222099e-01,4.945054945054945250e-01
2.500000000000000000e-01,6.770833333333333703e-01
0.000000000000000000e+00,5.670103092783504994e-01
4.000000000000000222e-01,7.600000000000000089e-01
2.142857142857142738e-01,5.681818181818182323e-01
3.917525773195876249e-01,3.333333333333333148e-01
0.000000000000000000e+00,6.185567010309278579e-01
0.000000000000000000e+00,6.494845360824742508e-01
2.857142857142856984e-01,4.731182795698924970e-01
1.923076923076923184e-01,6.891891891891891442e-01
3.434343434343434254e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.185567010309278579e-01
3.571428571428571508e-01,0.000000000000000000e+00
2.676056338028168780e-01,5.862068965517240882e-01
3.333333333333333148e-01,6.022727272727272929e-01
2.755102040816326259e-01,0.000000000000000000e+00
3.030303030303030387e-01,0.000000000000000000e+00
2.424242424242424310e-01,6.716417910447761708e-01
5.999999999999999778e-01,6.736842105263157743e-01
2.500000000000000000e-01,6.562500000000000000e-01
4.285714285714285476e-01,4.946236559139784994e-01
4.285714285714285476e-01,6.129032258064516236e-01
3.333333333333333148e-01,5.851063829787234161e-01
3.243243243243243423e-01,6.507936507936508130e-01
2.886597938144329634e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.656565656565656353e-01
3.333333333333333148e-01,5.670103092783504994e-01
2.000000000000000111e-01,6.105263157894736947e-01
2.121212121212121271e-01,0.000000000000000000e+00
1.428571428571428492e-01,6.236559139784946248e-01
0.000000000000000000e+00,5.612244897959183243e-01
0.000000000000000000e+00,5.154639175257731409e-01
2.500000000000000000e-01,6.250000000000000000e-01
2.407407407407407274e-01,6.521739130434782705e-01
0.000000000000000000e+00,6.060606060606060774e-01
3.333333333333333148e-01,5.670103092783504994e-01
0.000000000000000000e+00,6.562500000000000000e-01
2.577319587628865705e-01,0.000000000000000000e+00
3.653846153846153633e-01,5.833333333333333703e-01
5.000000000000000000e-01,6.530612244897958663e-01
0.000000000000000000e+00,5.714285714285713969e-01
0.000000000000000000e+00,6.185567010309278579e-01
3.333333333333333148e-01,6.391752577319587125e-01
3.033707865168539519e-01,5.454545454545454142e-01
3.505154639175257492e-01,3.333333333333333148e-01
3.297872340425531679e-01,5.000000000000000000e-01
0.000000000000000000e+00,7.023809523809523281e-01
0.000000000000000000e+00,5.833333333333333703e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.333333333333333148e-01,5.773195876288659267e-01
0.000000000000000000e+00,6.326530612244898322e-01
3.052631578947368474e-01,2.000000000000000111e-01
0.000000000000000000e+00,5.625000000000000000e-01
3.296703296703296648e-01,5.555555555555555802e-01
3.061224489795918435e-01,0.000000000000000000e+00
1.666666666666666574e-01,5.909090909090909394e-01
2.647058823529411797e-01,6.212121212121212155e-01
0.000000000000000000e+00,5.520833333333333703e-01
4.000000000000000222e-01,6.105263157894736947e-01
3.250000000000000111e-01,6.333333333333333037e-01
3.978494623655913776e-01,1.428571428571428492e-01
6.666666666666666297e-01,5.979381443298968923e-01
2.571428571428571175e-01,6.769230769230769607e-01
2.758620689655172376e-01,6.197183098591548811e-01
5.000000000000000000e-01,5.833333333333333703e-01
1.538461538461538547e-01,5.810810810810810301e-01
2.115384615384615363e-01,6.458333333333333703e-01
2.888888888888888618e-01,5.999999999999999778e-01
5.294117647058823595e-01,7.831325301204818956e-01
3.333333333333333148e-01,6.185567010309278579e-01
3.131313131313131493e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.157894736842105754e-01
5.000000000000000000e-01,6.489361702127659504e-01
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,6.804123711340206437e-01
5.000000000000000000e-01,6.382978723404255650e-01
2.142857142857142738e-01,5.681818181818182323e-01
3.255813953488372325e-01,6.315789473684210176e-01
5.000000000000000000e-01,6.562500000000000000e-01
3.608247422680412320e-01,3.333333333333333148e-01
3.333333333333333148e-01,6.185567010309278579e-01
2.812500000000000000e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.041666666666666297e-01
3.333333333333333148e-01,4.285714285714285476e-01
0.000000000000000000e+00,5.789473684210526550e-01
4.000000000000000222e-01,6.631578947368420573e-01
4.285714285714285476e-01,5.161290322580645018e-01
0.000000000000000000e+00,6.122448979591836871e-01
2.500000000000000000e-01,5.729166666666666297e-01
0.000000000000000000e+00,6.494845360824742508e-01
0.000000000000000000e+00,6.224489795918367596e-01
2.474226804123711432e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.262626262626262985e-01
3.181818181818181768e-01,5.892857142857143016e-01
0.000000000000000000e+00,5.454545454545454142e-01
0.000000000000000000e+00,6.363636363636363535e-01
4.000000000000000222e-01,6.421052631578947345e-01
2.903225806451613100e-01,1.428571428571428492e-01
2.750000000000000222e-01,5.666666666666666519e-01
2.162162162162162282e-01,5.873015873015873245e-01
2.000000000000000111e-01,6.105263157894736947e-01
3.333333333333333148e-01,5.744680851063830307e-01
3.064516129032258118e-01,6.578947368421053099e-01
2.000000000000000111e-01,6.210526315789474117e-01
5.000000000000000000e-01,5.918367346938775420e-01
2.470588235294117752e-01,3.333333333333333148e-01
0.000000000000000000e+00,5.816326530612244694e-01
0.000000000000000000e+00,6.060606060606060774e-01
3.333333333333333148e-01,5.154639175257731409e-01
3.333333333333333148e-01,5.638297872340425343e-01
3.571428571428571508e-01,0.000000000000000000e+00
4.400000000000000022e-01,6.800000000000000488e-01
3.484848484848485084e-01,5.588235294117647189e-01
2.999999999999999889e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.326530612244898322e-01
3.367346938775510057e-01,0.000000000000000000e+00
2.954545454545454697e-01,6.428571428571429047e-01
6.250000000000000000e-01,6.521739130434782705e-01
5.000000000000000000e-01,5.520833333333333703e-01
2.000000000000000111e-01,5.777777777777777235e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.727272727272727071e-01,6.428571428571429047e-01
2.000000000000000111e-01,4.947368421052631415e-01
2.413793103448275967e-01,5.476190476190476719e-01
3.645833333333333148e-01,2.500000000000000000e-01
2.959183673469387710e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.907216494845360710e-01
2.886597938144329634e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.382978723404255650e-01
0.000000000000000000e+00,6.526315789473684514e-01
4.000000000000000222e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01
3.571428571428571508e-01,5.581395348837209225e-01
1.428571428571428492e-01,6.236559139784946248e-01
3.229166666666666852e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.876288659793814650e-01
3.939393939393939226e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.729166666666666297e-01
3.750000000000000000e-01,5.760869565217391353e-01
3.333333333333333148e-01,7.319587628865978912e-01
2.500000000000000000e-01,6.458333333333333703e-01
0.000000000000000000e+00,5.795454545454545858e-01
2.857142857142856984e-01,0.000000000000000000e+00
3.333333333333333148e-01,5.567010309278350721e-01
3.333333333333333148e-01,2.999999999999999889e-01
3.255813953488372325e-01,5.714285714285713969e-01
0.000000000000000000e+00,6.288659793814432852e-01
3.291139240506328889e-01,5.238095238095238360e-01
2.500000000000000000e-01,6.413043478260869179e-01
3.670886075949367222e-01,5.238095238095238360e-01
5.000000000000000000e-01,5.612244897959183243e-01
1.666666666666666574e-01,6.170212765957446832e-01
1.666666666666666574e-01,5.957446808510638014e-01
5.000000000000000000e-01,6.875000000000000000e-01
1.914893617021276584e-01,6.037735849056603543e-01
5.000000000000000000e-01,5.729166666666666297e-01
2.783505154639175361e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.458333333333333703e-01
0.000000000000000000e+00,6.122448979591836871e-01
0.000000000000000000e+00,5.918367346938775420e-01
3.846153846153846367e-01,5.517241379310344751e-01
3.333333333333333148e-01,5.876288659793814650e-01
0.000000000000000000e+00,7.113402061855670366e-01
1.428571428571428492e-01,6.344086021505376261e-01
0.000000000000000000e+00,5.816326530612244694e-01
3.958333333333333148e-01,2.500000000000000000e-01
4.285714285714285476e-01,6.236559139784946248e-01
3.908045977011494476e-01,5.384615384615384359e-01
2.708333333333333148e-01,2.500000000000000000e-01
3.232323232323232598e-01,0.000000000000000000e+00
4.000000000000000222e-01,6.315789473684210176e-01
3.372093023255813837e-01,2.857142857142856984e-01
0.000000000000000000e+00,5.773195876288659267e-01
2.580645161290322509e-01,6.811594202898550998e-01
2.380952380952380820e-01,5.189873417721518889e-01
2.857142857142856984e-01,5.294117647058823595e-01
3.255813953488372325e-01,5.263157894736841813e-01
3.373493975903614217e-01,6.470588235294117974e-01
2.272727272727272652e-01,6.666666666666666297e-01
2.000000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.333333333333333148e-01,5.058823529411764497e-01
3.333333333333333148e-01,5.394736842105263275e-01
0.000000000000000000e+00,6.530612244897958663e-01
3.684210526315789269e-01,5.581395348837209225e-01
4.150943396226415283e-01,6.382978723404255650e-01
4.285714285714285476e-01,5.806451612903226200e-01
2.755102040816326259e-01,0.000000000000000000e+00
3.402061855670103219e-01,3.333333333333333148e-01
2.807017543859648967e-01,4.418604651162790775e-01
2.121212121212121271e-01,5.588235294117647189e-01
2.000000000000000111e-01,5.374999999999999778e-01
1.666666666666666574e-01,6.382978723404255650e-01
3.020833333333333148e-01,2.500000000000000000e-01
5.000000000000000000e-01,6.170212765957446832e-01
2.500000000000000000e-01,6.304347826086956763e-01
0.000000000000000000e+00,5.894736842105262609e-01
4.761904761904761640e-01,6.075949367088607778e-01
2.000000000000000111e-01,6.210526315789474117e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.500000000000000000e-01,6.195652173913043237e-01
3.814432989690721421e-01,3.333333333333333148e-01
2.500000000000000000e-01,5.833333333333333703e-01
2.500000000000000000e-01,5.833333333333333703e-01
3.333333333333333148e-01,6.063829787234042978e-01
5.000000000000000000e-01,5.957446808510638014e-01
0.000000000000000000e+00,6.236559139784946248e-01
2.755102040816326259e-01,0.000000000000000000e+00
2.857142857142856984e-01,6.769230769230769607e-01
2.857142857142856984e-01,6.021505376344086224e-01
2.800000000000000266e-01,5.799999999999999600e-01
0.000000000000000000e+00,6.185567010309278579e-01
2.000000000000000111e-01,5.473684210526316152e-01
0.000000000000000000e+00,5.959595959595959114e-01
1.666666666666666574e-01,5.744680851063830307e-01
2.857142857142856984e-01,6.774193548387096309e-01
2.947368421052631304e-01,0.000000000000000000e+00
9.090909090909091161e-02,6.741573033707864981e-01
2.525252525252525415e-01,0.000000000000000000e+00
3.505154639175257492e-01,0.000000000000000000e+00
3.333333333333333148e-01,5.051546391752577136e-01
3.232323232323232598e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.122448979591836871e-01
3.333333333333333148e-01,6.804123711340206437e-01
2.500000000000000000e-01,6.458333333333333703e-01
0.000000000000000000e+00,6.161616161616161325e-01
4.444444444444444198e-01,6.483516483516483797e-01
4.074074074074073848e-01,5.616438356164383805e-01
3.118279569892473124e-01,2.857142857142856984e-01
6.666666666666666297e-01,6.907216494845360710e-01
0.000000000000000000e+00,5.959595959595959114e-01
4.666666666666666741e-01,4.941176470588235503e-01
0.000000000000000000e+00,4.680851063829787329e-01
2.000000000000000111e-01,5.894736842105262609e-01
5.000000000000000000e-01,6.122448979591836871e-01
4.000000000000000222e-01,6.947368421052632081e-01
2.857142857142856984e-01,6.236559139784946248e-01
3.191489361702127825e-01,0.000000000000000000e+00
3.103448275862069061e-01,6.666666666666666297e-01
3.333333333333333148e-01,6.288659793814432852e-01
3.125000000000000000e-01,2.500000000000000000e-01
2.755102040816326259e-01,0.000000000000000000e+00
4.444444444444444198e-01,6.153846153846154188e-01
2.795698924731182533e-01,2.857142857142856984e-01
1.428571428571428492e-01,6.451612903225806273e-01
3.369565217391304324e-01,2.500000000000000000e-01
3.225806451612903136e-01,6.052631578947368363e-01
2.857142857142856984e-01,5.053763440860215006e-01
3.043478260869565410e-01,6.233766233766233622e-01
0.000000000000000000e+00,5.918367346938775420e-01
0.000000000000000000e+00,5.555555555555555802e-01
4.029850746268656692e-01,5.757575757575758013e-01
5.000000000000000000e-01,6.250000000000000000e-01
3.737373737373737570e-01,0.000000000000000000e+00
2.500000000000000000e-01,6.041666666666666297e-01
3.333333333333333148e-01,6.288659793814432852e-01
4.000000000000000222e-01,5.368421052631578982e-01
2.500000000000000000e-01,6.250000000000000000e-01
2.857142857142856984e-01,6.236559139784946248e-01
0.000000000000000000e+00,5.876288659793814650e-01
5.000000000000000000e-01,5.531914893617021489e-01
3.333333333333333148e-01,7.127659574468084847e-01
2.972972972972973138e-01,5.873015873015873245e-01
3.333333333333333148e-01,5.463917525773195338e-01
2.500000000000000000e-01,6.250000000000000000e-01
3.367346938775510057e-01,0.000000000000000000e+00
1.794871794871794879e-01,5.409836065573770947e-01
0.000000000000000000e+00,6.938775510204081565e-01
2.894736842105263275e-01,5.416666666666666297e-01
0.000000000000000000e+00,5.656565656565656353e-01
3.061224489795918435e-01,0.000000000000000000e+00
2.688172043010752521e-01,1.428571428571428492e-01
2.727272727272727071e-01,6.853932584269663009e-01
2.500000000000000000e-01,6.145833333333333703e-01
0.000000000000000000e+00,5.510204081632652517e-01
0.000000000000000000e+00,6.969696969696970168e-01
2.959183673469387710e-01,0.000000000000000000e+00
3.163265306122449161e-01,0.000000000000000000e+00
4.179104477611940149e-01,7.575757575757575690e-01
0.000000000000000000e+00,5.204081632653061451e-01
2.105263157894736725e-01,5.061728395061728669e-01
2.941176470588235392e-01,5.918367346938775420e-01
0.000000000000000000e+00,6.907216494845360710e-01
3.333333333333333148e-01,4.948453608247422864e-01
2.291666666666666574e-01,6.346153846153845812e-01
3.333333333333333148e-01,0.000000000000000000e+00
4.230769230769230727e-01,6.250000000000000000e-01
0.000000000000000000e+00,6.288659793814432852e-01
0.000000000000000000e+00,6.363636363636363535e-01
3.750000000000000000e-01,5.434782608695651884e-01
2.500000000000000000e-01,6.363636363636363535e-01
0.000000000000000000e+00,6.224489795918367596e-01
2.857142857142856984e-01,4.177215189873417778e-01
2.027027027027027140e-01,5.769230769230768718e-01
2.500000000000000000e-01,6.979166666666666297e-01
3.333333333333333148e-01,6.082474226804123196e-01
2.465753424657534110e-01,5.555555555555555802e-01
3.333333333333333148e-01,6.391752577319587125e-01
3.260869565217391353e-01,6.296296296296296502e-01
2.307692307692307820e-01,6.351351351351350871e-01
3.333333333333333148e-01,6.701030927835051054e-01
2.727272727272727071e-01,6.716417910447761708e-01
3.333333333333333148e-01,7.216494845360824639e-01
3.711340206185567148e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.458333333333333703e-01
2.244897959183673464e-01,0.000000000000000000e+00
2.258064516129032195e-01,1.428571428571428492e-01
5.000000000000000000e-01,6.224489795918367596e-01
3.684210526315789269e-01,2.000000000000000111e-01
2.500000000000000000e-01,5.312500000000000000e-01
3.505154639175257492e-01,3.333333333333333148e-01
3.333333333333333148e-01,5.882352941176470784e-01
0.000000000000000000e+00,6.326530612244898322e-01
2.626262626262626521e-01,0.000000000000000000e+00
2.727272727272727071e-01,5.393258426966291985e-01
2.500000000000000000e-01,6.041666666666666297e-01
2.842105263157894690e-01,2.000000000000000111e-01
3.599999999999999867e-01,5.866666666666666696e-01
2.708333333333333148e-01,2.500000000000000000e-01
0.000000000000000000e+00,5.578947368421052211e-01
0.000000000000000000e+00,5.520833333333333703e-01
2.000000000000000111e-01,5.368421052631578982e-01
2.941176470588235392e-01,6.060606060606060774e-01
0.000000000000000000e+00,6.041666666666666297e-01
3.020833333333333148e-01,0.000000000000000000e+00
1.538461538461538547e-01,5.402298850574712707e-01
2.444444444444444364e-01,5.636363636363636020e-01
3.333333333333333148e-01,5.876288659793814650e-01
2.500000000000000000e-01,5.652173913043477826e-01
0.000000000000000000e+00,6.458333333333333703e-01
5.000000000000000000e-01,6.063829787234042978e-01
3.030303030303030387e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.041666666666666297e-01
2.500000000000000000e-01,6.428571428571429047e-01
2.500000000000000000e-01,6.354166666666666297e-01
4.583333333333333148e-01,5.526315789473684736e-01
0.000000000000000000e+00,6.326530612244898322e-01
2.500000000000000000e-01,5.937500000000000000e-01
5.000000000000000000e-01,6.666666666666666297e-01
2.000000000000000111e-01,6.526315789473684514e-01
3.750000000000000000e-01,5.869565217391304879e-01
0.000000000000000000e+00,5.638297872340425343e-01
4.000000000000000222e-01,5.894736842105262609e-01
2.857142857142856984e-01,6.129032258064516236e-01
4.000000000000000222e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.555555555555555802e-01
3.437500000000000000e-01,2.500000000000000000e-01
2.187500000000000000e-01,6.176470588235294379e-01
2.000000000000000111e-01,5.684210526315789380e-01
0.000000000000000000e+00,6.530612244897958663e-01
2.500000000000000000e-01,5.543478260869565410e-01
0.000000000000000000e+00,4.687500000000000000e-01
4.285714285714285476e-01,5.268817204301075030e-01
2.500000000000000000e-01,6.145833333333333703e-01
3.333333333333333148e-01,6.701030927835051054e-01
0.000000000000000000e+00,6.666666666666666297e-01
4.000000000000000222e-01,5.789473684210526550e-01
2.352941176470588203e-01,5.918367346938775420e-01
2.500000000000000000e-01,5.729166666666666297e-01
0.000000000000000000e+00,6.562500000000000000e-01
2.916666666666666852e-01,6.184210526315789824e-01
2.000000000000000111e-01,5.578947368421052211e-01
1.111111111111111049e-01,6.043956043956043578e-01
2.525252525252525415e-01,0.000000000000000000e+00
3.050847457627118842e-01,6.097560975609755962e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.857142857142856984e-01,5.806451612903226200e-01
3.333333333333333148e-01,5.744680851063830307e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.125000000000000000e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.999999999999999778e-01
5.000000000000000000e-01,6.428571428571429047e-01
0.000000000000000000e+00,4.791666666666666852e-01
4.827586206896551935e-01,5.070422535211267512e-01
2.500000000000000000e-01,6.195652173913043237e-01
3.737373737373737570e-01,0.000000000000000000e+00
2.777777777777777901e-01,6.093750000000000000e-01
3.636363636363636465e-01,5.842696629213482984e-01
0.000000000000000000e+00,5.353535353535353591e-01
5.000000000000000000e-01,6.836734693877550839e-01
3.750000000000000000e-01,5.769230769230768718e-01
0.000000000000000000e+00,6.326530612244898322e-01
0.000000000000000000e+00,7.040816326530612290e-01
2.926829268292682751e-01,6.111111111111111605e-01
2.916666666666666852e-01,2.500000000000000000e-01
2.500000000000000000e-01,5.312500000000000000e-01
2.727272727272727071e-01,5.522388059701492935e-01
3.333333333333333148e-01,2.500000000000000000e-01
2.500000000000000000e-01,6.041666666666666297e-01
3.529411764705882582e-01,5.783132530120481674e-01
5.000000000000000000e-01,5.312500000000000000e-01
0.000000000000000000e+00,5.555555555555555802e-01
3.333333333333333148e-01,6.804123711340206437e-01
2.266666666666666552e-01,5.999999999999999778e-01
2.551020408163265363e-01,0.000000000000000000e+00
2.857142857142856984e-01,6.021505376344086224e-01
0.000000000000000000e+00,6.224489795918367596e-01
3.333333333333333148e-01,5.851063829787234161e-01
0.000000000000000000e+00,5.257731958762886793e-01
2.000000000000000111e-01,5.578947368421052211e-01
0.000000000000000000e+00,5.858585858585858563e-01
2.068965517241379282e-01,6.190476190476190688e-01
0.000000000000000000e+00,6.701030927835051054e-01
3.750000000000000000e-01,6.413043478260869179e-01
2.989690721649484462e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.952380952380952328e-01
4.285714285714285476e-01,6.559139784946236285e-01
1.428571428571428492e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.250000000000000000e-01
3.571428571428571508e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.070707070707070718e-01
3.333333333333333148e-01,6.185567010309278579e-01
3.125000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.444444444444444864e-01
5.000000000000000000e-01,6.521739130434782705e-01
4.000000000000000222e-01,5.888888888888889062e-01
2.625000000000000111e-01,5.500000000000000444e-01
5.000000000000000000e-01,5.714285714285713969e-01
2.608695652173912971e-01,5.064935064935064402e-01
2.755102040816326259e-01,0.000000000000000000e+00
3.750000000000000000e-01,6.521739130434782705e-01
4.000000000000000222e-01,6.105263157894736947e-01
2.000000000000000111e-01,5.789473684210526550e-01
5.000000000000000000e-01,6.808510638297872175e-01
0.000000000000000000e+00,5.612244897959183243e-01
4.000000000000000222e-01,4.947368421052631415e-01
5.000000000000000000e-01,6.489361702127659504e-01
3.018867924528301772e-01,4.680851063829787329e-01
2.500000000000000000e-01,6.354166666666666297e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.500000000000000000e-01,6.562500000000000000e-01
2.916666666666666852e-01,6.052631578947368363e-01
4.444444444444444198e-01,5.731707317073170271e-01
3.750000000000000000e-01,5.760869565217391353e-01
5.000000000000000000e-01,5.212765957446808818e-01
2.500000000000000000e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.463917525773195338e-01
4.000000000000000222e-01,5.263157894736841813e-01
4.000000000000000222e-01,6.105263157894736947e-01
0.000000000000000000e+00,6.632653061224489388e-01
2.727272727272727071e-01,0.000000000000000000e+00
3.333333333333333148e-01,7.319587628865978912e-01
5.000000000000000000e-01,6.770833333333333703e-01
3.333333333333333148e-01,5.979381443298968923e-01
0.000000000000000000e+00,6.907216494845360710e-01
2.500000000000000000e-01,5.681818181818182323e-01
0.000000000000000000e+00,5.773195876288659267e-01
0.000000000000000000e+00,5.000000000000000000e-01
2.000000000000000111e-01,5.894736842105262609e-01
0.000000000000000000e+00,6.060606060606060774e-01
3.333333333333333148e-01,6.184210526315789824e-01
2.222222222222222099e-01,0.000000000000000000e+00
1.666666666666666574e-01,6.382978723404255650e-01
0.000000000000000000e+00,6.288659793814432852e-01
2.166666666666666741e-01,5.250000000000000222e-01
3.541666666666666852e-01,2.500000000000000000e-01
3.402061855670103219e-01,3.333333333333333148e-01
0.000000000000000000e+00,6.391752577319587125e-01
3.076923076923077094e-01,5.416666666666666297e-01
2.571428571428571175e-01,6.333333333333333037e-01
4.000000000000000222e-01,6.736842105263157743e-01
0.000000000000000000e+00,6.082474226804123196e-01
0.000000000000000000e+00,5.656565656565656353e-01
3.333333333333333148e-01,6.804123711340206437e-01
0.000000000000000000e+00,6.979166666666666297e-01
2.828282828282828176e-01,0.000000000000000000e+00
1.250000000000000000e-01,5.952380952380952328e-01
2.857142857142856984e-01,0.000000000000000000e+00
3.750000000000000000e-01,5.735294117647058432e-01
0.000000000000000000e+00,5.102040816326530726e-01
0.000000000000000000e+00,6.562500000000000000e-01
4.000000000000000222e-01,5.789473684210526550e-01
5.000000000000000000e-01,6.530612244897958663e-01
1.250000000000000000e-01,6.847826086956522174e-01
1.666666666666666574e-01,5.638297872340425343e-01
3.333333333333333148e-01,6.063829787234042978e-01
4.285714285714285476e-01,6.236559139784946248e-01
2.551020408163265363e-01,0.000000000000000000e+00
2.828282828282828176e-01,0.000000000000000000e+00
2.872340425531915153e-01,1.666666666666666574e-01
2.000000000000000111e-01,6.105263157894736947e-01
0.000000000000000000e+00,5.408163265306122902e-01
2.812500000000000000e-01,2.500000000000000000e-01
0.000000000000000000e+00,6.875000000000000000e-01
3.061224489795918435e-01,0.000000000000000000e+00
4.666666666666666741e-01,6.823529411764706065e-01
0.000000000000000000e+00,6.354166666666666297e-01
2.631578947368420907e-01,2.000000000000000111e-01
4.000000000000000222e-01,6.105263157894736947e-01
2.307692307692307820e-01,6.321839080459770166e-01
3.823529411764705621e-01,6.562500000000000000e-01
0.000000000000000000e+00,5.773195876288659267e-01
3.404255319148936088e-01,1.666666666666666574e-01
1.428571428571428492e-01,6.129032258064516236e-01
0.000000000000000000e+00,6.565656565656565746e-01
3.541666666666666852e-01,2.500000000000000000e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.812500000000000000e-01,2.500000000000000000e-01
3.544303797468354444e-01,5.238095238095238360e-01
0.000000000000000000e+00,5.102040816326530726e-01
0.000000000000000000e+00,5.959595959595959114e-01
4.285714285714285476e-01,5.268817204301075030e-01
2.608695652173912971e-01,5.974025974025973795e-01
2.857142857142856984e-01,5.698924731182796188e-01
3.333333333333333148e-01,6.082474226804123196e-01
3.333333333333333148e-01,5.773195876288659267e-01
3.636363636363636465e-01,5.617977528089888040e-01
2.608695652173912971e-01,5.584415584415584055e-01
4.411764705882352811e-01,5.454545454545454142e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,5.656565656565656353e-01
1.724137931034482873e-01,6.619718309859154992e-01
3.061224489795918435e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.276595744680850686e-01
5.000000000000000000e-01,6.020408163265306145e-01
2.500000000000000000e-01,5.833333333333333703e-01
1.666666666666666574e-01,6.276595744680850686e-01
4.000000000000000222e-01,6.315789473684210176e-01
3.333333333333333148e-01,5.567010309278350721e-01
0.000000000000000000e+00,5.714285714285713969e-01
0.000000000000000000e+00,6.161616161616161325e-01
3.333333333333333148e-01,6.391752577319587125e-01
4.285714285714285476e-01,5.698924731182796188e-01
0.000000000000000000e+00,6.530612244897958663e-01
0.000000000000000000e+00,5.656565656565656353e-01
4.000000000000000222e-01,6.631578947368420573e-01
2.857142857142856984e-01,5.913978494623656212e-01
3.888888888888888951e-01,5.869565217391304879e-01
3.170731707317073211e-01,6.101694915254237683e-01
4.000000000000000222e-01,5.666666666666666519e-01
0.000000000000000000e+00,6.082474226804123196e-01
2.131147540983606425e-01,6.153846153846154188e-01
0.000000000000000000e+00,5.773195876288659267e-01
4.285714285714285476e-01,6.451612903225806273e-01
2.500000000000000000e-01,6.125000000000000444e-01
0.000000000000000000e+00,6.326530612244898322e-01
3.943661971830985657e-01,6.206896551724138122e-01
2.040816326530612290e-01,5.294117647058823595e-01
2.947368421052631304e-01,2.000000000000000111e-01
0.000000000000000000e+00,6.161616161616161325e-01
2.857142857142856984e-01,6.774193548387096309e-01
2.500000000000000000e-01,5.625000000000000000e-01
0.000000000000000000e+00,6.122448979591836871e-01
5.384615384615384359e-01,6.781609195402298340e-01
1.836734693877551117e-01,0.000000000000000000e+00
4.000000000000000222e-01,6.315789473684210176e-01
3.037974683544303889e-01,6.666666666666666297e-01
3.434343434343434254e-01,0.000000000000000000e+00
2.424242424242424310e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.907216494845360710e-01
2.000000000000000111e-01,5.789473684210526550e-01
5.000000000000000000e-01,6.122448979591836871e-01
2.777777777777777901e-01,4.756097560975609539e-01
0.000000000000000000e+00,6.391752577319587125e-01
4.545454545454545303e-01,6.179775280898875955e-01
5.000000000000000000e-01,5.681818181818182323e-01
2.812500000000000000e-01,0.000000000000000000e+00
2.000000000000000111e-01,6.315789473684210176e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.037037037037036924e-01,7.173913043478260532e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.631578947368420907e-01,4.000000000000000222e-01
2.500000000000000000e-01,6.354166666666666297e-01
1.818181818181818232e-01,4.494382022471909988e-01
2.500000000000000000e-01,5.937500000000000000e-01
2.653061224489796088e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.421052631578947345e-01
2.500000000000000000e-01,6.145833333333333703e-01
3.333333333333333148e-01,6.276595744680850686e-01
4.123711340206185350e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.483516483516483797e-01
2.000000000000000111e-01,5.894736842105262609e-01
3.333333333333333148e-01,5.531914893617021489e-01
0.000000000000000000e+00,5.463917525773195338e-01
3.333333333333333148e-01,6.494845360824742508e-01
0.000000000000000000e+00,5.612244897959183243e-01
2.000000000000000111e-01,5.052631578947368585e-01
2.999999999999999889e-01,5.555555555555555802e-01
2.857142857142856984e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.612244897959183243e-01
0.000000000000000000e+00,6.391752577319587125e-01
2.272727272727272652e-01,6.538461538461538547e-01
5.000000000000000000e-01,5.540540540540540571e-01
2.500000000000000000e-01,6.250000000000000000e-01
3.265306122448979331e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.354166666666666297e-01
5.000000000000000000e-01,5.612244897959183243e-01
2.857142857142856984e-01,5.316455696202531112e-01
2.500000000000000000e-01,6.770833333333333703e-01
0.000000000000000000e+00,6.224489795918367596e-01
4.166666666666666852e-01,5.921052631578946901e-01
2.857142857142856984e-01,5.376344086021505042e-01
0.000000000000000000e+00,6.082474226804123196e-01
0.000000000000000000e+00,5.979381443298968923e-01
0.000000000000000000e+00,6.808510638297872175e-01
2.500000000000000000e-01,5.652173913043477826e-01
2.222222222222222099e-01,6.043956043956043578e-01
5.000000000000000000e-01,6.145833333333333703e-01
2.999999999999999889e-01,5.555555555555555802e-01
0.000000000000000000e+00,5.567010309278350721e-01
5.454545454545454142e-01,6.179775280898875955e-01
3.163265306122449161e-01,0.000000000000000000e+00
4.183673469387755306e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.127659574468084847e-01
2.448979591836734637e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.326530612244898322e-01
0.000000000000000000e+00,6.494845360824742508e-01
0.000000000000000000e+00,5.979381443298968923e-01
3.298969072164948391e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.288659793814432852e-01
2.000000000000000111e-01,6.105263157894736947e-01
4.166666666666666852e-01,6.363636363636363535e-01
3.750000000000000000e-01,5.714285714285713969e-01
4.000000000000000222e-01,6.421052631578947345e-01
3.333333333333333148e-01,4.945054945054945250e-01
3.061224489795918435e-01,0.000000000000000000e+00
1.956521739130434867e-01,6.296296296296296502e-01
0.000000000000000000e+00,5.816326530612244694e-01
2.941176470588235392e-01,7.349397590361446131e-01
3.333333333333333148e-01,5.154639175257731409e-01
0.000000000000000000e+00,6.020408163265306145e-01
1.666666666666666574e-01,7.021276595744680993e-01
3.333333333333333148e-01,5.357142857142856984e-01
5.000000000000000000e-01,5.816326530612244694e-01
5.000000000000000000e-01,6.938775510204081565e-01
3.333333333333333148e-01,5.882352941176470784e-01
4.666666666666666741e-01,6.588235294117646967e-01
0.000000000000000000e+00,6.122448979591836871e-01
1.666666666666666574e-01,5.531914893617021489e-01
3.333333333333333148e-01,5.670103092783504994e-01
0.000000000000000000e+00,6.224489795918367596e-01
0.000000000000000000e+00,5.578947368421052211e-01
4.761904761904761640e-01,4.375000000000000000e-01
1.666666666666666574e-01,6.063829787234042978e-01
2.000000000000000111e-01,6.500000000000000222e-01
2.500000000000000000e-01,5.937500000000000000e-01
5.000000000000000000e-01,5.625000000000000000e-01
0.000000000000000000e+00,5.408163265306122902e-01
2.500000000000000000e-01,4.791666666666666852e-01
2.500000000000000000e-01,5.208333333333333703e-01
5.000000000000000000e-01,6.279069767441860517e-01
2.857142857142856984e-01,5.698924731182796188e-01
0.000000000000000000e+00,6.105263157894736947e-01
0.000000000000000000e+00,5.979381443298968923e-01
2.500000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.382978723404255650e-01
3.333333333333333148e-01,6.185567010309278579e-01
4.285714285714285476e-01,5.806451612903226200e-01
0.000000000000000000e+00,6.701030927835051054e-01
0.000000000000000000e+00,5.656565656565656353e-01
3.131313131313131493e-01,0.000000000000000000e+00
4.285714285714285476e-01,7.204301075268817467e-01
4.285714285714285476e-01,6.129032258064516236e-01
3.608247422680412320e-01,3.333333333333333148e-01
2.500000000000000000e-01,6.250000000000000000e-01
2.164948453608247503e-01,0.000000000000000000e+00
2.794117647058823595e-01,5.625000000000000000e-01
2.407407407407407274e-01,6.304347826086956763e-01
2.272727272727272652e-01,5.882352941176470784e-01
2.857142857142856984e-01,5.268817204301075030e-01
1.666666666666666574e-01,6.489361702127659504e-01
1.666666666666666574e-01,5.106382978723403854e-01
4.000000000000000222e-01,6.421052631578947345e-01
0.000000000000000000e+00,5.773195876288659267e-01
4.285714285714285476e-01,6.021505376344086224e-01
0.000000000000000000e+00,6.770833333333333703e-01
3.333333333333333148e-01,5.257731958762886793e-01
5.999999999999999778e-01,6.421052631578947345e-01
2.842105263157894690e-01,2.000000000000000111e-01
0.000000000000000000e+00,5.937500000000000000e-01
0.000000000000000000e+00,4.897959183673469274e-01
2.500000000000000000e-01,5.520833333333333703e-01
2.500000000000000000e-01,5.729166666666666297e-01
2.105263157894736725e-01,5.185185185185184897e-01
2.959183673469387710e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.161616161616161325e-01
0.000000000000000000e+00,5.154639175257731409e-01
3.333333333333333148e-01,5.876288659793814650e-01
2.886597938144329634e-01,0.000000000000000000e+00
2.474226804123711432e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.326530612244898322e-01
2.500000000000000000e-01,5.681818181818182323e-01
0.000000000000000000e+00,5.612244897959183243e-01
3.250000000000000111e-01,6.999999999999999556e-01
0.000000000000000000e+00,5.816326530612244694e-01
5.000000000000000000e-01,5.869565217391304879e-01
0.000000000000000000e+00,6.041666666666666297e-01
0.000000000000000000e+00,6.464646464646465196e-01
1.250000000000000000e-01,6.086956521739130821e-01
1.666666666666666574e-01,5.638297872340425343e-01
2.037037037037036924e-01,5.652173913043477826e-01
3.750000000000000000e-01,6.413043478260869179e-01
0.000000000000000000e+00,5.204081632653061451e-01
3.229166666666666852e-01,2.500000000000000000e-01
2.000000000000000111e-01,5.684210526315789380e-01
0.000000000000000000e+00,5.154639175257731409e-01
3.232323232323232598e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.082474226804123196e-01
4.687500000000000000e-01,6.911764705882352811e-01
3.092783505154639290e-01,3.333333333333333148e-01
0.000000000000000000e+00,5.510204081632652517e-01
2.371134020618556604e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.122448979591836871e-01
3.814432989690721421e-01,3.333333333333333148e-01
2.857142857142856984e-01,0.000000000000000000e+00
3.125000000000000000e-01,5.714285714285713969e-01
3.250000000000000111e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.757575757575758013e-01
4.285714285714285476e-01,6.236559139784946248e-01
4.285714285714285476e-01,5.913978494623656212e-01
3.076923076923077094e-01,5.555555555555555802e-01
0.000000000000000000e+00,6.565656565656565746e-01
2.647058823529411797e-01,7.424242424242424310e-01
3.283582089552238847e-01,5.454545454545454142e-01
0.000000000000000000e+00,6.326530612244898322e-01
5.000000000000000000e-01,6.326530612244898322e-01
2.500000000000000000e-01,5.520833333333333703e-01
4.545454545454545303e-01,6.067415730337079038e-01
3.589743589743589758e-01,5.737704918032786594e-01
3.333333333333333148e-01,6.494845360824742508e-01
0.000000000000000000e+00,5.567010309278350721e-01
1.666666666666666574e-01,5.425531914893616525e-01
5.000000000000000000e-01,6.195652173913043237e-01
2.500000000000000000e-01,6.458333333333333703e-01
0.000000000000000000e+00,5.555555555555555802e-01
0.000000000000000000e+00,6.161616161616161325e-01
4.000000000000000222e-01,5.263157894736841813e-01
0.000000000000000000e+00,6.458333333333333703e-01
2.857142857142856984e-01,5.490196078431373028e-01
3.333333333333333148e-01,5.773195876288659267e-01
4.444444444444444198e-01,6.250000000000000000e-01
3.673469387755102233e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.656565656565656353e-01
3.052631578947368474e-01,0.000000000000000000e+00
2.363636363636363591e-01,6.222222222222222321e-01
0.000000000000000000e+00,6.597938144329896781e-01
4.285714285714285476e-01,6.627906976744185608e-01
5.000000000000000000e-01,5.612244897959183243e-01
0.000000000000000000e+00,5.052631578947368585e-01
2.857142857142856984e-01,6.559139784946236285e-01
1.428571428571428492e-01,6.129032258064516236e-01
3.333333333333333148e-01,6.181818181818181657e-01
5.000000000000000000e-01,5.957446808510638014e-01
2.999999999999999889e-01,6.500000000000000222e-01
4.594594594594594850e-01,5.769230769230768718e-01
4.285714285714285476e-01,5.806451612903226200e-01
0.000000000000000000e+00,6.326530612244898322e-01
3.917525773195876249e-01,0.000000000000000000e+00
3.163265306122449161e-01,0.000000000000000000e+00
5.000000000000000000e-01,6.326530612244898322e-01
5.000000000000000000e-01,6.530612244897958663e-01
0.000000000000000000e+00,5.714285714285713969e-01
0.000000000000000000e+00,6.224489795918367596e-01
0.000000000000000000e+00,5.833333333333333703e-01
2.399999999999999911e-01,5.600000000000000533e-01
0.000000000000000000e+00,4.848484848484848619e-01
3.636363636363636465e-01,6.067415730337079038e-01
0.000000000000000000e+00,7.010309278350514983e-01
5.000000000000000000e-01,6.808510638297872175e-01
4.000000000000000222e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.816326530612244694e-01
4.444444444444444198e-01,6.813186813186813406e-01
3.750000000000000000e-01,5.760869565217391353e-01
0.000000000000000000e+00,5.510204081632652517e-01
2.500000000000000000e-01,6.458333333333333703e-01
2.525252525252525415e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.363636363636363535e-01
0.000000000000000000e+00,5.555555555555555802e-01
3.076923076923077094e-01,4.864864864864865135e-01
0.000000000000000000e+00,5.000000000000000000e-01
2.222222222222222099e-01,5.934065934065934078e-01
2.959183673469387710e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.122448979591836871e-01
2.842105263157894690e-01,2.000000000000000111e-01
2.857142857142856984e-01,5.698924731182796188e-01
0.000000000000000000e+00,7.142857142857143016e-01
0.000000000000000000e+00,6.161616161616161325e-01
4.124999999999999778e-01,5.500000000000000444e-01
0.000000000000000000e+00,5.257731958762886793e-01
0.000000000000000000e+00,7.083333333333333703e-01
2.000000000000000111e-01,5.789473684210526550e-01
2.500000000000000000e-01,6.458333333333333703e-01
1.666666666666666574e-01,5.319148936170212671e-01
3.469387755102040782e-01,0.000000000000000000e+00
4.285714285714285476e-01,6.559139784946236285e-01
3.333333333333333148e-01,5.638297872340425343e-01
9.090909090909091161e-02,6.629213483146066954e-01
3.333333333333333148e-01,6.382978723404255650e-01
5.000000000000000000e-01,6.395348837209302584e-01
5.000000000000000000e-01,5.918367346938775420e-01
3.272727272727272707e-01,5.333333333333333259e-01
3.333333333333333148e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.979381443298968923e-01
2.282608695652173780e-01,3.750000000000000000e-01
0.000000000000000000e+00,5.959595959595959114e-01
2.783505154639175361e-01,0.000000000000000000e+00
3.333333333333333148e-01,6.082474226804123196e-01
4.000000000000000222e-01,6.105263157894736947e-01
3.636363636363636465e-01,5.168539325842697041e-01
3.333333333333333148e-01,7.113402061855670366e-01
3.838383838383838120e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.999999999999999778e-01
2.641509433962264120e-01,5.744680851063830307e-01
0.000000000000000000e+00,5.729166666666666297e-01
3.333333333333333148e-01,7.340425531914893664e-01
0.000000000000000000e+00,5.714285714285713969e-01
5.000000000000000000e-01,6.224489795918367596e-01
3.434343434343434254e-01,0.000000000000000000e+00
2.653061224489796088e-01,5.882352941176470784e-01
2.272727272727272652e-01,5.641025641025640969e-01
3.333333333333333148e-01,2.500000000000000000e-01
3.636363636363636465e-01,0.000000000000000000e+00
3.402061855670103219e-01,6.666666666666666297e-01
3.333333333333333148e-01,6.701030927835051054e-01
3.535353535353535359e-01,0.000000000000000000e+00
2.959183673469387710e-01,0.000000000000000000e+00
2.000000000000000111e-01,6.631578947368420573e-01
0.000000000000000000e+00,6.276595744680850686e-01
0.000000000000000000e+00,6.060606060606060774e-01
3.333333333333333148e-01,6.597938144329896781e-01
0.000000000000000000e+00,6.020408163265306145e-01
5.000000000000000000e-01,5.957446808510638014e-01
3.333333333333333148e-01,6.701030927835051054e-01
4.040404040404040331e-01,0.000000000000000000e+00
4.000000000000000222e-01,6.631578947368420573e-01
3.333333333333333148e-01,6.391752577319587125e-01
0.000000000000000000e+00,5.773195876288659267e-01
4.000000000000000222e-01,7.052631578947368141e-01
2.833333333333333259e-01,5.500000000000000444e-01
3.409090909090908839e-01,5.357142857142856984e-01
2.786885245901639108e-01,7.692307692307692735e-01
0.000000000000000000e+00,6.122448979591836871e-01
3.333333333333333148e-01,5.531914893617021489e-01
2.702702702702702853e-01,4.920634920634920362e-01
0.000000000000000000e+00,6.041666666666666297e-01
3.333333333333333148e-01,6.494845360824742508e-01
4.000000000000000222e-01,5.473684210526316152e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,5.257731958762886793e-01
5.000000000000000000e-01,6.914893617021277139e-01
0.000000000000000000e+00,5.833333333333333703e-01
2.551020408163265363e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.833333333333333703e-01
0.000000000000000000e+00,5.408163265306122902e-01
2.857142857142856984e-01,5.161290322580645018e-01
2.653061224489796088e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.858585858585858563e-01
0.000000000000000000e+00,6.774193548387096309e-01
5.000000000000000000e-01,7.142857142857143016e-01
3.225806451612903136e-01,6.666666666666666297e-01
3.333333333333333148e-01,5.360824742268041065e-01
2.000000000000000111e-01,6.374999999999999556e-01
2.857142857142856984e-01,6.329113924050633333e-01
2.368421052631578816e-01,6.935483870967742437e-01
3.125000000000000000e-01,6.309523809523809312e-01
3.333333333333333148e-01,2.500000000000000000e-01
3.538461538461538658e-01,5.714285714285713969e-01
3.908045977011494476e-01,6.923076923076922906e-01
3.571428571428571508e-01,6.511627906976744651e-01
3.125000000000000000e-01,2.500000000000000000e-01
2.500000000000000000e-01,2.500000000000000000e-01
2.872340425531915153e-01,1.666666666666666574e-01
3.243243243243243423e-01,5.238095238095238360e-01
0.000000000000000000e+00,6.666666666666666297e-01
1.538461538461538547e-01,6.351351351351350871e-01
2.500000000000000000e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.670103092783504994e-01
0.000000000000000000e+00,4.948453608247422864e-01
2.857142857142856984e-01,6.344086021505376261e-01
2.999999999999999889e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.117647058823529882e-01
3.434343434343434254e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.729166666666666297e-01
4.285714285714285476e-01,5.949367088607594445e-01
0.000000000000000000e+00,6.020408163265306145e-01
5.333333333333333259e-01,6.117647058823529882e-01
3.578947368421052655e-01,2.000000000000000111e-01
3.750000000000000000e-01,6.323529411764705621e-01
4.736842105263157632e-01,5.925925925925925597e-01
2.162162162162162282e-01,5.555555555555555802e-01
2.800000000000000266e-01,5.999999999999999778e-01
3.589743589743589758e-01,6.065573770491803351e-01
1.000000000000000056e-01,5.888888888888889062e-01
3.846153846153846367e-01,5.555555555555555802e-01
2.500000000000000000e-01,6.195652173913043237e-01
3.483146067415730518e-01,2.727272727272727071e-01
3.846153846153846367e-01,5.632183908045976795e-01
3.137254901960784270e-01,5.510204081632652517e-01
3.061224489795918435e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.224489795918367596e-01
2.857142857142856984e-01,0.000000000000000000e+00
3.750000000000000000e-01,5.434782608695651884e-01
4.000000000000000222e-01,6.235294117647058876e-01
3.174603174603174427e-01,6.216216216216216006e-01
2.558139534883721034e-01,5.000000000000000000e-01
2.857142857142856984e-01,0.000000000000000000e+00
1.666666666666666574e-01,6.489361702127659504e-01
2.142857142857142738e-01,6.395348837209302584e-01
3.243243243243243423e-01,6.349206349206348854e-01


==> Data2/muhateb11.dat <==
# arm1,arm2
1.033604940851787113e+00,1.637942271041553211e+00
1.266408249812636999e+00,1.456855031811308931e+00
1.271655316954868109e+00,1.585003620356166376e+00
7.838644542870468745e-01,1.415594023497694698e+00
1.477380455639758949e+00,1.459416985259762267e+00
6.119875784844357458e-01,1.721861850315929088e+00
1.386516598584624615e+00,1.583500311918974113e+00
9.363521507108680808e-01,1.583417147267603520e+00
1.223085204523058467e+00,1.689033062357534476e+00
1.113439670071087573e+00,1.699654970725235748e+00
7.767683182206200909e-01,1.468471827445945399e+00
1.081163330718958981e+00,1.633919539464897541e+00
8.311008663240448957e-01,1.633964652419543695e+00
6.105485444799092498e-01,1.559804002431216086e+00
1.017766354868816947e+00,1.501652701881206253e+00
1.141831142284475797e+00,1.464031600532335053e+00
1.391340854877182398e+00,1.644992045137685377e+00
1.122588635508944055e+00,1.368470233677388848e+00
6.573799954714617533e-01,1.483616852527937402e+00
8.248082715605294934e-01,1.710219922553058325e+00
1.265344136319147328e+00,1.542508250260023805e+00
1.124683494018064112e+00,1.205899882852290883e+00
1.301801422464603730e+00,1.430770988121261356e+00
1.245335729345256492e+00,1.525393143350817882e+00
1.150137412655976465e+00,1.545998579298891729e+00
8.900884085940736767e-01,1.503886128704568836e+00
1.084822091019753021e+00,1.458014270022401471e+00
1.143928868290400969e+00,1.555130327595797057e+00
1.165325651029984311e+00,1.679608581151708302e+00
8.424305015297456345e-01,1.461376629197077115e+00
1.065059304749721214e+00,1.493457501035898360e+00
1.028894936697793305e+00,1.024041675612375135e+00
1.150588602376049208e+00,1.527099494936842383e+00
8.046246738958456879e-01,1.462074077224174484e+00
1.396107766031544628e+00,1.703887989910311429e+00
1.071490624568642858e+00,1.561933496408990596e+00
7.546386771909057156e-01,1.539694671166796258e+00
1.488428195409622568e+00,1.511014526262700386e+00
1.897591815948566740e+00,1.568671488243065903e+00
1.234845106717292973e+00,1.466571433805185176e+00
2.903864642181000488e-01,1.564644813991412642e+00
7.438168880397429961e-01,1.482740726990976032e+00
1.021622190630542715e+00,1.494956345934690622e+00
1.189052868095189286e+00,1.573230846848641784e+00
1.134254525235847577e+00,9.075089069980953882e-01
1.031471040611331880e+00,1.587343690864191581e+00
8.916051111446665622e-01,1.574946033027543990e+00
1.099530486103355909e+00,1.541808429506341671e+00
7.494998597902993165e-01,1.459616339419373299e+00
1.365477126954946829e+00,1.602021413536258265e+00
5.993078024250800828e-01,1.737653857692499582e+00
1.296815436291550272e+00,1.475086612674349817e+00
5.821778901797931560e-01,1.361268369979697690e+00
8.227050849863748461e-01,1.459473135876754535e+00
8.493067069257392854e-01,1.669627696174750042e+00
1.061028096783721342e+00,1.490614065294111779e+00
1.130159560823673859e+00,1.562518830187445307e+00
1.209250889476718882e+00,1.685819186176387152e+00
5.204103268923132575e-01,1.422377791511920675e+00
1.287469018765910800e+00,1.606947428583803683e+00
9.828194979750409788e-01,1.585167527682711963e+00
4.987304216214146213e-01,1.739446402145077730e+00
8.294981013250850577e-01,1.632517323710503510e+00
7.584282984684895812e-01,1.438852718887867255e+00
9.093766543464307794e-01,1.406405799443490201e+00
1.130820654056122976e+00,1.653101744230865755e+00
6.451893564639930023e-01,1.443928251909232241e+00
4.742090594646052315e-01,1.661514117207823382e+00
5.171961603938570740e-01,1.658828481816525313e+00
9.561855340123124325e-01,8.267082242520942259e-01
1.517636250446362522e+00,1.604202144337230296e+00
1.094184188538400715e+00,1.394504826277554121e+00
5.476099077433254081e-01,1.670597795024757026e+00
1.113743442035763476e+00,1.633212245504461091e+00
9.913791841503449831e-01,1.617821332764905362e+00
1.122835481383869016e+00,1.445278385904060547e+00
1.331207657313274506e+00,1.667957491239961731e+00
2.457776948486196100e-01,1.528154229416818444e+00
1.355009805580600579e+00,1.576449102470102837e+00
9.196329040376964858e-01,1.400108506679190068e+00
1.456465685605897953e+00,1.572261598308090758e+00
9.784704570060888118e-01,1.443819154261061888e+00
7.027345903298661822e-01,1.694276786067719032e+00
1.382496114486404526e+00,1.423815299229553633e+00
9.280056504252420790e-01,1.412121176444222970e+00
1.145817977326162751e+00,1.741983251191075333e+00
1.322167074301253242e+00,1.411247450399066405e+00
7.032908182564664434e-01,1.547978870223301051e+00
1.202433210489182835e+00,1.662516819633985454e+00
1.517753394108626530e+00,1.666919451552113296e+00
6.680099546462838767e-01,1.555889055571389568e+00
1.171134103389265935e+00,9.689536489132251074e-01
1.271559905615298636e+00,1.591904689880601520e+00
1.042232840220868040e+00,1.455865646837511518e+00
1.349628258999346686e+00,1.571957100136349705e+00
9.928730250927098044e-01,1.601835114060514931e+00
1.083175772208656795e+00,1.491865838837079128e+00
7.995235780942298032e-01,1.532640636076879392e+00
1.027959390417348740e+00,1.342913260743815673e+00
9.611825606615499451e-01,1.582769828440080184e+00
5.861524619390787727e-01,1.381531377255415860e+00
1.378246792671621535e+00,1.387256120783983082e+00
4.458611265691766468e-01,1.475038266153945843e+00
1.324516895452233056e+00,1.660781464184880374e+00
1.156221604448796070e+00,1.479268266732519210e+00
9.368783813239147662e-01,1.542139088260174651e+00
1.219358315681742910e+00,1.470933221050010564e+00
1.300227964904453026e+00,1.744146814177095273e+00
1.414148070208553376e+00,1.573111949070669313e+00
6.698840635315411740e-01,1.620600071942404297e+00
9.506354562744198100e-01,1.452006939456467860e+00
1.148345328250153896e+00,7.941320250458684393e-01
8.376680977566977049e-01,1.655149386733956396e+00
1.197270015466608273e+00,1.592548340872921075e+00
1.017312005863093116e+00,1.613315152809487119e+00
1.725090438948095217e+00,1.462485739434644882e+00
1.156778349741162781e+00,1.623147480482673100e+00
1.119513668050911015e+00,1.044660303463662565e+00
1.171383720855498023e+00,1.631640759771309845e+00
1.170981820236572712e+00,1.524504169354395033e+00
1.116148858021500434e+00,1.643867325207272634e+00
9.877971054175923582e-01,1.572752445960493350e+00
6.345258427005538993e-01,1.286555543209657815e+00
9.782719420049909020e-01,1.535518165903206000e+00
9.138973904195067943e-01,1.438217585176016833e+00
9.212992534233147568e-01,1.591082364826187368e+00
8.576752983539650543e-01,1.634534846324329882e+00
1.365863052320064996e+00,1.626975998039437155e+00
9.200965263783095205e-01,1.494884929053022837e+00
8.082329482104546603e-01,1.534008877941441140e+00
1.199813351131844064e+00,1.563406880654099718e+00
1.109304877423159308e+00,1.495167074080696601e+00
1.037998455421519584e+00,1.349466073509580033e+00
6.242360252790507547e-01,1.522430979362488612e+00
1.314386188044446513e+00,1.474648875176383989e+00
1.212046593062288347e+00,1.467957414605503441e+00
1.232222360751811907e+00,1.207807478551504277e+00
1.376023093487652726e+00,1.819838451002400381e+00
9.473944386133649198e-01,1.497597762155259860e+00
1.165791121607185010e+00,1.445506554644545805e+00
1.109135733061565654e+00,1.476189220917615952e+00
1.048812617189895047e+00,1.391876217561772489e+00
1.164982701690034039e+00,1.647250332956786245e+00
1.022617238745564983e+00,1.511553638444261605e+00
1.192186806132565779e+00,1.531041426416650308e+00
1.181814078969660731e+00,1.509428918059424030e+00
9.615347950554350431e-01,1.677405529900920955e+00
1.090824853710207432e+00,1.622242883586564988e+00
1.473689316861160892e+00,1.570310314438946309e+00
1.132200764359830192e+00,1.564048964640963657e+00
6.246635197508016990e-01,1.479830501720205582e+00
1.372621175287576989e+00,1.576791418603207262e+00
2.089782951831596070e-01,1.400986311595793898e+00
1.322478939147669008e+00,1.622208521859106689e+00
6.151128653519832845e-01,1.426295184174863451e+00
1.168875456300963567e+00,1.558504092041467004e+00
7.093479829360417321e-01,1.622689433076488053e+00
9.980551478197472459e-01,1.506507648511988151e+00
8.737231944995496047e-01,1.478477144899067008e+00
5.071301162475205793e-01,1.645766162898006257e+00
1.136581483538891657e+00,1.364607145343284866e+00
1.439398722918739937e+00,1.756586171000552365e+00
1.443455208310701288e+00,1.363304944649802009e+00
1.077707138300469936e+00,1.352556521237236131e+00
9.023549528546584986e-01,1.470024020651802044e+00
2.245317724873175658e-01,1.473595561570035573e+00
1.045506338624246911e+00,1.626860627547703331e+00
3.898395385165340787e-01,1.466143485733789609e+00
8.952123535148025502e-01,1.443584124234398747e+00
5.311679180883116524e-01,1.385021263382649304e+00
7.965446529922498575e-01,1.564208987918228155e+00
9.259223957579622022e-01,1.511798336960590294e+00
5.966696164552811599e-01,1.645259229811518065e+00
1.032797723578466886e+00,1.440532979650167356e+00
1.319999815792410658e+00,1.396594991628209659e+00
1.185540946218466285e+00,1.232418202758690962e+00
9.772854008378586421e-01,1.546565052973294163e+00
1.194729625371934167e+00,1.584488174895597901e+00
7.399398970163808542e-01,1.446838095834754201e+00
1.420258134717362397e+00,1.514870355051774808e+00
1.175913736314812885e+00,1.595543949399152117e+00
1.471357982509668538e+00,1.583646953600665874e+00
1.388001260331030995e+00,1.601390443809176611e+00
1.116081992977878246e+00,1.812216824849608665e+00
1.258582186311036022e+00,1.819109013545781250e+00
2.250207460195499942e-01,1.412441461871264847e+00
1.228429058306190536e+00,1.708723888727231133e+00
8.009351091367900022e-01,1.395971912530651116e+00
1.063942091995793371e+00,1.208889784563853098e+00
1.185750821639774522e+00,1.785931281733039944e+00
1.181484916859869116e+00,1.599463256653102183e+00
1.050283046189192993e+00,1.584684461313851989e+00
1.033565748694683650e+00,1.668761721040649570e+00
4.255897313075221455e-01,1.487512447267345772e+00
1.220079457578936655e+00,1.554631077969258923e+00
6.121461380916711770e-01,1.548885355492866545e+00
9.162779831130649644e-01,1.359976386820523020e+00
1.345635140584085399e+00,1.161438788564505442e+00
1.359315593535192823e+00,1.613240715332940667e+00
1.013356630090074484e+00,1.648929050333844071e+00
3.780628829918504796e-01,1.514885186154010910e+00
8.979555336411791933e-01,1.498471168722131930e+00
5.033765619165408989e-01,1.430771046151462667e+00
9.520223201284337966e-01,1.423790789619680419e+00
1.035121818251391268e+00,1.508539549102891897e+00
6.897412938896564372e-01,1.368831143614402057e+00
1.032323306191379686e+00,1.614095521794270516e+00
5.849021195085097879e-01,1.363078877206882700e+00
1.132307030386106472e+00,1.540492344507893518e+00
7.414107064732425867e-01,1.599855224683290222e+00
9.477752440134189493e-01,1.432429628996079840e+00
1.450246602284804842e+00,1.661052106830464892e+00
9.750258398947733163e-01,1.528171885147941556e+00
1.256447968401361193e+00,1.498301836704522438e+00
1.201838645549096363e+00,1.593940384007961786e+00
1.231292433662733332e+00,1.640643304849815909e+00
5.426685049407291572e-01,1.361814703045701291e+00
8.729256074254850839e-01,1.680788936688181634e+00
6.812174527863199547e-01,1.573835442984922173e+00
1.142455366229248703e+00,1.693935233380657657e+00
3.575891945311601150e-01,1.545523729175315442e+00
1.130661701010170272e+00,1.006901677208718260e+00
3.603205920751105240e-01,1.414069015992130307e+00
9.196165854343455459e-01,1.528834039770066378e+00
5.814815088209593918e-01,1.559815480178588842e+00
1.120960252458677253e+00,1.568254123555540502e+00
7.749737442404843746e-01,1.408285375135448714e+00
6.161664783725646632e-01,1.483703927669683953e+00
1.239470679463189784e+00,1.410709351328049976e+00
8.602916574912754522e-01,1.480939583920271030e+00
1.093723896876614976e+00,1.822029747066433725e+00
8.067102676150823548e-01,1.457579299379204940e+00
1.186657324528758606e+00,1.516791961483937801e+00
1.062887420069783317e+00,8.877914934700508187e-01
9.807840261813813854e-01,1.367085538851683157e+00
1.184253769378396770e+00,1.472835765281699683e+00
8.601599199483352942e-01,1.635993666884307141e+00
9.754278533689918484e-01,1.510928972845167362e+00
1.313331707731517639e+00,1.565561656376658783e+00
7.512461854560699148e-01,1.564966081422948463e+00
1.302983651191061298e+00,1.129531037066968002e+00
9.869120405533525764e-01,1.513919327987225838e+00
1.045559569001746070e+00,1.569294873246810162e+00
4.098411426515652933e-01,1.739031942961518196e+00
1.358244357473744834e+00,1.630155359050742492e+00
5.825413879244164539e-01,1.433739066175654164e+00
6.158046276740722913e-01,1.407345303511304824e+00
7.260516058521697680e-01,1.629480489772589635e+00
6.026851829811237238e-01,1.561064582234812148e+00
1.285407666748545452e+00,1.661187207688173295e+00
9.207592209597339483e-01,1.450556868153423551e+00
1.104104841516634128e+00,1.542902113131423114e+00
1.102644137452170492e+00,1.643167577201226193e+00
8.075008940031981330e-01,1.477305551847495346e+00
1.222623105222703010e+00,1.541183717926662089e+00
4.531992842313332104e-01,1.584381746286758652e+00
1.216162799205743550e+00,1.459441468727253000e+00
1.179143339813065738e+00,9.815531812516006260e-01
8.550770564901567505e-01,1.552049009950597691e+00
5.948103402347014734e-01,1.456406023940284067e+00
1.026596191173101413e+00,1.406701134629929406e+00
1.146763710682898951e+00,1.355163727624407510e+00
1.090917608928300808e+00,1.465019567892989816e+00
6.705158288058133964e-01,1.397363094748215628e+00
1.056915882162803744e+00,1.566673828892211295e+00
8.634474515265000427e-01,1.577576844363995701e+00
8.085007758605295969e-01,1.674775768180830848e+00
1.141859590901237453e+00,1.234137718207228174e+00
6.900179521689248086e-01,1.560665691173401814e+00
1.018832136770149610e+00,1.448744411926262687e+00
2.557391118248901751e-01,1.484201543413739222e+00
1.113226363912774408e+00,1.555174935458617291e+00
6.482456272536202269e-01,1.608575369897777607e+00
5.465099987620626321e-01,1.404056164796239514e+00
7.585791613802201905e-01,1.400360348573521208e+00
1.441668436845763512e+00,1.535329610023425717e+00
7.133913554983066785e-01,1.518379719343517120e+00
3.878822364844808357e-01,1.334274098006427822e+00
1.108341481584901977e+00,1.658948622679247142e+00
9.225539279841027396e-01,7.347530447126434661e-01
8.838610713236866312e-01,1.524237284553159766e+00
1.460813293272432256e+00,1.674423099803755699e+00
1.242439801485760276e+00,1.566356993885191562e+00
7.347733210226227163e-01,1.425133566096919768e+00
5.375822630661233337e-01,1.631495071494148963e+00
1.005944976644940647e+00,1.620278377295235162e+00
1.167940247930767006e+00,1.629295548395121473e+00
1.680011256683198173e+00,1.611744063817474704e+00
8.142288122124773375e-01,1.595129110996010624e+00
8.572169524700596899e-01,1.389240832933703818e+00
1.442876130085217978e+00,1.642429644108429843e+00
1.617004785670185463e+00,1.638071335713527699e+00
5.853546163638401190e-01,1.313132232224825779e+00
1.143796652112483603e+00,1.559226905173263900e+00
7.593920584295048570e-01,1.632800941657109206e+00
7.793361699515246599e-01,1.556458191928686619e+00
7.214728454230784349e-01,1.576193188158619973e+00
1.094050062506461529e+00,1.269829058984506043e+00
7.593562449877604426e-01,1.602568759415537336e+00
3.715730817841816358e-01,1.584921718043483807e+00
1.562855377090990316e+00,1.579251958820572455e+00
1.055827224529015007e+00,1.101921392238841335e+00
1.144032147833903945e+00,1.067037877820393055e+00
1.009085426340638580e+00,1.389181225959273069e+00
4.026313868139840269e-01,1.497778361497928090e+00
1.196613438594833490e+00,1.719251513124923525e+00
1.209790179436843527e+00,9.649434846634401541e-01
1.068876972384650292e+00,1.683039202799520462e+00
8.815425184754533960e-01,1.354801019926745509e+00
7.360191334003116648e-01,1.600977688388200093e+00
1.111761697753949507e+00,1.671731446922814168e+00
1.355058749426685916e+00,1.523309217179950714e+00
6.891767290739144736e-01,1.581093451925863258e+00
1.025564538457869324e+00,1.470210798976039346e+00
1.342877550799874697e+00,1.502254510489238859e+00
6.033242298858958463e-01,1.551579357315613361e+00
1.136624377256773677e+00,8.156085221353890358e-01
8.502931504831062748e-01,1.436738487257317010e+00
1.033057593453694745e+00,1.496858335667669682e+00
9.462755614508402413e-01,1.580997353919954662e+00
6.577073149594746537e-01,1.403715056033551623e+00
5.290824604777741857e-01,1.399784769521593475e+00
1.116467484003117683e+00,1.404641279914791152e+00
1.037668485698002074e+00,1.740088706226100568e+00
7.219023711880572236e-01,1.620391231622168249e+00
6.182201409126146796e-01,1.424936792274639652e+00
7.387563152969840452e-01,1.639284168088001037e+00
1.275282841112026722e+00,1.589687910706271579e+00
9.165186349179411662e-01,1.421963886086578865e+00
5.393961495978554233e-01,1.558628477684764535e+00
9.301323951871193207e-01,1.366252278445860169e+00
8.772334693319647769e-01,1.548716248444957921e+00
1.121109914183541223e+00,1.424355942576008616e+00
7.884385592619685967e-01,1.511822352621517984e+00
1.061851376531540492e+00,1.389709800402821216e+00
9.921382658593025372e-01,1.460206340774414357e+00
6.581268037036110963e-01,1.471191006171893134e+00
9.940779129776069478e-01,1.483882184475551869e+00
7.514095444558502868e-01,1.756778542173137225e+00
1.154881605829959357e+00,1.551891565303574083e+00
9.535719250588569063e-01,1.509700349690742627e+00
8.078953144384123375e-01,1.674612962326987864e+00
1.054673434630176931e+00,1.180095127913668662e+00
6.686081473616143356e-01,1.615658872932518531e+00
1.096850198461166048e+00,1.340908036982113583e+00
4.043921119633335226e-01,1.443225061794635833e+00
1.017382658525678440e+00,1.499062029402806084e+00
1.622995149159637274e+00,1.636305500738647778e+00
1.254979229505637228e+00,1.215922553837689435e+00
8.468452465558969910e-01,1.602138573019105117e+00
6.048595372881661048e-01,1.608748824249184972e+00
9.073102342786839580e-01,1.468983522436240863e+00
1.042634020540184725e+00,1.507847067816892705e+00
1.009999375834926605e+00,1.498997020555595583e+00
1.395313319629180260e+00,1.447365006697432621e+00
1.088926643054373589e+00,1.570681068330211705e+00
5.064066563160143364e-01,1.548244190099500983e+00
6.127358988681341767e-01,1.450393733016916098e+00
7.390206019605060073e-01,1.501661880952658734e+00
1.322172473537170712e+00,1.621995715327795740e+00
8.310078410970430651e-01,1.699020542092220643e+00
1.198249257275974866e+00,1.568204471617244744e+00
1.061021814180018286e+00,1.762935457233313796e+00
1.132744066561721663e+00,1.025078834686944607e+00
7.383095179369464356e-01,1.588500119641972352e+00
1.056253939235478168e+00,1.479632275889338322e+00
1.061506045852189661e+00,1.429300946744795020e+00
7.042710514926078247e-01,1.486100847101946565e+00
1.335646269082263693e+00,1.395735812031385414e+00
5.848258816471842980e-01,1.455899088712340639e+00
1.344579922284629525e+00,1.485352279070151216e+00
1.537966556803827434e+00,1.678927632854591678e+00
1.449182523264815670e+00,1.721723771491170840e+00
1.399905256887118199e+00,1.454336864497710602e+00
1.413670887610935623e+00,1.550040537321660805e+00
1.075511957704276433e+00,1.431172753004828158e+00
6.424434541728815118e-01,1.642551419160386494e+00
9.657892166261421441e-01,1.418809883599855937e+00
5.859747152735927944e-01,1.378078714235573266e+00
8.802364959204999062e-01,1.531131183234511361e+00
1.256584852380205453e+00,1.519717658620747702e+00
1.203539220152282541e+00,1.340099059301702811e+00
3.571100896739409225e-01,1.474092033064164475e+00
1.422501620764164088e+00,1.561778013592823422e+00
9.475682187509963939e-01,1.511515232194943215e+00
7.896946537780263897e-01,1.436463662363073768e+00
1.093921266982218032e+00,1.725011553163487754e+00
1.023116802424770988e+00,1.437779800264085805e+00
9.873838397097757236e-01,1.585510427237408093e+00
1.102226091976299172e+00,1.556005455532314619e+00
1.086534876382498016e+00,1.528713645500182627e+00
7.734917750536609571e-01,1.491518041066073330e+00
1.057722090999003051e+00,1.182823074090054050e+00
1.329710781240032169e+00,1.637059478824703707e+00
1.208527818545894750e+00,1.536539803325283948e+00
1.072145021837225265e+00,1.549038147244947927e+00
8.747531618820278965e-01,1.565669678434694179e+00
1.151783861292849265e+00,1.546072525926034613e+00
9.745932756816574338e-01,1.054115679412421347e+00
6.619509755089511005e-01,1.590814431603654322e+00
1.117225696009166214e+00,1.689068028816537392e+00
1.002490269091852904e+00,1.405873566608721870e+00
7.217718584592107689e-01,1.634328244441758615e+00
9.875708210096983963e-01,1.427410770465785905e+00
1.399417784566028722e+00,1.493545519286221923e+00
5.424330708063247464e-01,1.493320292987953435e+00
1.019802790071279830e+00,1.548242874369294420e+00
4.763219371766071464e-01,1.548713375149568749e+00
8.466401678586918944e-01,1.267844366594315320e+00
9.693081913532435312e-01,1.531620961374226431e+00
1.095339230176664902e+00,1.638074864221474192e+00
8.374936419351154404e-01,1.513805390766901127e+00
1.132048344915575822e+00,1.650178468360295136e+00
1.144852903980412284e+00,1.608866864856792978e+00
8.130144094323923376e-01,1.559862366892654784e+00
8.925983661228397148e-01,1.508390073620313743e+00
1.281749004947989823e+00,1.597219341059776365e+00
1.157689980814041952e+00,1.368633962211696309e+00
1.569640205051969328e+00,1.764752793677811349e+00
7.151385039625290929e-01,1.528458008505050536e+00
8.765680642652898813e-01,1.472597665518243337e+00
5.417598185282987977e-01,1.605029607735108055e+00
1.193756607684156368e+00,1.556362473377853384e+00
1.136576102767395735e+00,1.506081645011985826e+00
1.008299613373182524e+00,8.800101503069820419e-01
9.062698895809725430e-01,1.537302659347507872e+00
9.089947577718000549e-01,1.455953873081234473e+00
8.885674436659947162e-01,1.621911979589254704e+00
9.527627437865172633e-01,1.647286019915866984e+00
1.546663971902366930e+00,1.509173341092387766e+00
5.750835798577935698e-01,1.488227463026807307e+00
1.013740401329092933e+00,9.343730259783453729e-01
1.394334355044564155e+00,1.718968980834222338e+00
1.104119533490925509e+00,1.423827280368880066e+00
9.596986563221976407e-01,1.491989003593009455e+00
5.071321710332000743e-01,1.405085898932409982e+00
1.137618479556061768e+00,1.488767211246991629e+00
1.408941622798135285e+00,1.606787087279111459e+00
9.060659991719406392e-01,1.540765257190058080e+00
9.804671996850218285e-01,1.568798435524200174e+00
7.288221124512167526e-01,1.693214832847499407e+00
8.924156150313274916e-01,1.519297087414409608e+00
1.327324892155155700e+00,1.560872415009020742e+00
1.199723178816895386e+00,1.507215764191386809e+00
1.133548560318821341e+00,1.518864499105701205e+00
8.435425014048458792e-01,1.611058538873201940e+00
3.879222838429260412e-01,1.533171330423997114e+00
3.659557786709835558e-01,1.441181880149086103e+00
8.644846428111543357e-01,1.544689939665234268e+00
9.058674515567989305e-01,1.276644411255591027e+00
5.901156545824310928e-01,1.280546806380098213e+00
1.126879937262395659e+00,1.611148536880676385e+00
1.315500706150337429e+00,1.415976940384708005e+00
1.497864937404512986e+00,1.648540095831283470e+00
9.294395683241187811e-01,1.548276219168665202e+00
7.146126673856827427e-01,1.571474741698198230e+00
1.065293270468989251e+00,1.450491746571536567e+00
1.336482987106764941e+00,1.543688796850464673e+00
1.398144848650620942e+00,1.690359841985794587e+00
1.116713946870355301e+00,1.587508109760446651e+00
3.277367799200078813e-01,1.454732764359174535e+00
1.049587396292527508e+00,1.291155206479271733e+00
1.431496047497238244e+00,1.704160182389399258e+00
6.751888542535200433e-01,1.521861712336348704e+00
1.035189807717088684e+00,1.384931804400577171e+00
7.365213582812085713e-01,1.484227582949745106e+00
1.424845898959935075e+00,1.685321937854152852e+00
1.286520275004431113e+00,1.711797659196174326e+00
1.054699284651494651e+00,1.043594110423491816e+00
1.529550131606588925e+00,1.563157504809359555e+00
1.178316868557245156e+00,1.173851042562732205e+00
1.529274754101943801e+00,1.717460002279008968e+00
1.289226603478499822e+00,1.226654740193618753e+00
1.224358606837727459e+00,1.543564782788583223e+00
5.351560844162667196e-01,1.646969447582857349e+00
1.052626329829927876e+00,1.567391898155283680e+00
5.749814186762129964e-01,1.500848211246494479e+00
6.504793958062619064e-01,1.510526927418877952e+00
1.261862658638105650e+00,1.526677457083972289e+00
7.025884200578864647e-01,1.596513425309834311e+00
1.588703674904891727e+00,1.656021754543929081e+00
1.079221881167900632e+00,1.784500001483828369e+00
7.748018654959496487e-01,1.495576093971140885e+00
1.005664959296997285e+00,1.467893535870229638e+00
9.733256616958192442e-01,1.630838361504374667e+00
1.076600903797434228e+00,1.325485506702467564e+00
9.428544515781569491e-01,1.176066978536409069e+00
9.542272219982130821e-01,1.467799993900237521e+00
8.429502509759104756e-01,1.604629689717051777e+00
3.261962937019203812e-01,1.485601803030706547e+00
1.258376706525630162e+00,1.646290899946966757e+00
1.067639159803469351e+00,1.581940625443043480e+00
1.422317351526822815e+00,1.467590190915681658e+00
1.246158634777220664e+00,1.488850586932641606e+00
1.272341295734909172e+00,1.672551870158681897e+00
1.176362170428944420e+00,1.585625600506157973e+00
1.025919124665022331e+00,1.511302927941578833e+00
1.050243789276403827e+00,1.863573086068343043e+00
1.323864283257903729e+00,1.732970217350773945e+00
8.257937288448077284e-01,1.613833275824157587e+00
9.187990811653637957e-01,1.437788388845535614e+00
8.876591648077879482e-01,1.495058983189180735e+00
1.202028135737553072e+00,1.000102040158275640e+00
6.029230248045653884e-01,1.606338170818124134e+00
1.175454264143795280e+00,1.616020675049070876e+00
1.330648084841397738e+00,1.640818739320992981e+00
8.029215997094273360e-01,1.696839547399338732e+00
1.282131069163930270e+00,1.527688146021499493e+00
1.090462358392639164e+00,1.663459524450473959e+00
9.074451168411286073e-01,1.522209886405007984e+00
7.940258675556098877e-01,1.581713661413640670e+00
1.398502274217301666e+00,1.555825441607794790e+00
8.898443622373356510e-01,1.652497878723824032e+00
1.057152461987895142e+00,1.623713211965679859e+00
1.008820740218684175e+00,1.477692920257935416e+00
1.244362904377415147e+00,1.578941570599837751e+00
9.320272718188221672e-01,1.517230872527554286e+00
7.335049422407358133e-01,1.542723288307186413e+00
6.213408950233059169e-01,1.606859224196139468e+00
5.744699509466353327e-01,1.507311586119032709e+00
2.630765348728902886e-01,1.472811796469157164e+00
1.000703140032872529e+00,2.709749785127602006e-01
1.263044020242664489e+00,1.426399073529160288e+00
1.257911975146659200e+00,1.492245724607309088e+00
1.415114705741814749e+00,1.736080774006134142e+00
6.037232751872397829e-01,1.430941552808514761e+00
1.390107618844200976e+00,1.475635985389069926e+00
1.074013019671018254e+00,1.184097474037596465e+00
1.211646288616436973e+00,1.103570275143414436e+00
1.103233746427964013e+00,1.543769215234625181e+00
1.153478636710226324e+00,1.024756342552860300e+00
1.119470341419859460e+00,1.657871507877615391e+00
1.148579197076818437e+00,1.587807037867842608e+00
1.152300697554405229e+00,1.429661019594193672e+00
7.369343819871547741e-01,1.440445626885524799e+00
1.036136882580266372e+00,1.473034306502049473e+00
9.648054240155511385e-01,1.600789219516332684e+00
1.086032015877151924e+00,1.601043375604478847e+00
1.046828065644527905e+00,1.724289344688973102e+00
1.074301266307643221e+00,1.500377867515712893e+00
5.365264159270362043e-01,1.366313517155690382e+00
1.416067082086164053e+00,1.258747791199709365e+00
1.263359699026109784e+00,1.620917528603614155e+00
1.184769105906280817e+00,1.734936685391555544e+00
1.624588110095954718e+00,1.507097067116090816e+00
5.634562469346392488e-01,1.558851046947215435e+00
1.203149855863274942e+00,1.463380707570973716e+00
3.134741289051128366e-01,1.568244847518326157e+00
4.816273267130767310e-01,1.413866060229705068e+00
1.114642805300428696e+00,1.540417107723798917e+00
3.717081962093595759e-01,1.494131803063057040e+00
1.256756933331287573e+00,1.673478685490223494e+00
1.256815224969506595e+00,1.656065221516560548e+00
6.936034953637014722e-01,1.576633528119485206e+00
1.141073381144427357e+00,1.631187502435614389e+00
5.293792254947814468e-01,1.505299402130481301e+00
1.287275034264763196e+00,1.649605976825496256e+00
9.272807193907450785e-01,1.534255542426400609e+00
1.065106719045369355e+00,1.259845281561949193e+00
1.346788293468812681e+00,1.435076965401232529e+00
7.563163451114391922e-01,1.512831194810674740e+00
7.919070650873576422e-01,1.473718306758917018e+00
1.490404752878717876e+00,1.396396171150025012e+00
5.661654627541025109e-01,1.565429702306596838e+00
1.091523331245283668e+00,1.238655064582005805e+00
1.020951049188919768e+00,1.528532413625972142e+00
1.183837936258194334e+00,1.366735431210693852e+00
6.799357070932063873e-01,1.385337956226679879e+00
1.036017035196091562e+00,1.551735773952875430e+00
1.127689928317354040e+00,1.538464644977134865e+00
5.419825064077300469e-01,1.519311082683258762e+00
7.509518338124719916e-01,1.582760867177624320e+00
1.240614592073408184e+00,1.513312066124530508e+00
9.456872960504307812e-01,1.524565153848242760e+00
7.369847436767728022e-01,1.532351821992349761e+00
1.014079787134982702e+00,1.598525827902574248e+00
8.619250453117991428e-01,1.566317728521806840e+00
6.156597377715101738e-01,1.560220151530040011e+00
1.068229819123179825e+00,1.464225009187122506e+00
1.252868362664852020e+00,1.532972403510501902e+00
9.554868514183214590e-01,1.482298859786906231e+00
1.085501000419571316e+00,1.571523167027883749e+00
8.633447449158484499e-01,1.511064016916157327e+00
8.798552938852393090e-01,1.664492555542164354e+00
1.148652344900588762e+00,1.258684417695402624e+00
3.283726402733233019e-01,1.387493262214019252e+00
9.222801230871199296e-01,1.354336588624077908e+00
1.089990070630468155e+00,1.669894504512740463e+00
1.167056456386957208e+00,1.558258638605312552e+00
7.828748009724628698e-01,1.543550015018422483e+00
5.320183574810165572e-01,1.575196933409109601e+00
1.023093313453455888e+00,1.449122069013685454e+00
7.368210479217879305e-01,1.650121942468768532e+00
1.322582526749610743e+00,1.776801363112360921e+00
1.447838188868483034e+00,1.439932052192832046e+00
1.374694091885546143e+00,1.613354692705741611e+00
1.162218805279907896e-01,1.611595267089632966e+00
1.190243293436264116e+00,1.608056653769507349e+00
6.205242076360902859e-01,1.698348730195837764e+00
1.134754500663590626e+00,1.030066806591543038e+00
8.605306505349221702e-01,1.460378482275154211e+00
1.274703460254478005e+00,1.562798618573264520e+00
1.237917912689902478e+00,9.539471595977757623e-01
4.930178530738548726e-01,1.606447376729037924e+00
1.138950811212659842e+00,1.566709789345760218e+00
9.150811509346036265e-01,1.389044066718249315e+00
1.117001332286544191e+00,1.453423716144030431e+00
1.099912703758354482e+00,1.627619158446817371e+00
1.157579356895864997e+00,1.412498688486197196e+00
1.230890233429968283e+00,1.164796292442287440e+00
5.113367255307221804e-01,1.532535600827650057e+00
1.238928749210797431e+00,9.737199537586720410e-01
1.241670706929801860e+00,1.359680215533634051e+00
1.021207399955443629e+00,1.068786934953201984e+00
5.035586047718081382e-01,1.311647900711874204e+00
8.003017248452535259e-01,1.596942509892067319e+00
1.042425890725578785e+00,1.437262102012468290e+00
8.002418708969777361e-01,1.470423771727455087e+00
8.551193180752424405e-01,1.430159404355110686e+00
8.366029561626595612e-01,1.481896671569845614e+00
6.295622248023491352e-01,1.571065946331011043e+00
8.140144089063442445e-01,1.630657157024054449e+00
1.239145994066239265e+00,1.534882316746694508e+00
4.550985839837640712e-01,1.687243133899950731e+00
1.329018310102640932e+00,1.600598915461121097e+00
4.683798826840206986e-01,1.620399312677758497e+00
9.799116150518961676e-01,1.536794019876071671e+00
8.844469963316115013e-01,1.633671312895754957e+00
7.108781310496424810e-01,1.450306234447043874e+00
1.154526409589909708e+00,1.634953587489226035e+00
1.274874692579751168e+00,1.603766657506547455e+00
1.173306145462950534e+00,1.441657589968134534e+00
5.403137177281551740e-01,1.608273240662921433e+00
7.780263021802703571e-01,1.514812539982603123e+00
3.446454858041368419e-01,1.623536360463985639e+00
8.294959864692790230e-01,1.613691481888645640e+00
7.223247760344191359e-01,1.589244503108151685e+00
1.177697675604039151e+00,1.465095375999866167e+00
1.290082636669467320e+00,1.230514321793017896e+00
3.642571254246297907e-01,1.645631467781135671e+00
8.831695740237568426e-01,1.464621854731446460e+00
9.093132982235253570e-01,1.495867684226994454e+00
6.682725275094045791e-01,1.514899911709350455e+00
1.288367666044376136e+00,1.722023809472222000e+00
8.029068069119720263e-01,1.525894981976940734e+00
8.004758854572472382e-01,1.290184211530971403e+00
1.018549388901474728e+00,1.329334448221585863e+00
9.646943312225847444e-01,1.590622153359509294e+00
1.297119036020849547e+00,1.199833172937733616e+00
9.355707900055437731e-01,1.415793905518021756e+00
8.182083177645962380e-01,1.484006067819203745e+00
1.135615454196134300e+00,1.731657511799440385e+00
1.250128042935576334e+00,1.647368400094130436e+00
1.023946370301271447e+00,1.554754823012076903e+00
1.164121918338886230e+00,1.602840599409247169e+00
1.144913707931688673e+00,9.168997918063396257e-01
1.288825052473180799e+00,1.585493753209135770e+00
1.232223451883044163e+00,1.584943686674371133e+00
1.118080135183030732e+00,1.637385609415410226e+00
9.175366278727266067e-01,1.495855709461351823e+00
1.112915747991308324e+00,1.739058519247331791e+00
1.063481923000987983e+00,8.605560776934739753e-01
9.492688186158956265e-01,1.524210690692898718e+00
9.903064738850788640e-01,1.448695206294311255e+00
1.402648612311302445e+00,1.528700276986892703e+00
7.110649573555638536e-01,1.566388771102420030e+00
1.453110417151745271e+00,1.794323420737403474e+00
1.102748281070982106e+00,1.495783158983214456e+00
1.321664049273415520e+00,1.368647034229565129e+00
1.056596021580190614e+00,1.352936453470320988e+00
9.760847626729578508e-01,1.541612112735440743e+00
1.613307755937211541e+00,1.657741836008818748e+00
1.533975686284436701e+00,1.365837695552285513e+00
9.841295461135268763e-01,1.523324119084094930e+00
1.022025120685736699e+00,1.384172124769121881e+00
1.499260313623228980e+00,1.682539119016579265e+00
1.128321329661907679e+00,1.388226325220280444e+00
1.258411328095397241e+00,1.516268744722616191e+00
2.548898555429017776e-01,1.616220070573427092e+00
9.513949684254181527e-01,1.478162614428395250e+00
5.075727496636655012e-01,1.379164268092063272e+00
8.163836297010994558e-01,1.492718403842566932e+00
1.055209313033295127e+00,1.607515690204676329e+00
1.167487153537924316e+00,1.138945157063305347e+00
1.198077569213315208e+00,1.602431816325699643e+00
7.223249188072875526e-01,1.658840295046743574e+00
6.820413712059910649e-01,1.583649559083945224e+00
9.988282909025126832e-01,8.969746445588738792e-01
1.110056287538290665e+00,1.659257406296450243e+00
1.020630030136865596e+00,1.601458589216917527e+00
7.280941597529491105e-01,1.615141670433695831e+00
1.305662309746778993e+00,1.220546534504492575e+00
9.493039238704006344e-01,1.421682654373845445e+00
9.753981159877407325e-01,1.398934400178606374e+00
1.019804500021663340e+00,1.525194469637844774e+00
1.355996085496465664e+00,1.500817321767192070e+00
3.906007370228523068e-01,1.636460929809043563e+00
6.709554644946745805e-01,1.389028551366130237e+00
7.021645375900573693e-01,1.617294903179282040e+00
7.031948281010781399e-01,1.711606121112957402e+00
1.265620077371361507e+00,9.565992070496651678e-01
1.013638787662110463e+00,1.550852853003756637e+00
1.068097395908009783e+00,1.497673631083509260e+00
1.339690578514944219e+00,1.104088493257282089e+00
1.165692391185386034e+00,1.594718503140492460e+00
8.844642126348666311e-01,1.639738744186699071e+00
1.052026897631024083e+00,1.525640521144463024e+00
9.908390970150469101e-01,1.679796349706308645e+00
7.960756404197092406e-01,1.270189915326758845e+00
9.358668285650728613e-01,1.343840942207069622e+00
9.146720125800928969e-01,1.472277019872392678e+00
7.562002448876590233e-01,1.396860929556607678e+00
1.062665411667690574e+00,1.522293366040349927e+00
1.212987801126225618e+00,1.512093020844315294e+00
1.112471352894923493e+00,1.667540849852163776e+00
1.151281642711331710e+00,9.786311597794964401e-01
8.988669316360702322e-01,1.613390914725322478e+00
5.532918811522958835e-01,1.378592115711292809e+00
1.310601942367230377e+00,1.572861134642938641e+00
3.832959703877443780e-01,1.408830629836195225e+00
9.541024095545167505e-01,1.423687447781816218e+00
1.597815657662501776e+00,1.630432023222447846e+00
8.357190188101956130e-01,1.618948305780657071e+00
1.155179236252997121e+00,1.165769075301981816e+00
9.339008511918854838e-01,1.592775312873821569e+00
1.646557261309900211e+00,1.532404984174620122e+00
3.805603399475985249e-01,1.495835473631499379e+00
1.130907486961079123e+00,1.483920444890941548e+00
1.022735632732283850e+00,1.292565251140949778e+00
1.302719091980289123e+00,1.773759912739440336e+00
1.067888816079777703e+00,1.512108836818742086e+00
9.891642125136410613e-01,1.543238337791856596e+00
1.071483826438962117e+00,1.623760824272054037e+00
1.234201817759281061e+00,1.595824663607410265e+00
6.497310894705738971e-01,1.483688800313682998e+00
1.053877269284391183e+00,1.369068725060378799e+00
8.457087780646138642e-01,1.625384038737085701e+00
1.033192527765385282e+00,1.615937307045386406e+00
1.057074489944179518e+00,1.648001322403573443e+00
4.101051582714362320e-01,1.569370420103942010e+00
1.106343436531460167e+00,1.156345196075397652e+00
7.052948648132799647e-01,1.562140328832712921e+00
5.934483564530101951e-01,1.540267954655335725e+00
1.043996635265279860e+00,1.447139783189157036e+00
9.004244183453261607e-01,1.426476960521347648e+00
1.142730378285370385e+00,9.747430096689948531e-01
9.659595105158190753e-01,1.108655065524984717e+00
1.085857832245536336e+00,1.393738350991394537e+00
1.150139164780160428e+00,1.547593108881006208e+00
6.422656220400212446e-01,1.538841198158879209e+00
1.157606483078516879e+00,9.582069301170784703e-01
6.911826931767103277e-01,1.542668494791285205e+00
1.060295883713135323e+00,1.677158214149158777e+00
1.029469689947344779e+00,1.609530061655159106e+00
1.166680571610845929e+00,1.657888805767797624e+00
9.921557792369724016e-01,1.572792633690423658e+00
6.863764417047616417e-01,1.737834082777940603e+00
1.460494117182680851e+00,1.388286858944570046e+00
8.755408722442552527e-01,1.427971381583007515e+00
7.244881676419626659e-01,1.539147150843165335e+00
1.130237926883407962e+00,1.212842125898858425e+00
8.309913668016030153e-01,1.456832126570849928e+00
1.182160016856307783e+00,1.663306027591931358e+00
1.058334546227277295e+00,1.641136881593889374e+00
1.679813366955993814e+00,1.689865675709830262e+00
9.376032051828739888e-01,1.370684503522041187e+00
1.040686391904982910e+00,1.513877470397819724e+00
9.663353578501121532e-01,1.536427024275993425e+00
1.362796300472621791e+00,1.532506130896372110e+00
4.240653708194030425e-01,1.504076478057799759e+00
1.419358962411544134e+00,1.597174802641049052e+00
7.777776371142824940e-01,1.675506553781233032e+00
1.025498480344816166e+00,6.270010297663616283e-01
6.003652689544219934e-01,1.614764721645582712e+00
1.230128349693595302e+00,1.597777421020645239e+00
9.355689938547858686e-01,1.526756502455493214e+00
1.028259214768780572e+00,1.607127319676246557e+00
7.726416485978664372e-01,1.727969483388233751e+00
6.886248374465122613e-01,1.479237532612322159e+00
9.103997267584248432e-01,1.452621983563740615e+00
4.595853452703814179e-01,1.553136128035789598e+00
1.394748082931423161e+00,1.539175774472777203e+00
1.092748936646527946e+00,1.525191538882901154e+00
5.427575124491321734e-01,1.524888419165766118e+00
9.726224006400272515e-01,1.658807730604713093e+00
1.071640109806878627e+00,1.590377347694867050e+00
7.203476845467572387e-01,1.600024643003206570e+00
1.283431977557524473e+00,1.628059926614956465e+00
1.166922915383189263e+00,1.557091398577885144e+00
1.249636860117238513e+00,1.735550238431305958e+00
1.105296878196039057e+00,1.571011194259684940e+00
1.321545521460370853e+00,1.622029821810988093e+00
2.889534406737842009e-01,1.671688744195056753e+00
9.241720313028952694e-01,1.573179473881530344e+00
1.410795663032597513e+00,1.662981121304087706e+00
6.481162078689887140e-01,1.567242464902458554e+00
9.646770363760214240e-01,1.340364124952766911e+00
1.376147188205313343e+00,1.547985137941289224e+00
7.028581072727098089e-01,1.565646030327943139e+00
1.129468093591461164e+00,1.585397182975642139e+00
1.293981448374947885e+00,1.726542929461068354e+00
1.407386430578850378e+00,1.618408693323044822e+00
1.238366599272476387e+00,1.656150530453139202e+00
8.279315089234958736e-01,1.454331351479344336e+00
7.457700553981448932e-01,1.342000141467348806e+00
1.299155850321795036e+00,1.477095106310803985e+00
1.229655648409480495e+00,1.471427896881304376e+00
9.493514619403055077e-01,1.162477598417092528e+00
9.859915207235837586e-01,1.591387899407106232e+00
5.721934811822306788e-01,1.556372871595848251e+00
7.969566698366864488e-01,1.426771497380263654e+00
8.417801956864354729e-01,1.698491339628920960e+00
1.158021058019525595e+00,1.052946412594039982e+00
8.900543051617678669e-01,1.761432785897646180e+00
9.927675042453356635e-01,8.133706172194107298e-01
1.043234128470340139e+00,1.466335299329300179e+00
1.011883502094572673e+00,1.576459476421409489e+00
1.251135444135858865e+00,1.757023637606535793e+00
1.471439446751027447e+00,1.660717440918582977e+00
1.499490397631600525e+00,1.719523951696658060e+00
7.159853556324691226e-01,1.560257434054166836e+00
1.157844847764568197e+00,1.488530138249031465e+00
1.051274656595185597e+00,1.501041859327636674e+00
1.418490691676893789e+00,1.617755851587303839e+00
1.164808042156664669e+00,1.652278658432722480e+00
8.986730367166596567e-01,1.411767038415615350e+00
1.199129845534504524e+00,1.475073533827653049e+00
1.371379526329675969e+00,1.664136112332087247e+00
7.952821366724019958e-01,1.507825543460630469e+00
7.911771351373190209e-01,1.497601803592430780e+00
6.832692422353848771e-01,1.425363917872640718e+00
1.247159558510614552e+00,1.793441346686871940e+00
9.732382425825927275e-01,1.435116292004079419e+00
1.345698092328061479e+00,1.374204368521956710e+00
4.671793153065275650e-01,1.535888175306518777e+00
1.220577461848366685e+00,1.359780276258730547e+00
9.962911783459492687e-01,1.475868435385361943e+00
1.005963485046869943e+00,1.518146689443215402e+00
9.476681466312786295e-01,1.562322692868916008e+00
1.367860763626678633e+00,1.380137765616950896e+00
1.326378658934096899e+00,1.654561355385962829e+00
1.164144069834784245e+00,1.610291953520466501e+00
7.248627805614756836e-01,1.367014565293092065e+00
1.245079862643897917e+00,1.665194375739385890e+00
6.927446684969235102e-01,1.461054354263629840e+00
1.148986141098122138e+00,1.419023904875820863e+00
9.949429707566004311e-01,1.344473324283409044e+00
6.768386701822070028e-01,1.467401943140190124e+00
3.927642850085118487e-01,1.606469850035596281e+00
1.005894781666448523e+00,1.667988360961297101e+00
4.075047306762731858e-01,1.623087434933874196e+00
1.038087747088327184e+00,1.694917708149951352e+00
8.450155348142120992e-01,1.621892462613174990e+00
1.337937504502239250e+00,1.645226771087167084e+00
9.582430823838584688e-01,1.496835285541200156e+00
8.683088813586926635e-01,1.677924875414229300e+00
1.309620901565343720e+00,1.578021342600840260e+00
3.040791662004391216e-01,1.484023865254874508e+00
1.290204309984954945e+00,1.589523462161928524e+00
1.407502056302588622e+00,1.665061713631006191e+00
1.231093800219424494e+00,1.265440588717007264e+00
9.514594986269021559e-01,1.597523238646474830e+00
1.071764346449740168e+00,1.482874677335321412e+00
4.584927193471393658e-01,1.560484612558486583e+00
1.028922249405191724e+00,1.417057754575067996e+00
1.269064879119732314e+00,1.669622568078687364e+00
1.195401159048324891e+00,1.582651026291709284e+00
1.216619145476780961e+00,1.327375936942019719e+00
6.858058599799651267e-01,1.534712083122129700e+00
5.376415671596698198e-01,1.560461817733311163e+00
8.954641346014011738e-01,1.229706641690461844e+00
5.042993498474610536e-01,1.636755533956840480e+00
5.113173084812985270e-01,1.632655947497212212e+00
9.760164277464518090e-01,1.426313382820998177e+00
1.085696769367360037e+00,1.425802583719764538e+00
9.945453336994034554e-01,1.378904236906403291e+00
9.153780367556829667e-01,1.478325885175137300e+00
1.211324788034094047e+00,1.534800270908275310e+00
1.202282701942557930e+00,1.374248474454668356e+00
1.160945960826333723e+00,9.871635510676467495e-01
1.125184134644299450e+00,1.514624421604051419e+00
5.213086266443536232e-01,1.516745065454175201e+00
2.876853248845812616e-01,1.446277055196320660e+00
8.567239226332044044e-01,1.585178152404510543e+00
8.065137514255670270e-01,1.495733135405793002e+00
6.675100820924089184e-01,1.632014116472855880e+00
9.201856160872492474e-01,1.454278309039190642e+00
7.075763960517343909e-01,1.324392501467980265e+00
7.722742891279099631e-01,1.431911945784092977e+00
6.076449772660083015e-01,1.670073715875048048e+00
9.871607387772854958e-01,1.730824240532229163e+00
7.538954812861483612e-01,1.427836280881166431e+00
1.063572399160726212e+00,1.579120891693550188e+00
1.182635381061054369e+00,1.396283475640527794e+00
9.530615558850139557e-01,1.510316771113292988e+00
1.117280708623678231e+00,1.541914731244377501e+00
1.238854315714456700e+00,1.507359261906902725e+00
1.291975165838448847e+00,1.582103815771350286e+00
1.254032709165982418e+00,1.571134123797919058e+00
5.388956575647937397e-01,1.777721819920567103e+00
6.960748237784821768e-01,1.609652028618593800e+00
8.130261802546868699e-01,1.554189324267579053e+00
5.682261948996938372e-01,1.396153377483482450e+00
1.204273282968866710e+00,1.681019972923338379e+00
7.942003549239061710e-01,1.629827276364026689e+00
1.180597492432558848e+00,1.636085157817672497e+00
7.411734754595026287e-01,1.674750064891938228e+00
7.094764292767025138e-01,1.536681265572331201e+00
3.501713814134526648e-01,1.436496237235586504e+00
1.185510152793892269e+00,1.501773626265107353e+00
1.243544737716934412e+00,1.563799492787176559e+00
8.906047081112214991e-01,1.674382358666768988e+00
9.037345352769506901e-01,1.639573351328811324e+00
1.146294474066223756e+00,1.523218118781441754e+00
8.159553267068347937e-01,1.543709036129379708e+00
3.394921859968766942e-01,1.559354193721809390e+00
1.088167353175663266e+00,1.671178913461309978e+00
8.331556873703559463e-01,1.418140987967503319e+00
6.622859510877997513e-01,1.514099485770299625e+00
8.299056061053551314e-01,1.589000545734976066e+00
5.678754627335441674e-01,1.542667538737640509e+00
4.282418773961858549e-01,1.463153513574404041e+00
9.601726912816569426e-01,1.517221916646713575e+00
4.013225164795167776e-01,1.554727195977835708e+00
1.079221689419578523e+00,1.576700693200707271e+00
6.633495298399849638e-01,1.694102381376511257e+00
1.150836922169504284e+00,1.305560961576028189e+00
6.907357152918657262e-01,1.520128249752927596e+00
8.494199106223591089e-01,1.380296702882752857e+00
1.184958322084479709e+00,1.578169103237273330e+00
9.964797633220733308e-01,1.375254121974159638e+00
1.361155216485962605e+00,1.507636869227002130e+00
1.210998123176598495e+00,1.402599163403373872e+00
5.062010894135087202e-01,1.664743697984634840e+00
9.371798867062282046e-01,1.527775929896754148e+00
1.131258129042081562e+00,1.513592954516150613e+00
1.202709672919711537e+00,1.379025825294336371e+00
7.813863574512427412e-01,1.562423769939138118e+00
6.351393826334854609e-01,1.449336553862366594e+00
5.722051371774669049e-01,1.563635747150225130e+00
1.438640363608176598e+00,1.567474482397535729e+00
1.059826851661018310e+00,1.465548749595430911e+00
7.292306350536926773e-01,1.580081586775745617e+00
1.555697571927953549e+00,1.535295905728535137e+00
1.503380411818980411e+00,1.711715166006052113e+00
1.365271599260862168e+00,1.575102878337524048e+00
9.734771791788364714e-01,1.601417679550043882e+00
1.047394474902420658e+00,1.144848932948686171e+00
6.320620433702253127e-01,1.276003298399316144e+00
1.190539102691204665e+00,1.586109354127240856e+00
7.135315664500321287e-01,1.580637835572139105e+00
2.874598234348878512e-01,1.330329705832628662e+00
1.163717311628450490e+00,1.509646219788648658e+00
9.670196600006838450e-01,1.358549434598580907e+00
1.235416518291415189e+00,1.555201980776727222e+00
8.259136303290256498e-01,1.516621208125107367e+00
1.201489056331555672e+00,1.724128055062531750e+00
1.307324130967566056e+00,1.539853540121841391e+00
1.200014502573682362e+00,1.610505916896028289e+00
9.272876510544787454e-01,1.691495668021226084e+00
1.119097105942662429e+00,1.624990646787683346e+00
1.055744046016434901e+00,1.601739242903769789e+00
1.182474649674068345e+00,1.273997851166486672e+00
1.684544388116817837e+00,1.484649763976705339e+00
7.894336509484106701e-01,1.563512753355236651e+00
8.277903045629708689e-01,1.622007752504591283e+00
2.254385684840771731e-01,1.531974209116593322e+00
6.533505871936048370e-01,1.593822893076525249e+00
1.728695893861726063e+00,1.735855710879071312e+00
1.310343297851805699e+00,1.599220989832000672e+00
7.062434512672398634e-01,1.603451692958708819e+00
1.323148123287740674e+00,1.586258498641829995e+00
1.261699276166293959e+00,1.472716105078756943e+00
1.108367596024853796e+00,1.587522329552023104e+00
9.526854579503624132e-01,1.640285806570198179e+00
9.697274876954146139e-01,1.595208628279294771e+00
1.099382376527384908e+00,1.706097262948824689e+00
1.313092121224175735e+00,1.495533237012700578e+00
1.289038965647213431e+00,1.669244221924431448e+00
1.180496944577699381e+00,1.448317955946979874e+00
6.130301700960314459e-01,1.413571960772897818e+00
4.736436234516975263e-01,1.584649137498555627e+00
1.007200902807575904e+00,1.338695128254257849e+00
7.023166638522228000e-01,1.458401843673886589e+00
1.386145541795107405e+00,1.490748419134052538e+00
1.240477255483526609e+00,1.375984622984820493e+00
9.880941975088051166e-01,1.585563933932576219e+00
7.523065628713362374e-01,1.582496201664945978e+00
1.068460909076905274e+00,1.445157370838673572e+00
1.012360956520311550e+00,1.587772274372138748e+00
1.708711701351302459e+00,1.573294022352920152e+00
1.321015378709182730e+00,1.587462800482596137e+00
1.282364396412300378e+00,1.593640270833682981e+00
3.405447306214280934e-01,1.509622073623672955e+00
9.125420589635693247e-01,1.701443196884812048e+00
9.880364526808435022e-01,1.483923223458102347e+00
7.746937630019814502e-01,1.465472828906619673e+00
8.570683226581050640e-01,1.442420190980533423e+00
1.584484733556218883e+00,1.610772551216686610e+00
7.387243583807729941e-01,1.368318612296036907e+00


==> Data2/muhateb12.dat <==
# arm1,arm2
2.097222222222222543e-01,6.359888888888889369e-01
3.168999999999999595e-01,6.179555555555554802e-01
1.063444444444444498e-01,5.578111111111112574e-01
1.043777777777777777e-01,5.824777777777777610e-01
1.014777777777777917e-01,6.361555555555556962e-01
3.150555555555555332e-01,6.165111111111111208e-01
4.377222222222222348e-01,5.597111111111112702e-01
9.969999999999999696e-02,6.247111111111112169e-01
2.074000000000000010e-01,6.381888888888889166e-01
3.276888888888888629e-01,5.614333333333333398e-01
1.048111111111111188e-01,6.378000000000000336e-01
2.069888888888888612e-01,6.068111111111110789e-01
1.049444444444444513e-01,5.587222222222222312e-01
3.204111111111111465e-01,6.020777777777777118e-01
1.069777777777777689e-01,5.188888888888888440e-01
2.048555555555555685e-01,6.135444444444445589e-01
4.295666666666666522e-01,6.507888888888888612e-01
2.018888888888888677e-01,5.978555555555555845e-01
5.455666666666667552e-01,6.285222222222223154e-01
2.106444444444444397e-01,5.775777777777778565e-01
4.300333333333333230e-01,6.876777777777778322e-01
2.051111111111111052e-01,6.092111111111111477e-01
4.222333333333334049e-01,7.029888888888889964e-01
1.044000000000000067e-01,6.123666666666669478e-01
2.043999999999999984e-01,6.905111111111111866e-01
5.374222222222222456e-01,6.646666666666666279e-01
1.091666666666666619e-01,5.483999999999999986e-01
4.224111111111111816e-01,6.671444444444445399e-01
3.101444444444444448e-01,6.486666666666666137e-01
3.183333333333333015e-01,6.622333333333334515e-01
5.300555555555555021e-01,7.284555555555554118e-01
2.094999999999999918e-01,5.682888888888890655e-01
4.223333333333333939e-01,6.960333333333332817e-01
3.108333333333332948e-01,6.454222222222223415e-01
1.026777777777777845e-01,6.156888888888890632e-01
5.372444444444444134e-01,6.648111111111111304e-01
4.232777777777778083e-01,7.007333333333335412e-01
3.290111111111110875e-01,5.329999999999999183e-01
3.311999999999999389e-01,6.006333333333332414e-01
3.158111111111110980e-01,6.384888888888889946e-01
4.156888888888888856e-01,6.807000000000000828e-01
2.861333333333332951e-01,4.356333333333333724e-01
3.077777777777778168e-01,6.342888888888890131e-01
3.193555555555555592e-01,5.982444444444444676e-01
5.408555555555556449e-01,5.652333333333334764e-01
3.181666666666665977e-01,6.710111111111112248e-01
3.815333333333332799e-01,5.407222222222221042e-01
3.159333333333333993e-01,1.104222222222222272e-01
3.319555555555555038e-01,5.358222222222221998e-01
3.090777777777777846e-01,7.104555555555556179e-01
2.167111111111111321e-01,6.144888888888888623e-01
3.307111111111110668e-01,5.410777777777777686e-01
3.265111111111110853e-01,6.420000000000000151e-01
4.256000000000000338e-01,6.621333333333333515e-01
3.064666666666666095e-01,6.906222222222224705e-01
7.341444444444443773e-01,6.632777777777777439e-01
3.288777777777777689e-01,5.619999999999999440e-01
5.386444444444444812e-01,6.714777777777779511e-01
3.217222222222221872e-01,5.893111111111112299e-01
2.058111111111110836e-01,6.009000000000001007e-01
5.352777777777778523e-01,5.536999999999999700e-01
5.456111111111110468e-01,6.477555555555556399e-01
2.080222222222221917e-01,6.262000000000002009e-01
2.049111111111111272e-01,6.596777777777778073e-01
2.082444444444444542e-01,5.565999999999999837e-01
3.529444444444445050e-01,3.340666666666666229e-01
2.079555555555555324e-01,6.321333333333333249e-01
5.409111111111111203e-01,6.059777777777778374e-01
9.511111111111111849e-02,6.590888888888889463e-01
2.092111111111110977e-01,5.668888888888889976e-01
4.357888888888889478e-01,5.809777777777777041e-01
2.076333333333333087e-01,5.827555555555554712e-01
2.093333333333333435e-01,5.604111111111111931e-01
3.262888888888888506e-01,5.830555555555557712e-01
1.011000000000000093e-01,6.449000000000001398e-01
2.122111111111111281e-01,6.007222222222223795e-01
1.019555555555555632e-01,5.291333333333333444e-01
4.207777777777778616e-01,6.759222222222224241e-01
3.151444444444444493e-01,6.311888888888890214e-01
3.027666666666666284e-01,3.397666666666666058e-01
3.133555555555555538e-01,6.893222222222223916e-01
3.106222222222221885e-01,6.993555555555555081e-01
2.097666666666666846e-01,5.967555555555557056e-01
5.428888888888889763e-01,6.333777777777778173e-01
4.318111111111112010e-01,6.728333333333333943e-01
5.405555555555555669e-01,6.702111111111110908e-01
2.171000000000000152e-01,4.913666666666666738e-01
3.202555555555555711e-01,6.122666666666668478e-01
3.188444444444444303e-01,6.205333333333332702e-01
3.192333333333332579e-01,6.590000000000000302e-01
3.182111111111111112e-01,6.516777777777778002e-01
5.382666666666666710e-01,6.033444444444444610e-01
3.067666666666666320e-01,7.007555555555556870e-01
2.088444444444444437e-01,6.103222222222222104e-01
3.104666666666666131e-01,6.480111111111110933e-01
3.301555555555554800e-01,6.371444444444445132e-01
2.073111111111111127e-01,5.978222222222222548e-01
2.069555555555555315e-01,6.173888888888890980e-01
2.118777777777777760e-01,5.773555555555556218e-01
9.983333333333334336e-02,6.478444444444445560e-01
0.000000000000000000e+00,6.334555555555556605e-01
1.988999999999999935e-01,6.641000000000001346e-01
3.117333333333333067e-01,6.702444444444445315e-01
2.104888888888888920e-01,6.387555555555555209e-01
2.082666666666666833e-01,6.155333333333334878e-01
4.347888888888889469e-01,6.441555555555557033e-01
3.532111111111111423e-01,5.258222222222221909e-01
4.356111111111111156e-01,6.502444444444445137e-01
3.985222222222222221e-01,3.346666666666666123e-01
3.492000000000000659e-01,5.323888888888889115e-01
3.114555555555555411e-01,6.617777777777779091e-01
3.725111111111110707e-01,4.410333333333333328e-01
2.051444444444444348e-01,6.277444444444444382e-01
2.081333333333333369e-01,6.208777777777778617e-01
9.955555555555554992e-02,5.360666666666666913e-01
3.684111111111110226e-01,3.378666666666666485e-01
3.098777777777777520e-01,6.863444444444446457e-01
3.268777777777777116e-01,5.583666666666666778e-01
1.021333333333333399e-01,6.569777777777778827e-01
5.395777777777777118e-01,5.506222222222221241e-01
3.000777777777777766e-01,7.430666666666666531e-01
1.014888888888888924e-01,6.772666666666666835e-01
2.115666666666666806e-01,6.087000000000000188e-01
4.319444444444445197e-01,6.816555555555555701e-01
3.200999999999999956e-01,5.903000000000000469e-01
2.113444444444444459e-01,6.492222222222223671e-01
3.237444444444443903e-01,5.791333333333333888e-01
3.703111111111110909e-01,3.388555555555555210e-01
3.303222222222221838e-01,5.762111111111113404e-01
2.071777777777777940e-01,6.421666666666665524e-01
4.360888888888889703e-01,6.317666666666665876e-01
4.404666666666666730e-01,5.598111111111112592e-01
2.033111111111111091e-01,6.729555555555555291e-01
4.302777777777778145e-01,6.217555555555557278e-01
2.105111111111111488e-01,6.296444444444445621e-01
3.193666666666666321e-01,6.168777777777778581e-01
1.044333333333333502e-01,6.662666666666666737e-01
3.695222222222221964e-01,4.343777777777778071e-01
3.162222222222221268e-01,6.096888888888890579e-01
3.277111111111110642e-01,5.379666666666667041e-01
3.249555555555554975e-01,5.521555555555557326e-01
2.042222222222221939e-01,6.936999999999999833e-01
3.627777777777776991e-01,5.356333333333334057e-01
2.102333333333333554e-01,5.787777777777778354e-01
3.270444444444444709e-01,5.631222222222223017e-01
1.042111111111111155e-01,5.294888888888890088e-01
4.321888888888889002e-01,6.188777777777779709e-01
1.000444444444444497e-01,5.689000000000001833e-01
4.171222222222222276e-01,6.942777777777778825e-01
0.000000000000000000e+00,6.891111111111111187e-01
4.233333333333333948e-01,6.771555555555556216e-01
3.081444444444444430e-01,4.361333333333333728e-01
3.349999999999999645e-01,5.524777777777778454e-01
2.126222222222222402e-01,6.113333333333332842e-01
4.325111111111111795e-01,6.318777777777776494e-01
3.182888888888888435e-01,6.483888888888887925e-01
2.107111111111111268e-01,6.312000000000000943e-01
3.152666666666666395e-01,6.397333333333333760e-01
3.392111111111111854e-01,2.239222222222222447e-01
2.126222222222222402e-01,5.907999999999999918e-01
2.022666666666666779e-01,6.511888888888890392e-01
2.137111111111111017e-01,5.951666666666667327e-01
2.028111111111111642e-01,5.804444444444445406e-01
3.347111111111110704e-01,4.369111111111111390e-01
3.121999999999999775e-01,5.345777777777778184e-01
4.232777777777778083e-01,6.601000000000000201e-01
2.125222222222222235e-01,6.008777777777778439e-01
3.150888888888888628e-01,6.993444444444444352e-01
0.000000000000000000e+00,4.788777777777777911e-01
2.046222222222222331e-01,6.698666666666666103e-01
4.293444444444444730e-01,5.948666666666667657e-01
3.213555555555555054e-01,5.400666666666666949e-01
3.186333333333333240e-01,5.893222222222223028e-01
6.391444444444442929e-01,6.526555555555557664e-01
9.874444444444445412e-02,7.015888888888888175e-01
3.218444444444444330e-01,6.194999999999999396e-01
1.029777777777777653e-01,5.723111111111112148e-01
2.967666666666666786e-01,6.225222222222223101e-01
8.741111111111111998e-02,6.454888888888891119e-01
5.349222222222222989e-01,6.018555555555555880e-01
2.029777777777777847e-01,6.618444444444445685e-01
5.419888888888888534e-01,6.667444444444444729e-01
3.421222222222222165e-01,3.384555555555555650e-01
3.262999999999999790e-01,5.925444444444445402e-01
6.406111111111110201e-01,6.369777777777777539e-01
4.222333333333334049e-01,7.207555555555554827e-01
2.128444444444444472e-01,5.271999999999998909e-01
3.745111111111111279e-01,7.156444444444445274e-01
4.258888888888889279e-01,6.718888888888889799e-01
3.608222222222222109e-01,6.245222222222222008e-01
4.344000000000000639e-01,6.141222222222221250e-01
6.315111111111111342e-01,6.608222222222221998e-01
3.192888888888888443e-01,6.680444444444445518e-01
1.021111111111111108e-01,5.391888888888890508e-01
3.268666666666666387e-01,5.902222222222223147e-01
3.226111111111110707e-01,6.270888888888891399e-01
3.312222222222221402e-01,6.122777777777779207e-01
0.000000000000000000e+00,7.127000000000000002e-01
3.244222222222221674e-01,5.953555555555555268e-01
2.143888888888889066e-01,5.524222222222222589e-01
3.229888888888889364e-01,6.008999999999999897e-01
4.281888888888888967e-01,6.679555555555557467e-01
1.009000000000000036e-01,5.827555555555554712e-01
3.083111111111110914e-01,6.689333333333333798e-01
4.108999999999999875e-01,3.330555555555554936e-01
3.223555555555555063e-01,6.101111111111111596e-01
3.085555555555555274e-01,7.006666666666667709e-01
3.118888888888888267e-01,6.584555555555556827e-01
1.037999999999999895e-01,5.516777777777778224e-01
2.140444444444444538e-01,5.813333333333333686e-01
2.137777777777777888e-01,5.478111111111111375e-01
4.299888888888889205e-01,5.803333333333332567e-01
2.891222222222221694e-01,4.354888888888888698e-01
3.242555555555555746e-01,6.076555555555556154e-01
4.353777777777778635e-01,5.946222222222223852e-01
3.201666666666665995e-01,5.915777777777778690e-01
4.350777777777778410e-01,5.989666666666667583e-01
3.194666666666666766e-01,6.135333333333333750e-01
6.358333333333332504e-01,6.152111111111110420e-01
4.210333333333333705e-01,7.076777777777778500e-01
1.046666666666666717e-01,5.297222222222223165e-01
5.323555555555556928e-01,6.558555555555557470e-01
4.286444444444444390e-01,6.161222222222222378e-01
3.278111111111111087e-01,5.897000000000000020e-01
1.044888888888888950e-01,5.686333333333334350e-01
1.006666666666666682e-01,5.693444444444444308e-01
2.055555555555555747e-01,6.533333333333335435e-01
1.042111111111111016e-01,6.787555555555557785e-01
4.257888888888889389e-01,6.559555555555555140e-01
2.019666666666666555e-01,6.647888888888888737e-01
1.016777777777777836e-01,6.364333333333334064e-01
3.099777777777777410e-01,6.549333333333332563e-01
4.345777777777778406e-01,6.150777777777777233e-01
1.034000000000000058e-01,6.230333333333334389e-01
2.027333333333333487e-01,6.293666666666666298e-01
3.205666666666666109e-01,5.935111111111111004e-01
3.169333333333333447e-01,6.790111111111110098e-01
2.132777777777777883e-01,5.778444444444444938e-01
4.267000000000000237e-01,6.370444444444444132e-01
3.287555555555555786e-01,5.540444444444445615e-01
2.083888888888888735e-01,6.307111111111111112e-01
2.019555555555555826e-01,7.789222222222221825e-01
3.162222222222221824e-01,6.282888888888891188e-01
5.422888888888888204e-01,6.441666666666667762e-01
3.098333333333332940e-01,6.277444444444446603e-01
2.105888888888888810e-01,6.128000000000001224e-01
4.318333333333333468e-01,6.683555555555557026e-01
4.345555555555555838e-01,6.410222222222222710e-01
2.169222222222222107e-01,6.470777777777778628e-01
1.001333333333333381e-01,6.347111111111111148e-01
3.064444444444444082e-01,6.900555555555556442e-01
9.552222222222221670e-02,5.913000000000001588e-01
3.049888888888888649e-01,6.575000000000000844e-01
0.000000000000000000e+00,5.321000000000000174e-01
2.067444444444444529e-01,6.247222222222222898e-01
1.054555555555555663e-01,5.484666666666666579e-01
5.383222222222222575e-01,6.485444444444445899e-01
3.241777777777777869e-01,5.477555555555556621e-01
4.335111111111111248e-01,6.709000000000001629e-01
3.196444444444443977e-01,6.418111111111112210e-01
4.115666666666667473e-01,7.364666666666668249e-01
2.074888888888888894e-01,6.013777777777778999e-01
3.188444444444444303e-01,6.052666666666667306e-01
2.031666666666666898e-01,6.801222222222222946e-01
0.000000000000000000e+00,5.348111111111112370e-01
2.063666666666666705e-01,5.962888888888889793e-01
5.436555555555555586e-01,6.292555555555556790e-01
3.952777777777777835e-01,8.071000000000000396e-01
4.281444444444444941e-01,6.221222222222222431e-01
3.283888888888888968e-01,5.695999999999998842e-01
2.883777777777777329e-01,3.436111111111110894e-01
2.109666666666666635e-01,5.499111111111111283e-01
2.117777777777777870e-01,5.779333333333334100e-01
3.142555555555555657e-01,6.589222222222222980e-01
2.086666666666666670e-01,6.490333333333335730e-01
3.602999999999999536e-01,3.349111111111111594e-01
3.192555555555555702e-01,6.053666666666666085e-01
3.245999999999999996e-01,6.330222222222223749e-01
3.256222222222222018e-01,6.408000000000000362e-01
4.344777777777777961e-01,6.112888888888887706e-01
2.137444444444444591e-01,7.014000000000000234e-01
3.238444444444444348e-01,6.186888888888888438e-01
4.321888888888889002e-01,6.383888888888891167e-01
3.262222222222221912e-01,5.326222222222223301e-01
3.649111111111110750e-01,4.395555555555555882e-01
2.049888888888889149e-01,6.019222222222223584e-01
3.157666666666666400e-01,6.284111111111111425e-01
2.106555555555555681e-01,5.993777777777777871e-01
1.038777777777777772e-01,5.360333333333334727e-01
4.317333333333334133e-01,6.411666666666667735e-01
6.346000000000000529e-01,6.721555555555555062e-01
6.353777777777778191e-01,6.313222222222223401e-01
4.259777777777778440e-01,6.190444444444445082e-01
3.238333333333333064e-01,6.245888888888888602e-01
2.084666666666666612e-01,6.320888888888889223e-01
3.122777777777777652e-01,4.388888888888889395e-01
4.300222222222223056e-01,6.176777777777778811e-01
5.368222222222222006e-01,6.827444444444445981e-01
1.035555555555555535e-01,5.589777777777779066e-01
3.343444444444443886e-01,5.210888888888888237e-01
3.110666666666666025e-01,6.703333333333334476e-01
3.442999999999999949e-01,5.364888888888889040e-01
2.119555555555555637e-01,5.679555555555555468e-01
5.349111111111111150e-01,6.950333333333332808e-01
4.259555555555555872e-01,7.097000000000001085e-01
3.200888888888888117e-01,6.124888888888890826e-01
3.165111111111110764e-01,6.521111111111111969e-01
2.999777777777777876e-01,5.313555555555555809e-01
5.392777777777777448e-01,6.611666666666667913e-01
2.050555555555555742e-01,6.621000000000000218e-01
3.553777777777779034e-01,4.427888888888889540e-01
3.061777777777777709e-01,6.808999999999999497e-01
5.402777777777777457e-01,6.529444444444444384e-01
3.194777777777777494e-01,5.930888888888888877e-01
3.221888888888888580e-01,5.886444444444444146e-01
2.084000000000000297e-01,6.278222222222222815e-01
1.071777777777777746e-01,5.588111111111112583e-01
1.999888888888889105e-01,5.962000000000000632e-01
2.034999999999999865e-01,6.523222222222223587e-01
4.290888888888889086e-01,6.114555555555555300e-01
3.188444444444444303e-01,6.001777777777776990e-01
4.298777777777778031e-01,6.476444444444444670e-01
4.314444444444445192e-01,6.389444444444445370e-01
3.103777777777776969e-01,6.887444444444444924e-01
4.279444444444445161e-01,6.869666666666667254e-01
3.158777777777777018e-01,6.369888888888889378e-01
3.141222222222222471e-01,6.421222222222223719e-01
2.110777777777777808e-01,5.564777777777777379e-01
2.100555555555555787e-01,6.391999999999998794e-01
1.012222222222222412e-01,5.189111111111109897e-01
2.078555555555555434e-01,5.896555555555555994e-01
9.763333333333333586e-02,6.134777777777778995e-01
5.416333333333333000e-01,6.386555555555555319e-01
5.458333333333333925e-01,6.129444444444444029e-01
4.341222222222222427e-01,6.341222222222222538e-01
3.244666666666666810e-01,6.018111111111111855e-01
3.182888888888888435e-01,6.499444444444444358e-01
3.161111111111110650e-01,6.402888888888889074e-01
4.275888888888889627e-01,6.978000000000001979e-01
3.147666666666666391e-01,6.146666666666666945e-01
2.077777777777777835e-01,5.907333333333333325e-01
5.377555555555555422e-01,6.510444444444446477e-01
3.703333333333332922e-01,3.342111111111110699e-01
3.202666666666666440e-01,5.589777777777777956e-01
3.328999999999999737e-01,5.594888888888888134e-01
3.205111111111110245e-01,6.021111111111110414e-01
9.785555555555557061e-02,6.438111111111113338e-01
3.728666666666666241e-01,4.343000000000000194e-01
3.311555555555555364e-01,5.590444444444444549e-01
0.000000000000000000e+00,6.131222222222224572e-01
2.124888888888888938e-01,5.845333333333333492e-01
2.123333333333333461e-01,6.141666666666667496e-01
6.378666666666665819e-01,6.256000000000000449e-01
3.213888888888888351e-01,5.799777777777778143e-01
3.227333333333333165e-01,3.397444444444444045e-01
3.259888888888888836e-01,5.311222222222222733e-01
2.058666666666666423e-01,5.692666666666666986e-01
2.102444444444444283e-01,6.291444444444445061e-01
3.208666666666666334e-01,6.387888888888888506e-01
0.000000000000000000e+00,5.332111111111110802e-01
4.334777777777777952e-01,6.342666666666666453e-01
4.006333333333332303e-01,5.354777777777777192e-01
3.473111111111110705e-01,5.340111111111109921e-01
3.091999999999999749e-01,6.682333333333333458e-01
3.197555555555555706e-01,5.783111111111112201e-01
2.069555555555555593e-01,6.186333333333335904e-01
3.429777777777777703e-01,5.295111111111110436e-01
1.070777777777777995e-01,5.797333333333333227e-01
2.027000000000000191e-01,5.859333333333333060e-01
9.827777777777778334e-02,6.008444444444445143e-01
2.103555555555555734e-01,5.967000000000001192e-01
2.042111111111111210e-01,6.536666666666668402e-01
2.111555555555555408e-01,6.184777777777780150e-01
4.401111111111111196e-01,5.399000000000000465e-01
1.070666666666666711e-01,5.732888888888889589e-01
9.436666666666666814e-02,6.061444444444445967e-01
3.069444444444444642e-01,4.377888888888889496e-01
3.507333333333333969e-01,5.355666666666666353e-01
2.179888888888888987e-01,5.298444444444443402e-01
5.342444444444444107e-01,7.011777777777776777e-01
2.173666666666666802e-01,5.648444444444444823e-01
2.044555555555555570e-01,6.034888888888890746e-01
2.001444444444444581e-01,6.188000000000001277e-01
2.073444444444444701e-01,6.098999999999999977e-01
3.162888888888888417e-01,2.244666666666666754e-01
1.003777777777777880e-01,6.654999999999999805e-01
9.629999999999999671e-02,6.859444444444444677e-01
6.424888888888888872e-01,6.792555555555556124e-01
4.364888888888889262e-01,5.898888888888890181e-01
4.279777777777777903e-01,6.996888888888890268e-01
3.127888888888888941e-01,6.706555555555555603e-01
3.285222222222222155e-01,5.524222222222222589e-01
0.000000000000000000e+00,5.908777777777779461e-01
3.282666666666666511e-01,5.341333333333333488e-01
2.087333333333333263e-01,6.191777777777778269e-01
3.170666666666666633e-01,6.902777777777778789e-01
3.571111111111111014e-01,6.285777777777777908e-01
2.083444444444444432e-01,5.486888888888890037e-01
2.545555555555555349e-01,4.346222222222222986e-01
3.227444444444444449e-01,6.616666666666668473e-01
4.351111111111111152e-01,5.812999999999999279e-01
2.090777777777778068e-01,6.605888888888890031e-01
1.980777777777777970e-01,6.809555555555557582e-01
3.269888888888888845e-01,5.510444444444445589e-01
1.006111111111111234e-01,6.163888888888890971e-01
4.321666666666666989e-01,5.974444444444445557e-01
1.027444444444444577e-01,5.928333333333334343e-01
5.388777777777777889e-01,6.420444444444444176e-01
3.151444444444444493e-01,6.297888888888890646e-01
2.063222222222222124e-01,6.708666666666667222e-01
4.333555555555556049e-01,6.151555555555554555e-01
6.353222222222222326e-01,6.553555555555558021e-01
3.182777777777777706e-01,6.438555555555557364e-01
4.205444444444444430e-01,6.698666666666668323e-01
3.137555555555555653e-01,6.403000000000000913e-01
2.843444444444444552e-01,1.148888888888889015e-01
2.067000000000000226e-01,6.625555555555556753e-01
3.112444444444444347e-01,6.377666666666668149e-01
4.352555555555556177e-01,5.903555555555556333e-01
4.286333333333333662e-01,6.036000000000000254e-01
4.270888888888889623e-01,6.694000000000001060e-01
4.245777777777778317e-01,6.725222222222224655e-01
5.388555555555555321e-01,6.313777777777778155e-01
4.387555555555556208e-01,5.657000000000000917e-01
3.324444444444444313e-01,5.553555555555556023e-01
2.105555555555555514e-01,6.394555555555556658e-01
3.205222222222221529e-01,6.419333333333333558e-01
2.113666666666666749e-01,5.975777777777779853e-01
4.246222222222222342e-01,6.435222222222224397e-01
2.071555555555555928e-01,6.502666666666666595e-01
2.110666666666666524e-01,6.073777777777777942e-01
2.861666666666666803e-01,5.340666666666666895e-01
2.080777777777778059e-01,6.111444444444443791e-01
4.377000000000000335e-01,5.778555555555555667e-01
2.044555555555555570e-01,5.939333333333332021e-01
2.076666666666666661e-01,7.021777777777777896e-01
3.280777777777777460e-01,5.509222222222223131e-01
1.063444444444444498e-01,5.820555555555554372e-01
2.133111111111110902e-01,6.098333333333333384e-01
2.032444444444444220e-01,6.283777777777778129e-01
3.113666666666666250e-01,6.514111111111111629e-01
4.270111111111111746e-01,6.618444444444444574e-01
4.304222222222222616e-01,6.269888888888889289e-01
4.281555555555555670e-01,6.601444444444444226e-01
2.114333333333333342e-01,5.580666666666665998e-01
4.401111111111111196e-01,5.985666666666666913e-01
4.289888888888889196e-01,6.391000000000001124e-01
4.295555555555555793e-01,6.677000000000000712e-01
2.040222222222222159e-01,6.264333333333333975e-01
1.027444444444444577e-01,5.405444444444444940e-01
4.343333333333333490e-01,6.630444444444444363e-01
1.019777777777777644e-01,6.545777777777778139e-01
3.231777777777777860e-01,5.874777777777778764e-01
6.354999999999999538e-01,6.688555555555554255e-01
4.230000000000000426e-01,6.689666666666667094e-01
3.189888888888888774e-01,5.955999999999999073e-01
4.408777777777777573e-01,6.537444444444446834e-01
2.152111111111111308e-01,5.050222222222221502e-01
1.012666666666666576e-01,6.312111111111110562e-01
2.884888888888888503e-01,4.396444444444444488e-01
2.106111111111111101e-01,5.319888888888888445e-01
3.097000000000000308e-01,6.688888888888889772e-01
4.249222222222222567e-01,6.732444444444445342e-01
1.025333333333333374e-01,6.144888888888889733e-01
4.315444444444444527e-01,6.202444444444444871e-01
4.377555555555555644e-01,5.805444444444443075e-01
1.030333333333333379e-01,6.370888888888888157e-01
2.087222222222222257e-01,6.413888888888888973e-01
3.226333333333333275e-01,6.591777777777779734e-01
0.000000000000000000e+00,5.761555555555554209e-01
4.335111111111111248e-01,6.526222222222222147e-01
4.348333333333333495e-01,6.359000000000001318e-01
3.158111111111110980e-01,6.278777777777778679e-01
1.014333333333333476e-01,6.798222222222224387e-01
3.151333333333333209e-01,6.026888888888889406e-01
2.047555555555555795e-01,5.709777777777779173e-01
4.365333333333333288e-01,6.279666666666666730e-01
4.218000000000000083e-01,6.823444444444444201e-01
3.723666666666666791e-01,6.233555555555555516e-01
3.104999999999999982e-01,6.483333333333333171e-01
3.078999999999999515e-01,6.885777777777779551e-01
3.223222222222221767e-01,6.283111111111112645e-01
3.180444444444444629e-01,6.278222222222225035e-01
1.041222222222222271e-01,5.740888888888889818e-01
2.064555555555555311e-01,5.925444444444444292e-01
1.057666666666666616e-01,5.005444444444444585e-01
2.033555555555555672e-01,5.668777777777778137e-01
3.189888888888888774e-01,6.186333333333332574e-01
1.050888888888888983e-01,5.508444444444443588e-01
3.694333333333332803e-01,4.381888888888889055e-01
4.389444444444445259e-01,5.534111111111110759e-01
3.234444444444444233e-01,5.775111111111111972e-01
2.110333333333333228e-01,5.488666666666667249e-01
4.335111111111111248e-01,6.553222222222222504e-01
2.080444444444444485e-01,6.430666666666666753e-01
5.378888888888888609e-01,5.510222222222220800e-01
5.414333333333333220e-01,6.225888888888887474e-01
2.055888888888889043e-01,6.293111111111112654e-01
1.002888888888888996e-01,5.391555555555556101e-01
5.413555555555555898e-01,6.112333333333334062e-01
1.016333333333333394e-01,6.573333333333335471e-01
3.096444444444444444e-01,6.587222222222223200e-01
5.360888888888888371e-01,6.959888888888888792e-01
2.112777777777777866e-01,6.644999999999999796e-01
4.231444444444444897e-01,6.717222222222224426e-01
3.214111111111110919e-01,5.715333333333333377e-01
1.025222222222222229e-01,5.188777777777776601e-01
3.071777777777777718e-01,7.027111111111111752e-01
1.973666666666666625e-01,6.422888888888889092e-01
3.055777777777777815e-01,7.321222222222223408e-01
2.074222222222222300e-01,6.276888888888889628e-01
5.361000000000000210e-01,6.792222222222223937e-01
2.087444444444444269e-01,6.319222222222223850e-01
5.264999999999999680e-01,6.717555555555554392e-01
4.271111111111111081e-01,6.814000000000001167e-01
3.032666666666666844e-01,2.326333333333333586e-01
2.105000000000000204e-01,6.296333333333334892e-01
3.231222222222221996e-01,5.921777777777776919e-01
1.027444444444444577e-01,5.239888888888889484e-01
9.972222222222222598e-02,5.599111111111112482e-01
3.323222222222221856e-01,5.418999999999999373e-01
3.195222222222222075e-01,6.107000000000001316e-01
1.026999999999999996e-01,5.598777777777778075e-01
3.352999999999999314e-01,4.400333333333333319e-01
5.408333333333333881e-01,5.903444444444444494e-01
3.279999999999999583e-01,5.841555555555556500e-01
4.354444444444445228e-01,6.017111111111111965e-01
3.483888888888888591e-01,4.383000000000000229e-01
4.275111111111111750e-01,6.787000000000000810e-01
3.289444444444444282e-01,5.415888888888888975e-01
3.175888888888888095e-01,6.812111111111109896e-01
9.908888888888887914e-02,5.722888888888889580e-01
4.297444444444444289e-01,5.931222222222223284e-01
9.873333333333332573e-02,5.885777777777778663e-01
3.022777777777777564e-01,6.839333333333332821e-01
5.390111111111111075e-01,6.651666666666666838e-01
0.000000000000000000e+00,5.785222222222221600e-01
4.254222222222222571e-01,6.606999999999999540e-01
3.225444444444444669e-01,6.096333333333334714e-01
3.170333333333332781e-01,6.404111111111111532e-01
3.137444444444444369e-01,6.234444444444445788e-01
3.717222222222221761e-01,4.375111111111111284e-01
2.182111111111111335e-01,5.608111111111111491e-01
6.325444444444444647e-01,6.121444444444442690e-01
4.358000000000000207e-01,6.119444444444444020e-01
4.437222222222222401e-01,5.794666666666666854e-01
2.014222222222222247e-01,6.570444444444445420e-01
4.368111111111111500e-01,6.019222222222222474e-01
3.256888888888888611e-01,6.176000000000000378e-01
3.278777777777777125e-01,5.285666666666666291e-01
2.090000000000000191e-01,6.526000000000001799e-01
4.293000000000000149e-01,6.516333333333333977e-01
9.927777777777778423e-02,5.999222222222221346e-01
1.063444444444444498e-01,5.608888888888889923e-01
2.016111111111111021e-01,6.540111111111112097e-01
2.037000000000000199e-01,6.379000000000000226e-01
3.886555555555555874e-01,4.358000000000000762e-01
3.279222222222221705e-01,6.016666666666666829e-01
1.999333333333333240e-01,6.818777777777779159e-01
4.035666666666666291e-01,3.384555555555555650e-01
3.133555555555555538e-01,6.705555555555556824e-01
2.133777777777778051e-01,5.682222222222222952e-01
4.302777777777778145e-01,6.338222222222222868e-01
0.000000000000000000e+00,6.568666666666667098e-01
3.232555555555555737e-01,5.473000000000001197e-01
3.154888888888888743e-01,6.553555555555556911e-01
3.230444444444444119e-01,3.392666666666666053e-01
1.049333333333333507e-01,5.334555555555556827e-01
1.057111111111111168e-01,6.900666666666668281e-01
2.985111111111111160e-01,6.156777777777778793e-01
1.044111111111111073e-01,6.030888888888888966e-01
4.241444444444444906e-01,6.717444444444445883e-01
4.342000000000000859e-01,6.092777777777776960e-01
0.000000000000000000e+00,6.248666666666667924e-01
5.418000000000000593e-01,6.284444444444445832e-01
3.197888888888888448e-01,6.024333333333332652e-01
3.099444444444444113e-01,6.887333333333334195e-01
3.694666666666666655e-01,4.474111111111111483e-01
2.013888888888888951e-01,6.934888888888890435e-01
3.869888888888888268e-01,6.276666666666667060e-01
2.104000000000000037e-01,6.053888888888889763e-01
4.364222222222222669e-01,5.850777777777776967e-01
2.048222222222222388e-01,6.624111111111110617e-01
2.123111111111110894e-01,6.364111111111111496e-01
7.372555555555556639e-01,6.564222222222222403e-01
2.081111111111111078e-01,5.817666666666666542e-01
2.887666666666666160e-01,4.349666666666666681e-01
1.007111111111111262e-01,6.048111111111111882e-01
5.357222222222222108e-01,6.643111111111112965e-01
2.116777777777777980e-01,6.100888888888889028e-01
4.331777777777778282e-01,6.487666666666668247e-01
4.082222222222222086e-01,4.380444444444444585e-01
6.422222222222221388e-01,6.503333333333334298e-01
1.024777777777777787e-01,5.685888888888889214e-01
5.438111111111111340e-01,6.569555555555556259e-01
3.159444444444443612e-01,5.826777777777778500e-01
5.408555555555555339e-01,5.974000000000000421e-01
3.083666666666666778e-01,7.173555555555557461e-01
2.116999999999999993e-01,5.700000000000000622e-01
5.389666666666667050e-01,6.762555555555556097e-01
4.153888888888888076e-01,4.383111111111111513e-01
3.312777777777777266e-01,6.022444444444443601e-01
5.473444444444444112e-01,5.914333333333334775e-01
1.037888888888888889e-01,5.680777777777777926e-01
4.344222222222222651e-01,6.214111111111112473e-01
3.067000000000000282e-01,2.276777777777778122e-01
1.002333333333333271e-01,6.124777777777780097e-01
2.092888888888888577e-01,6.292111111111112765e-01
1.020333333333333370e-01,6.679777777777776704e-01
1.003888888888889025e-01,6.131555555555556758e-01
5.349555555555555175e-01,6.857111111111110491e-01
4.290555555555555789e-01,6.786000000000000920e-01
2.122555555555555584e-01,5.294444444444443842e-01
3.248999999999999111e-01,3.401777777777778011e-01
4.287111111111111539e-01,6.024777777777777787e-01
4.359222222222222665e-01,5.356666666666667354e-01
4.300444444444445069e-01,6.877444444444444915e-01
3.248222222222221789e-01,5.797888888888890202e-01
3.137555555555555098e-01,6.585000000000001963e-01
4.294777777777777916e-01,6.438555555555556253e-01
4.218999999999999972e-01,6.780666666666665954e-01
4.298333333333334005e-01,6.525111111111111528e-01
0.000000000000000000e+00,6.561777777777779708e-01
4.036222222222221601e-01,4.398777777777777565e-01
4.365444444444445127e-01,5.945555555555557259e-01
2.127888888888889163e-01,6.626222222222223346e-01
3.225666666666666682e-01,5.420000000000000373e-01
5.409333333333332661e-01,6.504555555555557866e-01
4.265666666666667051e-01,6.454111111111112686e-01
2.821111111111111458e-01,7.089333333333333043e-01
4.354555555555555402e-01,5.493777777777777427e-01
4.320333333333333248e-01,6.121999999999999664e-01
2.058111111111110836e-01,6.529333333333334766e-01
3.243444444444444352e-01,5.943555555555556369e-01
3.216333333333333266e-01,6.393333333333334201e-01
0.000000000000000000e+00,6.435555555555557694e-01
3.154666666666666730e-01,6.648888888888890847e-01
2.141444444444444706e-01,5.480222222222222994e-01
2.069666666666666599e-01,6.746777777777778207e-01
2.112222222222222556e-01,5.901888888888888740e-01
1.058333333333333487e-01,5.835222222222222754e-01
1.969777777777777794e-01,6.346444444444444555e-01
2.104555555555555346e-01,6.506444444444446917e-01
3.154666666666666730e-01,6.116888888888890596e-01
5.385888888888888948e-01,6.404777777777778125e-01
3.105777777777777859e-01,6.182666666666668531e-01
4.274666666666667170e-01,6.479777777777779857e-01
3.325888888888888228e-01,5.632777777777777661e-01
4.124555555555555197e-01,5.409555555555556339e-01
0.000000000000000000e+00,6.761888888888890614e-01
3.147333333333333094e-01,6.575666666666668547e-01
3.575888888888890116e-01,3.418111111111111211e-01
4.296555555555556238e-01,6.305555555555556468e-01
3.202555555555555156e-01,6.062000000000000721e-01
2.115333333333333510e-01,5.813888888888888440e-01
2.113111111111110885e-01,5.469000000000000528e-01
3.944888888888888889e-01,3.318666666666666432e-01
4.256444444444444919e-01,7.081444444444445763e-01
2.103888888888888753e-01,5.847666666666666568e-01
4.062999999999999945e-01,4.380000000000000560e-01
4.308444444444444743e-01,6.272999999999998577e-01
4.315000000000000502e-01,6.133999999999998343e-01
4.223999999999999977e-01,6.709333333333334926e-01
3.881222222222222018e-01,4.398111111111111526e-01
3.329111111111111021e-01,5.230111111111110933e-01
9.980000000000001370e-02,6.494222222222223451e-01
3.186888888888888549e-01,6.407444444444445608e-01
0.000000000000000000e+00,5.973444444444443446e-01
2.108222222222222164e-01,6.080777777777778281e-01
3.271111111111110747e-01,5.716777777777778402e-01
1.092555555555555502e-01,5.098444444444444335e-01
3.264111111111110963e-01,5.885111111111112070e-01
9.994444444444446074e-02,6.331555555555555825e-01
4.221111111111111036e-01,6.622444444444444134e-01
4.319444444444445197e-01,5.949444444444444979e-01
3.793888888888888866e-01,4.442999999999999727e-01
3.106444444444444453e-01,6.548666666666668190e-01
5.355888888888888921e-01,6.596111111111112590e-01
2.073555555555555707e-01,6.522666666666668833e-01
1.045444444444444537e-01,6.454777777777779280e-01
3.191444444444443418e-01,6.180222222222223616e-01
2.128666666666666762e-01,5.561444444444445523e-01
2.055444444444444463e-01,6.347000000000001529e-01
2.046111111111111047e-01,6.725999999999998646e-01
0.000000000000000000e+00,6.676222222222222280e-01
1.030888888888888966e-01,6.143666666666668386e-01
3.164888888888888752e-01,6.359333333333333504e-01
3.330666666666666775e-01,4.374777777777777987e-01
2.040555555555555733e-01,6.618333333333333846e-01
2.132333333333333303e-01,6.379666666666666819e-01
4.207111111111111468e-01,6.708666666666668332e-01
3.234999999999999543e-01,5.793888888888889532e-01
3.282111111111110646e-01,5.544555555555557014e-01
2.052777777777777812e-01,6.620222222222224007e-01
3.265555555555555434e-01,5.295666666666667410e-01
2.045666666666666744e-01,5.687666666666667536e-01
2.066555555555555646e-01,6.915222222222222603e-01
3.255555555555555425e-01,5.803777777777777702e-01
4.214666666666667116e-01,6.886222222222222467e-01
5.283555555555555783e-01,6.965777777777777402e-01
4.212222222222222756e-01,6.700888888888890671e-01
1.022777777777777869e-01,6.241111111111111720e-01
1.014777777777777779e-01,6.692444444444445306e-01
2.069555555555555593e-01,5.884777777777776553e-01
3.223777777777777076e-01,5.824666666666667991e-01
2.917666666666666742e-01,5.301333333333333453e-01
3.248777777777777653e-01,5.538888888888889861e-01
9.351111111111110041e-02,5.878555555555554646e-01
3.247222222222221899e-01,5.953111111111111242e-01
3.142111111111111077e-01,6.008888888888888058e-01
3.307222222222221952e-01,6.203333333333332922e-01
9.896666666666666112e-02,6.121000000000001995e-01
2.194111111111111123e-01,5.288666666666665961e-01
2.084777777777777896e-01,6.008777777777779550e-01
3.129111111111110843e-01,6.769555555555556436e-01
3.254111111111111510e-01,5.962444444444444658e-01
4.305777777777778370e-01,6.428777777777778812e-01
3.193777777777777049e-01,6.035555555555554008e-01
5.376444444444444803e-01,6.755222222222222461e-01
2.090000000000000191e-01,5.504333333333333300e-01
1.015222222222222220e-01,6.371222222222222564e-01
3.116111111111110610e-01,6.858666666666667355e-01
4.334222222222222642e-01,6.105555555555554070e-01
2.034777777777777852e-01,6.808666666666667311e-01
3.165888888888888641e-01,6.068777777777778493e-01
3.141111111111110632e-01,6.586888888888889904e-01
4.251777777777777656e-01,6.492666666666667696e-01
2.046444444444444621e-01,7.233000000000000540e-01
9.811111111111112115e-02,6.343555555555555614e-01
2.040555555555555733e-01,6.408555555555556227e-01
3.212111111111111139e-01,6.229333333333335609e-01
2.040111111111111153e-01,6.003888888888889719e-01
2.137777777777777888e-01,6.171777777777780472e-01
9.992222222222223171e-02,6.247111111111111059e-01
3.057000000000000273e-01,6.883000000000001339e-01
2.054888888888889154e-01,5.831555555555556491e-01
2.100666666666666516e-01,5.720555555555556504e-01
2.083666666666667000e-01,6.184333333333335014e-01
3.211666666666666559e-01,6.323888888888891113e-01
4.203999999999999959e-01,5.372999999999998888e-01
5.422000000000000153e-01,6.531555555555556003e-01
2.082000000000000239e-01,5.788999999999999702e-01
1.004555555555555618e-01,5.921111111111112546e-01
4.212222222222222201e-01,4.353444444444444783e-01
2.115888888888889097e-01,5.694666666666667876e-01
2.070999999999999786e-01,5.809111111111111558e-01
4.279333333333333322e-01,6.906888888888889078e-01
9.691111111111112841e-02,5.803333333333332567e-01
1.021999999999999992e-01,6.545444444444444843e-01
4.296222222222222942e-01,6.357888888888890699e-01
3.749333333333333407e-01,3.396444444444444710e-01
2.048000000000000098e-01,6.071222222222222298e-01
2.134222222222222354e-01,6.247333333333334737e-01
1.031555555555555420e-01,5.702888888888888452e-01
3.597555555555556062e-01,3.392333333333333312e-01
3.213777777777777622e-01,6.362555555555556852e-01
1.024000000000000049e-01,6.477222222222224213e-01
2.052222222222222225e-01,5.860444444444443679e-01
2.083888888888888735e-01,5.812555555555555253e-01
4.350555555555555842e-01,5.908555555555556893e-01
1.045666666666666689e-01,5.361888888888890481e-01
3.307666666666666533e-01,5.664000000000000146e-01
2.972888888888889358e-01,5.304444444444444962e-01
3.256444444444444031e-01,5.825000000000001288e-01
2.068333333333333413e-01,5.882111111111110180e-01
2.128111111111110898e-01,5.588666666666666227e-01
3.729666666666665575e-01,3.368222222222221895e-01
0.000000000000000000e+00,6.082555555555557714e-01
0.000000000000000000e+00,7.005333333333333412e-01
3.222888888888888470e-01,5.824888888888890559e-01
4.340666666666667672e-01,5.766222222222221472e-01
2.008555555555555650e-01,6.700555555555555154e-01
4.288111111111111429e-01,5.675777777777777366e-01
2.068555555555555425e-01,5.998333333333334405e-01
2.072333333333333250e-01,6.320555555555555927e-01
2.065333333333333188e-01,6.184000000000002828e-01
4.429777777777778036e-01,6.295444444444444621e-01
1.008888888888889029e-01,5.826666666666666661e-01
9.838888888888890072e-02,6.025333333333333652e-01
3.158111111111110980e-01,6.314222222222223291e-01
2.083666666666666722e-01,5.611666666666665915e-01
3.303333333333333677e-01,5.710555555555554275e-01
3.190111111111110231e-01,6.324666666666668435e-01
4.413999999999999591e-01,6.330222222222221529e-01
4.352333333333334164e-01,6.035444444444444390e-01
3.750111111111110174e-01,4.399777777777778009e-01
2.149333333333333651e-01,5.504999999999999893e-01
4.401222222222222480e-01,6.447222222222223076e-01
5.406222222222223373e-01,6.510444444444446477e-01
2.088111111111110862e-01,6.260888888888890280e-01
5.423000000000000043e-01,6.529444444444444384e-01
4.275888888888889627e-01,6.488444444444445569e-01
3.201111111111110685e-01,6.520777777777777562e-01
2.051333333333333342e-01,6.141222222222222360e-01
1.056111111111111278e-01,5.923555555555557461e-01
3.309444444444444300e-01,6.102777777777779189e-01
2.495333333333333015e-01,4.351222222222222991e-01
5.404555555555554669e-01,6.196444444444444422e-01
3.155555555555555336e-01,6.094111111111112367e-01
3.202777777777777724e-01,5.755111111111113065e-01
3.191333333333333244e-01,6.097111111111112036e-01
3.769555555555555437e-01,4.393111111111111522e-01
4.215000000000000413e-01,6.640333333333333643e-01
0.000000000000000000e+00,6.228000000000000203e-01
2.797222222222222054e-01,5.231777777777777416e-01
0.000000000000000000e+00,5.744888888888889378e-01
2.006111111111111289e-01,6.370999999999999996e-01
1.999222222222222234e-01,5.984222222222222998e-01
2.073555555555555707e-01,6.942111111111111121e-01
2.020222222222222419e-01,6.797333333333335226e-01
4.355111111111111266e-01,5.324666666666666437e-01
3.138444444444444259e-01,6.513888888888889062e-01
1.978555555555555900e-01,6.498444444444444468e-01
2.057111111111111224e-01,6.236333333333335949e-01
2.039777777777777856e-01,7.045555555555554905e-01
2.064111111111111285e-01,5.582111111111111024e-01
3.127666666666666373e-01,6.482111111111110713e-01
3.273999999999999133e-01,3.372555555555555862e-01
3.100666666666667126e-01,6.780000000000000471e-01
3.197333333333333139e-01,6.022333333333332872e-01
3.144333333333333425e-01,5.946888888888889335e-01
2.087777777777777843e-01,5.914666666666665851e-01
2.075333333333333197e-01,6.632555555555557092e-01
3.114888888888888707e-01,6.497222222222223120e-01
7.339555555555554722e-01,7.100111111111111484e-01
4.345555555555555838e-01,6.020777777777778228e-01
4.352000000000000868e-01,6.311222222222222511e-01
4.255111111111111732e-01,6.904333333333333433e-01
2.887999999999999456e-01,4.364666666666667250e-01
5.431666666666665755e-01,6.638333333333333863e-01
5.460333333333333705e-01,6.061666666666666314e-01
3.170888888888888646e-01,6.288111111111113205e-01
4.292888888888889420e-01,6.362222222222223555e-01
2.540222222222222048e-01,3.413666666666666516e-01
1.985222222222222388e-01,6.519888888888890621e-01
3.276999999999999913e-01,5.740111111111110276e-01
4.321777777777777718e-01,5.905666666666666842e-01
5.458111111111111358e-01,5.842222222222221983e-01
3.122222222222221233e-01,6.403888888888888964e-01
3.177666666666666417e-01,6.443777777777778271e-01
3.138777777777777001e-01,6.569222222222222962e-01
5.337222222222222090e-01,5.764888888888888285e-01
1.998666666666666647e-01,6.428444444444445516e-01
2.085000000000000187e-01,6.104000000000000536e-01
3.326000000000000068e-01,3.320777777777777495e-01
3.290111111111110875e-01,5.576555555555555710e-01
2.200222222222222024e-01,4.901777777777777678e-01
1.998222222222222066e-01,6.732777777777777528e-01
5.378888888888888609e-01,6.921000000000000485e-01
3.216888888888889131e-01,6.175222222222223056e-01
2.155111111111111533e-01,5.455888888888889010e-01
3.364222222222221781e-01,4.364666666666666694e-01
4.290666666666667073e-01,6.458555555555556271e-01
1.971777777777777574e-01,6.711111111111111027e-01
1.042222222222222300e-01,6.524444444444444935e-01
3.169222222222222163e-01,6.369777777777778649e-01
3.294999999999999596e-01,5.149444444444444269e-01
0.000000000000000000e+00,5.885777777777778663e-01
2.047999999999999821e-01,6.195333333333334913e-01
3.193888888888888333e-01,3.372777777777776764e-01
4.348555555555556063e-01,5.923777777777777809e-01
3.156111111111110645e-01,6.572666666666666657e-01
4.359888888888889258e-01,5.220888888888888246e-01
2.128444444444444195e-01,6.374333333333334073e-01
5.434777777777777263e-01,6.456222222222223195e-01
3.845111111111111923e-01,5.348333333333333828e-01
2.120444444444444521e-01,6.414888888888888863e-01
2.022999999999999798e-01,6.391666666666666607e-01
0.000000000000000000e+00,5.413777777777777356e-01
6.424999999999999600e-01,6.626666666666667371e-01
5.243777777777777205e-01,7.077555555555556932e-01
4.258888888888889834e-01,6.897222222222222365e-01
2.070888888888889057e-01,5.287222222222220935e-01
5.407222222222222152e-01,5.806333333333333346e-01
2.133555555555555761e-01,6.302666666666667528e-01
3.152777777777777679e-01,6.597777777777780184e-01
4.249222222222222567e-01,6.712222222222223866e-01
3.384111111111110515e-01,4.350777777777778410e-01
3.269888888888889400e-01,5.961777777777776954e-01
2.001666666666666594e-01,5.963777777777777844e-01
2.149222222222222367e-01,5.953555555555557488e-01
3.111888888888888482e-01,7.416777777777777692e-01
3.148666666666666281e-01,6.182888888888889989e-01
5.384777777777778329e-01,6.398888888888888404e-01
3.301777777777777922e-01,5.136777777777778997e-01
1.051222222222222280e-01,6.142888888888889953e-01
6.382555555555554649e-01,6.050333333333333119e-01
2.989444444444444016e-01,3.380222222222222239e-01
2.104444444444444617e-01,5.507666666666667377e-01
5.351666666666666794e-01,5.974000000000000421e-01
3.231333333333333280e-01,5.744000000000000217e-01
4.395222222222222586e-01,4.982333333333333059e-01
4.277888888888889407e-01,6.507444444444444587e-01
0.000000000000000000e+00,6.203777777777778057e-01
1.012222222222222412e-01,5.191999999999998838e-01
1.017333333333333284e-01,6.352222222222222436e-01
2.111555555555555685e-01,5.897999999999999909e-01
3.688444444444444192e-01,5.404111111111111754e-01
5.392111111111110855e-01,6.563999999999999835e-01
3.731555555555555737e-01,4.389333333333333420e-01
5.353444444444444006e-01,6.514333333333334197e-01
2.075111111111111184e-01,6.222777777777779296e-01
2.819222222222221852e-01,5.275222222222222257e-01
1.047222222222222443e-01,6.674444444444445068e-01
4.316111111111111120e-01,6.705777777777778281e-01
3.197222222222221855e-01,5.882000000000000561e-01
2.044555555555555293e-01,6.302333333333333121e-01
3.223777777777777076e-01,6.349000000000001309e-01
4.315666666666667095e-01,6.687666666666667314e-01
4.334666666666666668e-01,5.846999999999998865e-01
3.245555555555555416e-01,6.799888888888888649e-01
4.411333333333333773e-01,5.868555555555556857e-01
1.049888888888888955e-01,6.030888888888888966e-01
2.057111111111111224e-01,6.413888888888888973e-01
1.009000000000000036e-01,6.802666666666667972e-01
1.055444444444444546e-01,6.688222222222222069e-01
0.000000000000000000e+00,6.228222222222222770e-01
3.649222222222222034e-01,5.335444444444444878e-01
3.171333333333333226e-01,6.531999999999998918e-01
2.031222222222222318e-01,6.094888888888888578e-01
2.072888888888889114e-01,6.646555555555555550e-01
3.198222222222222300e-01,6.134555555555557538e-01
3.202111111111111130e-01,6.210666666666667668e-01
1.003888888888889025e-01,6.128444444444446360e-01
5.423333333333333339e-01,5.918444444444445063e-01
5.436555555555555586e-01,6.278555555555556111e-01
4.346888888888889024e-01,5.848222222222222433e-01
4.272333333333334093e-01,6.509555555555556206e-01
4.331333333333333702e-01,6.087444444444443103e-01
6.408666666666666956e-01,5.896777777777778562e-01
2.009666666666666546e-01,5.864444444444443238e-01
2.047000000000000208e-01,6.494000000000001993e-01
3.099555555555554842e-01,6.563555555555556920e-01
3.171777777777777807e-01,6.139666666666666606e-01
4.335777777777778397e-01,6.562888888888889216e-01
4.291222222222222382e-01,6.818777777777778049e-01
3.210222222222222088e-01,6.860888888888890813e-01
9.825555555555555431e-02,5.925444444444445402e-01
2.119888888888888934e-01,5.676222222222223612e-01
1.004111111111111038e-01,5.730000000000000648e-01
2.123444444444444468e-01,6.099444444444445113e-01
1.002888888888888996e-01,6.105888888888890698e-01
1.043666666666666770e-01,6.235666666666667135e-01
2.064888888888888885e-01,6.183222222222224396e-01
2.041444444444444339e-01,5.933777777777780038e-01
3.217444444444443885e-01,6.323666666666669656e-01
9.958888888888887958e-02,5.255333333333335188e-01
1.049888888888888955e-01,5.401777777777778677e-01
5.408111111111111313e-01,6.734444444444444011e-01
4.239666666666667139e-01,6.687555555555556586e-01
2.068888888888888722e-01,5.755222222222221573e-01
2.080555555555555769e-01,5.797777777777777253e-01
2.066555555555555646e-01,5.980444444444446006e-01
2.106777777777777694e-01,5.182444444444443965e-01
2.031111111111111034e-01,6.375777777777777988e-01
3.013111111111110851e-01,6.710000000000000409e-01
2.067666666666666819e-01,6.179888888888890319e-01
3.212666666666666448e-01,5.888444444444445036e-01
0.000000000000000000e+00,6.108777777777778528e-01
2.102888888888888863e-01,6.287000000000001476e-01
4.415444444444444616e-01,4.794888888888887979e-01
3.146333333333333204e-01,6.323666666666667435e-01
3.248444444444444357e-01,5.991999999999999549e-01
5.449888888888887450e-01,5.918444444444445063e-01
2.092222222222221983e-01,5.569555555555555371e-01
9.846666666666666068e-02,6.350222222222222657e-01
1.103333333333333388e-01,5.914222222222222936e-01
2.068777777777777993e-01,6.541111111111111986e-01
3.139111111111111407e-01,7.155000000000001359e-01
1.994777777777777816e-01,6.928333333333334121e-01
9.746666666666667367e-02,6.922666666666666968e-01
2.127333333333333298e-01,5.823222222222224076e-01
3.557666666666666755e-01,7.084111111111112136e-01
3.290555555555555456e-01,5.660000000000000586e-01
2.059777777777777874e-01,6.563666666666667648e-01
3.246777777777777874e-01,5.432666666666665645e-01
5.377000000000000668e-01,6.658999999999999364e-01
1.002888888888888996e-01,5.924222222222222944e-01
3.909777777777778129e-01,4.354777777777777970e-01
9.589999999999999913e-02,6.348555555555555063e-01
4.141777777777778669e-01,7.233333333333333837e-01
3.099666666666666681e-01,6.793222222222220497e-01
3.266222222222222582e-01,6.040777777777777136e-01
3.227333333333333165e-01,6.091666666666668561e-01
3.178222222222221727e-01,5.896111111111111969e-01
3.155555555555555336e-01,6.570333333333334691e-01
2.045888888888889312e-01,6.460666666666669000e-01
4.344111111111111367e-01,7.126000000000001222e-01
4.373555555555556085e-01,6.233333333333335169e-01
4.332555555555555604e-01,6.534222222222223486e-01
4.204444444444445095e-01,6.814777777777777379e-01
3.153999999999999582e-01,6.015999999999999126e-01
4.599777777777777632e-01,4.322000000000000841e-01
2.022444444444444489e-01,6.672777777777778585e-01
2.101666666666666683e-01,5.469777777777777850e-01
4.283666666666667289e-01,6.615888888888888930e-01
4.220888888888889579e-01,7.079666666666667441e-01
1.060999999999999999e-01,5.817222222222221406e-01
9.523333333333333650e-02,5.952888888888889785e-01
4.279000000000000581e-01,6.688666666666667204e-01


==> Data2/muhateb21.dat <==
# arm1,arm2
8.372045442180373609e-01,1.461738846937242986e+00
1.358069039642882725e+00,1.466461876145756849e+00
7.734619883731632672e-01,1.681583575572623612e+00
9.668442102318297593e-01,1.471468441302658192e+00
1.049078914208620539e+00,1.681009929576145145e+00
1.339710173809623761e+00,1.766703001813470175e+00
1.199418145547741510e+00,1.539978489012472584e+00
-7.567295113516475658e-01,1.488364473959448819e+00
2.756698333916558497e-01,1.712558593384972738e+00
6.971566916919433865e-01,1.381926949992213105e+00
1.135676501361646995e+00,1.573995823170515562e+00
-3.981506128071731210e-01,1.447490294337617778e+00
1.188923143328089349e+00,1.439982868427344131e+00
1.374877670285307163e+00,1.559729429089460773e+00
1.668962908180210425e+00,1.563825408558202401e+00
1.342569187908579265e+00,1.590668625574090722e+00
3.868626787909777986e-01,1.527767672322144499e+00
6.698892359220287585e-01,1.344642072343616768e+00
1.264572696212352465e+00,1.668632254265274284e+00
1.191568390069683403e+00,1.489346015135887713e+00
1.217658885098912513e+00,1.659351878514138567e+00
1.361052209429862492e+00,1.457799172162084211e+00
8.939776312057591268e-01,1.565074961592461067e+00
1.267118673860868849e+00,1.579342660695504552e+00
1.502492298005498217e+00,1.505191502270674997e+00
1.415248403140262123e+00,1.795094631983112698e+00
-6.755026113531447107e-01,1.535638263786055946e+00
9.441591675075774459e-01,1.379210368739897108e+00
1.477744534693847145e+00,1.598762533179123091e+00
1.303070035917670566e+00,1.591327680474507789e+00
1.261974124349166004e+00,1.501413859302196618e+00
7.184460654972039118e-01,1.618047482552257277e+00
9.741754883226859674e-01,1.410785294248595001e+00
1.289452483340314037e+00,1.542758306595135354e+00
-4.397077716916953927e-01,1.433008706670743537e+00
7.376857456460754747e-01,1.382757970970458494e+00
1.508154204503938667e+00,1.441144064017815696e+00
-1.373854289936733697e-02,1.423863374298586448e+00
1.567583236726895812e+00,1.597708756247171902e+00
1.062064853764736583e+00,1.348225672321309299e+00
8.540746400160462715e-01,1.625558276332097929e+00
1.004444281478023004e+00,1.218551752348176809e+00
-4.406957544425574858e-01,1.555598571186663559e+00
6.914168755675857980e-01,1.480753363091054542e+00
1.491889098644957556e+00,1.473537771175553956e+00
9.149611124576338961e-01,1.538484436350757045e+00
2.595712858261408074e-01,1.652733747678926335e+00
7.029440998352115555e-01,1.407463401925618696e+00
1.502535992260521036e+00,1.486302317344078583e+00
1.047302382375565166e+00,1.611761748332808386e+00
1.740530802058217752e+00,1.724749129937821035e+00
-8.626859222408455041e-01,1.616568152915314638e+00
2.260476568179153600e-01,1.543786588461369735e+00
5.937225517803821351e-01,1.619525469059427847e+00
1.325357975348877337e+00,1.551303736280901013e+00
1.290985897887408029e+00,1.433043339139211891e+00
1.539855918332467155e+00,1.621424269888986691e+00
-1.125720884981343373e+00,1.561477594333367858e+00
1.543610649985502015e+00,1.651335181596452317e+00
-1.173385228024463212e+00,1.652734621843489959e+00
9.200760375438984950e-02,1.387493960892995926e+00
1.274150434742882254e+00,1.527750187511539792e+00
1.145426172344216731e+00,1.587884506313975708e+00
1.125249255689351191e+00,1.533681112077151631e+00
1.253692636617638634e+00,1.572550792056265578e+00
1.198536528298986825e+00,1.622636168244158572e+00
1.621059006907948685e+00,1.507633112380751150e+00
1.065256023695600796e+00,1.719332249671220003e+00
9.089875426002721470e-01,1.572567743819476282e+00
1.300954533312139283e+00,1.628873165438574411e+00
1.207991532105482602e+00,1.632118964344112744e+00
6.322332285356588866e-01,1.700827585470320091e+00
7.697918368467907557e-01,1.488758948333436027e+00
1.002884155673824162e+00,-5.323099405472841994e-02
1.428401832943126504e+00,1.580581893425522466e+00
1.557307905819570903e+00,1.666697076153450530e+00
1.544806773450896120e+00,1.563515675519940640e+00
1.509459583783977488e+00,1.575206237807036613e+00
7.897393944063380022e-01,1.539157434472069541e+00
6.880811297739355403e-01,1.539838308175309534e+00
9.623927881269906948e-01,1.432811703664393255e+00
1.017908342417005674e+00,1.564273318413718306e+00
1.273072424401266112e+00,1.365592421807901635e+00
1.283641032179253294e+00,1.550352425166779291e+00
1.560752119696634299e+00,1.611457059309255868e+00
6.940450552498813597e-01,1.445161768521977086e+00
1.341562881058540935e+00,1.392420031414100645e+00
1.493000175829430898e+00,1.598577872120036325e+00
3.086948476003912312e-01,1.467838802004703735e+00
1.541040229885893176e+00,1.513314648650877947e+00
6.124097433615380837e-01,1.433544320010533335e+00
1.077240980816485560e+00,1.635270755407173038e+00
5.937335649472762489e-01,1.399860525018906898e+00
1.708928792144378317e+00,1.783502783733598385e+00
1.501628458782463538e+00,1.471830481961941661e+00
4.856448849719176564e-01,1.638409950602552900e+00
1.255793290644363402e+00,1.491494976016032759e+00
1.318340129958791795e+00,1.565438532443222508e+00
5.841269353541548304e-01,1.377812664849479951e+00
1.404504343346433259e+00,1.648873334093553078e+00
5.973194460412887263e-01,1.574921502908417148e+00
5.532428403657820848e-01,1.678110759842049715e+00
-3.631952368981422596e-02,1.428688948351453103e+00
3.076338464697671582e-01,1.573530329082883927e+00
1.293919504871957615e+00,1.511268831840508531e+00
1.636985416031340623e+00,1.779606601563770596e+00
3.755053357700158245e-01,1.431721063169486996e+00
1.182320922245077455e+00,1.654306626770345900e+00
8.075329947043947687e-01,1.598190957466167239e+00
9.761245375571674099e-02,1.600059020886236416e+00
1.270884379999414948e+00,1.492637769751823162e+00
8.590641981273414718e-01,1.508701476095172689e+00
1.737247134990861641e-01,1.442791820405675551e+00
-1.387430952310464871e+00,1.477301808741024791e+00
1.502423192722582179e+00,1.583039604480036111e+00
-1.312229568043803196e+00,1.420746951704561445e+00
1.108207446414772424e+00,1.466587116865464724e+00
1.342863986270126375e+00,1.515354491475417342e+00
1.458672983573267468e+00,1.632564160204193149e+00
1.466658388404017854e+00,1.630413621891714460e+00
1.211010595011612345e+00,1.443726668023564530e+00
1.489946414426292609e+00,1.525446964614501910e+00
6.815187965103784995e-01,1.545904827566021877e+00
1.054270273795816060e+00,1.497104921284509338e+00
1.026423060952876165e+00,1.488720962378688784e+00
8.937486838435129144e-01,1.579501541139400222e+00
1.084649892078351385e+00,1.598646480499232192e+00
6.634222751414760033e-01,1.513575628738364376e+00
1.121688311227612367e+00,1.433854745351998750e+00
1.312906083181397676e+00,1.534479981068579635e+00
8.596793553583900183e-01,1.487263987555429878e+00
1.360356108972035294e+00,1.519647242948806820e+00
1.202106502746604910e+00,1.470935023400092634e+00
-6.623076871705262381e-01,1.559310676830800935e+00
1.512619188440678775e+00,1.630151549454779802e+00
1.133819024441400147e+00,1.484041579236097474e+00
1.376725561000185838e+00,1.528059354484515353e+00
1.044179917353648790e+00,1.387337643424352285e+00
1.171739958418859029e+00,1.476918949683972970e+00
1.091482973637283971e+00,1.587664994592892453e+00
5.032988996927283409e-01,1.421988909252462019e+00
1.434755075373461919e+00,1.447752197648555672e+00
1.379078124998568855e+00,1.571774672889858282e+00
1.263128239969438571e+00,1.766404004139729755e+00
1.279238292928157605e+00,1.606570084379535412e+00
1.093441386846278007e+00,1.368859279106607429e+00
-3.180652942198408661e-01,1.702585835755596078e+00
1.359382538774645655e+00,1.724809389127066828e+00
1.046968965273184393e+00,1.296535629658281286e+00
1.380396944334928211e+00,1.548178932331186974e+00
1.289036902702104914e+00,1.172362325610772249e+00
-5.966704562293306813e-01,1.510656843208455946e+00
7.926080165202944450e-01,1.532132955641145822e+00
9.332072616622710814e-01,1.502046363691762476e+00
9.283016963853203407e-01,1.495624077269448682e+00
5.155276559537710357e-01,1.331949856005140598e+00
1.028754487825240371e+00,1.604759856305543630e+00
1.694282924930935463e+00,1.734015145194123919e+00
5.382131280465174417e-01,1.680700233283451528e+00
1.237743146938417693e+00,1.437123637864460068e+00
7.804854079024019509e-01,1.598580320976567215e+00
4.341136242123697642e-01,1.569794100752201382e+00
1.138546064906249988e+00,1.502095278753068142e+00
1.092045550216194982e+00,1.572093169639493970e+00
1.003705637702999809e+00,1.447911785777981519e+00
8.780101555330239727e-01,1.460096708230413043e+00
-5.697373661575261261e-01,1.598561916234693125e+00
8.806219198093490075e-01,1.532347915782494407e+00
1.297597942796709924e+00,1.612090925191244306e+00
1.045870225436414280e+00,1.532688251786723077e+00
4.678628235755172837e-01,1.652345187036164287e+00
1.496787652703499116e+00,1.785332015437678388e+00
5.979863290181657298e-01,1.503903114310070066e+00
1.004616308489959309e+00,1.360985087595427023e+00
1.609285041720287301e+00,1.548642999544349808e+00
6.307282910307634438e-01,1.482846340021630960e+00
1.007760890386304231e+00,1.534818938632645624e+00
1.010879662933671375e+00,1.573485897467329364e+00
8.812050758044138732e-01,1.626320214860933033e+00
1.072914066221958063e+00,1.613272008298911597e+00
8.989738674335959745e-01,1.581293317414792732e+00
1.570289361183812682e+00,1.579146947220443353e+00
1.637712350283917928e+00,1.541444336592183273e+00
9.471833808495764284e-01,1.648145863077319362e+00
1.477696944684919966e+00,1.711529009023771808e+00
1.289832579670448620e+00,1.378921173206628881e+00
-4.367922442818376050e-01,1.441149293446431390e+00
-9.191474885843985143e-02,1.634746592033804680e+00
1.691478535133980277e+00,1.513716921204410593e+00
1.294175538630400579e+00,1.481426819215666324e+00
5.437130161722001365e-01,1.541147500287946004e+00
8.328882071464955850e-01,1.497571376859700543e+00
5.145605283802557883e-01,1.623309972001943047e+00
1.125225461718039277e+00,1.415025103155140185e+00
8.530266813040745522e-01,1.395584574410996037e+00
1.106652816356228808e+00,1.615867714185589277e+00
4.444478148297342224e-01,1.568702660326310117e+00
1.195084241285402360e+00,1.620368376549112588e+00
1.333477002406936229e+00,1.515022553573989628e+00
1.370905970067772817e+00,1.378714983483198653e+00
1.246314581841401647e+00,1.391733522037289950e+00
1.463197870069627538e+00,1.359844321213373508e+00
1.054723571385488334e+00,1.503080134597185813e+00
-5.099947497020280718e-01,1.548565723551112772e+00
1.219989112282837240e+00,1.538094239323244405e+00
9.457273273019797255e-01,1.601696959076123861e+00
1.561451331199995129e+00,1.576910125828099529e+00
-4.639190102053938336e-01,1.549461680122210749e+00
-1.161131488044973681e+00,1.384727614841453569e+00
4.535606397330063100e-01,1.531431881003040063e+00
1.137221010219739759e+00,1.666607055375568303e+00
1.080675791508435735e+00,1.690037922692965822e+00
-5.358058457726778689e-01,1.480850559453858573e+00
1.152531234235194102e+00,1.419894761612009892e+00
1.180084280737042635e+00,1.731978063733168538e+00
1.102002723171487952e+00,1.491941907340345486e+00
-5.593103450973954116e-01,1.547792044654975330e+00
1.391326513229337758e+00,1.611537808740747479e+00
1.382645572062402461e+00,1.592080034000021405e+00
1.743091415717731962e+00,1.716341434577463687e+00
1.241293905012209819e+00,1.641789803912068635e+00
1.120462628414358619e+00,1.597678820847701076e+00
1.292832173607629809e+00,9.734068202372453404e-01
1.473374798600989966e+00,1.584633787913019454e+00
1.509283882650581110e-01,1.550566563339637494e+00
6.764428033879832380e-02,1.262260506352606226e+00
1.236216246544087127e+00,1.443971579953335027e+00
1.415748880927659270e+00,1.447998956577257745e+00
-2.606531596630031755e-01,1.458632914578900097e+00
9.078988051904990364e-01,1.591429563402293912e+00
8.596003730929304698e-01,1.431983932492203238e+00
1.576393338788508292e+00,1.590157934182020005e+00
1.552582212301877540e+00,1.490021353378877755e+00
1.545379240703055990e+00,1.607374925423244338e+00
-9.122954874196893549e-01,1.401659194985553469e+00
8.604427636657069334e-02,1.423813991526286626e+00
7.531084393153464340e-02,1.538906673030663974e+00
7.613309514501658271e-01,1.421187077259217668e+00
1.643659617406718620e+00,1.740956492460801197e+00
1.407404563608905423e+00,1.697567083921760256e+00
1.068695389646414862e+00,1.382948554494636051e+00
1.858422164851368796e-01,1.478957538291584717e+00
2.430313243519899857e-01,1.536662513122672546e+00
1.187764192259553209e+00,1.847976088809933692e+00
1.098688412837885542e+00,1.492289254590202230e+00
1.235038338659981028e+00,1.594120480128897066e+00
6.253251817117164713e-01,1.550390540875075107e+00
6.819743938670121963e-01,1.376146608390558468e+00
1.257375250947228684e+00,1.027894977371413443e+00
1.444677193026411732e+00,1.578468973487351379e+00
1.466384193639150846e+00,1.397158166229314213e+00
1.350801540203913520e+00,1.596266041068006292e+00
1.092306491797862433e+00,-6.337232943073731195e-02
5.271281396509297501e-01,1.504125450043985790e+00
1.410326499361777897e+00,1.498219264556223340e+00
1.422320208878096626e+00,1.445095508715152910e+00
1.498680093317202422e+00,1.700079259087683425e+00
1.710900348291301221e+00,1.575302437989215543e+00
6.182022171569157010e-01,1.569394477236281782e+00
1.295997892130911655e+00,1.602148860093292271e+00
6.707614277312474727e-01,1.540748765104240636e+00
1.322088350108351129e+00,1.574225475873099134e+00
8.296995790110888169e-01,1.507358756021548007e+00
1.138812062363802724e+00,1.603031838604542569e+00
6.641147696358169483e-01,1.433538949745002178e+00
8.585124564415187454e-01,1.488362539473733204e+00
9.210514299753478351e-01,1.675257053323352174e+00
-8.441402579031862530e-01,1.566552357060974954e+00
1.251314686105711171e+00,1.480982056560126603e+00
-7.741980590242637517e-01,1.577482524814537435e+00
1.017872010713689324e-01,1.540215259897558031e+00
1.257754671673633862e+00,1.455057288896289380e+00
1.244053833529279451e+00,1.644035952366437403e+00
1.320941697191099662e+00,1.503676446928235100e+00
1.562776557043038750e+00,1.690684243793192376e+00
1.103227593325605493e+00,1.715540757007421035e+00
1.174693352750612707e+00,1.713946836343823055e+00
9.432658118792768276e-01,1.505288348582468627e+00
1.187892831286300410e+00,1.476698497350838135e+00
9.002675917075277923e-01,1.513939054368696580e+00
1.504480702168990325e+00,1.770823920423593822e+00
1.164271467330130427e+00,1.468291356309591400e+00
-1.173908648141871680e+00,1.587677344480589170e+00
1.438596707990220436e+00,1.673933399184429849e+00
7.521600547163817541e-02,1.380747144562534778e+00
5.826347441926520432e-01,1.570095891811752242e+00
1.259701955044686184e+00,1.483781181210707567e+00
1.061853176103338514e+00,4.783413218836549130e-01
7.070706290638897329e-01,1.502052331119872131e+00
1.362558473596209074e+00,1.519843837770080475e+00
-3.997788380160005595e-02,1.513256365675271331e+00
1.242644850002829093e+00,1.472315365743371629e+00
1.504885508860617227e+00,1.553611390777448031e+00
-6.693064600585841850e-01,1.694534796549181044e+00
1.460437858989956261e+00,1.500624458692267682e+00
1.485783366064137301e+00,1.429444501518400967e+00
6.551413554293030739e-01,1.440231516539237644e+00
9.634481593177027792e-01,3.148207553854519003e-01
1.703889849548824831e+00,1.539353235566168321e+00
-1.988557182761122810e+00,1.387738843245056808e+00
-3.729481760585824923e-01,1.652859477748745753e+00
1.612020361465603457e+00,1.462306022084552071e+00
-4.976304479407472336e-01,1.606917932542639038e+00
9.492285790348855556e-01,1.525886640081265622e+00
1.309003100493386196e+00,1.580539122718560785e+00
1.555957948559659965e+00,1.554846345131737140e+00
1.323825165934525927e+00,1.381945455126070810e+00
9.788564145564795371e-01,1.529368469904029970e+00
1.310213549505332198e+00,1.500206671672679626e+00
1.092792425591749828e+00,1.530815548529331327e+00
6.881027578702662018e-01,1.509277068867655780e+00
1.130199109877778163e+00,1.508354861280519987e+00
1.285280974060756254e+00,1.448396088730965925e+00
9.087936507643425976e-01,1.537511884905267578e+00
5.246174843527242615e-01,1.350979168121580809e+00
1.470216201021991687e+00,1.591434985216283016e+00
1.000121988630329861e+00,1.700958656214782927e+00
1.367548149098506416e+00,1.460138706223900629e+00
1.196791220043735837e+00,1.598680874575030497e+00
1.329007038702026300e+00,1.582672643182321703e+00
1.237756230405669067e+00,1.836231838667397920e+00
1.210230749568224073e+00,1.549486807298505298e+00
7.809946835679868471e-01,1.565133795442645193e+00
-1.537959814850238027e+00,1.486645934077780451e+00
1.832299150392754372e+00,1.805245192855577940e+00
8.655879658551183242e-01,1.519492477746646975e+00
1.110872878305798617e+00,1.672967505980209380e+00
6.041960400322831520e-02,1.513570869574185851e+00
1.476605579810054358e+00,1.613247256484010128e+00
-1.693781793097137722e+00,1.393546835726194200e+00
1.176981757219928149e+00,1.521537684820938985e+00
1.369238582406935745e+00,1.603651743095699356e+00
-1.227559031066841388e+00,1.348598735885556232e+00
1.304468800587590405e+00,1.550394777397348989e+00
1.234781591349998875e+00,1.676972986593096238e+00
1.518808106627174137e+00,1.643175540622362707e+00
7.384280757453717259e-01,1.525779432399710700e+00
1.487389716458897393e+00,1.268247503682373711e+00
1.182412966005260024e+00,1.296925613724084769e+00
-5.409497344475227010e-01,1.520250748599090151e+00
1.629229869803003439e+00,1.674718655974881898e+00
1.275695333974363188e-01,1.587515396759599406e+00
8.632854182534547283e-01,1.292710115812858884e+00
1.567835018357662813e+00,1.654579880884221144e+00
1.045931968694623126e+00,1.438168042301917415e+00
7.466406587906916359e-01,1.546111303673054271e+00
5.773296351082488620e-01,1.412190658377887154e+00
1.112802305772877975e+00,1.428316215767913899e+00
1.360052810339039908e+00,1.520265673794574335e+00
1.209110970531846574e+00,1.380137999825684414e+00
1.368293824161815442e+00,1.412668140908133640e+00
-1.809017002317906853e+00,1.459367639677000561e+00
1.096354190933244155e+00,1.570522872898384215e+00
1.152611774878735007e+00,1.583414636300909617e+00
-2.418608206949640405e+00,1.429006772961562088e+00
1.478618364652115380e+00,1.518022659275167108e+00
1.063908324111024317e+00,1.652477970406702079e+00
9.699889145731830364e-01,1.349061607352074033e+00
3.775526218759260866e-01,1.594900192896771873e+00
1.546969411236975400e+00,1.606876485688786715e+00
1.232772362447133396e+00,1.545110046546929849e+00
-4.586389132147541958e-01,1.715863712585098622e+00
1.545800606037179836e+00,1.502062505729475195e+00
1.375868529725771783e+00,1.480906142630266986e+00
1.111956006060205615e+00,1.489092175610223334e+00
3.719995331491273705e-01,1.581696905749373938e+00
9.820379231279350307e-01,1.558837822287300723e+00
-4.156734676397929040e-01,1.595470166406944168e+00
1.294788206073061554e+00,1.494089451385417711e+00
1.249440539436268427e+00,1.531733177371641164e+00
1.189552109631147214e+00,1.437344571953845351e+00
6.765000528352468345e-01,1.600631938224441830e+00
1.506680917298157674e+00,1.591099523152322837e+00
1.304559356619200972e-01,1.480705936503052822e+00
1.248957155956422538e+00,1.534405620735008524e+00
1.384149872635583645e+00,1.464779835058129587e+00
7.843744525571796355e-01,1.560980382394381749e+00
9.695386626400477326e-01,1.607285973976727567e+00
1.259762855007144911e+00,1.448893622403231607e+00
1.213527109212356514e+00,1.635890332095679689e+00
1.079492052325506046e+00,1.418090018792595108e+00
1.225558092091229234e+00,1.736143550843475269e+00
-5.200638623649164183e-01,1.450052943831228403e+00
1.379953982010540425e+00,1.656180135235707063e+00
8.926282599417807440e-01,1.425096009257740048e+00
7.360467079675636626e-01,1.589723806576515797e+00
4.059141286930481041e-01,1.741370504387655282e+00
-8.226227092254294604e-01,1.346995067497377629e+00
9.775225647828420517e-01,1.411177530886476905e+00
9.237397694089617417e-01,1.686938643822767592e+00
2.372815036990459370e-01,1.677272481350316813e+00
1.396735475724875997e+00,1.412322551952326366e+00
1.301170228374875837e+00,1.667551767020460929e+00
3.721288962146859225e-01,1.510260253462553770e+00
1.296237557871528168e+00,1.737791314556373923e+00
3.947675711379089458e-01,1.369193437671119229e+00
1.201166482982286787e+00,1.652199556544848624e+00
9.962153611036341783e-01,1.615169937949342938e+00
5.709820099425472195e-02,1.632114380750732119e+00
1.395989342255027132e+00,1.567811800881367512e+00
9.526503071066594330e-02,1.372141897771885777e+00
1.499448154375176534e+00,1.525960185468838270e+00
-6.227762046987834754e-01,1.318297783708040072e+00
1.510410372577374316e+00,1.596645445931473395e+00
1.089205199444452044e+00,1.536538602266054321e+00
1.391677209330421938e-01,1.445190737223514654e+00
3.221533304249491469e-01,1.467233082795489807e+00
4.424722033794117326e-01,1.505707279266348175e+00
1.599377220867834071e+00,1.561901386288089943e+00
-6.336940605696607109e-01,1.624154335401696736e+00
1.160540964400743835e+00,1.314584164008907985e+00
1.200705812091249047e+00,1.416061316744513077e+00
9.933285689933478713e-01,1.448982134105592179e+00
1.175584785033875201e+00,1.585266036386880018e+00
9.867139468494882104e-01,1.418893186084241309e+00
1.100960744156242122e+00,1.358570083333809242e+00
9.919762141284440560e-01,3.949476828371389914e-02
1.281781717272463039e+00,1.538793927653886007e+00
1.046122296113639827e+00,-1.063929080801613081e+00
9.190326530179769859e-01,1.414119782878488829e+00
1.177095622412231979e+00,1.684673219996472682e+00
-4.967248278034057662e-01,1.552182905617516706e+00
-2.274337240769077340e-01,1.481210110061886187e+00
1.333617765845448222e+00,1.608264257345944914e+00
-3.162432239712388293e-01,1.435375022598415207e+00
-5.055262398205855323e-01,1.444022569415880586e+00
1.214001332730826332e+00,1.613499181528136761e+00
1.399693887392906344e+00,1.541800891464185197e+00
1.464867503246456426e+00,1.708567993057632073e+00
3.401013601798422714e-01,1.616720975267371685e+00
9.359945505137801103e-01,1.598367462706808073e+00
1.422059222404852719e+00,1.480526920209211061e+00
8.204536303304762468e-01,1.595380857866894209e+00
1.478547545117211204e+00,1.576970361596347958e+00
1.129341938888756225e+00,1.472370824624307684e+00
1.073913357589437290e+00,1.367987637784092714e+00
3.581854908609825583e-01,1.580067559727449167e+00
1.449615021722109987e+00,1.406178409872946178e+00
1.222010346375710377e+00,1.362143668498997151e+00
1.322167902781878013e+00,1.584802974774154105e+00
1.697355484544727844e+00,1.695169146746738464e+00
-6.732197222709576101e-01,1.393433118232191514e+00
1.492533339476610710e+00,1.584543824560520786e+00
-2.092587853804634523e+00,1.255082900965267756e+00
1.112053796908748726e+00,1.437200228492546916e+00
2.311458571755475311e-01,1.571788292416323563e+00
1.324462012903183883e+00,1.621356075489091442e+00
1.285448252241699230e+00,1.537679358942687591e+00
1.136407285478901574e+00,1.375382110265331415e+00
1.815012327603567233e+00,1.657199644030882046e+00
9.957456437179901254e-01,1.531480895133451092e+00
-1.362839393059511739e+00,1.692477705545864408e+00
1.514015432783140547e+00,1.695006132605765936e+00
8.495948445286127804e-02,1.351700526686526294e+00
6.021125813808614335e-01,1.370757146966645745e+00
9.811818157380234329e-01,1.399196091900648309e+00
5.350069966041716141e-01,1.634518719554337585e+00
8.784374730615925886e-01,1.488995434097990289e+00
1.229476644612355729e+00,1.580538776299212467e+00
1.180045065381042146e+00,1.499636077956499003e+00
5.369989192450430604e-01,1.358910865550193803e+00
1.012491041106207579e+00,1.563670439125201206e+00
1.471659796673184584e+00,1.562042636867866374e+00
-7.330292484365574790e-01,1.404971829149415763e+00
1.516121450749564392e+00,1.658057084837324613e+00
1.142345890218139814e+00,1.604504908211704661e+00
8.463411244458545202e-01,1.499835147743697306e+00
1.360754206886057860e+00,1.569018331946261391e+00
7.843016382527305819e-01,1.435009509470981603e+00
8.983693132883741050e-01,1.587784533494720041e+00
1.077794336506063377e+00,1.552442409911553023e+00
1.049611885220635088e+00,1.605601321971514839e+00
1.423465062311710883e+00,1.651380031700463658e+00
1.276639214194373206e+00,1.573568756011436198e+00
1.171613381553236799e+00,1.557780699557834714e+00
1.440225760898386831e+00,1.776792421577132020e+00
1.538309157849279796e+00,1.741225098783514280e+00
5.537585376035303319e-01,1.478446652937232875e+00
7.713896233174989403e-01,1.407244767986923328e+00
-5.574664859813536211e-01,1.437070276123686208e+00
1.503840571349359223e+00,1.523713712089034944e+00
8.280579878114227022e-01,1.547460220613632309e+00
1.323847391069559176e+00,1.516121667682336138e+00
5.712788345536272683e-01,1.438049617343370334e+00
7.618641327200970093e-01,1.569335185925363030e+00
1.179790255300377844e+00,1.413362103003749315e+00
4.426647084543360866e-01,1.447748118908996462e+00
1.175140927856209938e+00,1.390837071006137293e+00
1.350102086039217664e+00,1.590943423045231730e+00
1.282878401102750976e+00,1.442535170395211175e+00
1.060306291793052580e+00,1.443232109835479227e+00
1.478523910330675761e+00,1.607427793727010279e+00
1.611974438972639811e-01,1.455970969097510892e+00
6.428768072231410002e-01,1.500091155742863336e+00
1.451882072115241673e+00,1.591353916533987389e+00
8.548905015763776927e-01,1.530068540937348232e+00
1.396016676471210527e+00,1.609851419118449423e+00
7.796346830334046629e-01,1.407406505555796494e+00
1.714959997934149660e+00,1.761832831513712394e+00
-6.809582143796832909e-01,1.551576081711385724e+00
1.421476260272428904e+00,1.687299359958280842e+00
3.241708878385043402e-01,1.407434299431566949e+00
1.575166143555710718e+00,1.774929757005470954e+00
1.228718487077434141e+00,1.649840653723348094e+00
-7.233147548550289407e-02,1.365579690783097933e+00
1.267064974888340689e+00,1.714445930240891869e+00
1.339029489536816442e+00,1.668709900000707513e+00
5.701667399667467162e-01,1.539468455053959461e+00
-2.502017067116045990e+00,1.419116635716028085e+00
1.259442762408572669e+00,1.614286387900841779e+00
1.222899450173526414e+00,1.496424952244321593e+00
1.435066412787515233e+00,1.509531455378813503e+00
1.182846209411898997e+00,1.398916528781703583e+00
1.181853800168328750e+00,1.503642060702840011e+00
1.467932934951027057e+00,1.489984120610274410e+00
4.556436663914469332e-01,1.588948244724473158e+00
2.367197196798266345e-01,1.596404482028397354e+00
-2.836942389770529260e-01,1.468402820065448422e+00
1.250755968832169662e+00,1.549436127778319960e+00
1.460930326923765454e+00,1.509467924115583948e+00
1.505382159453428459e+00,1.453243698110978865e+00
4.510305063667660042e-01,1.534171498686709212e+00
1.621990752599229646e+00,1.772487149433787268e+00
-1.077376317304393538e+00,1.271517019454293518e+00
1.613105447106586571e-02,1.461638778966252383e+00
1.551868556957123113e+00,1.718647189548300425e+00
1.392915017406453737e+00,1.618335101706386281e+00
1.130128310682903647e+00,1.536153618490022188e+00
1.364397423792490294e+00,1.646925176967380278e+00
1.026158319324310675e+00,1.463229644908430105e+00
1.350301311831875184e+00,1.339537986717916462e+00
1.400732828289870557e+00,1.554755025460057505e+00
-1.071530944639005556e+00,1.633622558159997462e+00
1.014460252431916176e+00,-1.096231164889295062e+00
1.236817653032890485e+00,1.445542164190258383e+00
1.259219193409320869e+00,1.587303259319249094e+00
1.188738610748346858e+00,1.178592367932183249e+00
1.314543804053682319e+00,1.704176950765698528e+00
9.876224702730153071e-01,1.486396852201925523e+00
1.454917600778329767e+00,1.698162385576017730e+00
7.799402733609337446e-01,1.538703219992539228e+00
9.627500171329843592e-01,1.323687154959334755e+00
1.017100262195936633e+00,1.575887765070565827e+00
1.660670585547333600e+00,1.817384765850023065e+00
3.124899459424753112e-01,1.609924356610057172e+00
1.009788763579141602e+00,1.658645291790033394e+00
1.720996081217649909e+00,1.863940397425760898e+00
6.401500686825546405e-01,1.709309836855752884e+00
1.320951733603655365e+00,1.444992229763166991e+00
1.074342455577871780e+00,-1.152458740942901461e+00
1.143732059884531305e+00,1.636393781114153789e+00
1.461167988218239344e+00,1.639534750214795444e+00
1.326788681475219889e+00,1.406591014328793632e+00
1.348457234679459216e+00,1.612121813074529397e+00
1.188346769535625569e+00,1.534189840347048417e+00
1.504359828446817815e+00,1.688074846139138829e+00
1.620699894313442968e+00,1.812717812648414917e+00
5.410883376339675754e-01,1.609355904280187932e+00
1.215805634477411079e+00,1.473439423357427280e+00
1.072519615925669356e+00,1.632823757375776230e+00
7.605192968393745812e-01,1.698626248675205730e+00
1.278283007949778005e+00,1.412038246287037779e+00
1.331314936650699554e+00,1.387884977491657290e+00
1.430267913736786412e+00,1.462532996000772911e+00
1.267674116739794465e+00,1.313067743365854412e+00
1.294151921463104316e+00,1.554543282649856861e+00
4.690700690110459758e-01,1.657013166365837842e+00
8.885751399970064357e-01,1.800091999846035407e+00
1.755150925931910078e-01,1.439662140232848442e+00
1.274738332850749334e+00,1.644446295276898562e+00
7.673696294791267913e-01,1.438316745187612433e+00
1.041331448540419480e+00,1.522900860427402803e+00
1.288493288019918470e+00,1.474013614432810870e+00
7.826130390024522709e-01,1.519865128925434572e+00
1.117064017553428990e+00,1.636502141595105764e+00
9.333898579359850567e-01,1.581924295540196423e+00
1.401639858218215462e+00,1.644353335649413994e+00
1.259247836623606620e+00,1.609081081412898406e+00
1.340832964613831724e+00,1.586081214360522518e+00
-1.671307687891518290e+00,1.405729624780999831e+00
8.470483691752187516e-01,1.463699675745650408e+00
1.515449531328403099e+00,1.672193513343179117e+00
1.180890748446716598e+00,1.537534427623966859e+00
9.052115992653335663e-01,1.469763350156754189e+00
1.492024415378503388e+00,1.615226553882654903e+00
1.190367816016359326e+00,1.465815963978604586e+00
1.139286136992542664e+00,1.576888345596995533e+00
5.861285270289966487e-01,1.477407530619241349e+00
9.447619483711758859e-01,1.500459349069207082e+00
-4.726086717056849906e-01,1.562748718286797844e+00
1.485099664245931539e+00,1.509712557227495644e+00
1.290225920457232389e+00,1.627187236747046128e+00
4.191598129627815972e-01,1.618535912168869606e+00
1.296062966457779186e+00,1.478540294411540001e+00
1.236627096501175860e+00,1.562412046189208814e+00
1.556107167961197746e+00,1.737265195651269689e+00
1.108362365501470936e+00,1.603043284749555042e+00
8.759426420377873779e-01,1.562004661597754973e+00
1.307367105742699209e+00,1.629804878642021837e+00
1.476680373594438045e+00,1.568610822668579097e+00
1.355926484592809622e+00,1.518511797400532437e+00
1.589355272194628854e-01,1.458291777138064127e+00
1.581739717722259408e+00,1.753956100025952036e+00
1.468997608832586899e+00,1.652600127445630562e+00
1.189264636037291378e+00,1.633393490905645118e+00
1.723000913589548766e+00,1.676082023633087781e+00
4.216239961164375827e-01,1.625294931213683070e+00
-6.387006896217013452e-01,1.546124803573393214e+00
8.614172116887384156e-01,1.343973254273947759e+00
1.366113698231441465e+00,1.498882446828927018e+00
-8.193719008416798788e-01,1.477114618046743377e+00
7.111526778303267626e-01,1.541395620123940713e+00
1.177851793945980940e+00,1.565718096981485896e+00
-7.423512228002434599e-01,1.429415651320266267e+00
1.177628074263628477e+00,1.512322198820855057e+00
6.200168592314281302e-01,1.486694619944955997e+00
1.266124064624027934e+00,1.694434424043104848e+00
8.803000205651092536e-01,1.578867846452321144e+00
1.467695510645406376e+00,1.539831003690551370e+00
1.330721713665889094e+00,1.574795562773381397e+00
2.502674951743066867e-01,1.627368352363750992e+00
1.577758770212144945e+00,1.465078894348807337e+00
7.905274501969795642e-01,1.487703399608408805e+00
9.411653012231588900e-01,3.171780173929616975e-02
5.983992998986158440e-01,1.614330757727191923e+00
8.701172767363072325e-01,1.549338806503464339e+00
-1.347359030083270293e+00,1.612389929801734567e+00
3.895923739774621586e-01,1.601513904848944403e+00
1.644896248758592527e+00,1.601654279559142413e+00
4.430749298918029710e-01,1.458065273337656675e+00
1.122173661013307733e+00,1.571085719019220894e+00
1.102023086766095616e+00,1.616154783299422970e+00
9.684873651137428929e-01,1.647435200492880725e+00
3.551852746637497726e-01,1.461609035254625155e+00
1.430750707281677636e+00,1.712279745411312337e+00
1.059672226542223816e+00,1.647855955209549528e+00
3.714462188374794693e-01,1.493273236166566598e+00
1.505194970893493522e+00,1.597835908305826891e+00
9.338627896296403108e-01,1.646828039765322549e+00
1.242726846287071751e+00,1.495692260071979307e+00
1.307329742826400798e+00,1.522699644708622735e+00
8.848413892862270202e-01,1.543238720755838678e+00
-5.970883502245730723e-01,1.363449124943197477e+00
-3.840225581612720651e-01,1.582700638898530299e+00
1.305716637319988882e+00,1.667940171483720091e+00
1.369035347329477403e+00,1.456730865813395726e+00
1.132473342373186087e+00,1.605903183340402052e+00
1.514593745558054483e+00,1.521441554127715312e+00
1.563372590241125515e+00,1.701765371086818579e+00
-6.896630751987793406e-01,1.674868027998940967e+00
4.392011176729261335e-01,1.540957206760554143e+00
7.408304610791895950e-01,1.628425580667420158e+00
8.029602743064960801e-01,1.609646457034362044e+00
9.086267926705179354e-01,-7.575631504148404582e-01
8.144642081786396259e-01,1.510661637921433487e+00
1.073339647277141484e+00,1.517605238337547124e+00
1.211195269219719206e+00,1.717220659967107155e+00
5.800061998278216446e-01,1.411836962956048103e+00
9.778729343591442413e-01,1.461492425586689015e+00
1.063364169791182423e+00,1.550918534087059486e+00
3.673602905872652702e-01,1.649684265552533446e+00
1.337667686830775526e+00,1.501189916515847766e+00
1.334383919760544490e+00,1.388466239807338853e+00
1.033009432930781735e+00,1.503868863586976357e+00
-2.304072794223443743e-01,1.415283305007207781e+00
1.314416268208548733e+00,1.642119546837158550e+00
1.772298264825072689e+00,1.566003945426352573e+00
9.883206726254414320e-01,1.530322179327550991e+00
1.190543700075534783e+00,1.644908556418685164e+00
-5.082513013353611164e-01,1.556196460768699774e+00
1.360784234254966085e+00,1.479943598546058059e+00
1.534090784295777610e+00,1.610911922227959758e+00
1.311443995755994241e+00,1.549587657206251468e+00
1.455870487841274930e+00,1.787421600495644025e+00
1.362251558770908755e+00,1.498945794094538542e+00
2.135391910987206043e-01,1.516805057983585447e+00
1.476925756382943433e+00,1.581499662759274560e+00
1.443856301181398294e+00,1.381244054062066295e+00
1.164164471238757770e+00,1.469943999674128587e+00
1.254828335274587481e+00,1.508030782506350365e+00
1.231014377073551103e+00,1.565486575965251426e+00
1.133281961476472866e+00,1.399724225164267422e+00
-5.194778879438670671e-01,1.486836651637098994e+00
1.084727547727493135e+00,1.512569538411270065e+00
1.578646837880488096e+00,1.792649621920864078e+00
3.630233685010400557e-01,1.360899430083623241e+00
1.511038312238980552e+00,1.671556373976805787e+00
1.281589722039970347e+00,1.352655064731500989e+00
2.698427267671886232e-01,1.530405234472637543e+00
1.114160088502033297e+00,1.608419699840068606e+00
1.279168299068786041e+00,1.469513634832261495e+00
1.361445225007972493e+00,1.620383767218218196e+00
1.253661518476832715e+00,1.568938066182797408e+00
1.217789505112828907e+00,5.237900415568612633e-01
7.017851426830635786e-01,1.398800079382590100e+00
1.482142530295202043e+00,1.620571920913268293e+00
1.388704235338396709e+00,1.389239720505105691e+00
1.238495828858501957e+00,1.473226553532018812e+00
1.324110423991214924e+00,1.575964957580311854e+00
1.316317397415746937e+00,1.550707166762265832e+00
6.715819251586674365e-01,1.434367284817763988e+00
1.263865777874572327e+00,1.636822359455922138e+00
8.998295801563335194e-01,1.571575578880991531e+00
1.377655771259054251e+00,1.417821740665289099e+00
1.245621219475206765e+00,1.628949529931685625e+00
8.098786862800579911e-01,1.481803488642779110e+00
-6.519855287465166072e-01,1.534993041101114564e+00
1.057104706105974845e+00,1.637678379697237840e+00
1.584853449140884996e+00,1.713379181492896475e+00
1.270378031511531836e+00,1.624485281200926057e+00
1.171440977286324348e+00,1.694154012966208045e+00
1.152308329242011542e+00,1.701734996530073207e+00
-1.674108852728851959e-01,1.529306886448095870e+00
1.465852854502168512e+00,1.646418249409286494e+00
1.420448183878373349e+00,1.648474695582778482e+00
1.111514309718193871e+00,1.599171496860432473e+00
1.085412669654390427e+00,1.639000800346020581e+00
1.040690340152377491e+00,1.432521102018619263e+00
6.756909065135265902e-01,1.603646365955583741e+00
9.239613781064277553e-01,1.666185706551929879e+00
1.633595745321846371e-01,1.442879370935232997e+00
9.688182638423152859e-01,1.505577618450724575e+00
1.101319855726008878e+00,1.602543085780560039e+00
-4.214026921186331265e-01,1.553422336061953901e+00
1.830554801234149043e+00,1.531551341749616491e+00
1.170872032169379739e+00,1.565469489668334546e+00
1.101203847967383576e+00,9.738299796525615726e-01
9.808017830991758168e-02,1.516619030498245202e+00
1.396391502175656552e+00,1.610816032227515793e+00
5.350965848980988593e-01,1.451226618287117631e+00
-4.006934606216857597e-01,1.398010111361799090e+00
1.358292913249322442e+00,1.633238891738770349e+00
1.490535670091181597e+00,1.513032842833596847e+00
1.196783023756024411e+00,1.712198326999099240e+00
8.583932800634073157e-01,1.485043029776019097e+00
9.280721839137237028e-01,-2.205999529625929600e+00
1.239599761552401036e+00,1.585178313102317160e+00
1.052298358218404672e+00,1.597805327187185265e+00
-1.570996643694696937e+00,1.356037773719307671e+00
1.006207720311723453e+00,1.498770530868412054e+00
1.197095080440349735e+00,1.461516797994448780e+00
1.235725838170230295e+00,1.569436189107419333e+00
1.726399006868910790e+00,1.712358682795516840e+00
-1.602449447551177908e+00,1.487279612129542627e+00
1.321103817650632894e+00,1.548813413334808819e+00
9.303012273428482581e-01,1.648339511441295757e+00
7.961224751204910577e-01,1.614584427181723791e+00
7.916638753169206177e-01,1.647500537923576536e+00
8.778277779755544463e-01,1.574193044224900362e+00
1.397177904589866904e+00,1.652600393834743997e+00
8.245452087576914391e-01,1.587587178441558500e+00
1.306157181976753900e+00,1.598586407416762611e+00
-3.972847438851123680e-03,1.411126288742447388e+00
7.648582812877185999e-01,1.380085961345161705e+00
1.246761028458634124e+00,1.554920018394573944e+00
1.152651844225520250e+00,1.532314126401925325e+00
7.108807852090130996e-01,1.589384510769161096e+00
1.558529563722656830e+00,1.672722011661930797e+00
1.262256921133311227e+00,1.616184658710381639e+00
1.360225656704976860e+00,1.649035469251083796e+00
1.234568110348563508e+00,1.470333890841275748e+00
1.269916797387479201e+00,1.538218847252372568e+00
1.270886560801068654e+00,1.537411715726915817e+00
1.362871960733566201e+00,1.558150303141272230e+00
1.647241219795185119e+00,1.523169742534760118e+00
8.141137932538750066e-01,1.629982784973925236e+00
5.439433480239169727e-01,1.635510838022720792e+00
1.014163721424131914e+00,1.666089558185552821e+00
-1.340611450811143968e+00,1.348051268775336098e+00
1.107234257524569943e+00,1.546465031381760280e+00
3.474145907719172754e-01,1.442196516085121560e+00
9.579550365624583952e-01,-1.216964518463415690e+00
9.123176573225815211e-01,1.462745643278447361e+00
1.046013514254291010e+00,1.389493627426900080e+00
1.094694460366733901e+00,1.269823044195154793e+00
1.274766743958095194e+00,1.657082690602594610e+00
8.786575413767145903e-01,1.595544691643975943e+00
8.324773681918112844e-01,1.564277763791940945e+00
5.960398814069232110e-01,1.274518577462232294e+00
1.340520646750668954e+00,1.471211853202003983e+00
8.043763626464033312e-01,1.560129619034118953e+00
6.126523180668439483e-01,1.753205579749079535e+00
1.259251906937763898e+00,1.505188461158771807e+00
1.550572387575418043e+00,1.766721245056453116e+00
1.242924876153935543e+00,1.365031484392395633e+00
1.410633679925391848e-01,1.493911069553978788e+00
1.021997635545429883e+00,1.427757805786523226e+00
-1.458085681366535352e-02,1.391644316292811823e+00
-1.099832673852959020e-01,1.710536252699983439e+00
1.091596982107691849e+00,1.373494747999530308e+00
9.087607658675105338e-01,-1.336960581918275937e+00
6.500080006011472733e-01,1.626178443274878260e+00
-5.617791325543149972e-01,1.364885766195794048e+00
1.481063867237195186e+00,1.462866197017445913e+00
1.573949634974372680e+00,1.753274732630358823e+00
3.807244598994026230e-01,1.498284267288037652e+00
1.440315791390844424e+00,1.671100987646737757e+00
1.456318609569255296e+00,1.610250447814967290e+00
1.421698646606801120e+00,1.711047072450777806e+00
7.632794919082979135e-01,1.566083241333993348e+00
1.584594208141952620e+00,1.643390544012357735e+00
8.555256389899280611e-01,1.434403531623444916e+00
-8.587912028717311630e-01,1.541209256763361957e+00
1.195445467101891035e+00,1.418967312293417438e+00
6.236058155059925889e-01,1.543225930205900598e+00
1.570512978842665941e+00,1.870803369223658308e+00
8.702849607831084633e-01,1.494728722504934382e+00
8.656895791622031266e-01,1.388205149749603518e+00
1.084798267607060662e+00,1.616577053952944709e+00
-7.366450375632257463e-01,1.489662403478420050e+00
1.201723640236604052e+00,1.508507849771333786e+00
1.467394142908218235e+00,1.531291533224427237e+00
1.419189627741596293e+00,1.459945511300124954e+00
5.163500835644965203e-01,1.497659419762756405e+00
1.326998734160047544e+00,1.329653213907048492e+00
1.543837260532660682e+00,1.593180911689222157e+00
9.771660001650367411e-01,1.593495658048988961e+00
1.396594805280030993e+00,1.634341297917291769e+00
5.485276085906687360e-01,1.525010348053159825e+00
-5.194817712303827495e-01,1.439220088148554400e+00
9.736714571092006665e-01,1.432179580823522258e+00
1.248622445954523208e+00,1.529332268124223626e+00
1.369727827884380744e+00,1.478081558860520284e+00
1.521010264941231593e+00,1.705127832492504991e+00
1.686711243441537666e+00,1.512756880373114621e+00
9.495887652303913740e-01,1.568700521337343723e+00
1.418751881745516030e+00,1.554099751678049479e+00
1.154174961781424535e+00,1.366326269306221253e+00
1.512011563319495044e+00,1.535916550269811554e+00
1.418309135478571514e+00,1.594258060796096776e+00
5.063551434073054747e-01,1.297017876353732779e+00
-4.490669273764215652e-01,1.541053236328178588e+00
1.412305333567636989e+00,1.437694647256453351e+00
1.244681640098292963e+00,1.712143914671573786e+00
1.497907746446671240e+00,1.887166389574584269e+00
1.109054845550713653e+00,1.557987171521307612e+00
1.404977938054332354e+00,1.465562699207854092e+00
1.167818011151346536e+00,1.433584054321508816e+00
1.239874887667725467e+00,1.250955202862385152e+00
8.232022440380453165e-01,1.491652796733401676e+00
9.006501413194942796e-01,1.463193614827002387e+00
8.922546550556653688e-01,1.528602783502220674e+00
8.370336961464995840e-01,1.557264375945931034e+00
1.279985501710554363e+00,1.579237711335738537e+00
1.344670530548610188e+00,1.639928306168438210e+00
1.512763114218925953e+00,1.708569851738577450e+00
1.160003826376048819e+00,-3.243139373000514247e-01
1.429764936532457842e+00,1.648768469352170030e+00
8.952883558155908528e-01,-1.189408986485923192e+00
1.437392990588558295e+00,1.621717166580747715e+00
1.199293570842291157e+00,1.492180133772151196e+00
9.944960202560489959e-01,1.588271271573373111e+00
1.280841147862460394e-01,1.538284942012487111e+00
-1.190806721344433994e+00,1.558574144524206728e+00
3.353671844550883407e-01,1.480526742322724187e+00
1.030572993550831429e+00,1.623869273942945224e+00
5.009823035247272793e-01,1.591239806831292514e+00
1.342465211974209982e+00,1.481119586923250964e+00
1.456027071278067186e+00,1.448857825668139920e+00
6.737631343838773601e-01,1.596022716915916684e+00
1.067876803249510731e+00,1.535433342861215023e+00
1.111946251519808637e+00,1.473021390652389018e+00
1.333273711081673696e+00,1.392800860874694902e+00
1.518866878055966430e+00,1.600358610447415009e+00
1.349117751172509649e+00,1.605265760707685674e+00
-5.151848784751574817e-01,1.475505386857563161e+00
1.519244941422422723e+00,1.691251292526231076e+00
1.449768986873641197e+00,1.617764795579241799e+00
-6.571077231337185687e-02,1.606004081282560447e+00
1.267638052755946543e+00,1.458624984515205947e+00
1.487337473231673979e+00,1.718914214890135961e+00
6.526615268902217215e-01,1.450540923647100744e+00
1.400109953630879200e+00,1.470188415241703073e+00
1.348874453938423423e-01,1.486899059750522945e+00
1.006353143178296827e+00,1.568215062757525313e+00
9.307739976335023258e-01,1.716170610118451956e+00
1.427403613254976111e+00,1.793409470804081751e+00
-1.547462974774813649e-01,1.502567235431505388e+00
1.723932059272669015e+00,1.641627249286476964e+00
1.345299239467585339e+00,1.534369276170081564e+00
1.276782911787695873e+00,1.360018706833554747e+00
1.050214906588073926e-01,1.687028199194876565e+00
1.283728924378420011e+00,1.662305271285600794e+00
1.211013682349686871e+00,1.396543999645787570e+00
7.704116695095744038e-01,1.494521460101727595e+00
1.304997409675625608e+00,1.496113278894273035e+00
1.187796011536451868e+00,1.804038352071374751e+00
1.331615931268176567e+00,1.345355807579486029e+00
6.920868320893492909e-01,1.409243586909626922e+00
7.941317409880371825e-01,1.548581758996496971e+00
9.806780213581410832e-01,1.721147322831801940e+00
1.481020681968517883e+00,1.553223884679424405e+00
8.721527583804427053e-01,1.490487712280798904e+00
9.876257483750381372e-01,1.531791037401737388e+00
1.273857669143501958e+00,1.533472070339920057e+00
1.154486450365333372e+00,1.477895248564440767e+00
1.433038198516705553e+00,1.415677604329300676e+00
1.474820822644087537e+00,1.699396967868020525e+00
1.444422522791839247e+00,1.537988388110415716e+00
1.322941818891696375e-01,1.417817171639644158e+00
5.815063934931855583e-01,1.479905194342751695e+00
3.820903912467905061e-01,1.676065640752381736e+00
-5.673098583691998931e-01,1.493498419484471595e+00
7.974681613840703953e-01,1.715314553594310176e+00
9.515732941946594137e-01,1.305507390659384148e+00
5.247328573736530499e-01,1.401754625044054681e+00
1.792637174157597268e+00,1.810445985132901559e+00
9.590687037906370227e-01,1.467902392606580175e+00
-8.122044916760264854e-01,1.468715117350749333e+00
9.977369141961212051e-01,1.408391425610760361e+00
8.234038053730008411e-01,1.439619582215463822e+00
1.360347342812606941e+00,1.563683332957471084e+00
-5.589251753034616410e-01,1.581078677084274853e+00
1.153642576920616891e+00,1.547397978593996193e+00
1.282543275377837633e-01,1.717425986054773590e+00
-1.600775164821515384e+00,1.500732914346015079e+00
2.083615048996673713e-01,1.537786008053683595e+00
-4.463342513611797679e-01,1.512135896863597395e+00
1.361007382565734503e+00,1.555646421542729696e+00
1.003407248790573192e+00,1.499252237060629156e+00
1.269396748058970292e+00,1.421366777913164459e+00
1.170648091870028384e+00,1.403424520331338465e+00
6.583190783108370248e-01,1.499890981159409220e+00
1.300917758172416505e+00,1.374027533819355495e+00
1.471940475434102114e+00,1.510514568017334858e+00
1.680712464489545477e+00,1.525135017225634826e+00
1.358332546232269067e+00,1.371421372776343128e+00
1.583029532003261963e-01,1.518939466957047069e+00
9.852510804546500411e-01,1.540010988210023246e+00
1.317187217592448611e+00,1.687459853939512922e+00
1.313200315107947880e+00,1.442567108975377765e+00
9.768499992886863215e-01,-4.576938120958295997e-01
1.523503120280027989e+00,1.425363742439296866e+00
1.127671668232446578e+00,1.487722557428080572e+00
1.100878082461949292e+00,1.575727790295356368e+00
1.003951509365146322e+00,1.406588096015920719e+00
8.855653287986204880e-01,1.546702043160490314e+00
1.424771234798363650e+00,1.570018097977698757e+00
9.704862917738009687e-01,1.682569540555217902e+00
-1.373192148515093303e+00,1.524089923537562452e+00
-1.341001416706022686e+00,1.537936048431815861e+00
9.701688196506418338e-01,1.498795048739843594e+00
6.371268073258959941e-01,1.534152177689584118e+00
1.326433533282401100e+00,1.491564396805150849e+00
1.697180575104340505e+00,1.750208987925288673e+00
1.398634139347906702e+00,1.857118794855058708e+00
1.245222975959361378e+00,1.500387472760301266e+00
1.462551353781851304e+00,1.570471996787143887e+00
9.800657307722046019e-01,1.296924003649818635e+00
1.556970180551482397e+00,1.672938178283672306e+00
-1.034935125580056958e+00,1.346605293000125991e+00
1.290026132896167965e+00,1.612196948275852248e+00
9.397329013077586612e-01,1.529993233595488888e+00
1.454099414106824417e+00,1.638580846185904161e+00
8.057295035448865939e-01,1.655382927993619413e+00
1.504942505400803654e+00,1.702293728135605200e+00
1.303319403123918363e+00,1.579223955158120862e+00
1.350132980789326531e+00,1.730228403364021394e+00
5.004934088764461109e-01,1.433154194670915649e+00
9.141111671716697362e-01,1.470859189119045451e+00
1.351090814402840845e+00,1.681150265691876866e+00
9.735722810070639444e-01,1.661506448227567878e+00
9.753932763497783487e-01,1.451284181982456678e+00
1.149623000966505382e+00,1.325169338364579952e+00
-4.595435236493173314e-01,1.573974903440538364e+00
1.324003670636178409e+00,1.309935700137688785e+00
1.264833680452387865e+00,1.683370873176333049e+00
1.177229836464666057e+00,1.606389698501914154e+00
9.105546142618532457e-01,1.410802730557643603e+00
9.231190165399186798e-01,1.604583848941809610e+00
1.596433880900759661e+00,1.561998450081808265e+00
1.074681071569658641e+00,1.498027451125531817e+00
1.613625726232025048e+00,1.625579664557350368e+00
1.012771324832601127e+00,1.434086324831040482e+00
1.253470915885165571e+00,1.478891760287220247e+00
9.076050146306455790e-01,1.561507031108012367e+00
-6.314061649303611690e-01,1.348297646339941869e+00
1.475927676668651767e+00,1.578304575593244330e+00
8.376579000376752626e-01,1.709576809766623517e+00
1.162184134182062900e+00,1.447401247789960488e+00
1.147329912710078670e+00,1.413007999549160898e+00
1.445403293359050378e+00,1.629382093143997956e+00
2.200674046158015984e-01,1.629144689945930979e+00
1.611458094450280987e+00,1.710332374974076197e+00
1.200431446785306555e+00,1.495030773201316387e+00
1.201431213105512708e+00,1.499885149397722772e+00
1.350053694254678804e+00,1.405748257947680546e+00
5.472873066983826584e-01,1.684845715837231639e+00
1.464760183931242965e+00,1.539986016512330913e+00
1.212192052414254650e+00,1.512544190079216033e+00
1.358855121019347800e+00,1.624256334463968665e+00
1.110058782593792426e+00,1.513308916788693725e+00
1.588405431828006753e+00,1.631984298842700021e+00
9.559604401215897607e-01,1.565996841670046491e+00
1.345558123684480467e+00,1.597802453333174943e+00
1.296138950128475908e+00,1.730306510912080542e+00
1.491754289538893330e+00,1.662021470547702551e+00
1.072976235066414707e+00,1.536732928599316761e+00
1.464972950963605580e+00,1.504092788170538819e+00
1.289833334931216324e+00,1.433000203067190226e+00


==> Data2/muhateb22.dat <==
# arm1,arm2
2.685378417874590973e-01,6.340062940712712924e-01
3.729305007988700793e-01,5.418612250916982065e-01
2.964587440000230334e-01,5.424211439020429903e-01
3.198203760006811391e-01,5.856258964771192677e-01
2.708343384070914239e-01,6.436721602964033950e-01
2.838665546527556760e-01,6.848547482301021727e-01
0.000000000000000000e+00,6.145380304444969521e-01
3.947397845250943949e-01,6.165008626752724874e-01
4.396442485576894099e-01,5.027462692411994727e-01
0.000000000000000000e+00,6.711316740463324493e-01
2.490779517412412825e-01,5.962015251984995601e-01
4.456321197087686481e-01,6.037969740935777985e-01
2.586067969362280672e-01,5.846256641136020615e-01
3.563800595789162751e-01,5.972251524536069667e-01
3.793580546544054743e-01,6.262342633174325934e-01
2.209145658354821906e-01,6.297491821006802049e-01
3.731431565600588640e-01,6.212428268844377710e-01
2.458557433520595081e-01,5.854471046816011048e-01
3.229063091995016954e-01,6.307217245439942221e-01
2.230997554822003737e-01,5.266519988441240585e-01
3.126688943968988776e-01,6.398776789198332704e-01
4.716122314658848236e-01,6.582914253540222971e-01
2.687426555697025599e-01,6.116958781867601891e-01
3.733447549419578460e-01,5.453638029001847132e-01
1.522198291904174328e-01,6.729728483342720669e-01
0.000000000000000000e+00,7.022115029797844077e-01
2.673909015616560692e-01,6.099061399968646047e-01
2.786668192860791704e-01,5.169945439233769591e-01
2.152087888680272176e-01,6.097780749753544116e-01
4.829014388576972072e-01,6.623691380521008476e-01
2.381015038747092694e-01,6.776583695714256672e-01
3.405994639353596698e-01,3.866343152843309539e-01
3.978846481441118410e-01,5.781569527377382611e-01
4.243794367378275201e-01,6.230882381688035432e-01
2.590338726304965422e-01,6.045102283373716689e-01
4.416198981824350223e-01,6.057739235203715156e-01
2.973628884313169740e-01,5.951272690796455267e-01
3.524356917522622479e-01,5.309480415085074956e-01
3.092647515728027541e-01,6.136148922375763703e-01
1.509522868943921625e-01,7.086291267768221047e-01
4.140929986620065506e-01,6.458429456257739343e-01
2.077640147388772618e-01,4.718024742300432339e-01
4.050233548117203597e-01,5.921656738199361225e-01
3.141551229884761431e-01,5.641425983513598252e-01
3.871512950375877171e-01,5.234431018920761014e-01
1.960380358635158971e-01,6.023422172888555082e-01
3.782433319297311969e-01,5.754269590955806146e-01
3.721680831524122324e-01,5.716948762923921290e-01
0.000000000000000000e+00,6.232290744350348355e-01
4.050013096562002368e-01,5.938702739939870634e-01
0.000000000000000000e+00,6.128758450644046230e-01
3.947735269914014467e-01,5.682619160154310789e-01
3.784009657494256107e-01,6.375099809873722156e-01
4.260020198632471500e-01,7.067067444498466022e-01
1.529937416341828060e-01,7.210582676887716813e-01
0.000000000000000000e+00,5.691255558645166301e-01
4.190872210250328189e-01,6.337663311416815715e-01
2.540226654965044295e-01,5.725143433768290491e-01
3.342264997110119817e-01,6.443351003365821450e-01
4.596417174851847309e-01,6.443620819634722219e-01
4.541960346404738114e-01,6.199570168766498357e-01
2.937593423570462048e-01,6.604545239013074331e-01
3.275153395991265426e-01,6.365176002623207374e-01
4.295898340007531790e-01,6.944375554365321834e-01
3.266328619048308735e-01,6.033487585684699228e-01
4.444475893154665180e-01,6.986166437181665634e-01
4.191711005201054774e-01,5.950492800779800806e-01
3.431479101299202972e-01,5.635404924988083319e-01
4.542658491841252144e-01,5.858544443178754779e-01
4.641370022498757519e-01,6.418531361548195369e-01
1.317618186079486109e-01,6.510349571666246282e-01
2.871488571940579160e-01,5.847093263457420198e-01
4.109682106104176613e-01,6.075339008624186521e-01
1.918169904564483164e-01,5.915615407369213541e-01
4.420070063699775287e-01,5.924215566413305600e-01
2.853266347249338031e-01,5.755607852509816436e-01
0.000000000000000000e+00,5.919194587901093207e-01
3.230065142191824168e-01,5.370626829915026157e-01
3.569919568227172268e-01,5.847769923084208399e-01
4.136504034026200483e-01,6.151627678001216903e-01
2.257148911725669060e-01,5.286066676308480705e-01
3.808855610336381869e-01,4.998954562088003262e-01
3.611645705058842415e-01,5.862678260737974600e-01
1.339670461203743002e-01,6.255845276018878742e-01
2.816731632872976343e-01,4.992173191071852534e-01
2.698386927863051787e-01,5.297590965092596749e-01
1.507400205364399781e-01,6.512012178984675215e-01
4.075632759298284391e-01,5.909867214953952175e-01
3.048251984236233225e-01,5.572218306968855783e-01
3.435827722333208434e-01,5.543408770149025333e-01
0.000000000000000000e+00,7.673146474521064242e-01
3.354001699268920889e-01,6.039318631281568317e-01
2.638037968708711878e-01,6.221102192181026114e-01
2.665779515568548197e-01,5.352525291201917224e-01
3.740607016470904878e-01,5.991663135251779071e-01
4.352552486879843197e-01,6.036913040351089554e-01
3.391669430457019407e-01,6.038667034992822868e-01
4.006797042675854792e-01,6.534038465848104327e-01
3.766106110057972911e-01,6.710259763540016298e-01
4.136942877517166828e-01,5.267356520041930334e-01
3.987494767795002337e-01,5.616158085727767091e-01
2.147896386884006192e-01,5.952568586596542755e-01
2.917714221006336150e-01,6.613156925226838512e-01
1.252982986440803748e-01,5.684642569592891492e-01
3.817758632537603392e-01,6.070840290221033442e-01
3.133236177638513142e-01,5.746899970557977078e-01
2.103531986528921205e-01,5.994038783277062521e-01
3.859753890007674992e-01,6.630119485081333863e-01
1.357785399439255802e-01,6.141141245458674458e-01
1.092127782413739451e-01,5.535359088045486153e-01
3.814447802841597346e-01,6.387960316211933609e-01
1.594894666280187168e-01,4.847761703559795854e-01
2.523197258566419743e-01,5.959068022081895899e-01
3.629825804224684482e-01,6.183496580450200675e-01
0.000000000000000000e+00,6.257651802400321372e-01
3.332405258790037683e-01,6.739537532754008575e-01
1.788705541640182861e-01,5.396676488553809881e-01
2.432586440946035988e-01,4.821210797906890777e-01
2.947689813089584554e-01,6.841975074337866003e-01
2.266150100630216213e-01,5.537353075990874007e-01
4.141970333397879123e-01,5.845970751926682363e-01
4.052007641343398081e-01,6.988710498539755234e-01
0.000000000000000000e+00,6.219037329933517766e-01
2.898444931862188545e-01,5.624751308136550776e-01
2.700541921498534337e-01,5.442971689591400430e-01
2.096112441095793477e-01,6.104227430399938870e-01
2.115071365969074246e-01,6.078532475901976539e-01
3.541261937496976708e-01,6.202817729351736142e-01
4.230166677701850397e-01,5.703108912149285059e-01
1.367280312137123255e-01,6.364858720679822390e-01
3.827307417374836707e-01,5.347493595036235670e-01
1.202174282459886195e-01,5.909060443878395574e-01
2.292895459161093941e-01,4.792120960257483242e-01
4.447393400470888158e-01,6.297278318346072323e-01
3.297334715829544072e-01,6.525646075299339488e-01
4.383306012843853350e-01,6.054835868639003582e-01
3.979539486548727134e-01,5.468661692565491839e-01
3.635091463153895530e-01,5.985749902121452193e-01
3.673683788235055370e-01,4.999764653663023029e-01
3.600105156945136442e-01,7.039919444750371014e-01
2.413257822918737638e-01,4.451278221501901444e-01
2.228271183874457051e-01,6.219657767197592779e-01
2.517145787853405925e-01,6.088885340595439066e-01
3.814477373936608906e-01,6.249219794708511522e-01
4.438410161345491822e-01,6.228852036361876010e-01
4.074536846721295014e-01,6.060748344383091180e-01
2.915250507854685869e-01,5.943647844555520754e-01
3.939558590055464160e-01,6.129594045466829622e-01
1.982723322424581602e-01,6.009513445134802012e-01
3.424630593940832246e-01,5.031905054860947857e-01
3.414414690049720202e-01,4.886979883147860027e-01
3.613855211984250415e-01,5.821781732277564458e-01
0.000000000000000000e+00,6.433362457074297547e-01
4.129828025961703175e-01,6.432449376013987807e-01
1.261319320353746221e-01,6.037635686678283209e-01
2.412650662026793458e-01,5.208602760443055146e-01
2.523686162544791500e-01,5.818519694601732573e-01
1.317280940980244397e-01,6.599048827374521808e-01
4.465673996990849881e-01,6.555014002315127097e-01
1.081168461315945850e-01,5.265589014221543351e-01
4.772169504805960361e-01,6.671458885329026867e-01
4.097703804268890138e-01,6.653587419583054663e-01
4.480484097725684345e-01,6.479953976311212394e-01
4.447832158091212240e-01,6.426270538876344141e-01
1.966056136545784871e-01,6.141068749163938190e-01
3.099479834482126162e-01,6.106256384274926230e-01
4.133283189940892832e-01,6.297910350155601078e-01
3.166276220555299670e-01,5.893482255031810002e-01
3.549516601663266768e-01,5.837697839170727931e-01
1.703615673533816766e-01,5.002282959209323199e-01
3.311249412330264374e-01,6.028044232300048266e-01
3.343802605133935901e-01,5.552954886110184063e-01
3.372445914682018486e-01,6.160748981590290496e-01
4.875122452794097838e-01,6.638937071581779703e-01
3.288283668706751262e-01,6.412187143014851376e-01
2.397346284740819733e-01,6.786092177609096554e-01
2.008699068182872860e-01,5.792534446548753824e-01
0.000000000000000000e+00,6.130777065043419016e-01
3.095762277327949175e-01,5.974437396765936992e-01
4.185955930069921727e-01,5.742558571955179714e-01
3.558019868958902099e-01,6.104816413191407332e-01
3.917846678744142386e-01,5.493980607076138778e-01
3.745613298051727602e-01,4.338277881521616641e-01
4.032367334833891759e-01,6.760487178591076951e-01
3.195808161834769456e-01,4.906218412329312328e-01
4.469645744028072909e-01,5.971200572622105129e-01
3.472831588849889517e-01,4.960543360654167122e-01
4.291714633496959697e-01,7.036050967962944602e-01
4.352995882007243411e-01,6.018317813048527087e-01
1.952884126165910228e-01,5.794373576927724923e-01
3.422265904852195839e-01,5.345669041991462089e-01
4.150195339023605157e-01,6.432697434461309705e-01
1.326924905546809363e-01,6.288531168854820663e-01
3.448217076021847238e-01,5.649394167331581729e-01
3.793006248915098411e-01,5.734528774171561150e-01
0.000000000000000000e+00,6.671620416272648901e-01
3.529755465812497994e-01,4.822502998144826414e-01
1.933495660140699679e-01,5.796294752954993523e-01
1.022783171313862011e-01,5.410887687179517513e-01
2.739841934122303480e-01,5.452183144171487417e-01
2.872631346731493451e-01,6.378796448061470059e-01
2.320115967976393301e-01,5.572659442725717005e-01
3.085194506438334039e-01,6.259374830674072632e-01
2.960396478474074389e-01,6.378800509505219152e-01
1.339067520776212883e-01,6.049276600877784293e-01
3.261694250800447614e-01,5.968312444101461223e-01
2.144220980530315568e-01,6.204082616099213521e-01
3.241495786966301917e-01,5.029650672936233358e-01
3.150242580137883053e-01,5.741158782791242476e-01
5.166411334590235160e-01,6.431928253177955357e-01
3.985953232499436227e-01,6.554125358568211324e-01
2.712516545707924775e-01,6.533313667789905077e-01
2.147802010186198873e-01,6.286609099741462536e-01
2.132320293040578241e-01,5.371716301814254413e-01
4.059631360387848664e-01,5.798153432963888410e-01
1.216897707584240207e-01,5.898172048500759379e-01
3.859318047322838341e-01,6.701560072489005648e-01
2.844363582134474822e-01,5.608775002968456880e-01
0.000000000000000000e+00,6.604858247113157832e-01
2.142712898361192053e-01,6.322549269013105766e-01
4.195119373940282004e-01,5.865024291958095271e-01
2.924586134164177675e-01,5.847564558147709812e-01
0.000000000000000000e+00,6.028915940498892345e-01
0.000000000000000000e+00,5.662883007668764179e-01
3.783125554401629009e-01,6.356301933169864471e-01
0.000000000000000000e+00,5.982819246986650352e-01
2.970447445230439132e-01,6.840945921318639655e-01
1.183712943426256242e-01,5.650217294760515596e-01
4.433835617375836979e-01,6.533410391765557268e-01
4.243368664926711609e-01,6.453434060835263608e-01
3.991744068883493202e-01,6.157618194876164353e-01
4.377357499781593941e-01,6.174424026611925465e-01
3.764662280368738512e-01,6.259732228277231636e-01
3.309628866920081847e-01,6.056739747748381975e-01
3.388659933502275456e-01,5.655248247782519444e-01
3.632878381142825019e-01,6.462228091193878976e-01
4.685794244855758239e-01,6.106133569058799226e-01
3.332894614753538765e-01,6.493521999191410599e-01
2.145485259236506737e-01,6.080627042011029770e-01
0.000000000000000000e+00,5.688165165890721742e-01
3.198356948172133563e-01,5.768724584330905403e-01
2.700757141686192520e-01,5.555774007847212870e-01
3.088619867289978393e-01,6.262352602034737536e-01
3.546886561800361437e-01,5.541731467091377539e-01
3.405677776990280736e-01,5.072997281971933781e-01
4.597726071308053108e-01,7.120185637752147745e-01
4.348503055090210401e-01,4.025298428236273041e-01
0.000000000000000000e+00,6.153714751897869650e-01
3.001484185892865364e-01,5.834983775370319314e-01
2.306631196042895626e-01,5.438506881908804491e-01
2.909960673255065911e-01,6.382253196933369566e-01
4.543161988978294819e-01,5.405089300053463885e-01
2.932840333697321333e-01,6.716155551165966520e-01
1.972523417691561531e-01,5.811034944767545785e-01
2.348867135500629921e-01,6.781825313053672089e-01
3.714295752219929359e-01,6.248620797859905096e-01
3.041076739856298783e-01,5.593675096852146478e-01
4.197072947901230866e-01,5.381813481409274402e-01
3.585817340789033136e-01,6.056137377490684592e-01
4.759029351826359333e-01,6.983399343183267494e-01
3.769325067322047973e-01,5.983967561658924961e-01
2.892119356939837349e-01,4.836153986694021190e-01
4.882604069494753118e-01,6.352513138215049038e-01
5.099231807283235440e-01,6.956724337375133072e-01
4.344204702671197182e-01,5.187916466060791265e-01
3.594012588084799509e-01,6.577625866812079058e-01
4.560470433476807028e-01,6.749776280080697077e-01
3.373688423437656847e-01,6.035653760726894523e-01
4.381374370351318603e-01,6.072252015836731021e-01
4.235656977620317898e-01,5.557776019260540767e-01
4.447990562204792164e-01,6.065343336478642433e-01
4.899643314992656595e-01,5.637889322175041462e-01
4.532187463814396078e-01,5.859349014244898957e-01
1.031349854293864277e-01,5.277885321546097463e-01
4.529112494501653652e-01,6.108400867465079154e-01
3.957793249044262440e-01,5.339681353349176041e-01
3.570764567210315543e-01,6.573962051091565284e-01
4.302351310373275783e-01,5.496666503725539110e-01
2.422209474786965189e-01,6.451855877081855706e-01
1.079023897791235309e-01,5.294560409038380211e-01
4.134158942028648975e-01,5.900978849880937904e-01
1.781405854066997196e-01,5.409265986983355923e-01
2.678803468371261376e-01,5.997093263548398667e-01
4.009539723669650613e-01,5.775577081168382643e-01
3.522350994476455832e-01,6.319763500678745594e-01
2.741599688721425565e-01,5.421222549541551139e-01
4.519552012647874983e-01,5.222952917302023934e-01
4.848244369592815128e-01,6.355478480587456458e-01
3.443675161059565060e-01,5.684923215676144226e-01
2.786597445155468700e-01,4.657962881295474866e-01
3.261719255639246029e-01,4.300637845704806117e-01
4.777595647643245180e-01,6.437208880615660211e-01
3.541914080757447292e-01,7.157734417489741707e-01
2.333028447484171153e-01,5.439549168795695389e-01
2.468239085228731977e-01,6.037664305140700849e-01
4.509841368619639246e-01,5.599843651868899874e-01
2.420673091210935879e-01,6.669240219612254661e-01
4.044923404077814810e-01,6.543650628865703700e-01
2.374439420656136723e-01,5.543211701272819925e-01
1.335866989563583851e-01,6.272626605019931967e-01
2.145335545796409893e-01,6.292630457940343591e-01
3.118506439533165753e-01,7.010354566200425186e-01
3.151236388089229123e-01,6.127009773002476400e-01
3.746996424025186845e-01,5.485577824651566292e-01
3.377867243302447586e-01,5.511676448351291446e-01
3.508761199776854744e-01,6.413418830781952851e-01
4.179253231424259196e-01,5.952352037044870148e-01
0.000000000000000000e+00,6.353722714028384733e-01
4.664405449245909718e-01,6.779429388274295087e-01
5.519037009082760070e-01,7.041954269526109478e-01
3.933393601787087968e-01,6.048584127265793642e-01
1.191554258224015311e-01,5.868120513250533188e-01
3.797062142593737311e-01,5.581564095114449620e-01
4.665990142017967801e-01,5.586764732109578135e-01
1.177215313771788757e-01,5.826164636257626928e-01
0.000000000000000000e+00,6.586899136780638431e-01
4.511515839779707826e-01,6.447938766728834592e-01
3.769578603915071935e-01,6.851512034409745766e-01
2.322091598625122821e-01,6.802583456697511854e-01
4.931905977237568406e-01,5.899139420703500836e-01
3.053358060903628157e-01,6.016530146326943829e-01
5.505864268482979496e-01,6.527679715362459945e-01
3.763209704812200962e-01,5.190197951856048153e-01
3.283384059913347919e-01,6.255157318219203288e-01
4.195215805885170735e-01,6.585244691662461847e-01
4.412656296484320784e-01,5.296844134245829450e-01
3.375138916801943001e-01,4.914649878990661747e-01
2.662922302242335393e-01,4.873876911449623317e-01
3.408680107923839353e-01,5.325552146435316159e-01
5.050447230301837731e-01,6.830013320124987963e-01
4.696026874368125492e-01,5.292342506628411325e-01
3.181031698136775332e-01,5.768310982154045696e-01
3.596062050022986734e-01,5.248847244999167438e-01
3.572731687542675671e-01,6.474057969560419457e-01
5.949427515215033324e-01,6.620213600608352289e-01
0.000000000000000000e+00,6.446841504368183706e-01
3.575108355094139823e-01,6.939981289868527581e-01
4.357180135806957844e-01,6.731882974922165364e-01
3.362700365001827230e-01,6.653502273643676634e-01
2.161583136837999519e-01,5.139931802577621944e-01
1.302230674511247188e-01,6.266264988602214814e-01
2.141923834052707476e-01,6.306127821474338813e-01
4.317236594756723722e-01,5.777194870249181546e-01
4.154540119422415745e-01,5.067131209256050539e-01
0.000000000000000000e+00,5.738928899981234899e-01
3.720844315676994363e-01,5.623343307538983815e-01
0.000000000000000000e+00,5.673398401818913195e-01
4.736584606843131096e-01,5.678635547561774466e-01
1.116841632696509018e-01,5.514916466528790862e-01
3.943977781027731000e-01,5.773469993794160260e-01
4.763129070360105910e-01,6.159420451868271584e-01
1.373326181300639492e-01,6.483531952240693119e-01
3.534659859701095308e-01,5.734814986532363879e-01
5.345371992882524959e-01,5.661883673561404207e-01
3.617791176823520471e-01,6.890956122272733353e-01
0.000000000000000000e+00,6.565252319313740204e-01
3.058980685079465411e-01,6.052466957633944045e-01
3.833641316256047316e-01,5.161493795696328046e-01
2.453827789873253562e-01,5.142341085704731363e-01
0.000000000000000000e+00,6.042162708209450894e-01
2.556058507265462909e-01,5.938438574122304470e-01
2.994829880204833983e-01,6.952067750997269480e-01
2.726713169319510133e-01,6.345818065761766880e-01
3.074324406853753411e-01,5.907459366757334962e-01
3.668347815801147882e-01,4.443858742917627391e-01
2.713105079024767385e-01,5.985411378125770065e-01
2.137238198278516577e-01,6.318185565758921429e-01
1.369380865788837887e-01,6.164307860081923440e-01
1.361319173044018283e-01,6.587597408482656069e-01
3.781475536507299950e-01,6.104577820055996362e-01
1.329704758605687043e-01,6.156035609249992380e-01
1.960413846799105575e-01,5.906035504046575069e-01
2.070709009769596265e-01,6.087404480622059522e-01
1.511412890987581248e-01,6.632417550758780145e-01
3.266261153278726681e-01,6.529378741821501020e-01
3.569162291164550971e-01,5.971530892222580711e-01
2.680231391711939137e-01,6.383166520211263073e-01
1.072285871999928419e-01,5.277867170252266149e-01
2.133316918779534777e-01,6.448995364349342507e-01
3.974035766291120209e-01,6.404716758001383070e-01
4.156577113251314071e-01,6.562672447530762954e-01
4.139565545878073349e-01,5.782896868719274996e-01
2.642327909605568514e-01,5.308304779817601959e-01
3.723645157146451834e-01,6.252364400153266333e-01
3.022779284427550284e-01,4.122720660076473198e-01
1.205092737963790739e-01,5.979646607188540131e-01
3.385335132302725869e-01,5.234451562231617894e-01
3.599496178964179949e-01,5.568723979115924871e-01
4.399252358085534165e-01,6.404237636327628769e-01
2.893924902355964335e-01,5.855568639440713596e-01
3.911307335682177033e-01,5.624566834689581629e-01
2.909310222466431894e-01,5.715248771696073149e-01
1.338244328384033954e-01,6.477864295279047724e-01
3.123360014988892930e-01,6.248511794906491668e-01
4.155243554062534872e-01,6.558271394127672682e-01
4.083056400823839027e-01,5.189769536719456289e-01
2.137844706838381847e-01,5.159343094649793127e-01
3.193318918464620459e-01,5.958555270327748898e-01
4.286681263780144913e-01,5.780279374149853711e-01
4.077324486762922140e-01,7.097373355732820022e-01
5.505272983464075676e-01,6.272678347509081931e-01
1.744726801424547058e-01,5.505520882674932448e-01
3.353286026806939213e-01,6.284583876386815593e-01
0.000000000000000000e+00,6.478670039162633953e-01
0.000000000000000000e+00,5.273710385186833882e-01
0.000000000000000000e+00,6.877554915251392620e-01
3.819922294230417847e-01,4.754201325208531337e-01
2.656912759635579047e-01,6.112561595104892831e-01
4.625255006892107223e-01,6.096534423644109912e-01
3.104406538477240129e-01,6.220915357249082733e-01
3.102928791465013880e-01,6.000885303894508693e-01
2.635049486472778590e-01,6.470332012408857025e-01
4.190893719785573901e-01,4.549649178228495905e-01
3.522346605597242997e-01,4.810329348079612211e-01
3.149899182503704820e-01,5.755848100891748365e-01
2.782331029139628598e-01,5.184363919292408474e-01
3.053002433754101186e-01,6.233651326739394483e-01
4.493949088452454110e-01,5.134243612603088813e-01
2.913504471675545937e-01,6.467963439218505917e-01
3.511864575664717103e-01,6.190686223959315226e-01
3.280092399216300025e-01,5.482287368363901736e-01
4.012596491636751805e-01,5.655000217055404788e-01
1.934723815129471836e-01,5.695526212484084416e-01
3.595323909224616421e-01,5.677155919590440858e-01
0.000000000000000000e+00,6.461206017198237728e-01
3.074579569997568096e-01,5.178918064460021897e-01
3.959745296628968125e-01,6.039845706275663861e-01
2.846566071375701279e-01,5.882421103045851751e-01
3.547687049628285849e-01,5.309081957353435355e-01
4.663039734277896753e-01,6.008938335471548653e-01
2.200523618970383899e-01,6.433356455152147158e-01
3.697969404551751937e-01,5.129150832687368045e-01
1.811407699140819283e-01,5.533500302316505248e-01
0.000000000000000000e+00,6.121849902737802607e-01
3.355944690345033510e-01,5.796454215780250108e-01
3.572479151050795276e-01,6.341678798845727938e-01
2.689426183587435570e-01,5.551332731362549344e-01
2.828951194143945469e-01,3.565434454570688416e-01
2.493239227961243920e-01,5.943868261121030283e-01
0.000000000000000000e+00,5.385756493740943007e-01
2.387803052359181166e-01,6.685422528653568452e-01
1.360919648162295104e-01,6.141436292490667359e-01
4.365844622461805269e-01,5.911754531117833222e-01
0.000000000000000000e+00,6.245254721457897951e-01
3.444913283040269558e-01,5.763694254289497554e-01
1.305337491412955631e-01,6.581491090111543096e-01
2.882978679413287781e-01,6.729835139457320814e-01
4.508426639747205589e-01,6.645120992594958365e-01
3.312159051858618586e-01,6.763911755289485628e-01
3.056225452710581436e-01,6.124240254422959051e-01
2.897395100210409247e-01,5.500972603433169628e-01
0.000000000000000000e+00,7.028299406008082784e-01
2.729586621052765838e-01,5.689320856696918893e-01
3.043776498051967705e-01,6.120709278644841378e-01
3.794652585806419509e-01,6.375211294418958730e-01
2.420128934272726962e-01,5.622490531051484997e-01
4.154063285844397102e-01,6.465325024546280108e-01
5.270685095498934825e-01,6.614669151023256921e-01
3.763481838037570082e-01,5.998266291146688856e-01
1.801939353259019994e-01,5.538930425586248152e-01
2.196281879612264065e-01,6.305573004463943532e-01
4.031448286934480318e-01,5.513942427463450757e-01
0.000000000000000000e+00,6.131203883079754391e-01
4.279776689016109303e-01,5.905875922284788970e-01
3.414188422270116874e-01,5.349458547297748501e-01
3.561803346832778105e-01,5.798088537669721099e-01
4.120954802869626343e-01,3.977089613663355450e-01
3.873414291722796499e-01,5.471597670061555396e-01
4.150088767760412578e-01,6.333437813439699582e-01
3.647658641081476527e-01,6.466283415099954857e-01
0.000000000000000000e+00,6.698486953818967304e-01
3.995010927328154215e-01,6.543497861158978912e-01
1.288886379255294867e-01,6.062736932350970553e-01
4.369349718113941794e-01,5.674506334464611834e-01
2.134601800735247412e-01,6.317333617460898498e-01
4.159991110286347937e-01,7.108958490355842263e-01
4.191445346009328721e-01,6.300529992122286815e-01
2.459957314562327968e-01,5.809349941155408370e-01
3.124557695687922854e-01,6.373240211688744328e-01
3.270134374741108241e-01,6.303479579712044645e-01
3.527407437685037284e-01,6.545526289236114348e-01
3.124196251879223230e-01,5.515828167860834519e-01
4.177106571253381695e-01,6.429673313753339059e-01
2.157502795311955490e-01,6.398652470161574346e-01
2.157028338961731739e-01,6.179230867444979181e-01
3.343409519827850174e-01,6.207882739565074859e-01
4.630473648239008533e-01,6.738390594144095802e-01
1.313014624015475251e-01,6.161757852851661443e-01
0.000000000000000000e+00,5.749113143567062822e-01
3.550242142509593135e-01,6.093237908383735135e-01
0.000000000000000000e+00,5.649820302948445061e-01
4.054188911800341022e-01,5.522417143756540581e-01
3.359813716540608897e-01,5.927542049209610919e-01
3.742452054111468085e-01,6.254892661261234332e-01
4.051783040173451700e-01,5.862936059137208167e-01
1.095736811753180023e-01,5.298609214591262218e-01
0.000000000000000000e+00,6.030002207098447142e-01
0.000000000000000000e+00,6.701238637247010077e-01
0.000000000000000000e+00,5.725765428737062956e-01
3.252944485607795477e-01,5.337092164328098853e-01
2.165749592494306819e-01,6.089700860317940334e-01
1.766002737518192756e-01,5.388328660485959265e-01
2.267867293105701731e-01,5.222566576015100770e-01
3.888677550325486121e-01,4.245310627751260890e-01
0.000000000000000000e+00,5.176755307716605081e-01
1.294011222179952680e-01,6.495442855781075053e-01
1.969095562418503864e-01,5.921634999734289861e-01
2.222974254872346622e-01,6.187573565434741907e-01
3.304783570029926620e-01,5.286039295924437331e-01
5.019265604757501276e-01,6.947286206997974611e-01
2.727503166593598927e-01,6.344486010611204430e-01
1.060081232850969835e-01,5.748613502966889444e-01
3.524687247720574290e-01,6.192965881138506878e-01
2.437498196205239998e-01,6.897049532278276551e-01
3.561681809488737582e-01,6.421955575411121275e-01
4.259249991660226109e-01,5.867195151306858758e-01
2.487898171584373985e-01,5.709076052424533199e-01
3.272695212313277979e-01,5.336760587841462566e-01
3.363876918967351748e-01,6.290332869761885437e-01
3.786835518776097143e-01,6.234377876401649976e-01
3.619619765836554759e-01,5.382771209348684582e-01
3.118887725850624792e-01,6.368618900320208720e-01
1.195371205462923969e-01,5.772812683530096356e-01
3.024233638173077221e-01,5.912753204412827257e-01
3.089703924575554206e-01,6.259000500452206461e-01
0.000000000000000000e+00,6.031588687341280508e-01
2.901688796832870842e-01,6.400148184154570430e-01
4.840352693477906199e-01,6.358918096923595886e-01
3.049551559809769996e-01,6.106974143204444427e-01
1.516421702222785772e-01,6.626855624228158437e-01
4.375051691660282183e-01,5.944718723255164594e-01
0.000000000000000000e+00,6.495320250587024447e-01
4.377434164429697128e-01,6.140279231938962079e-01
1.681206056367486879e-01,5.027571068848901703e-01
3.553087102099596328e-01,6.321763465667485926e-01
3.619871994693485417e-01,5.649191721413385769e-01
1.358724273008042605e-01,6.504314809860159974e-01
3.855980472682604132e-01,6.354820016775152292e-01
4.520691635949928844e-01,6.512797096842558586e-01
2.163493959661683119e-01,6.184676208668032915e-01
2.984371109882728579e-01,6.477727730912813398e-01
3.781733530267512577e-01,6.238309933243900707e-01
3.837101043331316297e-01,5.186696599063904678e-01
1.174453234630866288e-01,5.785824802900924047e-01
1.078740275423812900e-01,5.392943818719342364e-01
0.000000000000000000e+00,5.322198523562279293e-01
3.364375072088912066e-01,5.996666482551439303e-01
4.792291699545326855e-01,5.685593773531023576e-01
3.018357357058630841e-01,5.592839239709047616e-01
3.821865771905276210e-01,4.954747033656816679e-01
3.867232015339326368e-01,6.475197426028866943e-01
2.123276026137943806e-01,6.222325609118682932e-01
2.382630243939067582e-01,7.090237823667077111e-01
1.929408532210928062e-01,6.018753686210153164e-01
1.334968574725927670e-01,6.628654154783982788e-01
3.918993051665979332e-01,6.506304099939745900e-01
3.330274784244203756e-01,6.621898794863759763e-01
4.676648977374880944e-01,6.127115050725264744e-01
2.412410288013172865e-01,6.565524252236790703e-01
3.789003132398612306e-01,6.128184098620937936e-01
4.377877412431370741e-01,6.272392628542300397e-01
0.000000000000000000e+00,6.589207456238198590e-01
4.108060320380941266e-01,7.100320427335312656e-01
2.788226407755134417e-01,5.470675481851849931e-01
2.682847536609952455e-01,5.660338362391356126e-01
0.000000000000000000e+00,6.439668487852362455e-01
0.000000000000000000e+00,5.008018015562474279e-01
3.169735985844684967e-01,5.116819199632327564e-01
0.000000000000000000e+00,5.924732057881413327e-01
2.910298304333198693e-01,5.618964080788328985e-01
0.000000000000000000e+00,6.894583975973704870e-01
3.957855658377012475e-01,4.436165706348801918e-01
3.562394319145344990e-01,6.813506009949268361e-01
1.368850728884044021e-01,6.275550542542861487e-01
2.934148625908428176e-01,6.484154020799953733e-01
2.959556111146255386e-01,6.604807466807213201e-01
1.323535041583803196e-01,6.364932453409420932e-01
3.587318668329536608e-01,4.645436987279323304e-01
4.008232864886415725e-01,6.770648518789946779e-01
1.381831466922646690e-01,6.051358920438509870e-01
4.104260427087740859e-01,5.675374069549692368e-01
4.049570630660600523e-01,5.696776813376163151e-01
1.308595847006450708e-01,6.275461883033139898e-01
2.418776354853430788e-01,6.791505150814682867e-01
0.000000000000000000e+00,6.236967194202244213e-01
3.479776735275066368e-01,4.828114248697829014e-01
3.307942092291011882e-01,6.635435294260400019e-01
3.187896789152834254e-01,6.960520753585461851e-01
4.615822819892365092e-01,5.850299488504671075e-01
4.013568860063541632e-01,6.080180976884119737e-01
3.310267059995123939e-01,6.191342307786655841e-01
5.284618764002677604e-01,6.907783625928083371e-01
4.701884808777852531e-01,6.789015379864543620e-01
1.514855726102243283e-01,6.722935980145120505e-01
4.522606778276843098e-01,6.542028669075851122e-01
3.211218847877514437e-01,5.844025640433301305e-01
3.163707523581354430e-01,5.817013810081884673e-01
3.357949714112405393e-01,5.772615555521886099e-01
2.342809559335107261e-01,5.549718811999855284e-01
3.397768058727678731e-01,4.568739600304915216e-01
4.528213561494719430e-01,5.962473681148648952e-01
3.736847394407104561e-01,6.858194439588063407e-01
4.213698539956161060e-01,5.939153256426862315e-01
1.341967581402683518e-01,6.163807909302074783e-01
3.558826354593075392e-01,5.071698436622467110e-01
4.569454739409620769e-01,7.115436137902174663e-01
2.872769381243936992e-01,6.182146046737044820e-01
3.958570567821527164e-01,6.030354152663665035e-01
2.374690633459163869e-01,5.459263135381990928e-01
4.538159597317957261e-01,6.333199852452632284e-01
3.371929308652634738e-01,6.198675214002523637e-01
2.277790502751310397e-01,5.569539181358476032e-01
1.344436155820443735e-01,6.496585762754344406e-01
2.352015730204997934e-01,5.440343352666507926e-01
4.451222127787759497e-01,4.757313892339664063e-01
3.829249007089587931e-01,5.759576824121585004e-01
2.570125934169079640e-01,5.152623933949823654e-01
5.089843272369551919e-01,6.308767555251872938e-01
2.526218344450381625e-01,5.950467745009158094e-01
3.069636561955144671e-01,6.143778268782374985e-01
2.945965257895961087e-01,5.862044878795060754e-01
4.930095311783002643e-01,5.992408520467463751e-01
3.070045988473715237e-01,6.384501295336434401e-01
3.929981183436345171e-01,6.386246437888232208e-01
3.927483286297385745e-01,5.203223906317303582e-01
4.541972900764307819e-01,6.343003951969310439e-01
3.518264562910673465e-01,6.927534095829562810e-01
2.930448178281352956e-01,6.814902601207377675e-01
2.140495790701232859e-01,5.379436516801120449e-01
3.579888452697215784e-01,5.961872444204732169e-01
4.562242711848641386e-01,5.883267457609919759e-01
3.779360141941885409e-01,5.734581650754442261e-01
1.189663556764374575e-01,5.458354655509207731e-01
3.755879966110429180e-01,6.447101701644758487e-01
0.000000000000000000e+00,7.052043298168132468e-01
3.551487412078449535e-01,6.202939822323443320e-01
3.731893514463654471e-01,5.446092827940465231e-01
4.129983640205079909e-01,5.298177643632833167e-01
3.084229821700876784e-01,7.195994115567531102e-01
2.886450514192210326e-01,5.225938024156485673e-01
3.781292829683080559e-01,6.360362910849616247e-01
4.647461110620695890e-01,6.057794976223468408e-01
2.175719318062971364e-01,6.519061409959134856e-01
2.953335522507346544e-01,4.857587913628001464e-01
3.136473298058593540e-01,6.105952012091564463e-01
4.716424216063072050e-01,6.379556728303250601e-01
2.667861097171757012e-01,6.229104365096140850e-01
4.300064038551099643e-01,5.483045291891326389e-01
4.619327305518303173e-01,6.353570009454794221e-01
2.923031027333236054e-01,5.559719663538994494e-01
2.859154061631967725e-01,5.885447699552996959e-01
3.499775510732608952e-01,6.581614506626559669e-01
1.673923372714068436e-01,5.139608423004264903e-01
4.189152978331425192e-01,6.217508916358135407e-01
2.564314747381595816e-01,5.951630952923081530e-01
3.578025384371861795e-01,4.693962430444416079e-01
2.386644794518384682e-01,6.665882007404089205e-01
4.322387205051504977e-01,6.159676673626917065e-01
3.573171149843629157e-01,6.660348265662996425e-01
3.633359271413876268e-01,5.906884881600173998e-01
2.907179871561492712e-01,6.491683987382533827e-01
0.000000000000000000e+00,6.347165270821848448e-01
1.493063949938950030e-01,7.189803776033356630e-01
3.014759710075999855e-01,6.926361372407371375e-01
2.951003984389344303e-01,5.358888531243399811e-01
2.553054451927330160e-01,5.273672699281111154e-01
2.321375708229218293e-01,6.689246173841293386e-01
3.808052628981923315e-01,6.587930374167577652e-01
2.410433232654655977e-01,6.539913703381043941e-01
2.321459050495479626e-01,5.148072280790247923e-01
3.139591351945768549e-01,5.979415800841725304e-01
3.336126937733411846e-01,6.628860007984930247e-01
2.944908364656783073e-01,6.489130364059958467e-01
3.841259895832411231e-01,4.447194391994968576e-01
3.519136557664817588e-01,5.111289092372793830e-01
2.013701327445431288e-01,5.810907209570109755e-01
2.014802550661893565e-01,5.916531692352292593e-01
3.760862218672691437e-01,5.863458201534761383e-01
5.225652784700438591e-01,6.581134737995504302e-01
3.614290327992729090e-01,6.436277919015110927e-01
2.689387744609066377e-01,6.023684769530807115e-01
4.032985172471988400e-01,6.062736525623242390e-01
4.222062050933814703e-01,5.970582101109701556e-01
4.945357378982333518e-01,6.289954564880338994e-01
2.311298685497524263e-01,5.545286663093699220e-01
0.000000000000000000e+00,6.143649886352742229e-01
3.541435857413205990e-01,5.557223389638100697e-01
3.828148109537132804e-01,5.518416636474310355e-01
0.000000000000000000e+00,6.235826505688509824e-01
2.542872087838570216e-01,5.908551385129986455e-01
1.090931096772986691e-01,5.508666519464510136e-01
2.732608783082114967e-01,5.578798467739277678e-01
4.604826907772386901e-01,6.165676899518959253e-01
1.203673230063710270e-01,6.127590789013219741e-01
3.156829609425633731e-01,5.780805560354203010e-01
4.890171786798935272e-01,6.053376182632317359e-01
3.034006520133302187e-01,5.445934942614992780e-01
2.352059693632090887e-01,5.192429804554550277e-01
3.343430383199177403e-01,5.955020451419540395e-01
2.856394153272662217e-01,6.620746188155437473e-01
4.179772280054907529e-01,6.299289073201369549e-01
4.490240546576960701e-01,5.139072806855711217e-01
1.180643904987491027e-01,5.689092443229647467e-01
3.918383578850321847e-01,5.336192545106899221e-01
1.481842720231265065e-01,6.517042231371920069e-01
4.501664417376551874e-01,6.088373061634990702e-01
1.547006791497116396e-01,6.863610214338875526e-01
1.465499211959351289e-01,6.749546775315451441e-01
2.144699905812269547e-01,6.271826475289450364e-01
1.960995413397822185e-01,5.717218866238030772e-01
3.326420614339251625e-01,6.420181369688796602e-01
4.491842214593991245e-01,6.047547222376963294e-01
3.238369974231245507e-01,5.509971897334480229e-01
2.514231756516405181e-01,5.713806123180935614e-01
3.407095537282069930e-01,6.278543299069415662e-01
2.645849699781809283e-01,5.436062518679461997e-01
2.563814420702615338e-01,5.148789136527014421e-01
3.442635523099943917e-01,6.019106293737167546e-01
4.097768171861363995e-01,6.528503461951593589e-01
2.475992450510610676e-01,5.854894523744187396e-01
5.367615736371533774e-01,6.301860080415989662e-01
2.951146558861135194e-01,4.976086354441795478e-01
0.000000000000000000e+00,7.685698634240025751e-01
0.000000000000000000e+00,5.879509392615058783e-01
3.171094979996739727e-01,5.711971848151077280e-01
3.376873975567896702e-01,6.419661508915975867e-01
4.275765699192280445e-01,6.136583756297044889e-01
2.168983594362060840e-01,4.997951664454703957e-01
2.942948291525600002e-01,5.349371790751363820e-01
4.854023512345069236e-01,5.987129058552824734e-01
2.706227417082323616e-01,6.213289874971540394e-01
3.802903292827748416e-01,5.933848862669646174e-01
3.987946700496516339e-01,7.021165234165244184e-01
0.000000000000000000e+00,6.224902919065531393e-01
2.183928166222509348e-01,6.202898252185805594e-01
2.868516333061562062e-01,5.842495608803792706e-01
3.765030416361077048e-01,6.208873056076754660e-01
3.897223546052636101e-01,5.776387055556440053e-01
3.383428574229022101e-01,6.170479601397208524e-01
2.351210217556456150e-01,5.779821108201712576e-01
3.290274089851124018e-01,4.503508289782163776e-01
3.094357814244611538e-01,6.047332568385541673e-01
2.695106341477835343e-01,5.449278286320509146e-01
1.204718787675360114e-01,5.788285217898752055e-01
2.650610664554390872e-01,6.213023204133175659e-01
2.716955960698049788e-01,6.027859235394908977e-01
2.677610495829162440e-01,5.965488125608443548e-01
1.409663654475674655e-01,6.255715033324986685e-01
1.324452793035997278e-01,6.592162240207520840e-01
4.145590561787799166e-01,5.847089368037818868e-01
4.221607775096952730e-01,5.852068332766509062e-01
4.585983055307764622e-01,6.458611409542449611e-01
3.741030593243903080e-01,6.496434586716707260e-01
0.000000000000000000e+00,5.173915384149759822e-01
3.574289861068559726e-01,6.332868219886363947e-01
3.051314054632439099e-01,5.360404023022647957e-01
2.425198372372157907e-01,6.680222090781201549e-01
3.129351900194006220e-01,6.976000102768810107e-01
0.000000000000000000e+00,6.145869424764374145e-01
0.000000000000000000e+00,6.789630508483550653e-01
3.470446234708568500e-01,5.213512954917014497e-01
3.219380387596044168e-01,5.224697848206043549e-01
3.065478899487509290e-01,6.116328753089464998e-01
0.000000000000000000e+00,5.284984593324104640e-01
3.293916438035938699e-01,5.830716398282631552e-01
3.286080774442092789e-01,6.283420338844613040e-01
2.001981967977143895e-01,5.774114276038211369e-01
3.770992133533765389e-01,6.268923449731791386e-01
4.520518281195039512e-01,6.901120527678232808e-01
1.767754161857751360e-01,5.411351410447644561e-01
4.320308133096840142e-01,5.836806398877067981e-01
3.108459595285076871e-01,5.668293563914179600e-01
5.222920766782139790e-01,6.282629940209948360e-01
3.104698949989185275e-01,6.138312630218165644e-01
3.845211563839708857e-01,4.934679478225245108e-01
2.824436270138969141e-01,5.290312801527111697e-01
3.821935719741259008e-01,6.730038289482072056e-01
4.602782236452550024e-01,6.359371849708274071e-01
3.158651357021734496e-01,5.518362470645714613e-01
4.091479350097164125e-01,5.547335719151750277e-01
1.060901751155060857e-01,5.417524128120249083e-01
0.000000000000000000e+00,6.720275249176949073e-01
4.929281355384592112e-01,5.932606890797293975e-01
2.373676521487879665e-01,6.780125655568820520e-01
4.367025128898128772e-01,6.284645954220361430e-01
2.340167232572772926e-01,6.551030164865498939e-01
3.372123844184223840e-01,6.306539438546658882e-01
2.489247635162745997e-01,5.859461666365441967e-01
2.393750500931144387e-01,6.992880793188235300e-01
1.673134450572588416e-01,5.003758160629387941e-01
3.983632565594046326e-01,5.367275451980152434e-01
3.426247086119382779e-01,5.219805546739594293e-01
1.323100138037057449e-01,6.272568460427648818e-01
4.042262082345606800e-01,6.657812376213800842e-01
4.764624158463159898e-01,6.197420070171828499e-01
4.722517816115384126e-01,5.647486913574261136e-01
2.919689409017144355e-01,6.589661458901765467e-01
2.140080334421564923e-01,6.300656833242928023e-01
1.333126461558737097e-01,6.495219974613507530e-01
3.381551409788831619e-01,5.670738070977014988e-01
4.820236286894634681e-01,5.589007484718570007e-01
4.556152890669064592e-01,6.130850133074333685e-01
3.739022786306968604e-01,5.017054771679405611e-01
3.512952844090321824e-01,5.537402338334106444e-01
2.200890463916994333e-01,6.067024267575852337e-01
2.638338299673131937e-01,5.773161734077584262e-01
4.197494112186681559e-01,6.235520236277556361e-01
4.559881325445316880e-01,6.124457049902363170e-01
3.224235698964117991e-01,4.668564356342112531e-01
0.000000000000000000e+00,6.475639484059122486e-01
2.105926289021847198e-01,6.308500556938944070e-01
2.216502271975656635e-01,6.305959140194207224e-01
3.200380038724726095e-01,5.636009375171043834e-01
3.235619273500994764e-01,6.007363438827790780e-01
4.535495466187708380e-01,6.440554794791729654e-01
1.201744419555333121e-01,5.903287303593760527e-01
3.599918751062886058e-01,5.274428028529770662e-01
3.267855136517788806e-01,6.491855242246792335e-01
3.114992595068140080e-01,6.234501063385989861e-01
0.000000000000000000e+00,6.328572604725891670e-01
2.018435522534479110e-01,6.032436247899674031e-01
2.511302916962680487e-01,6.036710908223494876e-01
3.786141056916987879e-01,6.004160342428321862e-01
0.000000000000000000e+00,6.132623311189762116e-01
3.752704140428300139e-01,6.386271103128458027e-01
0.000000000000000000e+00,6.029609050811255422e-01
3.391742290442731345e-01,5.520332005527749386e-01
2.480015597291824192e-01,6.078195340606842301e-01
2.413491620568798679e-01,5.311090095670206734e-01
0.000000000000000000e+00,5.855264720171712289e-01
1.675695132619816896e-01,5.142909846667614859e-01
4.410269186000755903e-01,6.526299859847278784e-01
3.537755229550070268e-01,5.687785321867363519e-01
3.810143906998429975e-01,6.466231532997676057e-01
2.474288751330170899e-01,5.132020352475927805e-01
2.199847052543430770e-01,6.301516064899579384e-01
4.431120044966692095e-01,5.407208872705465685e-01
4.918373732906216600e-01,4.902390623702500561e-01
2.325108600285048233e-01,6.783345168373366985e-01
4.662265676147500648e-01,7.016668646545385357e-01
1.308012649845854136e-01,6.264103969930622240e-01
2.938622571378994852e-01,5.863064469629654107e-01
4.175123240859626716e-01,6.706877374074463605e-01
2.860538936183482095e-01,5.709196001400179687e-01
2.345525905342694395e-01,6.693944966982314781e-01
3.328845284505694280e-01,6.406676947559571955e-01
3.697122410774024703e-01,5.492333559400793819e-01
1.321903822165330922e-01,6.139723747436759416e-01
2.445839205133120975e-01,7.017107788309712157e-01
2.668464216713949400e-01,6.246055276319836258e-01
3.044279425121320659e-01,6.260456082828816937e-01
4.419345023891628754e-01,6.179876895296961825e-01
3.547704346507933870e-01,5.939101941191521350e-01
4.378901525891572000e-01,6.039663143806845991e-01
2.685746436020249872e-01,5.314441943597877360e-01
5.149842344578208220e-01,5.474276650650723441e-01
4.343549164716782873e-01,6.632308554020316382e-01
3.881255555239455091e-01,5.809161945849342645e-01
0.000000000000000000e+00,5.942248285965762156e-01
2.157276191082101169e-01,6.056178900188230463e-01
4.219633198774208060e-01,6.265353513559459575e-01
4.563208115356800487e-01,6.018676334248744819e-01
4.213526614371082557e-01,6.105114714413851784e-01
3.074942476194389984e-01,6.241564153494980616e-01
3.108418671309584602e-01,6.164265446845041962e-01
4.345726758363392395e-01,6.262513235204787421e-01
4.923496446358855416e-01,6.149089809918220073e-01
2.705606321510360956e-01,6.229928681042466998e-01
3.624266466077852300e-01,6.685449971144493686e-01
1.534149305049880563e-01,6.864735471124085997e-01
3.670628275473017954e-01,5.055582862616698758e-01
2.883680123474882673e-01,6.589174081373851966e-01
0.000000000000000000e+00,6.704336812441509252e-01
4.686685422909850907e-01,5.804872880730658213e-01
2.397573255279361326e-01,6.557196674321319474e-01
1.146907629881522839e-01,5.558990256048537137e-01
1.956540456164809760e-01,6.271864816878152116e-01
3.238556597027183459e-01,4.639573488647297794e-01
0.000000000000000000e+00,5.878503708871331002e-01
0.000000000000000000e+00,4.966719376788363283e-01
3.141441226744772219e-01,5.513975186751246538e-01
2.895352634911835255e-01,6.093830384396147215e-01
1.174030062070488128e-01,5.883270992052482828e-01
2.740243065776715170e-01,6.108079573609539459e-01
3.142086774882020261e-01,5.291607009680362461e-01
2.114764842008024226e-01,6.298019522778854906e-01
3.716949255728463908e-01,5.314486272611279594e-01
4.361482613885294124e-01,5.869432815397418457e-01
2.645908417000656376e-01,7.251137256927632224e-01
2.273463454965677921e-01,5.414553587160191306e-01
2.678469287925344666e-01,6.097140589379742570e-01
3.087661401254989668e-01,6.235568662756255653e-01
2.128655001072198294e-01,5.259743765319423447e-01
2.549566814965789074e-01,5.819354894634264364e-01
0.000000000000000000e+00,6.788241198639130003e-01
2.886193571052650952e-01,6.478942184610146926e-01
2.392584954006673204e-01,6.778924382429907247e-01
4.508000771378228855e-01,4.882590440499939288e-01
1.966978601500501966e-01,6.009325909946251487e-01
2.739457851897288965e-01,5.332070927711977104e-01
1.159732206108641389e-01,5.441962444135279853e-01
3.581421104229941532e-01,5.960389542173465394e-01
3.749909901512258892e-01,5.140904391282036245e-01
3.761292918653981743e-01,5.962964859888146840e-01
1.953422074015165044e-01,5.812035575978831137e-01
2.864205424436194747e-01,5.264592321340660908e-01
4.325509723485218561e-01,6.357314709916240814e-01
3.780408126311218253e-01,6.347441378950237079e-01
1.383222855551516917e-01,6.154458025422342438e-01
4.585376239510698393e-01,4.949228198737812279e-01
0.000000000000000000e+00,5.633654903072787823e-01
3.108126451617049257e-01,6.028349336125349289e-01
3.740136486682745232e-01,5.984963341238394019e-01
0.000000000000000000e+00,6.338245806690451234e-01
3.053612947439094394e-01,5.815339810444810631e-01
3.580532105987750402e-01,5.946832013233924741e-01
1.826293790050601551e-01,5.514481149774470570e-01
2.815248912987394769e-01,5.629759478987503840e-01
0.000000000000000000e+00,6.125023829248771312e-01
2.370898744322400831e-01,5.995688215540928567e-01
2.867413444208117834e-01,5.604768887807477507e-01
4.684051828379799942e-01,5.461452083254446643e-01
3.377085352309299182e-01,5.229852747789164313e-01
1.246078143004226702e-01,6.119836126192548242e-01
1.347798792839427495e-01,6.500862166492580307e-01
1.485089348559937017e-01,6.853797947420561254e-01
2.405196112157984845e-01,6.876225413576052548e-01
0.000000000000000000e+00,6.491188482202668864e-01
4.361012772531402959e-01,5.031448891790650801e-01
2.740780885184961879e-01,6.089435189816527760e-01
2.020935374873600587e-01,5.119998066853936880e-01
4.275773627060861504e-01,6.073754633267207659e-01
3.853470598645242773e-01,5.878984325309259962e-01
2.377364782757288852e-01,6.456813901440808801e-01
1.804260898847294681e-01,5.512371213938185299e-01
4.534860035718894511e-01,6.449533842403742945e-01
1.191155847076899865e-01,5.798811516706906533e-01
3.346449711555478657e-01,5.563311826632399981e-01
2.388501438909556851e-01,6.773580551320035337e-01
2.704181693707027323e-01,6.113791760092303074e-01
5.028825430565628807e-01,6.340119398955056385e-01
3.690371081669919784e-01,5.857974024329077878e-01
1.171900846771048027e-01,5.760026773675608336e-01
3.875664220597303533e-01,6.246260742947218336e-01
4.067919206274667188e-01,5.917115453763770461e-01
1.996381921379373758e-01,6.152506859398287897e-01
4.538788409993215756e-01,5.729353721180382442e-01
4.876610651947657638e-01,5.870069585380084387e-01
4.806068581170209741e-01,6.556567202992068522e-01
4.041847274942947377e-01,5.212490506616436203e-01
1.171208310494538107e-01,5.789158036141776043e-01
1.233283704590902724e-01,5.551007425056293521e-01
3.381026748583986219e-01,6.272263772889155042e-01
3.934728391793611002e-01,6.240799294581111933e-01
2.168732346948678558e-01,6.196668082739995587e-01
4.118851953475839989e-01,6.248861956158702213e-01
3.784731587875816983e-01,5.747678405107895516e-01
3.667507186848176781e-01,5.077540095477014459e-01
4.498914906177154949e-01,6.653925061797348883e-01
0.000000000000000000e+00,5.869000329087374901e-01
1.483402781515010538e-01,6.764186878017840465e-01
4.869767213085519630e-01,6.553258213680566158e-01
2.134059400269792128e-01,6.422277116412643538e-01
3.909248747391889656e-01,5.652744083722397450e-01
4.637832256725287761e-01,6.348437700240601167e-01
3.182641674067288595e-01,5.773837679912539045e-01
4.038384053077564428e-01,5.576629285827744420e-01
3.033977610157293503e-01,5.468378721409032917e-01
4.203093336772784072e-01,6.223675308362488501e-01
4.177789590139417975e-01,5.969762858931820793e-01
1.550845141786318382e-01,6.849156627897940997e-01
0.000000000000000000e+00,6.124534457869665882e-01
1.426951875652726909e-01,6.496270170804260280e-01
4.322182647774492348e-01,6.912303531534116363e-01
3.061192791076687847e-01,6.275235477717374666e-01
3.821058938048970122e-01,6.257371431006398810e-01
2.000134090357215677e-01,5.906772707505423270e-01
3.843312586263262220e-01,6.733360374957623184e-01
3.387958581258342372e-01,5.911882330542924668e-01
4.440755540490153863e-01,5.807288827295944422e-01
2.207380638106004878e-01,6.544210874095842678e-01
1.237898701272927421e-01,5.982395858011602119e-01
2.004272338257672981e-01,5.582637387714649568e-01
3.032988116955243063e-01,6.140095644804849373e-01
2.121316790377731631e-01,6.207120509589677537e-01
2.708175815610915915e-01,5.461821033636197198e-01
5.242158392447670012e-01,7.058605088908241898e-01
3.861388084342514682e-01,6.086992224304562660e-01
2.726376406554862908e-01,6.312788358652259291e-01
3.511377224940245845e-01,5.840197162817776233e-01
3.817844111267190144e-01,6.485294566070024525e-01
4.010755522534583672e-01,5.527653001405881117e-01
2.862883628797886493e-01,5.844864368709880020e-01
4.362184695775178089e-01,6.123178058470497565e-01
3.967976206539621242e-01,6.514467497280835850e-01
0.000000000000000000e+00,5.869416693926364781e-01
1.983900980860885954e-01,5.790450854295708938e-01
0.000000000000000000e+00,7.142130199490661635e-01
4.105828890174205159e-01,6.443495464267011696e-01
3.077357599247211306e-01,6.242447700871729399e-01


==> Data2/muhateb31.dat <==
# arm1,arm2
7.850506646659825005e-01,1.666396908906648600e+00
1.213652792124467084e+00,1.231546355370765067e+00
1.285049797521849113e+00,1.598950301379623573e+00
1.473927035478590053e+00,1.623672236370116817e+00
-2.944707576721619646e-01,1.430276157447166296e+00
7.339355178646891353e-01,1.313665734806291008e+00
-4.205834559050505295e-01,1.722582012759401371e+00
-6.694938503522055440e-01,1.526574114525508064e+00
1.123151035431820599e+00,1.546888861592712772e+00
1.105543079730081368e+00,1.477304058083754201e+00
-6.276372492728573560e-01,1.620316345863453522e+00
1.281339134936046786e+00,1.473034888755694993e+00
1.395901826887143926e+00,1.541917526134394700e+00
4.559090049629432317e-01,1.653540667017191490e+00
9.436429308831268958e-01,1.624817353350634708e+00
1.389506205635306912e+00,1.500686179869803683e+00
1.502914133590855128e+00,1.622722286018976945e+00
1.471154655228633423e+00,1.467344942064731539e+00
1.087732083637189096e+00,1.651915632787197330e+00
9.812310693269045425e-02,1.568013427384377767e+00
1.599108097064801726e+00,1.604224825398086862e+00
2.655795926850930688e-01,1.520014601884255523e+00
1.204726554181561049e+00,1.725887893788015326e+00
-4.513367898560022851e-01,1.537160403668338837e+00
1.001503551384752999e+00,1.597224655029295004e+00
1.280428421608178269e+00,1.514142431209017259e+00
1.181690566865516212e+00,1.506937885531033139e+00
1.349498617418949387e+00,1.532381628909140536e+00
7.005789243629678698e-02,1.634765172890073170e+00
-5.714475573702969546e-01,1.549898375254150418e+00
1.312354820999758864e+00,1.740436882894607074e+00
5.116317382887960452e-01,1.357539758711104216e+00
6.389884040389415265e-01,1.501175963434717042e+00
1.661743603958910631e+00,1.797371691776241454e+00
8.156155077907570883e-01,1.577809724067561703e+00
2.562584434906233222e-01,1.428414719367728347e+00
1.747628196757628150e+00,1.638908069579737781e+00
-2.526365205755167764e-01,1.455893458242735861e+00
-1.930233727235683427e-01,1.452718551809762282e+00
1.156339323012675280e+00,1.539153298020067062e+00
1.764274761795460389e+00,1.651531967224954878e+00
1.652551757781120623e+00,1.554413290903570388e+00
1.203469461406249774e+00,1.641545895758126372e+00
-1.025797375645333576e+00,1.627257700582327882e+00
6.625811815775116687e-01,1.641206467702684080e+00
7.916557204340390896e-01,1.412018982761486630e+00
1.829878999139888496e+00,1.571869039701097037e+00
1.017059571289255837e+00,1.571063087647128320e+00
1.014379776405973210e+00,1.510015352357808593e+00
1.419691135173468899e+00,1.535037844157592923e+00
1.353425143027868316e+00,1.616977931030278537e+00
9.899324554515892549e-01,7.381550329277841715e-03
1.590402423566411372e+00,1.514721054701812175e+00
4.160372330288997222e-01,1.553963139000374971e+00
5.956938085083888224e-01,1.547686999049186385e+00
3.588187581231095380e-01,1.609092667948693434e+00
1.155469631559511878e+00,1.623419992910846599e+00
1.232328108110747333e+00,1.690091107269703796e+00
-1.593869922396015104e-01,1.514696452490159606e+00
1.581937857003447689e+00,1.517123383316253848e+00
1.218531130150177333e+00,1.581698047982456501e+00
1.152808938090679192e+00,1.455626877614178749e+00
1.235559453065870894e+00,1.485211361730858437e+00
1.193536378393885711e+00,1.640326478154133572e+00
1.173924523841319623e+00,1.489259442439087699e+00
1.496270984662581904e+00,1.610315825341109397e+00
-6.754218827462045160e-01,1.557573955244627717e+00
-1.341923950814320199e-01,1.473716043912271623e+00
1.428056733557044600e-01,1.762049003003932413e+00
1.527580881381993549e+00,1.510260065280398134e+00
1.473325261602824510e+00,1.697124209946456075e+00
1.648282238019116441e-01,1.518439642192344063e+00
1.551159749240357044e+00,1.609966473762102002e+00
5.292425860973400953e-01,1.493765922271639734e+00
1.078072702583601217e+00,1.448414076859038113e+00
-3.191311081098227032e-01,1.676092526583594644e+00
6.734120038915940576e-01,1.628744455049865314e+00
1.019451943421141760e+00,1.507350394245432046e+00
1.054025723750776855e+00,1.472294721805736950e+00
2.457161141691726058e-01,1.432619671712098253e+00
1.460351467523778091e+00,1.547593510490155477e+00
1.354962915538452162e+00,1.626230882370209629e+00
1.431683851698889898e+00,1.468588828509258981e+00
-1.942974447605999300e-01,1.387115823618194854e+00
-2.134975862615564601e-01,1.537210263192483328e+00
1.098440712218797799e+00,1.642951573592242420e+00
-1.040143774091963902e-01,1.642672803273044435e+00
1.534773424755190963e+00,1.509891926469258294e+00
1.286455594460784058e+00,1.621770759898893299e+00
6.101341621844507124e-01,1.378095504182079489e+00
1.065487395817394933e+00,1.561347043358617626e+00
4.766677416702330694e-01,1.408113155627339408e+00
7.714585556563960944e-01,1.516134223939221481e+00
1.161198253332819785e+00,1.603331454116152965e+00
1.278336672448533218e+00,6.658558188252403642e-01
5.460063469926675905e-01,1.492493892747030593e+00
1.274899519379615098e+00,1.606966799760711107e+00
1.214995965627410968e+00,1.298942944447186720e+00
1.388896983066296276e+00,1.456220034087342574e+00
1.069293020009375539e+00,1.437074730169907388e+00
1.573345036045626699e+00,1.601159272236405195e+00
1.047355841585572822e+00,1.563283004285819455e+00
1.332396637355314217e+00,1.650097307224857923e+00
2.307244874535818724e-01,1.600832673412706519e+00
2.334912258635596372e-01,1.534221508410083423e+00
7.662365228712268994e-01,1.701081250771423026e+00
1.234299889061960975e+00,1.589598912996363023e+00
-4.857707662732310694e-01,1.556577160403898485e+00
4.259169715891638619e-01,1.594608254463935282e+00
1.702655581991147971e+00,1.641229533891633618e+00
1.260451424247293284e+00,1.494707541999854561e+00
1.434611107598876112e+00,1.555997633397226076e+00
1.142835152592418080e+00,1.628528786449669585e+00
8.314714696911515990e-01,1.464655523858451547e+00
1.014066846371417085e+00,1.668535756367215850e+00
8.592012936069197693e-01,1.377216080563305578e+00
1.429094879684833508e+00,1.343277402139104515e+00
-5.458785304598201549e-03,1.709568223057915670e+00
1.326068178646184315e+00,1.415096790370719448e+00
1.452263461888168017e+00,1.462651350482668589e+00
1.562379680865583209e+00,1.640701534841785270e+00
7.358328432565838240e-01,1.602934124825014406e+00
1.463517872799691588e+00,1.238056084993348627e+00
4.524718902632740569e-02,1.607274438008620354e+00
-3.999708827139763501e-01,1.375998997437576365e+00
9.897966741650530142e-01,1.406307935399364606e+00
-7.214833111201525429e-02,1.532502906488212746e+00
5.948339232359338702e-01,1.573874227954556559e+00
-7.634922813011926213e-01,1.599968677546123708e+00
1.253977945227878976e+00,1.397961322287460284e+00
1.527077388627633647e+00,1.589790593958316567e+00
6.707502218930461169e-01,1.431825914635700414e+00
8.118875044786310058e-01,1.522275219158220283e+00
1.045577360085604202e+00,1.670810266664770838e+00
1.403692518359904273e+00,1.665527692704249052e+00
1.446610271478628640e+00,1.445863333768218517e+00
1.294628677408771189e+00,1.710315302944968252e+00
1.227083182184065979e+00,1.526955045313508563e+00
-1.480886558953167009e+00,1.608512260113728054e+00
3.457616459172044854e-01,1.432860935796363089e+00
9.196733199593525310e-01,1.628961866340489673e+00
-1.661116248843538923e+00,1.405805721676765874e+00
1.158738505171399868e+00,1.533736265016764744e+00
9.472286448101844281e-01,1.679406558989341214e+00
1.009612579954065836e+00,1.513301391785483174e+00
1.576347440222215290e+00,1.655089804943158605e+00
9.281977265162141277e-01,1.561681688417804192e+00
9.352031196674228664e-01,1.446231288107401980e+00
1.574675874890513860e+00,1.526175914513724363e+00
1.131577689840002732e+00,1.444102046124912331e+00
-1.477305998832727507e-01,1.465282167653866097e+00
9.494513521152768698e-01,1.500150165627904153e+00
1.053444337344278559e+00,1.554875853340618841e+00
1.704613159046153514e+00,1.643070127631184318e+00
1.072100228688722456e+00,1.638811353968187001e+00
5.607606217283940264e-01,1.617501430260666728e+00
1.679453975886014749e+00,1.522029318875244064e+00
-2.938635222467015362e-01,1.343555686681032091e+00
1.646450090242924436e+00,1.712798364721013877e+00
8.465190895032471685e-01,1.637293964606575170e+00
1.359806748830076462e+00,1.468320306251289509e+00
1.159908525477258090e+00,1.477450215691436641e+00
1.027522064982758554e+00,1.589089944938706367e+00
1.158716051189940810e+00,9.506986336026687079e-01
1.239436467361530569e+00,1.681895097343366396e+00
5.721022605533738759e-01,1.460208680470407083e+00
3.952065776594357871e-01,1.362111889684040511e+00
1.467044956316283066e+00,1.414990010003546406e+00
1.216623955539417157e+00,1.559795228437852455e+00
4.846339427275785372e-01,1.551206367906887928e+00
9.772970247941173971e-01,1.631047956794472675e+00
1.808122934344962074e+00,1.788050073812925911e+00
1.997653144528436453e+00,1.702424931046293777e+00
1.508708342566105476e-01,1.622667517518794122e+00
1.573269598505362410e+00,1.615257704331165556e+00
9.789951131209457813e-01,8.085099849813799366e-01
1.253191419069648482e+00,1.696448270504125277e+00
1.237979014299991354e+00,1.520924174424037156e+00
-1.214730869916440525e+00,1.517989756929641443e+00
1.095129508851316658e+00,4.733207675469473519e-01
1.431891695158428846e+00,1.623647834032979631e+00
-1.237619848156032987e-01,1.534489612854867069e+00
1.431710203775883761e+00,1.497109410378048011e+00
1.107893946226827131e+00,1.602991666876373067e+00
1.414373083113781848e-01,1.379479022892826423e+00
1.078600604192945456e+00,1.386417775680602316e-01
1.618635336728255991e+00,1.613822084072315644e+00
1.113906694004609843e+00,1.592648518404163882e+00
1.474285158467708357e+00,1.436407686523687444e+00
6.126529801759689198e-01,1.613100539742968298e+00
7.247962426268977909e-01,1.531698106565245743e+00
9.547494636447296790e-01,-2.298856995931510827e+00
1.082210090878108488e+00,1.673798461238502844e+00
1.203768650236825000e+00,1.563092034825079635e+00
3.661807621292348380e-01,1.498100288923471579e+00
4.946434506685874477e-01,1.769916622424761332e+00
1.366874227703185340e+00,1.082020388732501726e+00
3.054955225531505447e-01,1.580018562736589027e+00
1.348141036324473685e+00,1.574052483876541952e+00
1.307877038670079983e+00,8.450991361132444979e-01
1.868837499933149848e+00,1.748715405762527819e+00
1.363994659955802158e+00,1.606787384370167215e+00
1.194096443014408537e+00,1.608516773440613168e+00
1.122253412560894753e-01,1.700171430054299826e+00
1.627184827087566621e+00,1.578964652189529971e+00
-5.933900072406675941e-01,1.305085853145783181e+00
1.752173893347573452e+00,1.610899086270988212e+00
2.385016898866881840e-02,1.410666683379027564e+00
-5.303450368533010328e-01,1.240226774804930265e+00
-5.830184092391804684e-01,1.405152905941831287e+00
1.406784604318401133e+00,1.512247546253469466e+00
8.997936195544132820e-01,1.604714585527920123e+00
1.472205330651623623e+00,1.510305107540491187e+00
7.566330963088241379e-01,1.547447914898805177e+00
-5.927213907117966779e-02,1.406986789515695113e+00
1.603049188064827657e+00,1.624275214838345471e+00
7.754608292554607818e-01,1.448701943310094498e+00
-2.409408368557537372e-01,1.547451519657020658e+00
-8.409744163981215659e-02,1.526209021475690708e+00
1.047807887987623587e+00,1.476561224275777962e+00
1.596942552400153259e+00,1.559598997406392185e+00
1.610525576810037052e+00,1.487462244070804962e+00
-4.226613639621742968e-01,1.622148488459791205e+00
1.328365588631517102e+00,1.689506947508380375e+00
8.807170453570903890e-01,1.532647708685551002e+00
1.490269540412270333e+00,1.737823069953410737e+00
1.354483463368493235e+00,1.587211323478607605e+00
-4.628850073684775968e-02,1.640288865883621217e+00
1.266926252264453545e+00,9.530498619630631829e-01
-1.855714862993229630e-02,1.446712377533840188e+00
4.969742574023719994e-01,1.430430440830827932e+00
8.511858009438463268e-01,1.524850311246187973e+00
5.361004953373189608e-01,1.660099201716002559e+00
1.282252763546392949e+00,1.580081985080571183e+00
3.751205347763576503e-01,1.603850363935003465e+00
2.416458442173616550e-01,1.477288759928405470e+00
1.771424999307676273e+00,1.673762974883019172e+00
1.041708398174701067e+00,1.528135848899796922e+00
1.260650466034552331e+00,1.638090578983832479e+00
-1.576737007151747250e-01,1.603168570557275352e+00
1.400124902569105378e+00,1.472739093880185202e+00
1.177785502417739494e+00,9.187792107046252044e-01
6.573313023762032969e-01,1.396905063071704811e+00
1.295352979266217508e+00,1.604023108515457929e+00
1.394142014328061951e-01,1.558356690475099171e+00
4.469669448254051658e-01,1.361941644065031820e+00
-5.062062400296497150e-02,1.380840509809780459e+00
6.696130344137529722e-01,1.535107752720980878e+00
1.374323442767569903e+00,1.652118423936933533e+00
8.456576131627279169e-01,1.541345673862512200e+00
1.286853539012262848e+00,1.600067569825774916e+00
1.560672121427612247e+00,1.742437130063924755e+00
1.437375650697937157e+00,1.815382209546174241e+00
1.049447932280377804e+00,1.593489069734401520e+00
1.060444914697488361e+00,1.699395012424303353e+00
1.408693233722079441e+00,1.553491276316086411e+00
7.512636359914227902e-02,1.537178603214150563e+00
7.867547691173841784e-01,1.432600776308222246e+00
1.172103426822591166e+00,1.618025759777219408e+00
1.420814202864500331e+00,1.451321158193581429e+00
-1.589062025452910032e-01,1.519421499767247719e+00
1.310024686668456617e+00,1.575433783780938235e+00
1.181106572000413690e+00,1.551550902177406543e+00
1.609704066687994706e+00,1.820963503307249765e+00
8.884628973840329180e-02,1.586704554564186243e+00
1.518880048564223539e+00,1.575328408398340319e+00
8.914473932520960986e-01,1.706651334819144772e+00
1.561867271985773797e+00,1.663357457690028740e+00
9.640131777888507614e-01,1.211496445562921576e+00
1.668430221120754897e+00,1.664425514492550384e+00
1.303783003749962033e+00,5.470471923995300356e-01
1.079429952624197941e+00,1.449080758980456407e+00
-3.149116276116941671e-01,1.565129125238686081e+00
9.761533272425663155e-01,3.544788073194324873e-01
-6.732855005787832248e-01,1.643696811314020678e+00
1.075329623664696088e+00,1.557714189549889605e+00
1.155743672157055313e+00,6.866535028066809154e-01
1.383441451227448660e+00,1.525884632938050212e+00
-9.114060578347649155e-02,1.540444695769199512e+00
7.981778507794828892e-01,1.823547314322395252e+00
1.741318343350034548e+00,1.646438347655930334e+00
1.151528733084226541e+00,1.506850209962048437e+00
1.587190250168414085e+00,1.734013712859028056e+00
2.352581878297222151e-01,1.605428314134558443e+00
1.122588830682966776e+00,1.655301123660957163e+00
1.205246920594138960e+00,1.613846311347294060e+00
6.668305022734779541e-01,1.564691984613461484e+00
1.622765391239548105e+00,1.450342185058700828e+00
1.195491292155729690e+00,1.569750230447204853e+00
1.173827412330322728e+00,1.784106444934250746e+00
1.143368003913880493e+00,1.455679747313822325e+00
8.136730720275018314e-01,1.493262638403973774e+00
-1.051609456599767567e+00,1.378772001812110792e+00
1.920489996692257284e-01,1.497441375558142163e+00
1.302241667362352029e+00,1.613625714008450895e+00
1.043491579479666420e+00,7.930700742719240526e-02
1.126724045324037249e+00,1.481243492051427690e+00
1.212170048866843208e+00,1.509770077868710647e+00
1.417066662955992706e+00,1.493066884523817528e+00
3.665026271588416873e-01,1.580838661016123137e+00
4.606368518280278684e-02,1.547522171243836286e+00
1.392382426438665721e+00,1.569777908818849932e+00
1.499841329120776390e+00,1.643356110131379388e+00
7.893481206504444625e-01,1.555500156917175358e+00
-4.940924407302427213e-01,1.550544024877333005e+00
2.901443736700354270e-01,1.505181573818887841e+00
8.048458598988916801e-01,1.623128557632219415e+00
1.287051129229104696e+00,1.441439447299603493e+00
-1.335914346745330494e-01,1.463700373205708560e+00
1.213438960608323125e+00,1.666079139997953984e+00
1.045329152947289453e+00,1.487859840805508149e+00
2.334453454371042125e-01,1.476952387418624113e+00
-1.449215419098437208e+00,1.355886943306014780e+00
1.215883467681832641e+00,1.563055963185722597e+00
1.271702898304278406e+00,1.554499206914807363e+00
1.407591120790844696e+00,1.755858928842451316e+00
2.526250709049407961e-01,1.714857320330698709e+00
-9.744654964079009218e-01,1.588882612093899471e+00
1.386334110128842445e+00,1.770947246766275907e+00
1.198721852588181314e+00,1.622858471107552214e+00
-1.076581342786598228e+00,1.500459400669183374e+00
1.213141407651329162e+00,1.615925748335731216e+00
1.089670144072174329e+00,1.690302239621173541e+00
1.167515491644541159e+00,1.485565259707950725e+00
-1.149731442824484695e+00,1.511068105389965943e+00
-1.538286436287243930e-01,1.384209847563088402e+00
3.967512994911267521e-01,1.524724509693772712e+00
1.248847298964369745e+00,1.645305024702884422e+00
2.108394605176666381e-01,1.503135789158128732e+00
1.213616904976036803e+00,1.432176352151206755e+00
1.090766988307391161e+00,1.577178371406645629e+00
1.741249101050868608e+00,1.621396655239835560e+00
5.709689215006252816e-02,1.438040948074036596e+00
1.087229162436326391e+00,4.668632482631830394e-01
9.737456080216297938e-01,1.448587578979142920e+00
1.482154418559116671e+00,1.360909410120479945e+00
5.239020572922448854e-02,1.681146546872841263e+00
3.408346019005439320e-01,1.428543569565770666e+00
-5.031206194655091224e-02,1.578193846178385984e+00
1.156312061237156463e+00,5.403090316869067766e-02
1.320293785379598850e+00,1.490898466440708781e+00
-1.457058953776186216e+00,1.501598712983222894e+00
1.066689701516503747e-01,1.616392164953826205e+00
-4.168107163696858075e-01,1.438923124978701340e+00
5.361901393363912582e-01,1.554175349095007208e+00
1.356298579395246007e+00,1.553470329855613175e+00
1.392165925780069369e+00,1.903127313899943607e+00
1.188044634866587179e+00,2.302189949924639545e-01
4.629836611658390555e-01,1.690615713060712899e+00
8.203287951683124746e-01,1.568137036606638501e+00
5.411774726480571562e-01,1.313449946408495439e+00
4.368534582105508823e-01,1.566166489241176185e+00
1.357112231881190123e+00,1.626254621408441681e+00
1.084278961827429555e+00,1.466678895252423231e+00
1.360036620232529803e+00,1.565839895101014401e+00
1.385455484319389363e+00,1.659387916932714369e+00
-1.184316058775856773e+00,1.451521052450074123e+00
1.153334721661996021e+00,1.528297787399685248e+00
8.539506085348635978e-01,1.626611482340464043e+00
2.019666012955279033e-02,1.436240030645817845e+00
8.322006513374359260e-01,1.548100702215879476e+00
1.431762207222289085e+00,1.803471157413494730e+00
1.445987929671548766e+00,1.595022666332849948e+00
3.380151492928918366e-01,1.516286199152257375e+00
4.308034044840520216e-01,1.467605893749641899e+00
1.708565633703932107e+00,1.652777842113168028e+00
-8.623363197523854495e-01,1.706674172819495627e+00
1.413741628007167739e+00,9.158430357371906139e-01
1.482031172466146351e+00,1.506249923823032466e+00
1.207980228585527449e+00,1.572102021280185724e+00
1.130523131651573365e+00,1.436829457893484374e+00
-1.236218552201753029e+00,1.594954950435800489e+00
1.590519403344605287e+00,1.694663587677884831e+00
-2.076835355876225364e-01,1.354283603086681609e+00
1.348284000822125739e+00,1.776205441658288864e+00
1.758492562446971386e+00,1.623978716277729273e+00
1.283010919102111291e+00,1.411941612945923241e+00
1.771619896834189634e+00,1.702716679660673638e+00
4.046829715677990880e-01,1.378195724514718723e+00
9.791866565736877526e-01,1.572586703576019485e+00
3.045168897693255605e-01,1.459221535531292080e+00
4.848587871811871342e-01,1.465141436824248800e+00
1.407170092942414241e+00,1.631343458976823868e+00
2.209643103323685409e+00,1.738263245262401613e+00
1.364471486786480448e+00,1.579441930029962915e+00
8.157638903444546230e-01,1.597430437666821801e+00
6.023570722658802001e-01,1.448384782580499186e+00
1.772384812689705713e+00,1.750414969542758659e+00
6.002998261521772516e-01,1.282733211307222732e+00
4.439513490444971233e-01,1.542447679050061637e+00
1.180930165634821893e+00,1.688275876198450209e+00
4.914138925611778452e-01,1.504390519125084147e+00
9.453991699195128939e-01,1.535147574776483559e+00
7.244790685220123816e-01,1.568885096226100728e+00
1.373992921507138476e+00,1.131881397309758563e+00
6.167266778526723225e-01,1.592240431553480384e+00
-2.342278930700785466e-01,1.579072110951362351e+00
1.323402589037649513e+00,1.604906267693259725e+00
1.133504502683265303e+00,1.500728965950851590e+00
8.890284819619002077e-01,1.522395525355489498e+00
9.538658653879497629e-02,1.493777324865886103e+00
1.144568339820255964e+00,1.494019015083405622e+00
1.717250408176416165e+00,1.611833101045733851e+00
1.314153842789882898e+00,1.438236064223596289e+00
-6.771982623187433603e-02,1.398626478646147753e+00
1.479161242590017356e+00,1.758432505550050484e+00
-5.600152861005037730e-01,1.563571052663855321e+00
1.068433271809157592e+00,1.583290194951431529e+00
6.346494991761868487e-01,1.465550381380583023e+00
1.293894217993495577e+00,1.480573446462737364e+00
-2.964857972624371785e-01,1.643528476499270363e+00
1.253138467152215441e+00,1.475975293197415716e+00
-9.246613866546207205e-01,1.472768077584694746e+00
1.036066820837765690e+00,1.492859628126709248e+00
5.381223212253254395e-01,1.509282621234993904e+00
1.621493596682086480e+00,1.559573236779683958e+00
1.228916402651945461e+00,1.433406531879296342e+00
1.508987340815886924e+00,1.540529559486561562e+00
1.779145461120325233e+00,1.637119225017259039e+00
1.146877492950505673e+00,1.406605224241776364e+00
1.352484827103183629e-01,1.576762802195409874e+00
1.270678842401328001e+00,1.584928208333866939e+00
1.478507057191047691e+00,1.781024151807191869e+00
9.011590950283218104e-01,1.587933970273335715e+00
1.278036963045003471e+00,1.520699628197184294e+00
1.178288642223506599e+00,7.460875600965803933e-01
-2.027848216378545843e+00,1.346007267640489724e+00
2.801281290335523866e-01,1.438947181044419210e+00
5.505429366632830224e-02,1.448795839248738559e+00
-7.980216615212594178e-01,1.481817801038254556e+00
1.207621723693558469e+00,8.030021709712196198e-01
7.312839749028636760e-01,1.540535112942390761e+00
1.895556836314836457e-01,1.570582544874670861e+00
1.586480872334817160e+00,1.704197857692379969e+00
8.921094191607652490e-01,1.547498758691164156e+00
1.264777474763989273e+00,1.687768518664485740e+00
1.505404156776267488e+00,1.523350279053096390e+00
6.014920800847090021e-02,1.443662975468273713e+00
1.638733654825900832e+00,1.730711430552665187e+00
1.571742290354751104e+00,1.458982348315815303e+00
1.374756913749278109e+00,1.614697102701272424e+00
-5.508768504662331367e-02,1.616725894272883268e+00
1.827060431592662848e+00,1.736307089939683079e+00
1.158016661087585941e+00,1.469989380957182457e+00
1.574917181775106867e+00,1.527914390992036964e+00
1.519584646319636745e+00,1.731041485144473757e+00
3.705910184553005138e-01,1.618754012549302956e+00
9.877484544499997021e-01,-1.104110628509336056e-02
1.708781178426577174e+00,1.534162473235015867e+00
9.305193336100689994e-01,1.399791054268524793e+00
1.118039220640029585e+00,1.424027468884683234e+00
1.250015686397567105e+00,1.632463858299087800e+00
-2.756571703209753643e-01,1.514450739930384593e+00
-7.815784033722398272e-01,1.263978767739561970e+00
9.273098181339338719e-01,1.450971175134884605e+00
1.149604168921558811e+00,1.629068190633013335e+00
1.311398373017558683e+00,1.101598663536268674e+00
1.009800207575813680e+00,2.963378272185732132e-01
1.125585981293416582e+00,1.526736245886992860e+00
1.404575902465388548e+00,1.649727705297072466e+00
1.448850831685878138e+00,1.533174381935106023e+00
1.151765925940998025e+00,1.699019036920236925e+00
3.575391674701905442e-01,1.453020823699436193e+00
4.431918409341523146e-01,1.422764393761898338e+00
1.199853460662281712e+00,1.598089907595372949e+00
-1.012750158470768103e+00,1.712287616512703892e+00
1.647562098466513358e+00,1.703880325323892775e+00
1.369737304360282515e+00,1.477311972887011660e+00
1.152376256714422675e+00,1.455322308378196317e+00
1.357093924760425452e+00,1.294108720430251713e+00
1.261655712738303459e+00,1.519237280185181893e+00
1.219850828907530493e+00,1.500509738234191648e+00
3.535921101409860157e-01,1.535017002881646109e+00
1.050579040100021233e+00,1.325204150339047482e+00
1.750557992704359300e+00,1.656062553023036843e+00
1.061298264082406906e+00,1.654830307275400036e+00
1.478467788235881430e+00,1.052592740756502554e+00
1.454345037772855509e+00,1.116731502208363924e+00
1.925720435698073274e+00,1.895348888952619104e+00
1.316201608695720449e+00,1.735230307213603052e+00
1.543512560133586398e+00,1.419649081605089291e+00
1.418182135575274172e+00,1.594625584935147611e+00
9.212453705748978594e-01,1.519229618448423524e+00
1.745878525086995259e+00,1.817582939552615295e+00
7.030813397693203015e-01,1.408697125116209703e+00
1.329660618041444087e+00,1.389131066308226359e+00
-1.063621992693934759e+00,1.564515019891747016e+00
8.524486249296386875e-01,1.506217038103636607e+00
-2.506732287062942710e-01,1.599306169786611331e+00
-9.636006170721449493e-01,1.403636674171648391e+00
1.322220195017842492e+00,1.356093823315009717e+00
2.662645019986060735e-01,1.434053811123221722e+00
1.996655467032401599e-01,1.654330150336795979e+00
5.288092054255065788e-01,1.534752365219136383e+00
5.796723481311473192e-01,1.606775351333632917e+00
1.290267526286022814e+00,1.596192699943953075e+00
1.023941326686693687e+00,1.471960529039106458e+00
1.765214739445718051e+00,1.646660704551412779e+00
1.118784493260616797e+00,1.583824404884340620e+00
1.203564176644593475e+00,1.715513758461759242e+00
1.502798581570571557e+00,1.730430576282676824e+00
1.495988443967988690e+00,1.547866982875575115e+00
1.155522990581026477e+00,1.395909213567478657e+00
1.310449557575491308e+00,1.625906189955296677e+00
1.105387568621634564e+00,1.688608095062076764e+00
1.233364636726198560e-01,1.387477837714871765e+00
1.284435946244822269e+00,1.619940295880614389e+00
1.373059247842335129e+00,1.639774844386054919e+00
1.349621821569973568e+00,1.510669872037106343e+00
1.023510599767173401e+00,1.483321693228216942e+00
1.238922485774527571e+00,1.518215042936355674e+00
1.891712886515035663e+00,1.602654096973830322e+00
8.113229232643071054e-01,1.562763040776367518e+00
4.363657193603941858e-02,1.495998270636680338e+00
1.133492862962873549e+00,1.546238380040593219e+00
4.707930640939117506e-02,1.527967854004127490e+00
4.279807826690918970e-01,1.358301875018689708e+00
-8.481949541037736573e-02,1.506927368195311479e+00
-4.126215242433039498e-01,1.516115348352946368e+00
1.559436415421031175e+00,1.609174543809847924e+00
1.813200303455488882e+00,1.633266275491840114e+00
1.171691415743868259e+00,1.494215872755470187e+00
6.794743836350964905e-01,1.575583962730210619e+00
1.204343711318633936e+00,1.509078223699374277e+00
1.541952670405325909e+00,1.608679718937308323e+00
1.477617692959398266e+00,1.316187263362833315e+00
-2.843858661345301519e-01,1.716547425172248786e+00
6.567860003373183764e-01,1.558012517869076907e+00
-2.879380147375943388e-01,1.426155768398394530e+00
1.234475571525311954e+00,1.461929974229155382e+00
1.364318842965622558e+00,1.565307997846637100e+00
5.929667650654494304e-01,1.722065285084871000e+00
1.301659470625603277e+00,1.671162303232745838e+00
1.202047163259265528e+00,1.531214884269844312e+00
8.332162334125405856e-01,1.355373153605346603e+00
-1.598994841825974511e+00,1.684106016489093971e+00
9.387460368462023919e-01,1.475824205457948013e+00
1.098591800067115321e+00,1.724496752470417116e+00
1.087750175739582659e+00,1.676122501398880971e+00
4.099217938802887096e-01,1.323950094910979702e+00
1.236990020310165583e+00,1.410915270877825201e+00
1.503215949942921847e+00,1.742000735243790732e+00
1.470868635907025990e+00,1.758735394320205314e+00
9.146044518639672161e-01,1.619912328655105593e+00
1.530980196859092146e+00,1.526318576815812955e+00
1.177764734389321832e+00,4.555107814500929386e-01
7.304266370343427406e-01,1.544195264814393287e+00
1.047169604978643420e+00,1.622254208253241625e+00
1.450537961498293837e+00,1.544081915989525822e+00
4.613040122123045900e-02,1.486280858097107194e+00
1.072884963619168186e+00,1.484354107993894223e+00
-2.478785963226478595e-01,1.425022872283827846e+00
1.139015676693706514e+00,1.552929430609647277e+00
-1.714769174269886065e+00,1.701944002848488235e+00
1.777180533341552238e+00,1.628344535074151667e+00
2.376789001147898706e-01,1.501588250266423286e+00
1.215542999528574697e+00,1.582386069786505756e+00
1.617334819030271653e+00,1.490678581463238395e+00
1.203980636335898691e+00,1.522426329234905840e+00
1.442005851190083954e+00,1.764689023486640140e+00
-6.036649942343889075e-01,1.593211114122872196e+00
1.141300163967078785e+00,1.385821514837202617e+00
1.804322470026245906e+00,1.686484572627341860e+00
1.327766067142034601e+00,1.463167967594148244e+00
1.541633418530574007e+00,1.718910663543686601e+00
1.660449471308484748e+00,1.962254321508371424e+00
7.487529446427876323e-01,1.419348191408677851e+00
-1.299272562161905231e+00,1.622217667079935755e+00
1.429261684893520234e+00,1.479742909759737435e+00
7.477077014359516660e-01,1.470464590422004392e+00
1.384028148079336606e+00,1.646320603600682331e+00
1.806376919959675531e+00,1.725772357188795958e+00
1.514401524379464792e-01,1.500687481314975980e+00
1.169002573630425701e+00,1.407206484779278233e+00
1.278664903268615927e+00,1.446409972933701882e+00
1.534991127011032130e+00,1.723527948690182665e+00
-1.363074581363868942e+00,1.339236974526409441e+00
-7.288710988751012643e-02,1.394474233174071820e+00
1.200993672321092776e+00,1.429195815488984778e+00
9.033835211440365276e-01,9.311201553173653611e-02
4.931360404134266934e-02,1.442824275675227863e+00
-3.788091669930157002e-01,1.537931224906070371e+00
1.578483247604204553e+00,1.675747610866481940e+00
1.513321826207480347e+00,1.569730964433777576e+00
1.422181380331436706e+00,1.661026357653185404e+00
1.596686258015021398e+00,1.542557306070437173e+00
2.346117360981821165e-01,1.574560864665511373e+00
8.275010418123223133e-01,1.563367656700232811e+00
8.820530633372258844e-01,1.449903682228522062e+00
3.591538456554884129e-01,1.473377969238014451e+00
1.055033010882602706e+00,1.646541137827744361e+00
1.711198037013450080e+00,1.563519468844311255e+00
1.410953873066992159e+00,1.458531556391808648e+00
9.658780521769823046e-01,1.459963104277638424e+00
3.580475823723440754e-01,1.423402792842213715e+00
3.103743252094613436e-01,1.628569707755654461e+00
-1.241984490207223457e+00,1.542843440314057180e+00
1.547559226876686012e+00,1.569586769348078947e+00
1.177598154236161321e+00,1.632947476310167456e+00
9.661747822493049753e-01,1.582098180281207078e+00
1.265587450206272724e+00,1.308287698758773043e+00
1.414168043108129824e+00,1.836291848256426773e+00
-3.121290148881771254e-01,1.452198847818079175e+00
6.035995981578562430e-01,1.540256274768519784e+00
-4.860242011845283816e-01,1.430922892773854427e+00
1.522129679717650230e+00,1.658201127870018832e+00
1.380075534716498353e+00,1.623563181703032265e+00
1.004131784579345155e+00,1.490533318966543730e+00
6.126601503110770119e-01,1.631506464238923204e+00
9.907256916528436319e-01,1.673138571918774575e+00
1.073806295810766365e+00,1.425909335314616166e+00
7.295470029361610376e-01,1.426950626920150844e+00
1.521206949435626177e+00,1.467980938076812514e+00
1.308581005513646423e+00,1.350134545641950012e+00
1.649266615388839341e+00,1.602315767121328172e+00
1.471956764918077365e+00,1.636450838509053485e+00
1.398660451697384677e-01,1.547658257086946598e+00
1.696021285037929704e+00,1.726904178126186684e+00
9.023093173938413480e-01,1.628609192143176454e+00
9.565405761405457730e-01,1.643011386825562026e+00
-1.539107643804700221e+00,1.376673257437062814e+00
2.384936094418341201e-01,1.595799261259208679e+00
7.365768821202475225e-01,1.423591784967648044e+00
1.292783186366239567e+00,1.531624700708848152e+00
1.681067376660948298e+00,1.624833401511222464e+00
1.544259663444888186e+00,1.647546670134286018e+00
7.098652255759289043e-01,1.608220977660284490e+00
9.712100312636707811e-01,1.681861297298556490e+00
1.076399658127790593e+00,1.604531283067771597e+00
1.351291619537433375e+00,1.628115058233776891e+00
2.687163264568217524e-01,1.561772747458786137e+00
8.517637143773826303e-01,1.466419772459731430e+00
1.179416319033907312e+00,1.514470647144633420e+00
1.224855592690000217e+00,1.470303209734366456e+00
1.427684137630027994e+00,1.733497908624004324e+00
3.936784601697478903e-01,1.389371981272735868e+00
-1.377996602253723779e-01,1.510752827240962270e+00
1.086964714267652177e+00,1.533715583896215984e+00
-9.567303572540897250e-01,1.584476896485011554e+00
6.040350779472813958e-02,1.794780875419835775e+00
1.727078003165919196e+00,1.654200656470606878e+00
1.191333258206913381e+00,1.686513730871904926e+00
2.772713689232461642e-01,1.399167196884437692e+00
7.037693720529856201e-01,1.439214649078742525e+00
6.535516667246077382e-01,1.577013992289451494e+00
1.219906374444778230e+00,1.427766551788218763e+00
7.928457169563321028e-01,1.516028517706522694e+00
-5.224324212099728387e-02,1.558542863874367024e+00
9.617537668536098039e-01,1.674554380316165991e+00
1.507074064836529725e+00,1.591045882121128408e+00
1.159263207245228022e+00,1.519229953811428224e+00
1.042868358455670386e+00,3.174572584585660384e-01
1.304980120443982372e+00,1.639585207900327690e+00
1.445923224997386569e+00,1.499380069345548572e+00
1.511444619211358642e+00,1.642560465743442721e+00
1.450784999114372420e+00,1.624325225217272628e+00
1.603176304723634260e+00,1.730953717354120514e+00
4.726603101071248370e-01,1.450914162820473363e+00
7.684892326601111545e-02,1.601792332788396056e+00
6.629203178416624986e-01,1.570360731970864343e+00
1.321325568627082170e+00,1.552252180263598236e+00
1.247670660174250851e-01,1.583088381574233372e+00
-4.087410250335784534e-01,1.462261139660421705e+00
8.346864012494206175e-01,1.559886423591378080e+00
1.949606586809172093e+00,1.647483877073734559e+00
5.495062729308808347e-01,1.357313068069124995e+00
-3.859115988863592861e-02,1.659006239700321350e+00
1.519474091105574853e+00,1.768671261093967884e+00
1.355808405658006865e+00,1.512368515217129561e+00
2.216684165450840960e-01,1.412719485269404052e+00
7.562191729024161368e-01,1.352200708749687896e+00
1.318119890946522155e+00,1.370524589806852545e+00
1.616515696097601928e+00,1.677412151668207452e+00
2.223470227317206060e-01,1.392048178520979285e+00
1.789194451166163713e+00,1.676205913324757990e+00
1.458807270046979188e+00,1.815709293816854863e+00
7.366699861589620646e-02,1.622741758989771022e+00
1.029166460340097400e+00,1.656194163095788818e+00
1.136886142700635816e+00,1.513424539215764142e+00
1.358099428514531803e+00,1.420159118465470049e+00
1.437169125905310763e+00,1.573420349155401077e+00
1.347202203443359281e+00,1.590486428568153920e+00
2.106122950159739382e+00,1.762769511646312015e+00
-5.437588498345963250e-01,1.375727271384891592e+00
9.159092649254710894e-01,1.596501229723793269e+00
1.404232540003753194e+00,1.714383712164061713e+00
1.436266701223888553e+00,1.392758848691756590e+00
8.274314402059859130e-01,1.556039616299900619e+00
1.356033183829761513e-01,1.559705774880239648e+00
1.217506809784322463e+00,1.721511661556291095e+00
1.515939767413232442e+00,1.555392291739386534e+00
1.378448137950963215e+00,1.437590458958930562e+00
1.488113867886783348e+00,1.564323269906970681e+00
-1.668494426319216406e-01,1.511063634935801536e+00
1.481457795484989681e+00,1.569131741768848842e+00
-9.361893881240451742e-01,1.533697536600912015e+00
1.591514459111913693e+00,1.434136696555345702e+00
1.235841362185972736e+00,5.544206065129666516e-01
-1.665618790983106390e+00,1.409047612198730759e+00
1.346056237320624183e-01,1.441271328475071112e+00
1.304577808264012706e+00,9.247670337646112237e-01
1.531569285929817337e+00,1.673787100675077077e+00
5.934861694957774825e-01,1.325852932736331091e+00
1.142729189072986262e-01,1.487392723559640917e+00
1.181788468602574360e+00,1.337852949492501997e+00
4.114950767520683117e-01,1.558650076625731185e+00
1.502890899499805144e+00,1.485520850528845083e+00
1.423502077158766976e+00,1.746340142679876362e+00
1.080426355265008187e+00,1.469639553458198522e+00
1.302502568382838177e+00,1.273532798612386774e+00
1.587122568100062026e+00,1.566587490630643398e+00
1.600616292314671396e+00,1.696480275326696763e+00
1.551720217999149165e+00,1.688423128645117233e+00
7.204195894472298356e-01,1.454451059031718341e+00
9.068938178022880603e-01,1.596992184156571293e+00
1.585622762715568790e+00,1.652923802450934287e+00
1.732656648015191148e-01,1.469419380605750058e+00
1.473719424286688895e+00,1.556683827690238830e+00
1.257684958892622218e+00,1.413474312675891298e+00
1.312565742566104587e+00,1.575598377700609065e+00
1.279831785874476324e+00,1.570139259723601688e+00
9.979561744929624778e-01,1.392226541916353311e+00
-6.572787671416036037e-01,1.430899767984188165e+00
-6.622601596800254953e-01,1.457537145815204438e+00
1.566721242393517066e+00,1.623286134440645068e+00
3.688028230573057731e-01,1.334908542341206372e+00
1.042125020160696636e+00,1.562802590914402323e+00
6.249718590385933137e-01,1.672303061717718142e+00
5.913656712062753673e-01,1.550418534398984916e+00
8.464273777098809681e-01,1.552533164032898760e+00
1.017183387998613187e+00,1.624691426335804545e+00
1.436505255302965578e-01,1.354771494456753489e+00
1.593819111872605276e-01,1.382747991600586701e+00
-5.882268492365003709e-01,1.555058841230467781e+00
1.572986700226991719e+00,1.712977844390502158e+00
6.600678791606100493e-01,1.554496931123581893e+00
1.344947958547708211e+00,1.486600879699657263e+00
-9.004443859632622615e-01,1.380846725070978165e+00
1.345088788892726317e+00,1.617157069398613256e+00
-1.348909800271509418e+00,1.431375453912762108e+00
1.347566855123322416e+00,1.510928797586876815e+00
1.473251559854124482e+00,9.814027410638098692e-01
-4.800524490668620636e-01,1.674042800093311634e+00
-3.745424673668503734e-01,1.467933951201723985e+00
1.542964858479269896e+00,1.525584289162868590e+00
1.644017731223867615e-02,1.437410727990050097e+00
8.081433647748642590e-01,1.446337485308530679e+00
7.859111803192213586e-01,1.477133646352963625e+00
6.788342342811632957e-01,1.592481052963905297e+00
1.662596276919511062e+00,1.733392766180648303e+00
1.124803215975194309e-01,1.528850544075562645e+00
4.555004352634140496e-01,1.612688355290597286e+00
1.381153736794729747e+00,1.726575281352428881e+00
9.735925936149512072e-01,1.558898856290421131e+00
1.274422664981726738e+00,1.535114364717785618e+00
1.337843474083333817e+00,1.543324963085844104e+00
7.810490761675008553e-01,1.422699549837384669e+00
2.668991635364104456e-02,1.709553292988132522e+00
1.469826894276493157e+00,1.575191257866170647e+00
1.747335763310454482e+00,1.677702309202116382e+00
-9.211457746931685231e-02,1.376637582144553118e+00
1.063159071386845511e+00,1.478514651752795173e+00
-3.042751240967366821e-01,1.270712209799083503e+00
-2.179208188283587866e-01,1.563581707976140711e+00
-3.403902519695390372e-01,1.525383355709816202e+00
1.399795213168481656e+00,1.495421917018124658e+00
1.281118068945811928e+00,1.667881054974709842e+00
-1.012771773050391705e-01,1.618540557460550700e+00
4.037068548015753516e-02,1.501128281911002116e+00
3.448106980453745640e-01,1.552946194609151176e+00
7.285515696665791907e-01,1.512332631908305025e+00
1.433749756191375013e+00,1.724020905349075594e+00
6.262251461946460873e-01,1.605218017666268038e+00
1.328825024915881503e+00,1.543259752756616088e+00
1.341467322367165149e+00,1.775470923355125352e+00
8.633425814239168439e-01,1.497474641400105444e+00
2.065010514963783184e-02,1.496534132750775958e+00
9.630465168768584938e-01,1.470918284824374034e+00
1.015707096849113089e+00,1.492100414348589865e+00
8.344139487845968484e-01,1.422799973438596322e+00
3.820703245317156327e-01,1.427798061538042784e+00
1.269301700640388386e+00,1.497764687814239659e+00
-4.628266762118116162e-02,1.345267807444278318e+00
6.572930538913233089e-01,1.486684577052059808e+00
1.352715638976475843e+00,1.488643910546550542e+00
1.492843072458597486e+00,1.301984893584221314e+00
-1.145373696818952514e+00,1.541486945970012679e+00
1.469551742954078311e+00,1.506981125202463856e+00
1.074770253056650748e+00,1.466527588605424759e+00
-1.446793673535105906e+00,1.530066017349503316e+00
1.026606453509252947e+00,1.560590810544925100e+00
1.460353393885131190e+00,1.624601674765535630e+00
1.247502857570368828e+00,1.501806395155950158e+00
1.568047638380915210e+00,1.521342168417565865e+00
6.516539316036251694e-02,1.420527129074113271e+00
1.314370923812017589e+00,1.624298157943379728e+00
1.100443699110479345e+00,9.004267660188001177e-01
5.278717860966795072e-01,1.670804913902306899e+00
6.423996687492236068e-01,1.490507724015405211e+00
1.463948611222728236e+00,1.539194519650387782e+00
9.786086753890588241e-01,1.575856700948034650e+00
1.245535078987585642e+00,1.590911277082379005e+00
-2.694048384938870222e-01,1.556135879439109582e+00
-1.243040160636434965e-01,1.790031853947822826e+00
1.484894362790131872e+00,1.626796111186414873e+00
7.683490804849535394e-04,1.537721746405999124e+00
1.577597676937153803e+00,1.619109649831410813e+00
-5.150904104558526875e-01,1.304361751084957000e+00
1.264829388867702242e+00,1.500331535292282803e+00
1.222720439226761657e+00,1.513615938779163006e+00
6.464662093624297112e-01,1.522061281378765951e+00
1.137897393070516960e+00,-4.254387506958110521e-01
1.585032520135262413e+00,1.702294349197621459e+00
7.236632015995234646e-01,1.467291738522930045e+00
7.159488725024628630e-01,1.422882659947991568e+00
1.114110953472491783e+00,1.533208390354297679e+00
5.252833339985974598e-02,1.517301657290647032e+00
-5.119086959995289288e-01,1.553965081631453637e+00
1.462741220063961123e+00,1.528512140505257744e+00
1.178247290701738059e+00,1.457747688062994929e+00
-1.073508052769891474e-01,1.458909861274496178e+00
8.821789426387061095e-01,1.554453589543539849e+00
6.034960680085105222e-01,1.613994770461308681e+00
1.132967580520309880e+00,1.658169730118345786e+00
2.425786542298599135e-01,1.565977047718680959e+00
1.966646759886219731e-01,1.508995724044364106e+00
1.498959712414220435e+00,1.438187551574675593e+00
1.276969627542612340e+00,1.319317253604575857e+00
9.852863990618860868e-01,1.637055289390261237e+00
4.176240595915962084e-01,1.578604058353515027e+00
9.590875680644028733e-01,1.601152836743850116e+00
1.423683312879983287e+00,1.590656563670897139e+00
1.263712103111833684e+00,1.527275225950231352e+00
1.041468092912257948e+00,6.112397786695891178e-01
-2.087170288172334409e+00,1.393081378691881200e+00
5.916279708212328625e-01,1.490631743557183864e+00
7.347143823250502637e-01,1.627725731771296092e+00
8.934080256279034460e-01,1.505043215781257215e+00
8.785853125380502782e-01,1.622122128927816487e+00
1.550565581144991878e+00,1.674951673427708787e+00
1.483256463722817831e+00,1.500932298263830456e+00
1.592134354047911149e+00,1.045797965697621734e+00
-1.196833925934519316e+00,1.380438433951521660e+00
5.814084299137285416e-01,1.505181607233296193e+00
1.369113779468469572e+00,1.646453112790681184e+00
4.175497855478904619e-02,1.313968066746280083e+00
6.968889181862560900e-01,1.329751345695857401e+00
1.375288933061997287e+00,1.780257083369690685e+00
1.514776094998520062e+00,1.781418437766260077e+00
9.325028695116318600e-01,1.488116887235997998e+00
1.478518931377833745e+00,1.683641199961409374e+00
-3.596378591843754080e-01,1.542277594610707014e+00
7.015874415599384628e-01,1.414960947083511389e+00
1.206289139000224164e+00,1.589547651634425351e+00
9.922055981517879930e-01,1.544479401674357932e+00
9.984610203710888587e-01,1.473105766770713032e+00
1.665988125735444747e-01,1.472628048444978965e+00
-4.290908180761788260e-01,1.399423776999750846e+00
1.468662995310756392e+00,1.479134748676207423e+00
1.336656642876278278e+00,1.574282378210991595e+00
8.575574115095631056e-01,1.518070069123330423e+00
1.385939832647935521e+00,1.593214928697244792e+00
2.327340269751809743e-02,1.498635408339256347e+00
1.434728751808559633e+00,1.661385722750630789e+00
1.511764575493132590e+00,1.621845562024266441e+00
-3.927218121637088277e-02,1.334069876091165341e+00
1.549757781960296565e+00,1.585033736251692860e+00
-1.216967533142856439e-01,1.454427381590358781e+00
7.735066893123446752e-01,1.777773363115512373e+00
6.144027661122603012e-01,1.483942723495552229e+00
1.524176778275919020e+00,1.452739196489803319e+00
1.325852924408312816e+00,1.557399355686658771e+00
1.086334257631334843e+00,1.589196249467548228e+00
1.309452276138467264e+00,1.654494336302836155e+00
-7.211434553225037902e-02,1.326827906120732203e+00
5.147691041944790769e-01,1.514146609833567414e+00
1.562966536606796630e+00,1.521876990873379132e+00
9.249718395370916113e-01,1.535047519586283382e+00
5.788369202777483569e-01,1.465776769732227480e+00
1.631532035068712805e+00,1.555599240542545170e+00
8.599745772874656247e-01,1.383269433538061532e+00
1.231988980749765261e+00,1.485093466898634418e+00
-5.655334225403390036e-01,1.612149629793825367e+00
8.787848428591873429e-01,1.539978994247510613e+00
1.210352413218817702e+00,1.719571380531988103e+00
-2.301974900186731787e-02,1.428306153961269365e+00
3.584185882560973480e-01,1.434103342756358979e+00
-1.364189489645000197e-01,1.430880218609245080e+00
1.398489027157465703e+00,1.618352028868424108e+00
1.378022325229001810e+00,1.542137505065006575e+00
8.028939723913551818e-01,1.540233177728987046e+00
1.002338663279552566e+00,-6.104751792308704683e-02
1.454904527075097542e+00,1.635649248824658786e+00
1.579238312184002124e+00,1.644036061288101758e+00
1.245979615493391757e+00,1.708693074720032845e+00
1.005639580849753134e+00,1.514654000418849122e+00
-9.638043340951671922e-01,1.524741933122285120e+00
1.458284763108582460e+00,1.625192833504580214e+00
4.525971875825056667e-01,1.656816210057627359e+00
1.355709477034419352e+00,1.691043622727255613e+00
1.647063343551309123e+00,1.574245382419181993e+00
7.636533622089276552e-01,1.550516307314502296e+00
1.703008061421507902e-01,1.585886605360411927e+00
1.690014154989329942e+00,1.522863633511313930e+00
1.388583729402263378e+00,1.531644129950126443e+00
3.560194402127552227e-01,1.579911106480626382e+00
1.248667785223097404e+00,1.145027789858656497e+00
7.025452014236429621e-01,1.632516932924299669e+00
1.501686240148252249e+00,1.495063160753618225e+00
5.744922409331201241e-01,1.469180620203205612e+00
3.409050493934592252e-01,1.467665883819122552e+00
1.060966194760059267e+00,1.526317796892137757e+00
1.585431073826480963e+00,1.637152866277693519e+00
1.088848850321156858e+00,1.486524690049739084e+00
1.308083884040033507e+00,1.508190689405578766e+00
-3.491819846052925391e-01,1.685009106443582816e+00
1.471578559014209642e+00,1.563935641763912088e+00
1.032735069130621408e+00,1.142899124235839670e-01
1.432318512986875847e+00,1.595461479803304661e+00
1.543876215673939178e+00,1.482992772043413288e+00
3.349395268972946704e-01,1.568833663445907467e+00
-4.169838212226779084e-01,1.626210312558232784e+00
9.149257225870963683e-01,1.633694938422127096e+00
7.586714045144716811e-01,1.580520625384617572e+00
1.581150715844961141e+00,1.528460891152930934e+00
4.871226490779789753e-01,1.582459095480850619e+00
1.363180415018928393e+00,1.309394108659025058e+00
4.677504722196225151e-01,1.538817010802573160e+00
1.297968802698217683e+00,1.518954823585897174e+00
1.238805091935593961e+00,1.360718012339825700e+00
1.077125189634598357e+00,1.614200897011206726e+00
1.135011724651022957e+00,1.546125482400620310e+00
-1.093095849823863430e+00,1.464326850608834052e+00
5.558563893544673506e-01,1.611556296986961456e+00
1.095447053552526473e+00,1.455991272233328582e+00
1.675929482200286591e+00,1.849652110366933666e+00
1.440811441654577640e+00,1.585582275021871101e+00
1.579459134904279916e+00,1.583185865943930626e+00
1.521396381646899165e+00,1.321657757944013190e+00
1.463917273756332404e+00,1.812613242675334524e+00
-4.025515687301539636e-02,1.370611031174311378e+00
1.787451420855820761e+00,1.674209386815922240e+00
-4.319996490202336892e-01,1.390382302261407244e+00
-3.523961172870372360e-01,1.577200660626238982e+00
1.031636309323391565e+00,1.108887499531343857e-01
9.837161456497690581e-01,1.586063820679967762e+00
3.234802781407228323e-01,1.573536447039743713e+00
-6.935659484884099113e-01,1.643330293620195892e+00
7.574323729228022994e-01,1.457656361756715757e+00
1.091039982966204525e+00,1.474909783035512012e+00
2.237092749619296050e-01,1.599769317960007431e+00
1.548134950929829667e+00,1.344362202811140827e+00
1.452749039786816798e+00,1.732145529715554133e+00
8.515683072865252168e-01,1.436128489652440221e+00
1.493539609086244724e+00,1.466100300707267046e+00
8.744812765204118543e-01,1.523445385152305764e+00
9.193445669966179290e-01,1.559360145079417226e+00
1.314949962803825922e+00,1.544795909691384583e+00
1.339466008826212917e+00,1.509150783932268203e+00
1.572192011514281340e+00,1.604530908886186991e+00
9.382829059232111746e-01,1.669361524894737547e+00
5.163845807536164845e-01,1.427796605266183905e+00
-7.889995159572028849e-02,1.754485682529684842e+00
1.574415292718109427e+00,1.454209244032576231e+00
1.345497110124955986e+00,1.540201096227692412e+00
9.878044775483342255e-01,1.481377356121765132e+00
-4.913850199204831681e-01,1.532719863094467172e+00
1.010301204218842841e+00,1.489124482274547523e+00
-1.037800064478988871e+00,1.414157838671951328e+00
3.393189280912254913e-01,1.331541203930620698e+00
1.072835497838553254e+00,1.451693010947833429e+00
5.949353369621468435e-01,1.595853119913380747e+00
1.323083706366143586e+00,1.437337868909416505e+00
8.368434098165962176e-01,1.643045641382429256e+00
1.165088324333921843e+00,1.522797969930367312e+00
1.828426590373573024e+00,1.711705287698493727e+00
-4.777242984329716502e-01,1.403471775864418847e+00
1.315788058050590958e+00,1.684108766415515657e+00
-1.665701570782743002e-01,1.663845036966312252e+00
-8.051359308739766685e-02,1.585160979571254458e+00
1.155499783587873308e+00,1.527201095929400676e+00
8.858527362878616529e-01,1.568442693371552288e+00
2.039587713366133315e-01,1.449380855832127946e+00
-3.840440163296652831e-01,1.451426090350097287e+00
-1.008589353189468379e-01,1.521510774423564971e+00
3.528903076676547235e-01,1.483459697498456631e+00
1.505810314119842452e+00,1.534282170794998512e+00
1.392602800607289470e+00,1.442800056488598770e+00
1.474125375861014886e+00,1.610110632010892662e+00
1.358322343928046960e+00,1.580765788153543960e+00
-5.712402329032135739e-01,1.463815735541090346e+00
1.711883355375170890e+00,1.699693199366595797e+00
3.529919965387214309e-01,1.577728842380520913e+00
1.516861990812583327e+00,1.571704300826715972e+00
1.329774015879100268e+00,1.620037377726866179e+00
1.254922070190078509e+00,1.314971194568598012e+00
1.099987139235325095e+00,6.416069145125739004e-01
9.705579010028442255e-01,1.563704665700835550e+00
1.550927417418306309e+00,1.474266203355511839e+00
1.358201615068664436e+00,1.731491870635495367e+00


==> Data2/muhateb32.dat <==
# arm1,arm2
0.000000000000000000e+00,5.670588623809578177e-01
4.479438294528750308e-01,5.974381688022599723e-01
4.124613986987631931e-01,6.046252189117605758e-01
5.024967438597288671e-01,6.248630961511629778e-01
5.388209902725632494e-01,6.521000933884331108e-01
0.000000000000000000e+00,5.615394326266970326e-01
1.326756077256077415e-01,6.662934046950615974e-01
0.000000000000000000e+00,5.618553254054121648e-01
0.000000000000000000e+00,5.776910447688724526e-01
4.715901247985699873e-01,5.720220586642424943e-01
1.915525547883085156e-01,5.613036377759650364e-01
0.000000000000000000e+00,6.576823676629082183e-01
3.642406900151252125e-01,6.151353486037463014e-01
2.618301497766787889e-01,5.906153191295018257e-01
2.159180659890787557e-01,5.968694795615768767e-01
0.000000000000000000e+00,5.547712232437020941e-01
0.000000000000000000e+00,6.384556956357058111e-01
4.731561278636907120e-01,6.033076596399424840e-01
2.889435019882148348e-01,6.818548931858333662e-01
5.277988710287592200e-01,6.771936644970256713e-01
4.964109595641191808e-01,6.686254716449538948e-01
5.354494927982109687e-01,6.358016616042664326e-01
0.000000000000000000e+00,6.491588546902480328e-01
4.213326222100750584e-01,7.034237903213251819e-01
4.235385311895348837e-01,6.293193601378913593e-01
5.504826790583916551e-01,6.297438303128125581e-01
0.000000000000000000e+00,5.957690617760397211e-01
5.318898632977209218e-01,6.805113299323434228e-01
3.209958517431591440e-01,6.113120275935547410e-01
3.853958917290614128e-01,5.635202952869791115e-01
4.249812639022071403e-01,6.421924785159133231e-01
0.000000000000000000e+00,5.995949926076882264e-01
4.639388563285669065e-01,6.486666024650844520e-01
3.237471274293480250e-01,7.193851093961859400e-01
4.743218884803390156e-01,6.542865434310117800e-01
0.000000000000000000e+00,5.663775875769984092e-01
0.000000000000000000e+00,5.710958143999558256e-01
2.567687466310150102e-01,6.653757883723230293e-01
3.222467565265793032e-01,5.819223773790556109e-01
2.181924302863859078e-01,5.322062852792145415e-01
4.147345727911038171e-01,6.369316010188520449e-01
3.704606111465121310e-01,5.850520821268357929e-01
0.000000000000000000e+00,6.386405889951006776e-01
4.231834259459461012e-01,6.595154724885445852e-01
5.179909209646929025e-01,5.795906657203047097e-01
0.000000000000000000e+00,5.507708370196502390e-01
3.247115930969779463e-01,5.495677478882687872e-01
0.000000000000000000e+00,6.249482570512425728e-01
2.632048186152002867e-01,6.752997489656453745e-01
6.081153644498409339e-01,6.826271974097087858e-01
0.000000000000000000e+00,5.795410807524897789e-01
2.207124952378048677e-01,5.432569995761354908e-01
4.338506709313801890e-01,3.563785883635375296e-01
3.154380802850711429e-01,6.685639331276013175e-01
2.525420502800396205e-01,6.839909996569175643e-01
0.000000000000000000e+00,5.776352901210625168e-01
2.576784936963382178e-01,6.009272076191064516e-01
1.647589402835726302e-01,6.427848770223462127e-01
4.188020675577198704e-01,6.292514527478432207e-01
5.025515455631222039e-01,6.108795833148235044e-01
4.842456936132871204e-01,5.657158729305513667e-01
4.994584681299784057e-01,6.932507663848019863e-01
0.000000000000000000e+00,5.359363301310562377e-01
0.000000000000000000e+00,6.085157159653948877e-01
3.766344652564115325e-01,5.955359793938351798e-01
0.000000000000000000e+00,6.298997474789648221e-01
5.501395096307353239e-01,6.221555380676943026e-01
4.783020268602641845e-01,5.963893310386602087e-01
0.000000000000000000e+00,6.460326139635956810e-01
3.389914776515770556e-01,5.531476106374946244e-01
0.000000000000000000e+00,5.672613974500860801e-01
3.452614886453981846e-01,5.423841760969775327e-01
4.509984124152861540e-01,5.345006228093662770e-01
5.318295926065013113e-01,6.265215477077515915e-01
0.000000000000000000e+00,6.653743250780927987e-01
4.587827326698206143e-01,5.835972155207276302e-01
3.646291921823887616e-01,6.214805573097474944e-01
3.183694001107904015e-01,5.858392437601717129e-01
0.000000000000000000e+00,5.911325959364496230e-01
5.705855163081290371e-01,6.545284479071569184e-01
4.559245394917248451e-01,6.364046439601598326e-01
4.398416768068937333e-01,6.064800535755742183e-01
2.508881984754637862e-01,6.020776462477626101e-01
0.000000000000000000e+00,5.863623510414129880e-01
2.627974542899070842e-01,6.622201937561533747e-01
0.000000000000000000e+00,5.171224088705567157e-01
5.322868367655918531e-01,5.858403314033979736e-01
0.000000000000000000e+00,6.362863501459999904e-01
3.744907608939530563e-01,6.368560193121515223e-01
3.652525251024356101e-01,6.587898782586776303e-01
0.000000000000000000e+00,5.950820788116595317e-01
4.738549820848484417e-01,6.278397298633625612e-01
4.496989025115588068e-01,5.832504206129727198e-01
3.217674877496633501e-01,4.768674493358488475e-01
2.172470794445666153e-01,5.148311843071708971e-01
0.000000000000000000e+00,5.774715160383442347e-01
0.000000000000000000e+00,6.382459726633408215e-01
0.000000000000000000e+00,6.938943260181049677e-01
3.221478707777311046e-01,5.369589531047860298e-01
2.542812485280482315e-01,6.518801627229307005e-01
1.447347729884494449e-01,5.608951909283815818e-01
0.000000000000000000e+00,5.871470701655246982e-01
4.684297089883128207e-01,5.369962650899275936e-01
5.379111749727047975e-01,5.892971286856465429e-01
2.570491214391125157e-01,6.240237980890924741e-01
0.000000000000000000e+00,5.964789965357601975e-01
3.952421575344629012e-01,5.120390041844481432e-01
3.839138577789339424e-01,5.250777064212998058e-01
2.653738012145857028e-01,5.588808491026566738e-01
0.000000000000000000e+00,5.850456865193310874e-01
0.000000000000000000e+00,7.153432299316457854e-01
3.806951983130025807e-01,5.415046677007037124e-01
3.658321863371866156e-01,6.559984515384646997e-01
6.022082109217028467e-01,6.867602260254759283e-01
2.591569444170975789e-01,5.615579923225926251e-01
2.628528581073403814e-01,4.880980492687076455e-01
4.754592350409468371e-01,6.007229773326563382e-01
5.400120337199507681e-01,5.992724420513102501e-01
0.000000000000000000e+00,5.946407745236784725e-01
5.392115492918382325e-01,6.186686941036271259e-01
3.636032166865053039e-01,5.903330466230788387e-01
4.180919665468653679e-01,5.546182599607211161e-01
4.153229746701674885e-01,5.631886934297738456e-01
0.000000000000000000e+00,6.608191159878537002e-01
3.459672794912381777e-01,4.805093764842317539e-01
5.915589543640857872e-01,6.450795589170966737e-01
5.292654943043064719e-01,6.173552260032622030e-01
4.986356902891344589e-01,5.624397809723724606e-01
0.000000000000000000e+00,5.984457495767165902e-01
4.228586709558439516e-01,6.830639224165881984e-01
3.665367557350615035e-01,5.828413601510168407e-01
3.248415160435033089e-01,7.057150366353318605e-01
0.000000000000000000e+00,6.177133208990216451e-01
2.539414768449236304e-01,5.517708430597849656e-01
4.840585094704032976e-01,6.092602700119320591e-01
1.829005406764371289e-01,4.788034588279802550e-01
0.000000000000000000e+00,6.456306959818789437e-01
0.000000000000000000e+00,5.515238736275938081e-01
0.000000000000000000e+00,5.281174566056802133e-01
0.000000000000000000e+00,6.463591086794416851e-01
4.920625618962106151e-01,5.538128073213847147e-01
0.000000000000000000e+00,5.944494045384776104e-01
6.296099474487658609e-01,6.593702288858419580e-01
6.062947894402794802e-01,6.941944798210190060e-01
2.646539402615981640e-01,6.339504145903683829e-01
5.319047954555317093e-01,6.773101752242600693e-01
5.391280244726929238e-01,6.254212567717486460e-01
0.000000000000000000e+00,6.414655492138678916e-01
1.816631637053463533e-01,6.095206555973814444e-01
5.591255624329114493e-01,6.622253115459779682e-01
4.748526952880390284e-01,7.209525487874330896e-01
4.717294970993740066e-01,6.688125397925080984e-01
5.472329157304214320e-01,7.110438673714425395e-01
3.120253282681297868e-01,6.078634922987411482e-01
5.170624416033053894e-01,5.835889378879294265e-01
4.468848503920154203e-01,6.097102838574176564e-01
0.000000000000000000e+00,6.106006165277018116e-01
4.968057681498097011e-01,6.244595152162978335e-01
0.000000000000000000e+00,5.918630757591849534e-01
3.509129490632028614e-01,6.343812033536903039e-01
1.656868684424354088e-01,5.315169580867026289e-01
3.729473868283011417e-01,5.515605058232484481e-01
3.198780297763662572e-01,5.555606973705724538e-01
4.211108268763893436e-01,5.673744095402590837e-01
5.243113675988827493e-01,6.097302676192957183e-01
4.109194590071048037e-01,5.740226910468123611e-01
0.000000000000000000e+00,6.029911458420249559e-01
4.592568448163528716e-01,5.813455910175162611e-01
0.000000000000000000e+00,5.919157890776114428e-01
4.951474597119301380e-01,6.221501091055621213e-01
3.679895456832802392e-01,5.559882125756095972e-01
3.191047661579447525e-01,6.763792331911213651e-01
5.276314731318576534e-01,6.046909054218478907e-01
4.586733173625579529e-01,6.049856083242493021e-01
2.603015509903924829e-01,6.031162488388035481e-01
5.405575556059960540e-01,5.726448401413418710e-01
4.393875991151272586e-01,5.568361430933357337e-01
4.130930114586875979e-01,5.249677983872385045e-01
4.480248079690071772e-01,5.559928698599030383e-01
4.663670826732206898e-01,6.087214717054488800e-01
3.579429095786813564e-01,5.838515389754553864e-01
0.000000000000000000e+00,7.138023882358217609e-01
2.509318736087861601e-01,6.683727181168902520e-01
0.000000000000000000e+00,6.716976286228995008e-01
3.840304091134857378e-01,4.553623812821068761e-01
0.000000000000000000e+00,6.266977631318331188e-01
2.578746837734060549e-01,5.027060442796026374e-01
3.633358905339180156e-01,3.048368998155772669e-01
2.891061104255129299e-01,6.367387261410493160e-01
5.358883923983090991e-01,5.685722424487832383e-01
0.000000000000000000e+00,5.753279214073873105e-01
7.427965184985125813e-01,7.823438805428623022e-01
2.147159620223407228e-01,6.480367548160782531e-01
4.151470193741740866e-01,6.231366445397462650e-01
0.000000000000000000e+00,5.890461708121250695e-01
4.135113114194624018e-01,6.013553357963904444e-01
0.000000000000000000e+00,6.110108335505383126e-01
4.901656530143111423e-01,5.565662432098513746e-01
2.568899021155602314e-01,5.283174803457664215e-01
4.205319396336189564e-01,6.441484183117208717e-01
6.017349276733867658e-01,6.539092038825298214e-01
0.000000000000000000e+00,6.181507156450060103e-01
0.000000000000000000e+00,5.430350429084018771e-01
0.000000000000000000e+00,5.303488377472350690e-01
0.000000000000000000e+00,5.664994359953272607e-01
5.344889260669598574e-01,5.986191273947719660e-01
5.659572699647371641e-01,6.313917728841675903e-01
0.000000000000000000e+00,6.928139319547962360e-01
3.776273560887425385e-01,5.264540208183074999e-01
4.198713769291486653e-01,5.818234422694017471e-01
5.184841327309581693e-01,6.584279421379625186e-01
4.743112389056111655e-01,6.915173574421397129e-01
4.746159085122120813e-01,7.099967313849553374e-01
2.582412577462765979e-01,5.902437678060509230e-01
0.000000000000000000e+00,6.072008928320249410e-01
4.499218304251611511e-01,5.774177883868745198e-01
0.000000000000000000e+00,6.085775385535452386e-01
4.133372399010455944e-01,7.090378282445958247e-01
4.719557330178121846e-01,5.618681955034444675e-01
5.894357376130437975e-01,6.227789100856382376e-01
5.153902231086249230e-01,6.617623632962934543e-01
4.709914023230183933e-01,5.928619725580530631e-01
3.448552564320582214e-01,5.665803807454286023e-01
2.608020261974567933e-01,5.377537234512916875e-01
2.589287020867478417e-01,6.123100067313417272e-01
1.878397975002777387e-01,5.154525134865277636e-01
1.839270475000687743e-01,6.444562304122257723e-01
2.631500074378663179e-01,5.794208222139558551e-01
4.638969833616332639e-01,6.353546908538502125e-01
0.000000000000000000e+00,6.045155645554614043e-01
0.000000000000000000e+00,5.992294744119904815e-01
3.623833316529156967e-01,6.174687662708324698e-01
0.000000000000000000e+00,5.582864445605085768e-01
0.000000000000000000e+00,6.118709745564637759e-01
4.611396143200536812e-01,5.274408540637387510e-01
2.894285936667387316e-01,5.224251079214541349e-01
4.415687526228334048e-01,6.434588849542524081e-01
3.798918843446554838e-01,6.009287155698975758e-01
4.222783810375246860e-01,6.106599700080109772e-01
3.860365663456923890e-01,5.502626657705202984e-01
2.131764810605325799e-01,5.419951913195414361e-01
0.000000000000000000e+00,5.029196151603316789e-01
5.661515159024981259e-01,5.992055399934063109e-01
2.677243526315568611e-01,6.657653154434270970e-01
4.402386067248032497e-01,5.592091224053759024e-01
3.655153683674796095e-01,6.152062382194581902e-01
2.224649413184966451e-01,6.081026193333658458e-01
2.650511226939160081e-01,6.106950112439972767e-01
0.000000000000000000e+00,5.662097800313178331e-01
0.000000000000000000e+00,5.631802948016902954e-01
3.735635842134776841e-01,6.486021209213296279e-01
4.210544934907303194e-01,6.420436602686035998e-01
0.000000000000000000e+00,6.071852669631647714e-01
0.000000000000000000e+00,6.707954611116576649e-01
3.177992998237645361e-01,6.090566116523227214e-01
4.607084265178078564e-01,6.487835103347919796e-01
1.832262579474189246e-01,5.505665275963371741e-01
2.908608183927836599e-01,1.387537705699382617e-01
0.000000000000000000e+00,6.608022533537866172e-01
0.000000000000000000e+00,6.203837071442309670e-01
5.986986028399562398e-01,6.318417662770550169e-01
0.000000000000000000e+00,6.303084606847947358e-01
6.487604000972073681e-01,7.117416075075052584e-01
0.000000000000000000e+00,5.753087621531076667e-01
4.573839710530572256e-01,5.417882230839414781e-01
0.000000000000000000e+00,6.770649182930170706e-01
3.200302736230877243e-01,6.868919024485583558e-01
5.001494713121464875e-01,5.320710708898641617e-01
6.086705950494160078e-01,7.094431410893635714e-01
2.584236038738175756e-01,6.314568057051792582e-01
0.000000000000000000e+00,6.394870304234988589e-01
3.312571402705052348e-01,4.615607665627075584e-01
4.163245092568799155e-01,6.529664688434058117e-01
0.000000000000000000e+00,5.374144848693016563e-01
4.519078523020256810e-01,6.679057126553143986e-01
4.171923517569439688e-01,5.877309315698765468e-01
0.000000000000000000e+00,6.243046815935860971e-01
0.000000000000000000e+00,5.457135118965621423e-01
5.560614825653349413e-01,6.624575731733929329e-01
3.653123962095491395e-01,5.957402056779280697e-01
0.000000000000000000e+00,5.988385386299124313e-01
0.000000000000000000e+00,6.777882071048321189e-01
0.000000000000000000e+00,6.054931955412889977e-01
0.000000000000000000e+00,7.205400357306940284e-01
0.000000000000000000e+00,6.407897792031443940e-01
0.000000000000000000e+00,6.571833051558059191e-01
3.793629612483413460e-01,4.705435702543500076e-01
0.000000000000000000e+00,5.623363385127160274e-01
4.910660726918398278e-01,6.339895023261983287e-01
2.618906811991316141e-01,6.442191731803325050e-01
4.126131177773129655e-01,5.995905183022790519e-01
5.278144581102850452e-01,7.243117060589774336e-01
0.000000000000000000e+00,5.784410419404147907e-01
3.732340065478311208e-01,6.649999039587815020e-01
2.967734015279825388e-01,6.233917887194365681e-01
3.679654511865231292e-01,6.064866406577207325e-01
0.000000000000000000e+00,5.607592899532169994e-01
3.240995397242194542e-01,5.149101454942539569e-01
0.000000000000000000e+00,5.490041070351897590e-01
2.607988254639200809e-01,6.990944026030325720e-01
3.125251920247847925e-01,5.877121513748408965e-01
2.581677320721859070e-01,6.412061322069630975e-01
1.909261373938277717e-01,5.381747869730315603e-01
3.456493098484517690e-01,4.996246471027280811e-01
0.000000000000000000e+00,6.453325590631230346e-01
2.642151824780448743e-01,6.121933606583218612e-01
5.861476273976256035e-01,6.626872206622080874e-01
2.586846455203834494e-01,5.241521175442900304e-01
2.136282790732423331e-01,5.858674327655624126e-01
0.000000000000000000e+00,5.662221040576690401e-01
2.572734639314146476e-01,5.773531713969292101e-01
5.012071159177765578e-01,5.687580349027561155e-01
2.813082078779861606e-01,6.392860979753962614e-01
3.184563351302974743e-01,5.141919433835430153e-01
0.000000000000000000e+00,6.194063523284984996e-01
4.763263015444925141e-01,5.795022899796147264e-01
0.000000000000000000e+00,7.727061910382581056e-01
3.647344229914457059e-01,5.619630483831125067e-01
4.349337235381837696e-01,5.415390281245440196e-01
1.874805110684284459e-01,5.045837597838372934e-01
0.000000000000000000e+00,5.342407591633376862e-01
2.255941701246436115e-01,6.162325413772627991e-01
0.000000000000000000e+00,6.395925566226979830e-01
4.690357456418041693e-01,6.063684392692124669e-01
0.000000000000000000e+00,6.426927282129862862e-01
0.000000000000000000e+00,6.299239617021853421e-01
3.712906993852198023e-01,6.088728565712673291e-01
2.181227187339885576e-01,6.695601966071343947e-01
5.291252662967089737e-01,6.164441479201340224e-01
0.000000000000000000e+00,6.311219007548601878e-01
4.180074822320560268e-01,6.207513832979951740e-01
2.891009729943674333e-01,5.837767507823747870e-01
0.000000000000000000e+00,6.039499093415945374e-01
3.138708309859380985e-01,4.759071543920903036e-01
2.638353462418540629e-01,5.687508228940156840e-01
0.000000000000000000e+00,6.297789942076648106e-01
2.572061797612140155e-01,5.807826118046155450e-01
2.602025131487094578e-01,5.895714076647138313e-01
4.657431639013778768e-01,5.336600792843262386e-01
0.000000000000000000e+00,6.288752313314399656e-01
2.582546256367496129e-01,5.690087912078645171e-01
3.618854198207795969e-01,6.259977697269824004e-01
2.160611264196779790e-01,5.323093024270345586e-01
0.000000000000000000e+00,5.477380991750530059e-01
5.719528889770312263e-01,6.774522228271231405e-01
2.738224853878674647e-01,5.826666959452710959e-01
2.131700668223454886e-01,5.758027236102865043e-01
0.000000000000000000e+00,7.415365312133890274e-01
0.000000000000000000e+00,5.483201820394830728e-01
5.973004690093259850e-01,6.760963189031092835e-01
2.832862412518994399e-01,5.543865953993817319e-01
2.138150792104238640e-01,5.744600365927347019e-01
3.474296612726679445e-01,6.377169928764385709e-01
3.737510341361098276e-01,6.894912585110325454e-01
2.593449064022440576e-01,5.524292724541729482e-01
3.394791427712670062e-01,4.554297947790437173e-01
3.247702543341973724e-01,5.926758778472629441e-01
2.816015868160939295e-01,5.089763974929846224e-01
3.485319786858889213e-01,5.495901980413528953e-01
5.483222547252546430e-01,6.190742478683575190e-01
2.133142928021410922e-01,7.042373999663381623e-01
3.283670717593950572e-01,4.093218818676132020e-01
5.253496940189180675e-01,6.382864914967198988e-01
4.995926079648697060e-01,6.249967734901071825e-01
2.145265424643487961e-01,5.655125124918367607e-01
4.350812958267097352e-01,6.018873863813117842e-01
0.000000000000000000e+00,5.794709173784560186e-01
1.830418867155313989e-01,4.956925930636640887e-01
5.193443114215796630e-01,6.223817512606256708e-01
0.000000000000000000e+00,5.979219134387968593e-01
3.966969296144437496e-01,6.070968845131291536e-01
0.000000000000000000e+00,5.888992429533875805e-01
5.095629787963004143e-01,6.049621346157183499e-01
3.534768892467929358e-01,6.226113868627558556e-01
0.000000000000000000e+00,5.318973829247400920e-01
2.660581708768711140e-01,6.437265680766431908e-01
0.000000000000000000e+00,6.764595715486875216e-01
3.248015926335775516e-01,6.424108831903898587e-01
0.000000000000000000e+00,5.729681391562232440e-01
2.176671913636099298e-01,5.226336319574801381e-01
5.418111581063660420e-01,5.960070018783426571e-01
4.193578422222208890e-01,5.817804986259927924e-01
2.592456670317191403e-01,6.194954884453978128e-01
0.000000000000000000e+00,5.677168656874168606e-01
4.197895882651238586e-01,5.681997214052193490e-01
0.000000000000000000e+00,4.927006599499794692e-01
0.000000000000000000e+00,4.902826493344167869e-01
2.608344350824913782e-01,6.009028564061155153e-01
3.216985128484117773e-01,6.705190877618745215e-01
0.000000000000000000e+00,6.669339871317515600e-01
4.950434232390635292e-01,6.704683195850354993e-01
3.335015655864634887e-01,6.053977059396919991e-01
4.610392305932922707e-01,6.297100021883108578e-01
0.000000000000000000e+00,6.233194611843662081e-01
4.538107954627373930e-01,5.958495011971536304e-01
5.219156885226395870e-01,5.976169954059186162e-01
3.576441740760825105e-01,5.714206054866244333e-01
2.788005890439807510e-01,5.605834445029022062e-01
4.709354378426936494e-01,6.357652459542550982e-01
3.031460985752336690e-01,6.435063573059683906e-01
2.654655786703573606e-01,5.566664572747740403e-01
2.630994717421467621e-01,6.348804447913581894e-01
0.000000000000000000e+00,5.796394530080173357e-01
0.000000000000000000e+00,6.029673835026205797e-01
2.577440014423930115e-01,5.616599103055067710e-01
0.000000000000000000e+00,5.746690367407947253e-01
5.006412486025761943e-01,6.790905433308288552e-01
6.790488322900194440e-01,7.002519471459320854e-01
0.000000000000000000e+00,5.835451551908718004e-01
0.000000000000000000e+00,5.329276347973795902e-01
3.225219568862912611e-01,6.564024602420679422e-01
4.223565053507802869e-01,6.562806760475432544e-01
0.000000000000000000e+00,6.518533833288390200e-01
2.869646192718822153e-01,5.637004331020613046e-01
4.664561242756914416e-01,6.522654356186327052e-01
2.608451039972206065e-01,6.301050637573711866e-01
0.000000000000000000e+00,5.860372426426794235e-01
5.249949851387432087e-01,5.771942081604171104e-01
0.000000000000000000e+00,6.906140892883492199e-01
2.167317567680175638e-01,6.595913204876683311e-01
2.147038895679994619e-01,6.196658912164423327e-01
3.627118084387999652e-01,5.747306942537685481e-01
2.662873023446269416e-01,6.124000879615463244e-01
3.260507720648995189e-01,6.972799254250644507e-01
4.715299763798553867e-01,6.178754534804418164e-01
2.598404250767564205e-01,6.135926644189406698e-01
4.234442897636543357e-01,5.600248337117627040e-01
2.607843252161058945e-01,5.600142781429542360e-01
4.347091780916311210e-01,6.244584991351060932e-01
4.522302296590028359e-01,6.023782418666057126e-01
0.000000000000000000e+00,6.106478477638770386e-01
0.000000000000000000e+00,6.420821483784499017e-01
5.614051910079465024e-01,6.802540575828196490e-01
3.131069948145889792e-01,6.669788019406721613e-01
6.277702318103528523e-01,6.790540760266824405e-01
3.710053720732385818e-01,5.751753403899961814e-01
3.706032973673073494e-01,5.144477978142593111e-01
2.560163805422095984e-01,5.454611106283488997e-01
0.000000000000000000e+00,6.823319330294939089e-01
0.000000000000000000e+00,5.558135107842294698e-01
0.000000000000000000e+00,6.634641695212754042e-01
1.890069747435227099e-01,6.109259858524583864e-01
0.000000000000000000e+00,5.633174518119488106e-01
1.632413315712585855e-01,6.003096054872960607e-01
1.694975897747763027e-01,5.435230499055274667e-01
4.633698394941823118e-01,6.480207309890287926e-01
2.652190626116472938e-01,6.353588210035379102e-01
0.000000000000000000e+00,5.488923749369811755e-01
3.616673000691066897e-01,4.438050121187018249e-01
4.096762866221800858e-01,5.217746895855940314e-01
0.000000000000000000e+00,6.735395782068348547e-01
2.598470397137567778e-01,6.883231686956976514e-01
4.894474500249777482e-01,6.582355557938015522e-01
3.109155275621764414e-01,5.516067830910804659e-01
3.641807108467143284e-01,6.352599475314953947e-01
2.954468100260020380e-01,5.447139642752674149e-01
6.766441056461909298e-01,6.846699257500844515e-01
0.000000000000000000e+00,6.471156478952472257e-01
4.578960732975681514e-01,5.798291991092630049e-01
0.000000000000000000e+00,6.283940599247849201e-01
2.600961304910121563e-01,6.520041206297257919e-01
3.630164888234957976e-01,5.870663333271953777e-01
2.571021136286545383e-01,6.322182274322057927e-01
0.000000000000000000e+00,5.746323246841877896e-01
4.741875120683461953e-01,6.991885047744594850e-01
2.165716887988172745e-01,5.861588669451331945e-01
0.000000000000000000e+00,5.581658911812754642e-01
3.259838460920166381e-01,6.452182058684555743e-01
3.166665817413006900e-01,5.061060171454092593e-01
5.017331220160086147e-01,5.836386392260770606e-01
0.000000000000000000e+00,6.496883619172263424e-01
3.909460615818460827e-01,3.616670068016035189e-01
2.582030193035370069e-01,4.996215458827257816e-01
0.000000000000000000e+00,5.551905644123701355e-01
2.369112365686061039e-01,6.391960313374162039e-01
3.227293219984297412e-01,6.401542608689473335e-01
3.200025289870657152e-01,5.601446799763587503e-01
2.547972035811225666e-01,6.629529642361895458e-01
4.307978820840440703e-01,4.297477662812041466e-01
2.194023474328500312e-01,5.150579701776002439e-01
4.119672974940923882e-01,5.770964424986708696e-01
2.846888654592072410e-01,5.106466416123360830e-01
2.157004923293081022e-01,6.254147442345301400e-01
5.089197725186906940e-01,6.283759927624181785e-01
2.568734580614874252e-01,5.501732670581006568e-01
3.588006241752966230e-01,3.474736844885357168e-01
4.693439374374156481e-01,5.551823523744566780e-01
5.415769090276909559e-01,6.455777433446163727e-01
4.250772318875106204e-01,6.735933566262579664e-01
4.671048880618027255e-01,6.375854452785978399e-01
0.000000000000000000e+00,6.129127300329113570e-01
2.626498033882661565e-01,5.576200688832781971e-01
2.564153943387489920e-01,6.211965026031280868e-01
4.712641353325337512e-01,6.384128222973382005e-01
3.227142196799390184e-01,5.915438179797922746e-01
3.882300956714410667e-01,6.026773618497331952e-01
3.588978431544764813e-01,6.652363152858548068e-01
6.559796977406257001e-01,6.632729507430239480e-01
2.647799186017707473e-01,5.816667113293011449e-01
6.141818091583951533e-01,7.025412776490189692e-01
5.684255124318895458e-01,6.388549978484420189e-01
5.247212979150757128e-01,6.113434517105607036e-01
0.000000000000000000e+00,6.297552801955130786e-01
0.000000000000000000e+00,6.135655801832208267e-01
0.000000000000000000e+00,6.302954544794435732e-01
2.574492975840082520e-01,4.977620134243490591e-01
5.360766680686748220e-01,6.029725560538020668e-01
5.376134475297007498e-01,6.897889087238051609e-01
1.795714533288459702e-01,6.346039923299372498e-01
5.916075841311108086e-01,6.564504550839506125e-01
4.177332097064466732e-01,5.874965687916128276e-01
0.000000000000000000e+00,5.795024685137146747e-01
0.000000000000000000e+00,5.706532448410411851e-01
2.611978609059768530e-01,6.201776215074976673e-01
0.000000000000000000e+00,6.293943386431548603e-01
4.970881481576813199e-01,6.189555310703520608e-01
4.750550839392967961e-01,6.282129692741729166e-01
2.641328088621045511e-01,6.743008359162546705e-01
4.270712120435027348e-01,6.433482476341817469e-01
3.824456366798028584e-01,5.518982835774975948e-01
3.811896540115209953e-01,4.862091228810335175e-01
0.000000000000000000e+00,5.988829974354610286e-01
5.339542376701030824e-01,7.040437124048187778e-01
6.144725830227703023e-01,6.929104498355628250e-01
0.000000000000000000e+00,5.729227100422584762e-01
0.000000000000000000e+00,6.204276676109121702e-01
5.334415054002344947e-01,6.065455749727066692e-01
6.080633795163672417e-01,6.391201392556536964e-01
0.000000000000000000e+00,5.534007044290354393e-01
5.428938988946447886e-01,6.280793145469358851e-01
0.000000000000000000e+00,5.691632939361184196e-01
0.000000000000000000e+00,6.397932380822890508e-01
2.577174054674966630e-01,5.596474159829546435e-01
0.000000000000000000e+00,6.781917081705685080e-01
0.000000000000000000e+00,5.667031587952836569e-01
2.592618119768661522e-01,6.858612579977348966e-01
4.233031723836625515e-01,6.948348952558718317e-01
4.257420717012063704e-01,6.489805392090255420e-01
4.573164083385766743e-01,6.152561158275495767e-01
4.639654010340376056e-01,5.092120908375489252e-01
3.776548377555683511e-01,6.382108165652076170e-01
3.174808716055971258e-01,5.974818946167613776e-01
2.151498736734989703e-01,6.592572181491908045e-01
4.859062574398163581e-01,6.073951755872266656e-01
5.530748709056747536e-01,6.355641068847875941e-01
1.865112191300330180e-01,4.861248991141189912e-01
3.135257615907039996e-01,5.581374493218964616e-01
2.444074842557760197e-01,6.098648738948919679e-01
0.000000000000000000e+00,5.977952657431157002e-01
4.241458524369399186e-01,6.835045531265705465e-01
0.000000000000000000e+00,5.527778197118947690e-01
3.797432638730842136e-01,5.460024370617209133e-01
3.607217586938056830e-01,5.951471197342178554e-01
4.649584968441860533e-01,5.755789258698883470e-01
3.640422063172678024e-01,5.512064511458328875e-01
2.197224657630125200e-01,5.672405205396707784e-01
6.208891368445150771e-01,6.064982415737961707e-01
4.996989918783076856e-01,7.189261436915351799e-01
4.196270388545025321e-01,5.560250105039876711e-01
3.230124583079770906e-01,5.808727200490280129e-01
0.000000000000000000e+00,5.541778893960017660e-01
4.648608268856728731e-01,6.252903888749927752e-01
4.777377436880378969e-01,5.712955632894534119e-01
4.617695084236331793e-01,6.584826836712267539e-01
2.205457104299137772e-01,5.554430603932853927e-01
3.176312492089023998e-01,6.343652526845062756e-01
0.000000000000000000e+00,6.158509448709853507e-01
2.177630427434723570e-01,5.858880705765874275e-01
5.162651933308765040e-01,6.158326629945819475e-01
4.264071274709380077e-01,5.835031301648282431e-01
0.000000000000000000e+00,6.277507865215582461e-01
3.208184525031357870e-01,5.841846529572548574e-01
0.000000000000000000e+00,5.757639165612787879e-01
5.051612327906960243e-01,6.081893478651849705e-01
0.000000000000000000e+00,4.918122273205960404e-01
2.592399632512503160e-01,5.919273970755277725e-01
0.000000000000000000e+00,5.386805859429487642e-01
0.000000000000000000e+00,6.204495587103278087e-01
2.160665058621906720e-01,6.073470147928063945e-01
5.481521324449196708e-01,6.599010142455952188e-01
0.000000000000000000e+00,6.615158565025032189e-01
1.860554971735589314e-01,4.840726832319984796e-01
4.919691589597440240e-01,6.128039172401151813e-01
1.828979564285873605e-01,6.136609240800658949e-01
4.195657187175386715e-01,5.736964708795908585e-01
3.238295124237005052e-01,6.259418720586420459e-01
4.223055295888484828e-01,6.644565671621653902e-01
3.590551643522842395e-01,6.133676909328605875e-01
4.710052832679153534e-01,6.456021950144977817e-01
6.061400450955698460e-01,7.026093747020053515e-01
3.740709962297291691e-01,5.312167884015301933e-01
5.414403605916049411e-01,6.203013148515535979e-01
0.000000000000000000e+00,6.041036061774602839e-01
2.174604679077460356e-01,5.466650527971013140e-01
2.107872585396573795e-01,5.841114863872324259e-01
4.198356863711310005e-01,6.631846318903070747e-01
4.994895185061954401e-01,6.152203504545209478e-01
0.000000000000000000e+00,6.193803852936160537e-01
0.000000000000000000e+00,5.220430178966127821e-01
4.225666704566019560e-01,6.442935386402929288e-01
3.581884529237092663e-01,6.379616504088969631e-01
5.123016907236204176e-01,6.068226449635963915e-01
3.265440483308273967e-01,5.785006168016321171e-01
3.030172730770126499e-01,6.669636485280044935e-01
3.698008336322256562e-01,6.663632812705961861e-01
0.000000000000000000e+00,6.314236059714556371e-01
3.229798657908870552e-01,5.456397085343580589e-01
0.000000000000000000e+00,5.505342105075772263e-01
2.568725215167021458e-01,5.930236259321750580e-01
2.540963956707057991e-01,6.669449391943923500e-01
5.937501164601928227e-01,6.450907333697702972e-01
0.000000000000000000e+00,5.378265920167931702e-01
0.000000000000000000e+00,6.390674170026557910e-01
0.000000000000000000e+00,6.211001891965005628e-01
0.000000000000000000e+00,6.417225726488371418e-01
3.606009257742456287e-01,6.334874672523218564e-01
0.000000000000000000e+00,5.998076767839720658e-01
2.528119576787154488e-01,5.894420788165127822e-01
0.000000000000000000e+00,6.068706030364421355e-01
4.151731031850441900e-01,5.705213571604187406e-01
0.000000000000000000e+00,6.401358643621569700e-01
0.000000000000000000e+00,6.270673074907691102e-01
4.926326551394104580e-01,6.463415019450088339e-01
0.000000000000000000e+00,6.197352857069801102e-01
2.534076785912207086e-01,6.094345941758186891e-01
6.383467616267871625e-01,6.724312974819947053e-01
4.701875244543822219e-01,6.086903766100258961e-01
2.595803931362755668e-01,7.040945748109391777e-01
2.544230639749441858e-01,5.045994474048620670e-01
0.000000000000000000e+00,6.262893601474357475e-01
2.602735474983150499e-01,5.686752752434185432e-01
0.000000000000000000e+00,6.977992397306242989e-01
0.000000000000000000e+00,5.715735626444568007e-01
0.000000000000000000e+00,6.081624700989527454e-01
0.000000000000000000e+00,6.118500661833282672e-01
4.963359357585827025e-01,6.219573982952771862e-01
2.624679930363754132e-01,6.830489645609675309e-01
4.387232956262193673e-01,5.315106931307171934e-01
2.576291023998165675e-01,6.013086770234146172e-01
0.000000000000000000e+00,5.620166230308099031e-01
0.000000000000000000e+00,6.502472898304395565e-01
4.522628266543623488e-01,5.617949704604675576e-01
3.648498892695236084e-01,6.478417386481524209e-01
2.663687048639210575e-01,5.868060019086446255e-01
2.021998773076397748e-01,5.659572397335068672e-01
5.114757794105371236e-01,5.911336961173200288e-01
3.458590512219851254e-01,5.424872529410209587e-01
4.176155223133238836e-01,6.827710278982580538e-01
4.884994847225463399e-01,5.941533835393641994e-01
0.000000000000000000e+00,5.130771813878398646e-01
0.000000000000000000e+00,5.902277338498518322e-01
3.774458739833455034e-01,5.413820609766188952e-01
4.128414025175756730e-01,5.422306035766244481e-01
1.896755662597527647e-01,6.038365271260307532e-01
3.289403748932244187e-01,6.459193853304293631e-01
3.255130088719756509e-01,6.368276698296934102e-01
4.544039891126189779e-01,5.809125257716587498e-01
0.000000000000000000e+00,5.736028336906858760e-01
0.000000000000000000e+00,6.222221257361069124e-01
0.000000000000000000e+00,6.189847275244722002e-01
3.577444962012010232e-01,5.359999972034619198e-01
5.977268900044838684e-01,6.803656636216840470e-01
0.000000000000000000e+00,6.786318861313800355e-01
0.000000000000000000e+00,6.464362622872379394e-01
2.669035630724522767e-01,6.530973810100880739e-01
2.654517868140076065e-01,6.435669827130008347e-01
2.561115483073684862e-01,5.998069909093437513e-01
0.000000000000000000e+00,6.349304062150928907e-01
4.653801635004799486e-01,5.786047421132678448e-01
4.786789802614964673e-01,6.122446397786349692e-01
4.279701916346742574e-01,6.340451969895251061e-01
4.723245482972001641e-01,5.807769614775363243e-01
0.000000000000000000e+00,5.356121342395169238e-01
0.000000000000000000e+00,6.680832285714403129e-01
1.828149370873505264e-01,5.380998852034560853e-01
3.627821499699280805e-01,5.724745013337687594e-01
4.272575434964515084e-01,6.206687948311455649e-01
2.589260376777667294e-01,6.096577759858576862e-01
4.278111064776177197e-01,5.928466453251456381e-01
4.211540823371256459e-01,6.408732121246220048e-01
0.000000000000000000e+00,5.856470726418738781e-01
0.000000000000000000e+00,5.471148701613447463e-01
0.000000000000000000e+00,5.876915604469529208e-01
0.000000000000000000e+00,6.343569318728984330e-01
5.436662553555697830e-01,6.407326944714074601e-01
2.099984981260044070e-01,5.202238922967055146e-01
2.610224773380127594e-01,5.486418975489086858e-01
2.886766615166356242e-01,5.813690730361705805e-01
0.000000000000000000e+00,6.222631957107019884e-01
4.979671616825278591e-01,6.178336853419746921e-01
5.992915486115961698e-01,6.300205107687741890e-01
4.688431455763393263e-01,6.357206895365312693e-01
0.000000000000000000e+00,5.238441429823169626e-01
0.000000000000000000e+00,6.616563019438317372e-01
0.000000000000000000e+00,5.599302398041738904e-01
3.318948482073994510e-01,1.402155092263538405e-01
4.055937554304724357e-01,2.234550310445734544e-01
6.238299747964622943e-01,6.598069164320786717e-01
2.732726059262511331e-01,4.997054580087368914e-01
4.082865995537962034e-01,5.512781450377832737e-01
2.648805913709552096e-01,5.916175077282096462e-01
2.617878578382566990e-01,5.389189661111399854e-01
4.728104275926724442e-01,6.555056464673736372e-01
3.105964052576554169e-01,1.774632229283313045e-01
2.536193006178802944e-01,5.479129297880520610e-01
4.694864298102598421e-01,6.502633605372398762e-01
4.897544762262874274e-01,6.101330781336853359e-01
0.000000000000000000e+00,6.439329744729053173e-01
3.640777219994500435e-01,6.059500400902468886e-01
2.160024372989286789e-01,5.882311812656295658e-01
2.611658809985150098e-01,6.311437065571503524e-01
3.664053769136876304e-01,6.169031848793439243e-01
4.725759777824365404e-01,6.862039079470094727e-01
5.124497558033176414e-01,6.057754219243710603e-01
4.924505153202649588e-01,6.406194394222816113e-01
3.225657562781274468e-01,5.919263995866453909e-01
4.725343176323407168e-01,6.122454214870214351e-01
2.103108721601755493e-01,6.710983792711283646e-01
0.000000000000000000e+00,5.773286164706620260e-01
2.643174216372034535e-01,6.961965202326627633e-01
2.602827459252503028e-01,5.278169129353992295e-01
4.954937440888901867e-01,5.702550358545973586e-01
4.242703150075216589e-01,5.997807021442854714e-01
0.000000000000000000e+00,5.932951173076778106e-01
4.305784084436016235e-01,6.796402550121807273e-01
4.194846658035019105e-01,6.231779214870731831e-01
2.127507708056253777e-01,5.647290550543063725e-01
0.000000000000000000e+00,5.684471933798169729e-01
2.081199491019286030e-01,5.966953366709926154e-01
4.957266191546838008e-01,6.468636905118694269e-01
5.216853648793311482e-01,5.543919836581657767e-01
3.208011324877155790e-01,6.016033231500447220e-01
0.000000000000000000e+00,7.011299470802320188e-01
4.142601244559885876e-01,5.418888226505077510e-01
2.227696786392957817e-01,5.982170048437447374e-01
0.000000000000000000e+00,6.603761278893792719e-01
0.000000000000000000e+00,6.509077120253395909e-01
1.834735061418777402e-01,4.857453738920095576e-01
2.563273397564297396e-01,6.200395521469902471e-01
0.000000000000000000e+00,6.586846450925013530e-01
5.183908860229349269e-01,6.202355382301765196e-01
0.000000000000000000e+00,6.583894931250096061e-01
0.000000000000000000e+00,5.266419596194714670e-01
5.155775980065047115e-01,5.921301658269495505e-01
5.180710313680610968e-01,6.324982543070867269e-01
5.003998152102597796e-01,5.927273409410499516e-01
3.609223034499637883e-01,6.578285325385623272e-01
3.694536924291581537e-01,6.164912610374883029e-01
3.697881363589563541e-01,5.137455905587839933e-01
0.000000000000000000e+00,6.798829741457962372e-01
4.228072602684599390e-01,6.537864248846210202e-01
3.238058962448986389e-01,5.865717648756771929e-01
5.344717879645706216e-01,5.335649662473895827e-01
5.358718095254357827e-01,6.337485083438556543e-01
2.619869286985251344e-01,5.996920785818328214e-01
4.335234354108820076e-01,6.251062705161509747e-01
3.591004020020818199e-01,6.360895464041141922e-01
6.286818254625701208e-01,6.743930075771641386e-01
3.694105695668875589e-01,6.138803838701475390e-01
0.000000000000000000e+00,6.185592884627918453e-01
2.581478520095489282e-01,5.256756316046545807e-01
3.762220620570611018e-01,5.000812505773584160e-01
3.321843811379614486e-01,6.972738085407497177e-01
3.657096717911691997e-01,5.813492706434960633e-01
5.443900052767158826e-01,5.529678220281164513e-01
3.650517189787675365e-01,6.169763388539748483e-01
5.040382455148155749e-01,6.107029720507718418e-01
0.000000000000000000e+00,5.727017100570048758e-01
0.000000000000000000e+00,6.589366701715169139e-01
2.171784572876193364e-01,6.375827981715089798e-01
5.191534487597937453e-01,6.121305889697445934e-01
2.618386342063385164e-01,6.759157802014372773e-01
3.656218757425220289e-01,6.161856445065048149e-01
2.074257042435835308e-01,6.321805253568236749e-01
5.301694420062190716e-01,6.050321486405398907e-01
0.000000000000000000e+00,6.394058348630581312e-01
3.664359529186846931e-01,6.192804802826806787e-01
0.000000000000000000e+00,6.268709756069600347e-01
3.988420329769784001e-01,6.112245057847999208e-01
6.068730331896554642e-01,6.758685279115130840e-01
2.633491263606945187e-01,6.737405692104752042e-01
5.321539263999932601e-01,6.370422391011169028e-01
0.000000000000000000e+00,5.577143100658943364e-01
2.136142663088252958e-01,5.759666906202407510e-01
2.357181053810419036e-01,5.657628690766718371e-01
6.415670953844136992e-01,6.864845438959685797e-01
0.000000000000000000e+00,6.661202161496809770e-01
0.000000000000000000e+00,6.771942311277362458e-01
4.497731292697614291e-01,5.742424075092158464e-01
5.594006137505672660e-01,6.175558952161225301e-01
2.566207960431865498e-01,6.037523814161562807e-01
0.000000000000000000e+00,5.877647880728089635e-01
5.720298275238513419e-01,6.533333779410586128e-01
3.754218816098221501e-01,6.344902144922822673e-01
1.819716400433371017e-01,5.912829746969838762e-01
3.255567968727842154e-01,6.368456564145191789e-01
5.455675342023196261e-01,6.635355586808669992e-01
0.000000000000000000e+00,5.951339132513169261e-01
3.572277095020960358e-01,6.246085185749902235e-01
5.886369241471960390e-01,6.260662528099290025e-01
2.656949719301402446e-01,6.233781790835312142e-01
2.621979104272060823e-01,7.027783628491937051e-01
3.081499641737108774e-01,6.153725405591290443e-01
0.000000000000000000e+00,6.019783740709274689e-01
3.508850770029465216e-01,5.969168408500385992e-01
0.000000000000000000e+00,6.379431035828986296e-01
2.568764501555795832e-01,6.204718210904787146e-01
4.280175208960518285e-01,6.326843532804002912e-01
0.000000000000000000e+00,7.414910901317749437e-01
5.717742654249362566e-01,6.432419534574962405e-01
4.658918235353445847e-01,6.548235300888921584e-01
2.143177608157177394e-01,7.023782935662370441e-01
3.617928922535377234e-01,5.856071822057761223e-01
4.244393780518637138e-01,5.617068454238619557e-01
4.255010232281111193e-01,5.896096586256730498e-01
3.669727726259721656e-01,5.740211106843140509e-01
4.443235706043590638e-01,5.528058075339188360e-01
3.228279824534472930e-01,5.990444914466125370e-01
2.974944206908683997e-01,5.482475185266082462e-01
4.958392152709341638e-01,5.869705320185781838e-01
2.235944217676276158e-01,5.971765970726601314e-01
5.232995338755954684e-01,6.655074606608789578e-01
2.598530162833908030e-01,5.764130182078733844e-01
3.297810257412566726e-01,6.555073206067209002e-01
5.737355128223418088e-01,6.098187894959460342e-01
3.930827814178227131e-01,5.756868721100319997e-01
0.000000000000000000e+00,6.731299339681580118e-01
3.955932984205393632e-01,5.300640244949494928e-01
4.180351499987703945e-01,6.443215905229539020e-01
1.881113922060208554e-01,6.757760786376556528e-01
2.166323647097573857e-01,5.869170383303899952e-01
3.345404954348308868e-01,4.700323226597932780e-01
3.503772183119611694e-01,5.241408617424339056e-01
0.000000000000000000e+00,5.143009416808600465e-01
2.582391858138479712e-01,5.009691711374755219e-01
6.135501629708028926e-01,6.555441289859877951e-01
0.000000000000000000e+00,5.734309775024248879e-01
5.765753490402877324e-01,6.019723696422271120e-01
0.000000000000000000e+00,5.830569525707988143e-01
0.000000000000000000e+00,6.141739932875247554e-01
0.000000000000000000e+00,6.290593700627473694e-01
5.976625439588956201e-01,6.173796840951208953e-01
0.000000000000000000e+00,6.622790248443919392e-01
1.876738705127772855e-01,5.264783508820105595e-01
2.553287247453731590e-01,6.014912276245469869e-01
2.470736101573985655e-01,5.203751147099322516e-01
2.681218724865401248e-01,6.857868312160345647e-01
2.641525852543867847e-01,6.524527183795851837e-01
0.000000000000000000e+00,5.786161669776679339e-01
2.829699182880905939e-01,4.884651753846884215e-01
2.633193557013393526e-01,6.856734674153510678e-01
0.000000000000000000e+00,5.721857405334340729e-01
0.000000000000000000e+00,6.282697503580081388e-01
0.000000000000000000e+00,6.592215835107754218e-01
2.043113428253636177e-01,6.509000122358096219e-01
3.108491002537724368e-01,6.682107472189952047e-01
2.561403132260196003e-01,6.352720176783681616e-01
4.569589939204766749e-01,6.054356752330386504e-01
4.224023116672575018e-01,6.541134629853951887e-01
0.000000000000000000e+00,6.660229715431169595e-01
0.000000000000000000e+00,6.176590132135889588e-01
0.000000000000000000e+00,5.589240931898146192e-01
0.000000000000000000e+00,5.866562606474123864e-01
0.000000000000000000e+00,5.861329057879359761e-01
0.000000000000000000e+00,6.819773856440282112e-01
3.222730349529848715e-01,5.454871868478995411e-01
4.849836222407494790e-01,6.368308397743901450e-01
2.184432335317012530e-01,6.061253109713653497e-01
2.576982689715062169e-01,6.121774553833664312e-01
0.000000000000000000e+00,6.531598095025472617e-01
4.681562909796355143e-01,6.114940094745910937e-01
0.000000000000000000e+00,6.302631599274333141e-01
3.765867470052470800e-01,5.335643027160480445e-01
3.608191835364880085e-01,6.237294641063814149e-01
4.702319619427286490e-01,5.830497131519656318e-01
4.212863726293756828e-01,5.143527390216284800e-01
4.215824132476580499e-01,6.757031463480697164e-01
5.470649250125469987e-01,6.869827948810401930e-01
4.713009771622742039e-01,6.370928675275611131e-01
4.051185752214313540e-01,4.846526818457764230e-01
4.924587160515708772e-01,5.868401003339070998e-01
2.609610917657718687e-01,6.023420388128650771e-01
0.000000000000000000e+00,5.554616124721005743e-01
1.845985846443530254e-01,5.465993963847485260e-01
0.000000000000000000e+00,5.867772445884639199e-01
5.676929694502226287e-01,5.455495067286877386e-01
2.162203173782612231e-01,5.732087274443405933e-01
0.000000000000000000e+00,6.394771349609451594e-01
3.580851049369602190e-01,6.451788428664361197e-01
2.590282615353926010e-01,5.308615017617910325e-01
5.762019788125366526e-01,6.373223189159143987e-01
2.105433712567401361e-01,5.873427255732562857e-01
4.458496883471564365e-01,5.477703062882761653e-01
4.656356652370242655e-01,6.525393659038271066e-01
2.851811653412107406e-01,5.743571802625180300e-01
4.535625972781036630e-01,5.731901389969198402e-01
3.961442096088667597e-01,6.248388116470068310e-01
3.634848462615670739e-01,5.666785363754573979e-01
0.000000000000000000e+00,6.974594113785734795e-01
2.845450725995482544e-01,5.812926145214613038e-01
4.135127476819238090e-01,5.342776875440382600e-01
0.000000000000000000e+00,6.302810581106326193e-01
3.647291624572414626e-01,6.158202150116554030e-01
3.557178821049637452e-01,6.158118329662127799e-01
4.880760284609028665e-01,5.195353698915896601e-01
3.606835582470707124e-01,5.456514017811645578e-01
0.000000000000000000e+00,6.746629138621843547e-01
2.645584633139143604e-01,6.941078529115438656e-01
3.569665087016448135e-01,5.731365942054487128e-01
0.000000000000000000e+00,6.858651614116272333e-01
5.126238081693290649e-01,6.370873380342272352e-01
0.000000000000000000e+00,5.845432021752373641e-01
6.010419553549661842e-01,6.437528214033295670e-01
2.196659383209676464e-01,4.941782835423892406e-01
2.193338650787941546e-01,6.714761916255891361e-01
3.163107242123338603e-01,7.006508320801628775e-01
5.077874272512760134e-01,5.578481269804411724e-01
5.637073695808090257e-01,6.256908906994792519e-01
0.000000000000000000e+00,5.873099600968793021e-01
4.306990360774126669e-01,7.228583731544810931e-01
0.000000000000000000e+00,6.336258999899571087e-01
5.049554016779678189e-01,6.880205589789690768e-01
4.716619496464636296e-01,5.083043290772009115e-01
3.930146310123270315e-01,5.328723763089783239e-01
1.826665821648715271e-01,5.794815978081087060e-01
1.920627618057672570e-01,6.135711329053690211e-01
0.000000000000000000e+00,5.825740375871145682e-01
2.129240079694758314e-01,5.229738827111710675e-01
3.614026633202298555e-01,5.958975387751355157e-01
0.000000000000000000e+00,6.137534880892162592e-01
0.000000000000000000e+00,5.458968931034368088e-01
3.557846447359421793e-01,5.741993736835984130e-01
0.000000000000000000e+00,6.125261863587533329e-01
5.987816531293814748e-01,6.666423412796992354e-01
0.000000000000000000e+00,6.382583923150516592e-01
0.000000000000000000e+00,5.964509950199021748e-01
3.806347429699639684e-01,0.000000000000000000e+00
3.594117806687751049e-01,6.248555180241849305e-01
0.000000000000000000e+00,6.486942039362144641e-01
0.000000000000000000e+00,5.803224505097914765e-01
4.692959420916506530e-01,6.510899458604360035e-01
4.623827141459497247e-01,6.101178468586357928e-01
0.000000000000000000e+00,4.835819440282695947e-01
0.000000000000000000e+00,5.870575049494054509e-01
0.000000000000000000e+00,7.239418545363999202e-01
2.562970098341355030e-01,6.327450790316234697e-01
0.000000000000000000e+00,6.396365027172722373e-01
5.668000762380625002e-01,5.986130114840629846e-01
3.245818894966737700e-01,6.474567441430926218e-01
3.600331427084914049e-01,5.637351371715703108e-01
0.000000000000000000e+00,6.714668713153560953e-01
4.799053441742619497e-01,6.191693258356553153e-01
0.000000000000000000e+00,5.525831356175012754e-01
3.075665727544241723e-01,5.255854036191890399e-01
2.968813872620503780e-01,5.224454782545043807e-01
2.594151489611558614e-01,6.925736679683898167e-01
0.000000000000000000e+00,6.078528228323466509e-01
3.553191901998691282e-01,6.065593040111069145e-01
4.738777993347728090e-01,5.922450476858909241e-01
4.206848760642657448e-01,5.466273528641896196e-01
2.159516663543447068e-01,5.551682800255596240e-01
4.659701791724919495e-01,6.000756474624877601e-01
0.000000000000000000e+00,6.169834493341920245e-01
4.732393416952817011e-01,6.614064685064777738e-01
2.488458613244111106e-01,6.190591542267145364e-01
1.446918406756642073e-01,6.924244658163565269e-01
1.869392873025629842e-01,5.804425792778361570e-01
5.164150873851711676e-01,5.886283225747992454e-01
2.212968808011042676e-01,6.166617052026213130e-01
3.697446808773866556e-01,6.476627457053212300e-01
1.824011500296985888e-01,5.410940753211541665e-01
0.000000000000000000e+00,6.413446766795318776e-01
4.120589549310684219e-01,6.377980305267856309e-01
3.694892899708270839e-01,6.627440300158401465e-01
4.892636347836979982e-01,5.943712272715179212e-01
0.000000000000000000e+00,6.132511394110392589e-01
0.000000000000000000e+00,6.495775239736034656e-01
4.714331833706473240e-01,5.861478547495357905e-01
0.000000000000000000e+00,5.536997752251102689e-01
3.237805663510420207e-01,6.300100375656917384e-01
0.000000000000000000e+00,6.724234626762383149e-01
5.619870384459257906e-01,6.282311589857947354e-01
5.717043289850928245e-01,6.363043746055099259e-01
2.577798584675037308e-01,6.094208086002514957e-01
0.000000000000000000e+00,5.037595076955651008e-01
4.226438815788847170e-01,2.728772881019320140e-01
4.468268420591466339e-01,6.442431418242867691e-01
4.924303141655798632e-01,5.940614834265185440e-01
4.226052066052663481e-01,6.229902705320480294e-01
4.544461229812855607e-01,4.636703608412230948e-01
0.000000000000000000e+00,6.169082262412213247e-01
3.770725943090657006e-01,5.617526519762594539e-01
4.698141884935317925e-01,6.391675653066544172e-01
3.283213172903201027e-01,6.848419753723032910e-01
0.000000000000000000e+00,6.672724529005720218e-01
2.569605875895386582e-01,6.039469940384843971e-01
2.585648359961779663e-01,6.337125802230532123e-01
4.213462373728674715e-01,6.450837037970812426e-01
2.190945550149012711e-01,6.607352565639579289e-01
0.000000000000000000e+00,5.733932066364454405e-01


==> Data2/muhateb41.dat <==
# arm1,arm2
1.612183095062628357e+00,1.775063934334619731e+00
1.293559921807877711e+00,1.315466361208859958e+00
6.577110661039097250e-01,1.593227882166728504e+00
1.475100120376395818e+00,1.622796472696992343e+00
1.376945468146362428e+00,1.766814492544569015e+00
5.242558785241555608e-01,1.392541722896633472e+00
1.284407962005270187e+00,7.912511882718740175e-01
9.387859723861282646e-01,1.579556617641513450e+00
5.871752446712608098e-01,1.561573354748847509e+00
7.538141160021816223e-01,1.625724450285428224e+00
1.231675718881377612e+00,1.576129577512902058e+00
1.017578879747582876e+00,1.572624729752176709e+00
1.353970595012707001e+00,1.224192514311102986e+00
1.177558990745709799e+00,1.369107322318343645e+00
1.159059257966973400e+00,1.595421708912991399e+00
5.663421770081407125e-01,1.603885910508761503e+00
1.015233356418384858e+00,1.603781268569752116e+00
9.271580336143298018e-01,1.520605740620001090e+00
6.383700339738895835e-01,1.567719267625293122e+00
-1.244434832406272173e+00,1.493309006413323425e+00
1.363390799568195089e+00,1.565836660569053684e+00
1.143112838250950114e+00,1.988441422903334255e+00
1.478770828205707266e+00,9.900737340619568672e-01
3.348262375413703085e-01,1.550191984073550744e+00
4.248481414307975768e-01,1.586412583245901509e+00
1.311667952091582379e+00,1.619606656595848015e+00
6.623706572032200812e-01,1.471425270681672837e+00
1.252620400870590345e+00,1.570676796918993645e+00
8.856941907622175592e-01,1.770689456418143237e+00
4.299824442982558836e-01,1.694359320582775608e+00
9.559392202683584250e-01,1.689093070713126865e+00
6.444613937126808523e-01,1.473368972615519246e+00
1.361639702910378613e+00,1.420681054880439831e+00
1.312812470264256293e+00,1.573115749963670984e+00
1.008750291562777734e+00,1.810790162632250899e+00
1.029158805679514010e+00,1.475582119855545660e+00
1.157248351188440383e+00,1.752344792683833807e+00
1.413782481742999142e+00,1.539026099089259692e+00
9.020874019857023640e-01,1.543646034216855645e+00
9.873199652955696459e-01,1.568344941808349047e+00
1.170598308453477010e+00,1.001909886760823154e+00
3.899808174156975116e-01,1.559252602165873247e+00
8.405752817991480885e-01,1.600261750273560102e+00
1.190343764794440595e+00,6.936201179889309731e-01
9.233514560036313323e-01,-3.511113924647089879e-02
9.846832541247281245e-01,2.235853608313235763e-01
1.253480902199113567e+00,1.585223146839064512e+00
1.171484887270517916e+00,1.708300477990755795e+00
7.315472075103829352e-01,1.775430912228340041e+00
1.417996948037989702e+00,6.425912979162222705e-01
1.308418232558099303e+00,1.790986454586434240e+00
1.375034675846815713e+00,1.682781922960146170e+00
9.666045458573120364e-01,1.806607326840440342e+00
1.592463058077530969e+00,1.696983290352842788e+00
-3.464031581696436213e-01,1.625804302971913140e+00
1.181265405293628001e+00,7.036417398963217273e-01
6.663233491733064895e-01,1.520501162032409148e+00
8.940496013594000368e-01,1.564701792536081104e+00
1.577392330078563054e+00,1.738161434443301179e+00
1.458874045817378118e+00,1.774973815162897317e+00
1.148866701966002157e+00,1.616784730736201547e+00
5.237107681584929342e-01,1.414627216245284203e+00
5.607540380138069658e-01,1.496995045018367998e+00
9.895148482329592099e-01,1.684894071396666471e+00
1.200589634558936414e+00,9.374550556256407985e-01
9.830528148838765801e-02,1.639237426716867230e+00
4.404693343663308447e-01,1.580448306528795532e+00
4.656918645984849392e-01,1.421164707151233442e+00
7.762581791134800513e-01,1.683722595893762053e+00
4.773585675951758645e-01,1.457611559937508794e+00
3.805720105444564405e-01,1.421647727639458125e+00
9.698331382544117529e-01,1.516274185364822946e+00
6.804212893342406199e-01,1.470890963523775463e+00
1.215432331882017047e+00,1.456013751161255421e+00
5.344075795861678024e-01,1.560192393983525161e+00
1.632900517673760987e+00,1.756129738939774088e+00
4.259966477183829703e-01,1.421699986831106877e+00
1.136207473167416548e+00,7.382132448324173479e-01
1.213544446778596075e+00,1.683680793394473074e+00
1.115989636680651431e+00,1.674290426317442293e+00
1.150196125883125475e+00,1.595825816323927393e+00
1.043352913740915433e+00,1.453017327514784851e+00
1.075091756698408618e+00,1.714503938860587162e+00
1.109241025694255089e+00,1.648581326853084006e+00
1.437121775245331357e+00,1.710706481451949479e+00
7.224656650474541308e-01,1.442878956033083915e+00
1.009314682897354043e+00,1.599801916789588940e+00
9.086817520693396544e-01,1.431001920996745724e+00
1.398672179162757434e+00,1.609395552529365059e+00
1.137938914354032161e+00,1.598709935815147309e+00
1.237771994057167424e+00,1.759152026176689310e+00
1.206246053988966338e+00,1.492274170526213917e+00
1.027213423916068624e+00,1.570750369069838337e+00
8.178615875362362786e-01,1.515820229016966669e+00
1.243921034019746408e+00,1.618103378788742441e+00
8.770575938956745032e-01,1.522243048094676698e+00
-1.310799427245304738e+00,1.554500681949836816e+00
1.596310311617558986e+00,1.721238560921395155e+00
9.172719043520854987e-01,1.508176562993062353e+00
5.186387015716542592e-01,1.420601285841893935e+00
1.180378460089017700e+00,1.599918416184762160e+00
1.268943574506658400e+00,1.658749621178076117e+00
9.042493811931062719e-01,1.653165519846065967e+00
1.147364990195381740e+00,1.412730055204324486e+00
6.176799751237779246e-01,1.435112402175715340e+00
9.535729939334759431e-01,1.515781943066119297e-01
1.090277091464086467e+00,4.841469525866551327e-01
5.713235459465486610e-01,1.547985611987478194e+00
1.137119133751845812e+00,1.727692433510553682e+00
3.920722450326506459e-01,1.500006259845781065e+00
7.009533849136140304e-01,1.688675290929966044e+00
1.149043866283314674e+00,1.192315040037496221e+00
3.710518352338501025e-01,1.570129471931033693e+00
1.114175985233687882e+00,-5.104729289831366756e-01
1.567766399525584831e+00,1.662311378626418312e+00
3.023611763147858733e-01,1.416428667285392295e+00
-4.333949188968561073e-02,1.371157900256771978e+00
-2.631188284918935250e-02,1.643125780558302829e+00
1.325104496699802903e+00,1.866037703685245797e+00
1.401678519659488309e+00,1.699961840314688333e+00
1.190633343020472079e+00,1.606869762675189106e+00
1.110248920584771870e+00,1.526231807705086707e+00
1.213502232267159364e+00,1.532943754808589132e+00
3.529411090489324998e-01,1.509935007918562277e+00
1.202466357497715244e+00,1.580525477284866254e+00
1.220966054705811432e+00,1.550119923679941003e+00
1.541628303638719277e+00,1.601093997175746075e+00
5.458267295613707937e-01,1.576978393292225888e+00
1.279393644080814019e+00,1.653192813076839185e+00
-2.593185955165665524e-01,1.549850958710278448e+00
8.029249700209417639e-01,1.453404341270039701e+00
2.559568485792738102e-01,1.536709301231779623e+00
1.530183499574787165e+00,1.545498115434964514e+00
1.310820496013028968e+00,6.861888635301703898e-01
1.481179952040285519e+00,1.596366149981850002e+00
6.069631853275178068e-01,1.541871456355704550e+00
2.007524757005044735e-01,1.472289529640220751e+00
1.256669968835153695e+00,1.572507677666237447e+00
1.582716258809764298e+00,1.708156169041432859e+00
3.571645652184085584e-01,1.576647989162380803e+00
1.162173286304789110e+00,1.532183979433476173e+00
1.004512211348815853e+00,1.488488230056667971e+00
1.550699556437430626e+00,1.598451475317058446e+00
8.568008531203878952e-01,1.793434716820512476e+00
1.554783280479939522e+00,1.780406066923537978e+00
1.211033200759091599e+00,5.571900347961529221e-01
1.186137602228113597e+00,1.483566690743397976e+00
1.024369893576296375e+00,3.598820088955266838e-01
-7.413424091980562736e-01,1.341522338258798186e+00
6.051927980208855473e-01,1.537890778708363770e+00
1.481254037896774900e+00,1.594439400247470662e+00
1.315725979032708937e+00,1.674801235292151524e+00
5.668729868389783544e-01,1.412141439426237044e+00
7.508392879149209387e-01,1.527482436215126027e+00
1.324531210695440775e+00,1.617526389821247967e+00
1.281029969879659447e+00,1.674711177492040459e+00
1.326419010035046586e+00,1.578711330691468184e+00
1.359406911788656913e+00,1.526341543743383600e+00
1.179485695726435912e+00,1.798082847921591787e+00
1.225927409123270806e+00,1.607620008216081198e+00
8.292207113806336904e-01,1.529718414842031970e+00
7.006169660972241253e-01,1.577416166014447230e+00
1.111135354595546687e+00,1.004037984608374678e+00
1.176513909613468245e+00,1.675796584827862645e+00
1.154076506907514954e+00,1.478197088921068714e+00
9.211155134251246546e-01,1.659001613059802427e+00
1.110950838741562086e+00,1.465739048276044398e+00
1.329200926595015986e+00,1.708830509993789493e+00
1.199271963415427411e+00,1.583828128336338459e+00
1.303008432190900567e+00,1.665842244041401354e+00
1.380941532508576541e+00,1.590885162377701390e+00
9.583239732722859117e-01,1.274664594485557689e+00
1.229508516590175349e+00,-1.006916183836319867e+00
1.295591777722111093e+00,1.693745462805195778e+00
1.656709306050464070e+00,1.768328005098417810e+00
1.166500837486010411e+00,1.790167316001071596e+00
1.411436221599684959e+00,1.561466988628818164e+00
1.277676893306101569e+00,1.774649699829570881e+00
1.166930099007625232e+00,1.482794336099650501e+00
1.350384845415179225e+00,1.610245399927540788e+00
1.180044601466510024e-01,1.463111720504397084e+00
-8.425757381517319511e-02,1.434873341803140523e+00
1.317645829447299910e+00,1.716287711830625451e+00
7.240491753015496634e-01,1.483869933632640414e+00
1.162187617017839569e+00,1.759446087668088410e+00
1.346039899255028649e+00,1.665968079832547133e+00
-1.695542235669350584e-01,1.646488415685628093e+00
3.967284093885644625e-01,1.448098102785739583e+00
1.015556653740031123e+00,1.564393852403177521e+00
1.099237617077571283e+00,1.700814253978924162e+00
6.769892761540252657e-01,1.713131148644299939e+00
1.607147136635699303e+00,1.797887798761133249e+00
1.415987949651293931e+00,1.211026403651416672e+00
1.677395239214737988e+00,1.769415416117060991e+00
8.285853234502114084e-01,1.600121130872302233e+00
8.387906028812043280e-01,1.517212064905138158e+00
1.296769890881705800e+00,1.744445221591837125e+00
1.190672729753595060e+00,1.412635984322903715e+00
1.466524009689035735e+00,1.826319011541408077e+00
2.167604306672041847e-01,1.568213908609790153e+00
6.352689097133779050e-01,1.586781503470667376e+00
4.815344278349720786e-01,1.570527403502634201e+00
1.057047328587843893e+00,1.606106248576891771e+00
7.695386347732986465e-01,1.399696219548365539e+00
1.069413730345268654e+00,1.545529989369142765e+00
1.139934283526453651e+00,6.577818617947569502e-01
7.213407352106110393e-01,1.435046525602605039e+00
1.292571259777189230e+00,1.624725528840872624e+00
7.006402188780355145e-01,1.540794747522361563e+00
1.018099754918073252e+00,1.590306572781081229e+00
1.275755269353214816e+00,1.600815689578381384e+00
8.846924256202333137e-01,1.594345893882775478e+00
1.454903085563913567e+00,1.900126056713507428e+00
1.387152832648427703e+00,1.525866406316663815e+00
-4.486565920876897651e-02,1.442364924002441207e+00
1.498933414534815878e+00,1.770310910997755061e+00
9.903812633148143529e-01,1.686241085440289833e+00
8.951771215480172073e-01,1.602386962391765923e+00
6.949293592922832774e-01,1.848721070744693940e+00
7.867221648776276943e-01,1.735137215705218949e+00
1.171106613278345421e+00,1.774336540333894874e+00
1.462388744764914872e+00,1.605346973396950983e+00
1.407039760621955904e-01,1.441729333358097387e+00
8.987485266973253006e-01,1.619548639321026107e+00
1.240229067666567708e+00,1.690844121224762020e+00
1.536147062493785631e+00,1.531310244131485643e+00
8.274925975609296325e-01,1.664201520488662878e+00
5.002589265311149225e-01,1.508846048212319824e+00
5.910948967266693721e-01,1.689414071375203052e+00
1.501126216488986476e+00,1.619848061394275396e+00
3.179774770327599143e-01,1.464639748269423780e+00
5.282611909541430339e-01,1.551332470143111930e+00
3.293609484018338307e-01,1.313341782409483516e+00
4.776592273390153354e-01,1.709318596827417380e+00
1.446044335553570592e+00,1.646131685577559844e+00
4.747950439089541619e-01,1.562038863735846439e+00
1.453878814682594500e+00,1.601922071058268671e+00
9.558850721654488236e-01,1.519081467237294092e+00
1.177272585753367906e+00,1.646420523179128237e+00
6.421438420916194545e-01,1.496048946063420537e+00
1.620650758537087954e+00,1.492593655287977716e+00
1.292563215069043148e+00,1.602664674368370346e+00
1.760994749279816807e+00,1.727010639043119022e+00
1.534560024667145139e+00,1.586156050806392104e+00
6.513614131345462077e-01,1.545049490664967218e+00
1.262149067021244742e+00,1.265336713806707536e+00
1.235544236571527454e+00,1.548334669115257745e+00
1.138523956212256216e+00,1.608488235215786100e+00
1.318110921486356224e+00,1.556661479357855704e+00
1.788069571193202922e-02,1.496554180348439900e+00
1.179311685664401699e+00,6.384319694953108915e-01
1.308908081903516818e+00,1.538066794163384321e+00
8.701409474627067597e-01,1.698341987445470380e+00
7.815821104533291486e-01,1.413307305103401967e+00
1.555316123515913418e+00,1.626034796930703408e+00
1.152187490609652309e+00,1.336918423098643727e+00
1.181673721768403240e+00,8.297965638654890563e-01
1.259670644359750291e+00,7.812314939616562537e-01
7.737085069307874097e-01,1.524426392340133773e+00
6.412252924203422078e-01,1.607335624892323400e+00
1.027585730481576309e+00,1.515316263933729646e+00
1.144655666268313610e+00,1.691153821792511946e+00
1.035504111490475498e+00,1.649270594250449751e+00
1.145643998087104487e+00,1.492160833575702616e+00
7.445572628339215404e-01,1.548400815252133578e+00
1.383732141382890912e+00,1.545202750948275527e+00
6.363090902671150184e-01,1.643068688677804312e+00
1.385584004453209950e+00,1.510979757600479756e+00
1.134054849247193131e+00,8.088943237487558058e-01
1.603926864139672892e+00,1.593749119278947468e+00
2.597158112997433599e-01,1.470140387383187530e+00
4.650884533383436992e-01,1.545738777895372174e+00
-3.654752574992186087e-01,1.424534261502146792e+00
1.063553749145062399e+00,1.698113825539810495e+00
1.288771601922721999e+00,1.519592374314760796e+00
2.709142376024931131e-03,1.454044680647064602e+00
1.089035690379618559e+00,1.696537605602249421e+00
1.130300007638961990e+00,1.670590589751635102e+00
4.653275170351046097e-01,1.466788013447861472e+00
4.347988281564349466e-01,1.521190665410319998e+00
5.875918738956390497e-01,1.484205397103432134e+00
1.221507196131562223e+00,1.711727052319409914e+00
1.284738764551966561e+00,1.719685160762855380e+00
1.807329749736525493e+00,1.810227246734850359e+00
1.259614000752178775e+00,1.657623877896968523e+00
1.350384675780187393e+00,1.632263135252853381e+00
1.389864693346528624e+00,1.766568694155403518e+00
1.436666648646304778e-01,1.252464142685745241e+00
1.072669466030161445e+00,1.540080673104344156e+00
1.329860828655272220e+00,1.596810993602440387e+00
7.308305354277822019e-01,1.448303211290176806e+00
5.460599964425851827e-01,1.720010916040399573e+00
8.042658955442243407e-01,1.579225772982016496e+00
1.244100465291984037e+00,5.837489668872941628e-01
9.495581686919710718e-01,1.766094220623700028e+00
6.823091152238759394e-01,1.657293030333039763e+00
1.065532619694724570e+00,1.609564755573041239e+00
5.682523396080562117e-01,1.455412905829666093e+00
4.691860708239709021e-01,1.672813778753451830e+00
1.148981565445320152e+00,6.173146388017698438e-01
3.877089222377655409e-01,1.485507246105903789e+00
2.505559441414309529e-01,1.427293407194201835e+00
1.393004207760391244e+00,1.667162256141774934e+00
1.087279525878434461e+00,7.842230886827212810e-01
1.084452757265586875e+00,1.440933575558708934e+00
9.701700416293114193e-01,1.665886502359305910e+00
7.347043614616654006e-01,1.587036677723544731e+00
9.697491386538633629e-01,1.633316685518878764e+00
1.250014104318965646e+00,1.568088572538544945e+00
1.507902824109901951e+00,1.571946615982056095e+00
8.251204822930175986e-01,1.780125022649719169e+00
7.126261994227667262e-01,1.378142336526085421e+00
3.146389354300655472e-01,1.552613800192803373e+00
1.050149327969732260e+00,1.676018998596476628e+00
6.433567368819358423e-01,1.650872255690313706e+00
6.744318914622804417e-01,1.525659830455671218e+00
1.367487246775318521e+00,1.511657895401737894e+00
1.427873229182991643e+00,1.163414884792317361e+00
1.210050212991739205e+00,1.628400261541928629e+00
1.357023519101311138e+00,1.658603371880419397e+00
1.458167018878706589e+00,1.807571930935328641e+00
9.320970760460678406e-01,1.484566221769728189e+00
1.079824245961071405e+00,1.614720963794440634e+00
5.013030109967250292e-01,1.699767027049596813e+00
1.166292894491687715e+00,1.188995668741090750e+00
1.023844490352957770e+00,1.689602354389502681e+00
1.136899550635708689e+00,1.502568819445966763e+00
8.283148592331065485e-01,1.552576102260325941e+00
1.574241246901201707e+00,1.720003337049255343e+00
1.443255327664864085e+00,1.586019166417339532e+00
1.312986887650022361e+00,9.497852102259096707e-01
1.347989428614857488e+00,1.596283333868526721e+00
6.231198166051903353e-01,1.587552123139409632e+00
9.573655725783517534e-01,1.361522802287576051e+00
7.511036394006187500e-01,1.630716709823993638e+00
1.121171427067718662e+00,1.555452428681427746e+00
1.224535351245071624e+00,9.527240319205010355e-01
2.359735611227792018e-01,1.542931566839571111e+00
9.114977685438018229e-01,1.481048190644126183e+00
1.482556381576431548e+00,1.755640233109891035e+00
7.717520901577084036e-01,1.445319361526034019e+00
1.372052507857549841e+00,1.340843018741170400e+00
9.500665717756479056e-01,1.715295967916949715e+00
1.062454627613240721e+00,1.697710496700563398e+00
8.544815744005754832e-01,1.437342482803076527e+00
1.168713243245756761e+00,1.659381556991465612e+00
1.217056424964327199e+00,9.531068287244044424e-01
1.552100703972457252e+00,1.777220024773006779e+00
1.449325253962939319e+00,1.733116500387848369e+00
1.261870934666104560e+00,1.010715073291188260e+00
1.171296260973518022e+00,1.698464025919535159e+00
1.036629891246197976e+00,1.132244443183042376e-01
1.604173533516118244e+00,1.747918275721648262e+00
7.327991484823178636e-01,1.654001367986546844e+00
8.649724149490728431e-01,1.554590458183730650e+00
1.122312591608095822e+00,1.794092018255799337e+00
1.358098356343812263e+00,1.655376634603566099e+00
3.105753907904264532e-01,1.652356035575175852e+00
1.190323059298920683e+00,1.669698436112127204e+00
1.664919284362151863e+00,1.551753217253792005e+00
1.389699593760682639e+00,1.707083760373463432e+00
1.332810394831838163e-01,1.532894386616654447e+00
6.907850146844998207e-01,1.580546349239958070e+00
1.408318345320215714e+00,1.790613176966888931e+00
1.155308993473556534e+00,1.692743789217018735e+00
8.124680411500638799e-01,1.662901351546102191e+00
5.102418611441510432e-01,1.345123712424177276e+00
1.286770137192064789e+00,1.689559759444750009e+00
1.039643760444683152e-01,1.743361943133714620e+00
6.345677527618664993e-01,1.576738111759111494e+00
8.337861405810207405e-01,1.488187513324384481e+00
1.276920771625127182e+00,1.710154954274870853e+00
1.069229608671001586e+00,1.703649609064686432e+00
3.075198218117698445e-01,1.549322369965191459e+00
1.218325287639832943e+00,1.701272642885035102e+00
1.118628994878191119e+00,1.188571028926799444e+00
9.935515634991818334e-01,2.430768195346422467e-01
-3.949684237139193810e-01,1.398987499244326749e+00
1.173538062464483556e+00,1.539772327994971990e+00
2.021970073050963768e-01,1.455262815615351535e+00
1.259040685845628449e+00,1.669004530192733871e+00
1.375705687409233935e+00,1.706818345939576487e+00
1.156987632489130391e+00,1.585473179807289412e+00
1.707637140036708967e+00,1.609314067947582583e+00
1.166444057792905831e+00,1.571770215528028203e+00
1.149063552759818752e+00,1.604661006452714256e+00
1.159822781908479872e+00,1.839269478876021990e+00
1.045483428815493943e+00,1.504405618731417427e+00
9.286918709663642968e-01,1.579620144134353588e+00
9.792106811329910343e-01,1.456781212572685336e+00
1.090719137057708510e+00,-1.119946271011711264e-01
1.244778951009814172e+00,1.693052482435462691e+00
8.030925892944461575e-01,1.597845979312219944e+00
4.196083951811106494e-01,1.512123758552022190e+00
1.210397952529240317e+00,1.756996247282253121e+00
1.927342436957740768e-01,1.577650419559556649e+00
8.400125514583205444e-01,1.593245801489262536e+00
1.052995970443789675e+00,1.497480120542735937e+00
7.058444002946238083e-01,1.492646624099430053e+00
4.452584476406184488e-01,1.429751052453711369e+00
1.212410518214340760e+00,9.539772532903795232e-01
1.154867411652583664e+00,1.757460488998249915e+00
1.434174109525627960e+00,1.660208944829396405e+00
9.629968173152081423e-01,1.689127924569195471e+00
1.534183222662589996e+00,1.683047481623446417e+00
7.731461107883041972e-01,1.467118926591479910e+00
1.004467531459876550e+00,1.607891219014193185e+00
9.875606362978405217e-01,1.568233716799386945e+00
1.147819462846673577e+00,1.673972648165709343e+00
7.939557402984979140e-01,1.676922504076252984e+00
1.322493068037501551e+00,8.956698847774872130e-01
9.743376739937577025e-01,1.649698289487395497e+00
-1.463615198643411497e-02,1.511815469858246219e+00
1.144915605452776486e+00,1.402247879928592900e+00
1.924846819739884640e-01,1.535685880423239613e+00
1.344052076247381766e+00,1.823202054379496673e+00
7.245655852691978982e-01,1.540846489077460468e+00
7.892576560531687768e-01,1.661421455448447215e+00
1.307519904081855255e+00,9.997744895135697307e-01
1.677775942987953073e+00,1.693247076181929378e+00
1.021705665121068751e+00,1.629515073114093937e+00
1.236212027980465811e+00,1.162436383637160286e+00
1.278144290567661434e+00,1.807400279606156124e+00
1.340186345694663661e+00,1.638307701583148646e+00
1.109311627729097527e+00,1.700693439705908805e+00
9.276125904260846822e-01,1.646759954367471801e+00
-7.103624499468047526e-02,1.580120889021173758e+00
-1.343576119842238882e-02,1.560699894684297817e+00
1.026634819422881595e+00,1.466570694460911595e+00
1.246849829601360149e+00,1.236492018657076919e+00
1.162819201304140737e+00,3.701235347596240066e-01
1.371860595579181608e+00,1.560084719754711413e+00
3.826989069441434355e-01,1.683197462864760796e+00
1.130257586980041085e+00,1.372076328358188713e+00
1.034512047242099886e+00,1.438864290831146642e+00
1.179027778339220456e+00,4.063494933487298288e-01
4.398183492526696048e-01,1.661535771333470635e+00
1.455606709172408308e+00,1.576046061230435669e+00
7.363218339308574834e-01,1.510351550736990900e+00
1.467139557362249658e+00,1.756408789865884446e+00
1.121901584142949826e+00,6.998249561308993449e-01
6.500648398161082975e-01,1.572893281084184247e+00
9.699797455509460153e-01,1.510038002955498282e+00
1.230459696356359878e+00,1.054517185564948445e+00
3.026898633691929019e-01,1.667283515595673338e+00
9.918203076863072454e-01,1.641597381781556342e+00
1.080059332707518971e+00,1.496473281338620787e+00
9.593189923543917752e-01,1.505627956543987844e+00
5.009356071057480264e-01,1.407829064744077874e+00
3.625472885723722283e-01,1.535341250066415864e+00
1.183418671907300324e+00,1.088867127485943609e+00
1.446842562489710771e+00,1.507423363171111141e+00
8.057622034079093831e-01,1.477265434519694498e+00
1.053354737908060113e+00,1.517297338154662389e+00
8.565535772675508808e-01,1.474219781916399352e+00
1.101487773512580315e+00,5.070483552679243555e-01
-2.736725171249552169e-01,1.434283424814606578e+00
1.346811613291539755e+00,1.816181406218459138e+00
1.101860325870865243e+00,1.573833502880125357e+00
7.578786497024393443e-01,1.558394029208843179e+00
1.075201419147814752e+00,1.596964224159940438e+00
1.228477788457527753e+00,1.843952469437682096e+00
1.354765486477117253e+00,1.466403426076670291e+00
1.255440316267809608e+00,1.650344155574833271e+00
1.094279207697884004e+00,7.687766115752113771e-01
1.218692413185518797e+00,1.550881223054149771e+00
1.338820082081132679e+00,1.718368524926965790e+00
1.158776130948055760e+00,1.499695509264465265e+00
1.169135167938514908e+00,1.698144545458727839e+00
9.332030185823109170e-01,1.496078187820791827e+00
8.359799614576903792e-01,1.537268917280249836e+00
1.231021714791944444e+00,1.611437711996047240e+00
1.029418437657698249e+00,1.742196376036642125e+00
1.079621723256626531e+00,1.726531810538429079e+00
1.479009230035348565e+00,1.412516264918171061e+00
1.482804123900119730e+00,1.468152534049606217e+00
1.010890286385310199e+00,1.664510906615745744e+00
8.658920816347367433e-01,1.630568214469408028e+00
9.220144780570395104e-01,1.622804381984559674e+00
9.505396828223811045e-01,1.509591298565387874e+00
-2.331279671995689640e-02,1.668268584129845244e+00
1.386313425202658989e+00,1.864572406046360209e+00
7.632553494477685163e-01,1.589679208940741439e+00
1.064182460326388968e+00,8.375890462239551360e-01
-9.587300894734041012e-02,1.481882573620860066e+00
4.725580145074681493e-01,1.634528112742244632e+00
1.079900297796003272e+00,1.623992348656160045e+00
3.702038880269928334e-01,1.462696732657250642e+00
1.167341769701819132e+00,5.918483392152349420e-01
-3.087481499204969282e-01,1.646219492174968657e+00
8.388018329055059175e-01,1.487601433444735166e+00
1.287804560475799054e+00,1.461770370951985587e+00
7.152480172590789387e-01,1.621104136670443729e+00
1.000444984852789876e+00,1.634316072790238161e+00
8.870507696275871101e-01,1.517035827429647599e+00
4.981931233894245636e-01,1.421973742674887742e+00
1.027508509180472540e+00,1.638343667396788161e+00
3.872090521726121448e-01,1.664927492629782790e+00
8.967086432667743523e-01,1.685304942581575594e+00
-8.408952489209298164e-01,1.466656581368372514e+00
1.002050150216962310e+00,1.675973988652249336e+00
5.684535588334412859e-01,1.562852805737596773e+00
3.737628293334023799e-01,1.591102049522340245e+00
1.146675376928858903e+00,1.588778245396337052e+00
1.081314073226542938e+00,1.634393038927137276e+00
8.466321904709452895e-01,1.553009916956628045e+00
8.644957272804826287e-01,1.565141154993672457e+00
4.525756002320764360e-01,1.598186105631058673e+00
1.291351169355873241e+00,1.687904277678020204e+00
-1.046936871499803134e-01,1.428873418541992901e+00
1.159827301596304316e+00,8.587426094827900203e-01
1.016359786676282795e+00,1.523842233840126958e+00
1.304817275764496465e+00,1.155917873324046941e+00
1.328042014754744926e+00,1.592282439987244391e+00
9.736497777934941533e-01,1.565135277592731855e+00
1.076878641106489898e+00,1.537999839826616588e+00
2.474741286901146753e-01,1.630307063438106496e+00
1.074967418600456748e+00,9.119076533136558638e-01
7.256225244483053283e-01,1.603754915761728794e+00
1.234607593136943571e+00,1.774842749506597261e+00
2.914734489356504699e-01,1.456933408950246367e+00
2.734853799084649983e-01,1.526320019334087341e+00
1.545765693142151731e+00,1.833835104035713037e+00
1.271303790196796069e+00,1.616792102878114923e+00
1.363561451385498557e+00,7.821816814243854887e-01
1.241973484673639883e+00,1.519428543883697413e+00
7.155225635440924936e-01,1.630230656368944597e+00
1.091448935337136605e+00,4.920659501253976109e-01
1.505891734249118485e+00,1.710456528813467436e+00
9.497976720812855156e-01,1.704915717465335545e+00
9.008418752562299403e-01,1.766701153222819620e+00
1.287887952585271556e+00,1.627883649146893985e+00
9.178306506354575456e-01,6.212352737790750590e-01
1.241193523278207200e+00,1.664624047244416483e+00
6.190994244451175632e-01,1.738069848883496915e+00
-4.897441226608866272e-01,1.363894315412256031e+00
1.869410614688573335e-01,1.279742325348548482e+00
5.747107636561453736e-01,1.563221654839896724e+00
1.245304370664886751e+00,1.484732787704935664e+00
-3.201417724118806318e-01,1.671267472495321149e+00
1.431709849607190277e+00,1.684877893176254915e+00
4.108154128899479951e-01,1.560677498281400011e+00
3.030809611910804668e-01,1.445857100788579430e+00
1.029256620768173702e+00,1.467096466147681300e+00
1.212485437549788214e+00,1.566536830863746177e+00
1.238372769683466101e+00,1.114868933111989868e+00
1.225429012966539055e+00,1.386561204068472719e+00
1.096775708247185621e+00,1.561860587576772375e+00
1.646691733048406325e+00,1.676431926766560165e+00
1.930447758392481727e-01,1.382627217416967591e+00
1.189951080703280262e+00,1.559996053440778407e+00
1.163325942970174776e+00,1.592759380092441335e+00
1.068662544090887456e+00,1.543703467869283585e+00
4.161832049472026229e-01,1.419123833433432180e+00
1.306511636471784366e+00,1.495944535429987621e+00
1.248715152390806604e-01,1.729435706372207449e+00
1.250910181154535561e+00,1.604079380751192829e+00
1.509845648084753744e+00,1.772236336822790914e+00
7.356153177029778334e-01,1.640805940625899684e+00
1.347684384461173224e+00,1.707252335590992764e+00
-8.315236851169464927e-03,1.318385730286095292e+00
8.784908769867316725e-01,1.588230939166384248e+00
1.165472128423060028e+00,1.632462932714934034e+00
1.254197901471320042e+00,4.274339196821617670e-01
1.270917225090381075e+00,1.000960524503932358e+00
1.057067308845861309e+00,1.571284255476183223e+00
6.950733482508598682e-01,1.639155483627565912e+00
7.965805079858164772e-01,1.645373323507264951e+00
1.008414815033127132e+00,1.532547271129414135e+00
1.336431639524191750e+00,1.580173385951716858e+00
1.125404760905598378e+00,4.194031245794884732e-01
1.226953498835649192e+00,1.520418237061501365e+00
1.188345581430651166e+00,1.593376720200170515e+00
1.573753816711822129e+00,1.829839252259272575e+00
4.865398013103912622e-01,1.497257163841398953e+00
1.404298822651898204e+00,1.742829038603966874e+00
2.411695693697693821e-01,1.449733917818166073e+00
9.853008180713513919e-01,1.502750448375334003e+00
6.436156940868693610e-01,1.451970107714067426e+00
3.413314959437522833e-01,1.723549132295271180e+00
1.578443313472547960e+00,1.630267806415325316e+00
9.715890263689246353e-01,1.601970110634145961e+00
1.137370153945620022e+00,6.278590257483597226e-01
1.671099405454675946e+00,1.829757011371901720e+00
1.383695082766813744e+00,1.809317880172620852e+00
6.246045958859962610e-01,1.692079858376605683e+00
8.780341478133147914e-01,1.444206993826405938e+00
4.318752102467325882e-01,1.557648409370480991e+00
7.323007206844424077e-01,1.642121172517266858e+00
7.451301728724626372e-01,1.569892188882552553e+00
1.553795527864141046e-01,1.642116534684821882e+00
4.187564231551331728e-01,1.661090753504400164e+00
1.339689783218456665e+00,9.845902185929178430e-01
1.125276480755089681e+00,1.557811485282376118e+00
1.160002843337942124e+00,5.234798782879706014e-01
1.117861309006153325e+00,1.498659527822681525e+00
8.395362704949510535e-01,1.405780475183043166e+00
-8.089001440212569005e-02,1.727764875352366225e+00
9.324631355491731499e-01,1.627590990374847335e+00
8.767313199717718941e-01,1.483212844469532499e+00
1.212288333885212843e+00,1.477837081732596758e+00
1.705442782341725305e+00,1.659302901317251333e+00
9.480709372119916489e-01,1.676745520353000396e+00
1.374719424755989960e+00,1.601767808546996630e+00
7.932585339504281130e-01,1.618489970945603318e+00
8.243264680717029558e-01,1.734524333487378112e+00
3.097477192731037249e-03,1.575032755287242070e+00
2.900414936971431046e-01,1.570113117769507793e+00
9.033688863546738279e-01,1.635793498361458598e+00
1.459724213237868273e+00,1.474299610951094408e+00
1.174576303584187409e+00,1.485059174322062914e+00
1.523068765648524447e+00,1.701746004240933141e+00
1.228139095141740800e+00,1.487906258315077945e+00
3.161801892287154359e-01,1.321399796463911924e+00
3.814244691492047479e-01,1.516595492699780001e+00
1.305532379724888337e+00,1.477761859658440979e+00
2.672606666089232252e-01,1.402151350336336311e+00
1.021945681025276942e+00,1.441927250514462022e+00
1.048001453596336674e+00,1.759729868926241503e+00
1.234366631918343726e+00,1.615255775169228247e+00
1.283384269653546905e+00,1.628000504838343687e+00
8.053932798960689032e-01,1.547627595640293396e+00
1.432301231821607512e+00,1.633094634061566408e+00
1.559775641733932350e+00,1.633965934568386125e+00
1.381768635021477287e+00,1.725033156760971353e+00
1.327767028289603912e+00,1.797093432812459035e+00
8.704854491940030581e-01,1.503423348390182213e+00
1.113184226615169914e+00,1.582805676198422828e+00
1.330132072798576370e+00,1.687030684792361956e+00
1.089257907763802713e+00,1.415398061269248497e+00
1.195383951163861536e+00,1.091349785397382810e+00
-1.658832631809659119e-03,1.383778303955034206e+00
9.291464929146142637e-01,1.570840241603498333e+00
1.202175824308281404e+00,1.642032110029431724e+00
1.340723577542644041e+00,1.716668172599837172e+00
1.207832542196414449e+00,1.633620426976794882e+00
3.696747257858479241e-01,1.532927618585723017e+00
1.077684460089364471e+00,1.519017591075342510e+00
1.004019516888307706e+00,1.589378745286560646e+00
-1.820291886726265740e-01,1.370394955938769810e+00
5.494960848835533929e-01,1.507024150380864569e+00
1.514169848468785329e+00,1.653200053941897840e+00
9.898639586691990733e-01,1.373299675083421878e+00
1.189633814354507102e+00,1.621718559112878211e+00
1.018375302497776858e+00,1.634991851359776760e+00
3.874820474995249731e-01,1.542419357986796191e+00
5.840539446606419771e-01,1.467731618959610129e+00
1.271189638422010049e+00,1.711004405206846490e+00
1.205886527321225588e+00,1.468340289238506013e+00
3.507365552508773243e-01,1.378866321990360744e+00
1.334874410531862621e+00,1.684519956348678571e+00
1.031275460969451441e+00,1.633528622034144728e+00
1.122232556542007709e+00,1.492177837661186501e+00
8.591492269280750493e-01,1.683361183294168839e+00
-3.751700129590057609e-01,1.516282576636743373e+00
1.352191187894129731e+00,1.599393340260908403e+00
1.058419271761155800e+00,1.640696100451270345e+00
6.263817137387253098e-01,1.490489743987736038e+00
7.797725302965369254e-01,1.609819373848005331e+00
1.602524934793003730e+00,1.563710828143293652e+00
1.068260435632990113e+00,1.700447441851004049e+00
7.974819053134371005e-01,1.554219273156425940e+00
1.333516206565874551e+00,1.579426966256918030e+00
9.451384068936417027e-01,1.530863524268209375e+00
1.111039133585378869e+00,1.607118220745443971e+00
1.306830472934763510e+00,1.510445963125455870e+00
1.427560036939494514e+00,1.585827790648355107e+00
1.583503980833876001e+00,1.711846687563955749e+00
1.032546553383781429e+00,5.790587386617173510e-02
-4.694514798706118652e-01,1.547480953802226722e+00
6.391242114905080207e-01,1.638396529917976796e+00
5.892480879359771606e-01,1.538533940998729088e+00
1.007417179434544785e+00,1.613734361600990930e+00
3.620155637778407764e-01,1.464870886087399349e+00
9.614476969370604476e-01,1.298258603468908534e+00
4.956506598323220381e-01,1.390688704646833918e+00
5.173979371836625596e-01,1.852560435554407414e+00
1.198530779081649955e+00,1.608245263851629359e+00
9.473015747117826679e-01,-4.195870943440493939e-02
1.418069490233052177e+00,1.618684051809645696e+00
7.991758814021556745e-01,1.623154651736074205e+00
1.507964184132518204e+00,1.576507437761056396e+00
1.164243533641496242e+00,1.741873798960145159e+00
9.614842468901230177e-02,1.696970998883077231e+00
1.194568748833463756e+00,5.361944257724737817e-01
7.599824757881451509e-01,1.619954267051597618e+00
1.199078957042262417e+00,1.552725570031278313e+00
1.261135903403552749e+00,1.527010860003019888e+00
1.234584364682893121e+00,1.662438081269034917e+00
1.104655417300322462e+00,2.912925090170521147e-01
1.116820174445231739e+00,1.683809860634525979e+00
1.258825969450972471e+00,1.765972426419504027e+00
1.486460529021490284e+00,1.695028505055946821e+00
-8.115588063943274255e-02,1.505646315349431941e+00
1.139729103268961818e+00,6.486907055584610893e-01
1.152410517034852200e+00,1.081328267706940238e+00
1.290080019236669706e+00,1.665930988436806315e+00
8.148943570877704712e-01,1.527728421986340512e+00
1.264655052090842391e+00,1.086369948284630516e+00
1.138000170369120712e+00,1.736603481163196072e+00
1.052023308560326775e+00,1.535140205250254741e+00
-1.171890506893126238e+00,1.510645716486224810e+00
1.237253874259115927e+00,1.649605021293219398e+00
6.543518639312997931e-02,1.480675036517313359e+00
1.269230288805058837e+00,1.703792869931010756e+00
8.517731215800876665e-01,1.467059112508464214e+00
8.102279585606626533e-01,1.642656079232952759e+00
7.609376454348116825e-01,1.581330705646185386e+00
8.155621145397055072e-01,1.617453925055864161e+00
1.198459072248212021e+00,1.732822324355227206e+00
-9.770457222142360509e-02,1.521761961743237634e+00
1.003639045954041187e+00,1.475046778156062333e+00
1.398033960257442310e+00,1.680824691667788473e+00
1.255338806088282855e+00,9.210926742382206101e-01
1.300643343496750370e+00,1.650453518802004860e+00
9.142117857119047564e-01,1.463752639192025473e+00
1.138085481384428999e+00,1.746690940675449832e+00
1.206076366119285703e+00,1.618501619392897606e+00
9.173475499631732477e-01,1.612964655761240484e+00
1.294350151623905099e+00,1.044165359704484430e+00
1.589911879619807955e+00,1.672713981808880979e+00
1.374977736854082533e+00,1.540478615359732073e+00
9.401998048934867569e-01,1.538500558414392483e+00
1.380943362387835105e+00,1.457395265781289861e+00
2.713749870758938587e-03,1.284014013746173744e+00
9.237079728794999056e-01,1.597871602235906296e+00
1.100136180365577587e+00,1.368750375739408387e+00
4.417475683943964948e-01,1.579387618794377390e+00
1.194380235272579416e+00,9.779606405815197689e-01
1.667460113624464890e+00,1.757237278128383817e+00
7.939314664825067869e-01,1.482463616615388835e+00
6.548824336788776623e-01,1.379422754848067090e+00
1.013169122381508247e+00,8.267585198868251939e-02
1.159299980547285447e+00,1.574111524308205112e+00
1.437544786789335394e+00,1.558118153311830900e+00
1.225644089545011306e-01,1.500604606867946611e+00
6.702170572379135827e-01,1.549806681733542080e+00
1.648430463541489033e+00,1.770374818704134823e+00
1.214444731434709990e+00,1.646347100705916944e+00
1.258662374785448623e+00,1.774115292470082927e+00
1.270143617221588750e+00,2.795393984659801379e-01
1.215115780064004891e+00,9.678553729395439342e-01
6.770789598013899901e-01,1.431480351787326910e+00
1.529429025466726877e+00,1.625757805949675117e+00
4.715564972494833973e-01,1.549310938674792526e+00
1.296860521376265174e+00,1.505357390986324040e+00
1.435349692594993121e+00,1.697085185855482070e+00
1.683634982262077306e+00,1.696518293955946888e+00
1.165894225642818638e+00,8.340688307117574141e-01
1.426599983702088625e+00,1.748037368007705039e+00
2.942529441556533953e-01,1.513583253468445688e+00
9.054773603802722670e-01,-7.283752157493239565e-01
1.343042120659766470e+00,1.094627049768859717e+00
1.263364767576947045e+00,1.687439062328686790e+00
1.065439323260300331e+00,1.660842668304383096e+00
3.491626160309540539e-01,1.618251632987675936e+00
1.262093518877077880e+00,1.723447185119825642e+00
1.251638676949019535e+00,1.566932870063800110e+00
1.503453241052244427e-01,1.400831460589338162e+00
1.276273221223642729e+00,1.396978151894631370e+00
-4.961121851194261190e-01,1.468545715324081069e+00
1.315772748042568718e+00,1.711679643184736088e+00
8.860415440776659990e-01,1.449349217691155989e+00
1.718855048454892565e+00,1.501535270475110595e+00
6.605083683833629093e-01,1.452694027775283558e+00
7.780048318162381404e-01,1.535245527408188426e+00
1.066009439539552961e+00,1.460036088754856243e+00
7.928838065341611285e-01,1.575007664764653814e+00
1.377192896711166847e+00,1.628315385395505022e+00
1.426038829863162771e+00,1.659892124065920349e+00
1.080962815116715214e+00,1.623442902507220786e+00
8.758756548514911033e-01,-1.215768788815219992e+00
1.480164394640817171e+00,1.584170765565000361e+00
1.168074324109160012e+00,1.578047602906674118e+00
1.022741750968384489e+00,1.564829213065805247e+00
3.995739466019007646e-01,1.553437058888049949e+00
1.099495327724799409e+00,1.740064516159006702e+00
1.100918952784815552e+00,1.590382801101330124e+00
8.276593550150683765e-01,1.633469044186911967e+00
4.419415215543796016e-01,1.553972191119437740e+00
1.198341015325690817e+00,1.603818544874638263e+00
1.236790349486512230e+00,1.076889015909420433e+00
9.587264119783585059e-01,1.532154858410305964e+00
1.161001730265820431e+00,1.554349385480497725e+00
9.129593393015663638e-01,4.965029136152588340e-01
6.711260860649539972e-02,1.584510022190514400e+00
1.448870718350772302e+00,1.733737363436568923e+00
1.300259726892114998e+00,1.672130847802574038e+00
4.048350123034655246e-01,1.540139862302529750e+00
6.598284428725502693e-01,1.432843272000363211e+00
8.780814213551771941e-01,1.525153606800602413e+00
1.407251152280120987e+00,1.436115650666135446e+00
1.709248217868331698e+00,1.647921569309461987e+00
5.605808018846458740e-01,1.600696660055122234e+00
-7.830769831226713773e-02,1.362637405356228903e+00
1.088832703380863798e+00,1.626800992702421622e+00
9.388895480245808001e-01,1.653067351243440397e+00
1.343893782026264194e+00,1.769579262861349811e+00
1.103899083298503614e+00,5.838840464691217313e-01
1.372713469540053910e-01,1.470994408983405499e+00
1.365046521872480989e+00,1.490948532594236875e+00
9.924375744752288453e-01,2.063055260744684816e+00
6.067184273524828253e-01,1.654161108148628268e+00
1.266478738581398478e+00,1.409758265839166969e+00
1.615732118936244577e+00,1.631438483417926077e+00
1.175788423736654931e+00,1.722028244107134620e+00
1.327576581964215796e+00,1.565149810101166050e+00
1.154471318451827377e+00,1.681348662736241062e+00
4.325565686869268789e-01,1.674505571879181476e+00
1.083423530451713024e+00,1.447527627327844124e+00
2.194828893968814310e-01,1.384780696855154591e+00
-1.338804737254838118e-01,1.669639208273439257e+00
-3.533067285924429979e-01,1.597176144426006195e+00
1.257103691801704892e+00,1.317173464975144981e+00
1.280435452980098976e+00,1.088249526756007057e+00
1.144830795637924226e+00,1.472368051326001792e+00
1.357139063779617683e+00,6.970288381221352303e-01
1.519248645401051645e+00,1.691224241409984952e+00
1.463466658514140706e+00,1.649778863774543414e+00
1.027208660147434172e+00,-7.442240735503831139e-01
1.355922268264717900e-01,1.533455176966491695e+00
1.051174048798884542e+00,5.718037701201144074e-01
9.255903224852852773e-01,1.618662423758649105e+00
4.910398506674199526e-01,1.509366184671174116e+00
5.170998314429238185e-01,1.503373739200690951e+00
1.483259852755734798e+00,1.650235991579500405e+00
7.578125728553047891e-01,1.470046252552394517e+00
1.565857481475588786e+00,1.635604483317601332e+00
1.018858601570838296e+00,1.808888828142129812e+00
6.671267406834584524e-01,1.649385481434463507e+00
1.393872550690233636e+00,1.618069894592116809e+00
1.983004180957519402e-01,1.514584316811350417e+00
1.282423802907866284e+00,1.574814831303068097e+00
1.058559951765171370e+00,1.538220303561552038e+00
1.465445112226211100e+00,1.679134052285758960e+00
1.140054883561140375e+00,1.521184696487797083e+00
1.307256611180096950e+00,1.335056504768709740e+00
1.032419694859709303e+00,1.717952190917088728e+00
1.085341835945997646e+00,9.601487450550185709e-01
1.056702510155870023e+00,1.742639957773197024e+00
6.085573852919159421e-01,1.487418729067621515e+00
1.146657558482229611e+00,7.248781588214407989e-01
8.812406355102442301e-01,1.719729615307622694e+00
9.980916837968144550e-01,1.422924149072642974e+00
1.093510774818773568e+00,3.580573453727226019e-02
5.588924535370047852e-01,1.569640707772158805e+00
2.852580907001628363e-01,1.691814002397723282e+00
1.032611990575641181e-01,1.600715254561269951e+00
8.292949515359564483e-01,1.640225038958047721e+00
9.394105679183536450e-01,1.665243550811766005e+00
1.174727884280620138e+00,1.557451971539690616e+00
1.331054765321068256e+00,1.488795202815565766e+00
9.542185693258846690e-01,1.478199334769307649e+00
1.034609776713117713e+00,1.743748706805386739e+00
1.271014432193110277e+00,6.352965965732277898e-01
1.000941475824717708e+00,1.581896757376966889e+00
1.184788091208501148e+00,1.568384933218349042e+00
1.292194461599879940e+00,1.502299165094034050e+00
3.498948389408743642e-01,1.489542729933597487e+00
7.635795232930007170e-01,1.661038486351022803e+00
1.509273292970600311e+00,1.679524741270194133e+00
5.258705720390219884e-01,1.395943417814491827e+00
1.060646707122313792e+00,6.321879543100986654e-01
7.101020198281057239e-01,1.584523035646140832e+00
1.433931549311212583e+00,1.702463659758258530e+00
1.165943812213352970e+00,1.701574698974229749e+00
1.050233832409207757e+00,7.841851537658439675e-02
1.744075841589852460e-01,1.689392224376055962e+00
1.190943392074053753e+00,1.695304850767395122e+00
1.491536604952451217e+00,1.493942759555196620e+00
6.924645478820863342e-01,1.554280044608088662e+00
1.254897426415148232e+00,1.246493761125072375e+00
1.940040398427408386e-01,1.379151845251434194e+00
1.194855788962508658e+00,1.645091144630377977e+00
1.177813299867651597e+00,8.121293795615932565e-01
1.645107898061400897e+00,1.759250355645466835e+00
1.480335779263681095e+00,1.716398612845425387e+00
1.520702451850021841e+00,1.618563770811509928e+00
1.475553378717419983e+00,1.510485943065995373e+00
3.369535622836418165e-01,1.598413938368370202e+00
5.219023223156522562e-01,1.578567554104942872e+00
7.340311920133241186e-01,1.723285179444551396e+00
1.508822455478196156e+00,1.708438154745944182e+00
5.763082584551706411e-01,1.605959574935792000e+00
1.625535280438900498e+00,1.806134747611392477e+00
1.616007391838017448e-01,1.600614800643783475e+00
1.199844390033773633e+00,7.662793879641873751e-01
8.015739325884326805e-01,1.513218739172824012e+00
1.406739609783259848e+00,1.526047684519716841e+00
2.262024457862667481e-01,1.584196267352773191e+00
1.356596294346233744e+00,7.129707092690579229e-01
1.282460156902601289e+00,1.533598694267250373e+00
1.421660567485193205e+00,1.786114697248656569e+00
6.083326369591426364e-01,1.456027628363809390e+00
1.209111843823144294e+00,1.815213926257784438e+00
1.434731217633943290e+00,1.499466297428726280e+00
9.664591184428907855e-01,1.698099345883761879e+00
8.646663384120684137e-01,1.643107560449990956e+00
1.312246482558716121e+00,1.626199233648634834e+00
1.234643484534647007e+00,-4.916623100407950253e-01
7.946471895752053038e-01,1.603655064694671672e+00
1.440881182773051439e+00,1.553689501936920792e+00
1.129938535144085598e+00,1.624884991241814181e+00
1.181573585743086685e+00,1.561505791419522948e+00
5.773012528058969473e-01,1.594152418758844947e+00
2.176358538390914532e-01,1.534262316098690127e+00
1.218349298066997655e+00,1.043134569532925937e+00
8.161138986549053564e-01,1.525289731200034637e+00
-4.276172386182693352e-01,1.543699317496439516e+00
1.044406864972096338e+00,1.561933529094760909e+00
1.165677383085916174e+00,1.708540934661696209e+00
1.477764423135538019e+00,1.840656292720648013e+00
1.110371705650400775e+00,1.612685892493410433e+00
5.296697936615517577e-01,1.578833630501711660e+00
7.556534009822664100e-01,1.509163815540351949e+00
1.180212039827315706e+00,1.588361562067760246e+00
1.006139945493695675e+00,1.399616043590180547e+00
1.132330492085131368e+00,1.641266718430247185e+00
5.506941357364539824e-01,1.468845436427270945e+00
1.075333919098369950e+00,4.572334126455734338e-01
1.532250588993292695e+00,1.676124833225264732e+00
1.288121364956120063e+00,1.750734873104475842e+00
1.292882933939262902e+00,1.531526361504873757e+00
-4.752448397528251656e-01,1.646605051119400587e+00
3.932773073516008244e-01,1.641085522887185677e+00
1.270694245425633584e+00,1.859086992018140316e+00
1.328893522018317785e+00,1.633690164245868326e+00
1.431208214039370930e+00,1.701102195447140142e+00
8.714277732937019127e-01,1.632924725515992881e+00
7.925225551878032348e-01,1.574603839572808139e+00
-7.225844605069473570e-01,1.414850267365217462e+00
6.749949930261662789e-01,1.455268975566762935e+00
9.786620857176040467e-01,1.483995883818171047e+00
1.202240106205683556e+00,1.677372333305384933e+00
6.810254271626744460e-01,1.539931525349303776e+00
1.839205755134231679e-01,1.378054135094443078e+00
1.294206088035638524e+00,1.583414027506781174e+00
1.452767540719686945e+00,1.606393090927263900e+00
1.238402640719423520e+00,8.997585346922802874e-01
1.432867756793096525e+00,1.661827063684738759e+00
1.567175652030909694e+00,1.751790405163562658e+00
5.954526714002858490e-04,1.640413487431071848e+00
1.292263934788977275e+00,1.785902377500084848e+00
9.586616451759295554e-01,1.569376325780531767e+00
1.106441125691452587e+00,1.591785810433985482e+00
-2.700571932431561906e-01,1.437170479263607525e+00
9.864792046056182206e-01,1.611636835771346865e+00
8.298398236146378171e-01,1.497500164538452250e+00
1.129267167885595224e+00,1.457397327454944325e+00
6.388678573541484162e-01,1.585637494113555368e+00
1.227922556795471909e+00,7.061040863194401052e-01
1.760796547760703712e+00,1.687860737163127567e+00
-2.368828672879859654e-01,1.396099381070001533e+00
8.694323025205427102e-01,-2.614247007661927302e-01
9.473838142317477784e-01,1.543774986975960939e+00
1.152852538224069967e+00,8.198036549734574185e-01
-4.769143678498553862e-02,1.696604192379449039e+00
1.152443069453769509e+00,1.490810444040658433e+00
1.054751489491467797e+00,1.758350346708517975e+00
1.719078235512532471e+00,1.757076676477695498e+00
1.045503770666200261e+00,1.667639811547583450e+00
1.012870110245072341e+00,1.692569550354568797e+00
1.320083224248958853e+00,1.632752878162512467e+00
1.305332737416673217e+00,7.482329156114612134e-01
1.433599200132337437e+00,1.601518357419992489e+00
1.131324413926661387e+00,1.237796002655703109e+00
1.014934033250556311e+00,1.432378455806624151e+00
4.002997813331405919e-01,1.593652916375606798e+00
8.882647848230726950e-01,1.551350300953451278e+00
1.283119401730488551e+00,1.236203355135548465e+00
1.332179493051147467e+00,1.824320047434214276e+00
8.988367361912000808e-01,1.530960206634539800e+00
1.736931064705188044e-01,1.512248232646503654e+00
3.341045269655866234e-01,1.562928563658345427e+00
1.105128050334514000e+00,1.640346067607243219e+00
1.395424099467004186e+00,1.627208859187792678e+00
1.445584601430675020e+00,1.635742381357033759e+00
5.800383853037208715e-01,1.571118453194936260e+00
6.896324969142166861e-01,1.612800058884745980e+00
1.393625916265253117e+00,1.529103869961028872e+00
1.609796930131084602e+00,1.618913124702697104e+00
2.676023771047735325e-02,1.478121869394555477e+00
-6.112017505557801877e-01,1.484499792480167946e+00
1.080056828433006322e+00,6.057601812328061719e-01
9.728159547098214066e-01,1.561718904565657873e+00
8.873228963640690248e-01,1.546654677726859273e+00
7.963545375392011572e-01,1.479942473472110276e+00
7.433109473659048616e-01,1.577722421854244939e+00
5.529497720808823624e-01,1.592773586509604433e+00
4.662600376498606813e-01,1.664835061435847585e+00
1.030440919058895233e+00,1.464736082045465571e+00
9.822527638154852081e-01,1.720756155216048855e+00
8.011748107331604363e-01,1.756522019007049185e+00
1.166312343294256593e+00,1.546281687002114325e+00
-1.466861039939773903e+00,1.497539267536559748e+00
1.080675226130545674e+00,1.738255728945039325e+00
1.044276360310347540e+00,1.633839413753295222e+00
1.004574554395783359e+00,1.534915233288403957e+00
4.911579114515121636e-01,1.617576871686060569e+00
1.490612194946532076e+00,1.510188760915410322e+00


==> Data2/muhateb42.dat <==
# arm1,arm2
2.987178856887836575e-01,2.949994678601227660e-01
4.631248442357778217e-01,7.325216204679041443e-01
5.795636296842796575e-01,7.165209899215335687e-01
0.000000000000000000e+00,7.456323018872837993e-01
3.824631765517770843e-01,7.480681376653769421e-01
3.787991351380208260e-01,6.893307660767348244e-01
3.816785012714520309e-01,7.004841561504816516e-01
3.851516474365570541e-01,7.186799168057029785e-01
4.077856826055171746e-01,4.439095679834594854e-01
5.853417559889010358e-01,7.647482585459176585e-01
0.000000000000000000e+00,6.884460003794538041e-01
4.659558785925386748e-01,7.240699785790173371e-01
0.000000000000000000e+00,5.424544371037954837e-01
4.586917456785765124e-01,7.360901240438556536e-01
3.789749048347797467e-01,0.000000000000000000e+00
7.514139930866431394e-01,7.718039941887959721e-01
3.250459718424952293e-01,0.000000000000000000e+00
2.967166877085626875e-01,2.913409076960267741e-01
2.780334754061157820e-01,6.753497264497642094e-01
4.601916970763897385e-01,7.440554365785237989e-01
2.883679544783346871e-01,6.472932370440673822e-01
2.899350355571716498e-01,0.000000000000000000e+00
3.355781509346404401e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.347862830024849634e-01
3.761466283049023640e-01,7.392357190346382501e-01
4.445454308558957623e-01,6.480941685339758340e-01
3.643128885321684773e-01,6.153940168073840367e-01
1.917072708195896036e-01,5.729173250116129656e-01
3.270233748793209272e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.734271238747862043e-01
0.000000000000000000e+00,6.031870290757153086e-01
2.655337843827160760e-01,6.971080820152552038e-01
5.735227689379670535e-01,7.661884979362022507e-01
2.837195240566546817e-01,6.709712221891264150e-01
1.630542002811316005e-01,6.999232471146923373e-01
3.709429854906448054e-01,3.476090321241011583e-01
2.670789368183382750e-01,6.986990923650474583e-01
1.899275668638256420e-01,6.317315913286289941e-01
2.853132045208461864e-01,6.738519109131112517e-01
3.841398019126353591e-01,7.039095040766187861e-01
3.842031358098866867e-01,0.000000000000000000e+00
3.365643162047864956e-01,7.314590263552280813e-01
3.829088317158835797e-01,7.096129575316126870e-01
3.072629531121426893e-01,6.221826244410054718e-01
1.961127311984834920e-01,6.807155528200308225e-01
0.000000000000000000e+00,7.125505584232973977e-01
2.227357926129563681e-01,6.543657549654059435e-01
3.851250559789045624e-01,6.868282095984665769e-01
5.799860777328134098e-01,7.024033719166663525e-01
3.906756132145918770e-01,6.992772482876864482e-01
2.627691704932423322e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.436168750618195267e-01
0.000000000000000000e+00,6.358812583986167555e-01
0.000000000000000000e+00,7.004532464276470582e-01
2.872343940930087713e-01,6.404651058731007929e-01
0.000000000000000000e+00,6.935715842999853331e-01
3.812294375653862977e-01,7.677577825883514784e-01
5.734873144634463626e-01,7.099875142407707784e-01
4.605267471827027559e-01,6.392559629696988877e-01
5.807799684316706790e-01,7.511394770895507556e-01
2.513187193709031098e-01,6.949475037742041117e-01
1.582980187493926716e-01,6.620927194828893914e-01
1.853576657887860413e-01,6.390818446125892116e-01
3.631674503650707542e-01,6.306064646974560706e-01
2.951390512302897173e-01,6.587792592566461547e-01
0.000000000000000000e+00,6.490420481611598458e-01
6.517956468215047039e-01,7.346368249397476902e-01
3.181913507098158012e-01,7.269299032659389814e-01
5.091213977555295589e-01,7.238112617161936990e-01
0.000000000000000000e+00,7.308406165881007333e-01
0.000000000000000000e+00,6.472815892533941851e-01
3.255231125922841140e-01,5.864659280710827760e-01
0.000000000000000000e+00,7.158140512945175837e-01
0.000000000000000000e+00,6.599555973519056762e-01
1.965645378604373716e-01,0.000000000000000000e+00
4.652146240603948768e-01,7.382341288714505678e-01
0.000000000000000000e+00,6.658594930887141716e-01
4.554638840383881671e-01,7.142352863173365707e-01
0.000000000000000000e+00,6.496973282653583093e-01
2.250939330738692956e-01,6.428840481432496201e-01
2.964233015589298192e-01,6.653227374732523236e-01
2.363608531991882034e-01,0.000000000000000000e+00
3.385790165889862036e-01,3.496903981985436394e-01
5.810196456899598960e-01,6.756672842942610391e-01
3.925828579071993785e-01,6.580613660797245412e-01
2.840745724705044939e-01,3.572169073770413150e-01
3.339139128174262172e-01,2.903172576793797699e-01
3.010852554712384888e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.866664064795094058e-01
0.000000000000000000e+00,6.903553776667984421e-01
3.087901927536605973e-01,3.603894491563770508e-01
5.735681760995401390e-01,7.150587177738094713e-01
0.000000000000000000e+00,6.119861273521456368e-01
4.922297147959993624e-01,6.630104392061746399e-01
2.521980012114549696e-01,6.731709823046789776e-01
3.892664334458747488e-01,6.660397779290783138e-01
5.411315916662301495e-01,6.633071215624000150e-01
3.204787276715287958e-01,6.560258940876231293e-01
3.773107720064735049e-01,7.171625578379409172e-01
2.557388113683266573e-01,0.000000000000000000e+00
2.222216659421096530e-01,7.026682929297115576e-01
2.612002754041121699e-01,5.651125720267972108e-01
2.926593327516582299e-01,7.251918409454740644e-01
0.000000000000000000e+00,6.356054455332107445e-01
4.562951654106572330e-01,8.042037761612931268e-01
2.389510736051907447e-01,6.321921062190660745e-01
4.370222791771006254e-01,4.553888321411077023e-01
0.000000000000000000e+00,6.725944486805461864e-01
0.000000000000000000e+00,6.992765686835720196e-01
3.315337344932804964e-01,5.652374303002032363e-01
2.220186015730628848e-01,7.256404289703727306e-01
3.418746691562171147e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.756107699469190431e-01
3.570372645149131885e-01,0.000000000000000000e+00
3.048367493852076615e-01,6.612135042327036416e-01
3.766436328823565272e-01,6.847300180991515717e-01
2.773299936992824066e-01,0.000000000000000000e+00
3.033201007043600517e-01,0.000000000000000000e+00
2.848770746604933901e-01,7.277097011879019028e-01
6.718499159577602242e-01,7.839216953516718878e-01
2.907325523739048290e-01,6.981932216123877266e-01
4.922097393177798930e-01,6.155406785830784822e-01
5.000742723073483553e-01,7.011934156794371598e-01
3.878650100830683400e-01,6.643408444941242275e-01
3.706002449447292069e-01,7.203097558117070864e-01
2.897598943454846032e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.207107973251038135e-01
3.935825033303589349e-01,6.514804794951722933e-01
2.316412025016326703e-01,6.767343188714800561e-01
2.113871113793612255e-01,0.000000000000000000e+00
1.599797834503062788e-01,6.714216325123415485e-01
0.000000000000000000e+00,6.133320863665343570e-01
0.000000000000000000e+00,5.897776482762888683e-01
2.969658085385720181e-01,6.876841223796350544e-01
2.785056915705440006e-01,7.022256466980923983e-01
0.000000000000000000e+00,6.637614863287162326e-01
3.894594379091051439e-01,6.692152705449760930e-01
0.000000000000000000e+00,6.941194344994946475e-01
2.551666443040691012e-01,0.000000000000000000e+00
4.107882361391036463e-01,6.735820165118098224e-01
5.692669301831504436e-01,7.348054649760248358e-01
0.000000000000000000e+00,6.398961061923614801e-01
0.000000000000000000e+00,6.777975853900264358e-01
3.834058057731598579e-01,7.129974978135950048e-01
3.506020515996875475e-01,6.378245266080150300e-01
3.944237772450415180e-01,4.521979226695138632e-01
3.866791204923854530e-01,5.878356660837761316e-01
0.000000000000000000e+00,7.387892884305752306e-01
0.000000000000000000e+00,6.386779124272158326e-01
0.000000000000000000e+00,6.831298043675467779e-01
3.873661076550087290e-01,6.713182973142879373e-01
0.000000000000000000e+00,6.838899839076805209e-01
3.325322342499138495e-01,2.879359039225273253e-01
0.000000000000000000e+00,6.234994000831663996e-01
3.893065408878967903e-01,6.484108130978704088e-01
3.050412074977046362e-01,0.000000000000000000e+00
1.887078528375865094e-01,6.527505521975702774e-01
2.988739338438606286e-01,6.777982131748718775e-01
0.000000000000000000e+00,6.163720575962687853e-01
4.643235820764454735e-01,6.999983799886028146e-01
3.740548828958295546e-01,7.035486821637986221e-01
4.107482364427640364e-01,1.990407168411366945e-01
7.341121076031440484e-01,7.062513868788815596e-01
2.868997662855959918e-01,7.276659010774693126e-01
3.238306763238263386e-01,6.760110403683851077e-01
5.695660555043448037e-01,6.921472245432498394e-01
1.726511776596579284e-01,6.499119090056810766e-01
2.387584740341555378e-01,6.962630656287011055e-01
3.292160624113238399e-01,6.740218476249901780e-01
6.078225251823639042e-01,8.394715036958626531e-01
3.779032145868111980e-01,6.863712619529460657e-01
3.130631841671053794e-01,0.000000000000000000e+00
2.219787588193351258e-01,6.014040334124390874e-01
5.735839741931874070e-01,7.420543030108505134e-01
2.302304840098282346e-01,6.836319427143020544e-01
0.000000000000000000e+00,7.244841243231944228e-01
5.793642456416465691e-01,7.366710107079222913e-01
2.387314150395067058e-01,6.276878423480897196e-01
3.711143536794208608e-01,6.980798216296680847e-01
5.768298120413698493e-01,7.464923935798143395e-01
4.011391502890324090e-01,4.425945183038696440e-01
3.901550222336826468e-01,7.001989153529172283e-01
2.816954821177337087e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.649638932343175934e-01
3.900341311974062641e-01,5.407662101464074667e-01
0.000000000000000000e+00,6.314113410539959892e-01
4.586062647991922536e-01,7.271440434256793983e-01
4.998019762716365832e-01,6.341085903708088001e-01
0.000000000000000000e+00,6.652234717417551124e-01
2.850622011565808744e-01,6.483327932529503457e-01
0.000000000000000000e+00,6.888339436624710821e-01
0.000000000000000000e+00,6.787886559831408650e-01
2.442969428880570892e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.918556277601618509e-01
3.678571228780007085e-01,6.707743726495382086e-01
0.000000000000000000e+00,6.131554249437582982e-01
0.000000000000000000e+00,6.952777454756513542e-01
4.537555640874073593e-01,7.207736938472368848e-01
3.054527212571716555e-01,2.153258989490604569e-01
3.178002628699333476e-01,6.490356572991178297e-01
2.515659844627443631e-01,6.459717865264501535e-01
2.285100619295858115e-01,6.722753088365152063e-01
3.840677609247674096e-01,6.643269693639337614e-01
3.452954967016794163e-01,7.175058390032716948e-01
2.338455157629356629e-01,6.788573091656979752e-01
5.757789717018222397e-01,6.995910563859604192e-01
2.820662297915222383e-01,4.504558061020448312e-01
0.000000000000000000e+00,6.519454134205420193e-01
0.000000000000000000e+00,6.664181677195831766e-01
3.868829448919668401e-01,6.335823527739309347e-01
3.801225276137231712e-01,6.512823565206438126e-01
3.565997701039337331e-01,0.000000000000000000e+00
5.095476815706159179e-01,7.470513237404055040e-01
4.119858845936957836e-01,6.545388061332970686e-01
3.421295833252551710e-01,7.225708261541596844e-01
5.831704716639962705e-01,7.270021971339326594e-01
3.352863059456350214e-01,0.000000000000000000e+00
3.432327408885753606e-01,7.022291164721627954e-01
7.003739223101822509e-01,7.695188411180796662e-01
5.642820877153585934e-01,6.647555835994841678e-01
2.287295686129801053e-01,6.355441892062122511e-01
2.804739756607761425e-01,6.676725246023195171e-01
3.227987244658440114e-01,7.098835958862673712e-01
2.298746317699663921e-01,5.762572081015181480e-01
2.781291577561426642e-01,6.187240612054278888e-01
4.046434179591090197e-01,3.463556796154461104e-01
2.942129198771663567e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.400986503260678084e-01
2.901201337131055213e-01,0.000000000000000000e+00
3.825795803346652701e-01,7.092524985042275576e-01
0.000000000000000000e+00,6.977593762285537737e-01
4.661737689546910368e-01,6.807413648536828621e-01
4.549194182962260635e-01,6.910147618777596756e-01
4.198410749661620756e-01,6.494125962027792465e-01
1.601546089357509250e-01,6.783686779759042773e-01
3.221068737232197221e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.534139683262975007e-01
3.912389795965294237e-01,0.000000000000000000e+00
2.942574827351779332e-01,6.609627583024333397e-01
4.302919985864295804e-01,6.715265562873204974e-01
3.856475576079442802e-01,7.771656214602551405e-01
2.850297153773351244e-01,7.089894373287640716e-01
0.000000000000000000e+00,6.357602795290387965e-01
2.850956853666711810e-01,0.000000000000000000e+00
3.830461234235175705e-01,6.496158049183295979e-01
3.724006100703182165e-01,4.158368247982169308e-01
3.773438606470191914e-01,6.521891710031306744e-01
0.000000000000000000e+00,6.871558431040860615e-01
3.874733553874010750e-01,6.142857506592371841e-01
2.808250280523081899e-01,6.909407824811920618e-01
4.291701464374125807e-01,6.219638134490812487e-01
5.680475705474745673e-01,6.729348824965818432e-01
1.871364421101077424e-01,6.702257042258362718e-01
1.805467061896745273e-01,6.602396966936071587e-01
5.774638095746239541e-01,7.727866177408948545e-01
2.137569149643559208e-01,6.659946002675889432e-01
5.736389937263804972e-01,6.957032151293427447e-01
2.809918136687369339e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.892242994147845803e-01
0.000000000000000000e+00,6.644282302421138375e-01
0.000000000000000000e+00,6.466718770165236219e-01
4.460007534812494567e-01,6.474672041271585243e-01
3.895682928554061730e-01,6.626681373470311165e-01
0.000000000000000000e+00,7.490846230491976510e-01
1.692030987067725534e-01,6.791819100534880471e-01
0.000000000000000000e+00,6.417898396337863298e-01
4.275667781398833078e-01,3.318383043534379739e-01
5.021096153920516780e-01,7.102127553570742879e-01
4.529886429336827947e-01,6.414817723576993203e-01
3.085060163657551979e-01,3.565413164069331509e-01
3.218571127641927099e-01,0.000000000000000000e+00
4.623320834702357995e-01,7.187524592448754079e-01
3.808357277394833207e-01,3.994816231380250993e-01
0.000000000000000000e+00,6.345638874537623542e-01
3.045788563588660569e-01,7.366743632710163192e-01
2.754097263500872583e-01,6.052068133447285891e-01
3.320178026969864971e-01,6.083935273081464423e-01
3.777148799049493411e-01,6.261730482117333629e-01
3.964044653425237152e-01,7.065735465170781548e-01
2.636542542933592581e-01,7.220540834092576965e-01
2.210450085046787028e-01,6.591951622428917634e-01
0.000000000000000000e+00,6.882134442167932020e-01
3.930887085587920771e-01,5.999095064419367462e-01
3.894251313013727955e-01,6.319522588495500859e-01
0.000000000000000000e+00,6.989241340491026966e-01
4.284429844710959667e-01,6.465758014882467819e-01
4.749240943909875945e-01,7.246976388493893140e-01
4.891310898647050487e-01,6.743493204221249204e-01
2.771358225110704399e-01,0.000000000000000000e+00
3.788471577680660451e-01,4.554044662819747291e-01
3.309349342012015693e-01,5.462234506553049762e-01
2.515171926212014797e-01,6.358814143576607680e-01
2.338061744206729187e-01,6.111740838278714172e-01
1.960242619681792919e-01,6.931394267568774525e-01
3.319384667979683456e-01,3.546005209464344055e-01
5.796965971050078714e-01,7.199663814804045936e-01
2.853568011124627546e-01,6.953661587122746957e-01
0.000000000000000000e+00,6.440565494638392785e-01
5.513367568101888994e-01,7.157243088746539916e-01
2.275821761778452912e-01,6.848952873224052329e-01
2.899434365578498207e-01,6.551573395329621796e-01
2.814080137245149604e-01,6.803301289884120528e-01
4.291888750042612832e-01,4.488825244888874910e-01
2.897317624841381778e-01,6.584059352226607764e-01
2.874955177037269438e-01,6.584096918897517359e-01
3.812701780925382145e-01,6.802860790748399555e-01
5.732528650322390451e-01,6.966310440535870008e-01
0.000000000000000000e+00,6.776827328284510399e-01
2.748189312623739444e-01,0.000000000000000000e+00
3.194385707574149413e-01,7.330276547346412652e-01
3.358620069769797656e-01,6.556943872846344723e-01
3.235292950250908128e-01,6.473213612417038076e-01
0.000000000000000000e+00,6.683670966049386486e-01
2.269694005030335471e-01,6.168146494243696987e-01
0.000000000000000000e+00,6.609584057982968996e-01
1.930821587407849649e-01,6.306495291031462003e-01
3.233742425950174582e-01,7.286939037119364304e-01
2.950997790061178350e-01,0.000000000000000000e+00
9.824424750290547403e-02,7.204253028686034011e-01
2.517682148615931204e-01,0.000000000000000000e+00
3.526199887176657555e-01,0.000000000000000000e+00
3.932259977424014119e-01,6.057362837087127971e-01
3.233835383451065804e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.621487912464673053e-01
3.789775253016705592e-01,7.429965687306419042e-01
2.874080943678081201e-01,7.017769497137746892e-01
0.000000000000000000e+00,6.773455124355249879e-01
5.113922140714062259e-01,7.445126934283693432e-01
4.652964175467466101e-01,6.619560087214380051e-01
3.542884784959650646e-01,3.924172810707301506e-01
7.500711926298166965e-01,7.924709457169164528e-01
0.000000000000000000e+00,6.580165513626126117e-01
5.330006789580969961e-01,6.179756498074184812e-01
0.000000000000000000e+00,5.439271960443606835e-01
2.241737609462027825e-01,6.563124054057672963e-01
5.821577310727841237e-01,7.257148058307864025e-01
4.678505113321627107e-01,7.605374589634795734e-01
3.279803412374568961e-01,6.911739188997673144e-01
3.198974664243848798e-01,0.000000000000000000e+00
3.513182062567125619e-01,7.255378168926527316e-01
3.871492894030679754e-01,7.126720521626219718e-01
3.478387081877255538e-01,3.533231505083946900e-01
2.772437602530034573e-01,0.000000000000000000e+00
5.178834072633353713e-01,7.008201942161285114e-01
3.176247360465850322e-01,3.996325347100036507e-01
1.598854239890918072e-01,6.996933312062105781e-01
3.723241174281953225e-01,3.482557110564793446e-01
3.703862778290211155e-01,6.793926103927386828e-01
3.473648163314386750e-01,5.971156083187020291e-01
3.540438774655798038e-01,6.977645082682348843e-01
0.000000000000000000e+00,6.466367002652737561e-01
0.000000000000000000e+00,6.116450295178507135e-01
4.589389094395559532e-01,6.673718360805815930e-01
5.778742707379971311e-01,7.205842298329441231e-01
3.734285411331942917e-01,0.000000000000000000e+00
2.795382538251521276e-01,6.784806423220366423e-01
3.867124255174271275e-01,6.921134258514183291e-01
4.660178430157992935e-01,6.380989320609076199e-01
2.864928982846549621e-01,6.878752436995945185e-01
3.257901556079032535e-01,6.889002966609261147e-01
0.000000000000000000e+00,6.488822206687284710e-01
5.707304989972943332e-01,6.781835430581286683e-01
3.872547460407103070e-01,7.661621321199844070e-01
3.376685588689460338e-01,6.694898546668520689e-01
3.829583232277109506e-01,6.362237898839768757e-01
2.817680244481313157e-01,6.871436362890844807e-01
3.355496327503377230e-01,0.000000000000000000e+00
2.098403443286726011e-01,6.165332949957527120e-01
0.000000000000000000e+00,7.367974080665383729e-01
3.414653104365443226e-01,6.222973147970704000e-01
0.000000000000000000e+00,6.210672790411952970e-01
3.057049650700414678e-01,0.000000000000000000e+00
2.870769000321486408e-01,2.070409311258200602e-01
3.085521663003483184e-01,7.414424467913387495e-01
2.853544346740930493e-01,6.850418956316971508e-01
0.000000000000000000e+00,6.115574425874250597e-01
0.000000000000000000e+00,7.294274335435381174e-01
2.979837931561094555e-01,0.000000000000000000e+00
3.159266293513864898e-01,0.000000000000000000e+00
4.786281063582528139e-01,7.997212701074633001e-01
0.000000000000000000e+00,5.875883866108698728e-01
2.442323167605971457e-01,5.854522402486013188e-01
3.487026945633652231e-01,6.795192587321264854e-01
0.000000000000000000e+00,7.329198052072802838e-01
3.884286958531290024e-01,5.953028009419092381e-01
2.625593611738400446e-01,7.001056951989446109e-01
3.342523058899039001e-01,0.000000000000000000e+00
4.897262392672709908e-01,7.138617684640771177e-01
0.000000000000000000e+00,6.862752073574495126e-01
0.000000000000000000e+00,6.893400999153115327e-01
4.354459400930485447e-01,6.477823925472659949e-01
2.863941080880870738e-01,6.934495372957361070e-01
0.000000000000000000e+00,6.742013099633233919e-01
3.333567380070612263e-01,5.175465544543854657e-01
2.258083888535213080e-01,6.452481542742096732e-01
2.921496458566060772e-01,7.394210604473449022e-01
3.819581839243792465e-01,6.795978776590784198e-01
2.856204823706841589e-01,6.304927040376002711e-01
3.847297193097263257e-01,7.186452954206407062e-01
3.852639683845458518e-01,7.000180215510263260e-01
2.563919764217844621e-01,6.805419529744374252e-01
3.880880231999562224e-01,7.275688882967201732e-01
3.066246629137564517e-01,7.298545284625166385e-01
3.779639742673170377e-01,7.669397221097523643e-01
3.687251252166523496e-01,0.000000000000000000e+00
5.828120648557857386e-01,7.349551427929993386e-01
2.231367669240422458e-01,0.000000000000000000e+00
2.460744323751081208e-01,2.187391186225134398e-01
5.741815592640462373e-01,7.230226681373501663e-01
3.860992803254235106e-01,2.761255470631431841e-01
2.893842559610213527e-01,6.160673914495959913e-01
3.982771125387729039e-01,4.547817596009222640e-01
3.902705245248854204e-01,6.677972237870511973e-01
0.000000000000000000e+00,6.796062784232521636e-01
2.613842310808268121e-01,0.000000000000000000e+00
3.260722315971610330e-01,6.219505126143174412e-01
2.827623159531180708e-01,6.705639267982976826e-01
3.127303204832816430e-01,2.830965563419836628e-01
4.214986469738052910e-01,6.637075361011752772e-01
3.021146031333737381e-01,3.576739454465177603e-01
0.000000000000000000e+00,6.174952458989766413e-01
0.000000000000000000e+00,6.200679543245843917e-01
2.342898590506004852e-01,6.160773344785703820e-01
3.437212458209849553e-01,6.742205408386751087e-01
0.000000000000000000e+00,6.541565313994507358e-01
3.029374554110331186e-01,0.000000000000000000e+00
1.749686320439268195e-01,5.998059816341965167e-01
2.783418509661609308e-01,6.300195377739330471e-01
3.831207350066199724e-01,6.889775428283673175e-01
2.957766529258835098e-01,6.315376029396830848e-01
0.000000000000000000e+00,7.012160590035092511e-01
5.723931992766342347e-01,7.010560998381106801e-01
3.049560039436987058e-01,0.000000000000000000e+00
5.701312324372342921e-01,7.100034991842959498e-01
2.851786281915267285e-01,6.921569901771964517e-01
2.831609090193888401e-01,6.915994925971995499e-01
5.196931468305932000e-01,6.667790934646424805e-01
0.000000000000000000e+00,6.815549249640426854e-01
2.925395135038747485e-01,6.540429241192721177e-01
5.710586899813532291e-01,7.530598128414289771e-01
2.197519893252655454e-01,6.905273860158740451e-01
4.389023884953424104e-01,6.699035272577282818e-01
0.000000000000000000e+00,6.231989824449443161e-01
4.658455949358930592e-01,6.741531740434727471e-01
3.259629355239967441e-01,6.768103131208761392e-01
4.566722830504552633e-01,6.922138954192222915e-01
0.000000000000000000e+00,6.155835819131220132e-01
3.822174353673657432e-01,3.508375177702093284e-01
2.450842990093157203e-01,6.769728329961055557e-01
2.280240822141035573e-01,6.366967592250974972e-01
0.000000000000000000e+00,7.010129673925760141e-01
2.878099694788794904e-01,6.282899426585673019e-01
0.000000000000000000e+00,5.392702975803929100e-01
4.972156028553068596e-01,6.379537999885873667e-01
2.759737703930845720e-01,6.829652839644109186e-01
3.813186848584550481e-01,7.348489377194478145e-01
0.000000000000000000e+00,7.126982958247470856e-01
4.650835594533390682e-01,6.700923356885635229e-01
2.666249967256008047e-01,6.642455823415595040e-01
2.825530261983273395e-01,6.450076033587180957e-01
0.000000000000000000e+00,7.013657189994203511e-01
3.423791423994564931e-01,6.852253145929727562e-01
2.270472857720920723e-01,6.247884941984900298e-01
1.262655874370326448e-01,6.575150366050557249e-01
2.524265498926341333e-01,0.000000000000000000e+00
3.494087622914990310e-01,6.836777019105981790e-01
0.000000000000000000e+00,6.839174582295043381e-01
3.207875275786274405e-01,6.626346778608321886e-01
3.837257486730928924e-01,6.548141387644672573e-01
0.000000000000000000e+00,6.512244839274187180e-01
3.120191037053869909e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.543587276348777904e-01
5.767726057495601300e-01,7.420799111525074876e-01
0.000000000000000000e+00,5.641230331259342590e-01
5.496475118289841921e-01,6.312246257940523630e-01
2.898693701604200812e-01,6.723350321907616278e-01
3.725754641104390696e-01,0.000000000000000000e+00
3.293671153395598128e-01,6.659263388563464448e-01
4.216768998520162848e-01,6.708192152909127071e-01
0.000000000000000000e+00,5.970148260190349943e-01
5.710141488693794010e-01,7.689506978242434121e-01
4.271089230477932985e-01,6.704049134298154522e-01
0.000000000000000000e+00,6.779521599097539930e-01
0.000000000000000000e+00,7.472668215502632494e-01
3.388497617499518499e-01,6.750999062521306771e-01
3.284901103196090077e-01,3.537622444991487258e-01
2.869119332466798511e-01,6.254124460221042181e-01
3.138006882693551436e-01,6.310710018455896186e-01
3.636122215737141450e-01,3.501459209087892654e-01
2.949000153291029269e-01,6.744104363018275095e-01
4.130575195584031967e-01,6.668119627786274206e-01
5.820233469928273173e-01,6.493312024821114026e-01
0.000000000000000000e+00,6.162519698348392083e-01
3.780234174089126542e-01,7.375135011251575667e-01
2.590294646844367166e-01,6.754271758700391981e-01
2.540050927934215386e-01,0.000000000000000000e+00
3.277956517873721332e-01,6.741998423589169454e-01
0.000000000000000000e+00,6.692311040019145452e-01
3.816323226872314067e-01,6.728394287627627035e-01
0.000000000000000000e+00,5.911648828477836792e-01
2.280340242743070234e-01,6.298822205248262307e-01
0.000000000000000000e+00,6.458292789357287234e-01
2.383386412270093180e-01,6.840728258444601639e-01
0.000000000000000000e+00,7.149901534911859979e-01
4.439626347658378602e-01,7.021213874684790746e-01
3.011504956772904640e-01,0.000000000000000000e+00
2.853806529407733050e-01,6.562642659416473290e-01
5.020537485552096779e-01,7.348844855781582197e-01
1.597456726361040358e-01,7.077459604346046929e-01
5.854940121559797372e-01,7.262634593937057348e-01
3.589896987208290313e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.497309930320037452e-01
3.849386011207244773e-01,6.902783730979098475e-01
3.134578616476664803e-01,0.000000000000000000e+00
5.817327468361856990e-01,7.311720264250717305e-01
5.738583656997420235e-01,7.529091336197302198e-01
4.651611119879527356e-01,6.745531030806682926e-01
3.001750401410427926e-01,6.335191124866030865e-01
5.628887452057785845e-01,6.823761141340199954e-01
2.998950392512607088e-01,6.004778688315819402e-01
2.769757325416465354e-01,0.000000000000000000e+00
4.233064254690260819e-01,7.358884731086074993e-01
4.636903147734271480e-01,7.006481590485372779e-01
2.369229922784905629e-01,6.484199412115877470e-01
5.803346956671049384e-01,7.589725604822095129e-01
0.000000000000000000e+00,6.341301240402353878e-01
4.714020505949888529e-01,6.030076035393279188e-01
5.753206623846741641e-01,7.455325438172739627e-01
3.466282617817554867e-01,5.738750287847989018e-01
2.839449249946148779e-01,6.954980162499132534e-01
0.000000000000000000e+00,6.403531764415548722e-01
2.895349639649754669e-01,7.027413793792085528e-01
3.277602567656057730e-01,6.839531881667231250e-01
5.190481369337268669e-01,6.794756149499895370e-01
4.366548438850649250e-01,6.604996632390119915e-01
5.654070208436673406e-01,6.350462095080833258e-01
2.796358069438096283e-01,6.903859278542440192e-01
0.000000000000000000e+00,6.143022173110543882e-01
4.698823797519536827e-01,6.262334344751268045e-01
4.639282915644069583e-01,6.981633242183042931e-01
0.000000000000000000e+00,7.099892943198473638e-01
2.722392046065556515e-01,0.000000000000000000e+00
3.906951244008870505e-01,7.706179608851735363e-01
5.708712995331041151e-01,7.679566687513124101e-01
3.774489574425757832e-01,6.791625698378340736e-01
0.000000000000000000e+00,7.320852500732017987e-01
2.866552310393645220e-01,6.356623508203982365e-01
0.000000000000000000e+00,6.418543611545136640e-01
0.000000000000000000e+00,5.649756569058714817e-01
2.272692399278143927e-01,6.563083318692599644e-01
0.000000000000000000e+00,6.676574764953856489e-01
3.829305546770478963e-01,6.809087437464736992e-01
2.211208654695145936e-01,0.000000000000000000e+00
1.880565088246103078e-01,6.907703777081327656e-01
0.000000000000000000e+00,6.833479472670249688e-01
2.469484636402984878e-01,6.010377210690781569e-01
3.889799815209951106e-01,3.443092132653181592e-01
3.885048689758789364e-01,4.514017492208333149e-01
0.000000000000000000e+00,6.870218609181120151e-01
3.551303112966465170e-01,6.379539784099351740e-01
2.992996089482494737e-01,6.978637928584932038e-01
4.634035664399517862e-01,7.403621928214637604e-01
0.000000000000000000e+00,6.644796301729756216e-01
0.000000000000000000e+00,6.295565704920689232e-01
3.767097794323183146e-01,7.446313976890616138e-01
0.000000000000000000e+00,7.354734124683309782e-01
2.822090459328757683e-01,0.000000000000000000e+00
1.351876825890332978e-01,6.532322093789684203e-01
2.854574541789703934e-01,0.000000000000000000e+00
4.399113741395693777e-01,6.629955431990295356e-01
0.000000000000000000e+00,5.861305892234571768e-01
0.000000000000000000e+00,7.150975198465199245e-01
4.625127532943363873e-01,6.801627686235591774e-01
5.832459520054844582e-01,7.422200752640165655e-01
1.400671353027488908e-01,7.291993510197473105e-01
1.962742003142865233e-01,6.236895151448494934e-01
3.835220943756179612e-01,6.893862375091208694e-01
5.006290379443888439e-01,7.176893760191818128e-01
2.527394626036413849e-01,0.000000000000000000e+00
2.857782433036084591e-01,0.000000000000000000e+00
3.047001949859494130e-01,2.447573601077310257e-01
2.226550672555732968e-01,6.653733916482275079e-01
0.000000000000000000e+00,6.069013535144491822e-01
3.158902541932742114e-01,3.589022836318764842e-01
0.000000000000000000e+00,7.220146670700239300e-01
3.073657916540359358e-01,0.000000000000000000e+00
5.428039276329124085e-01,7.627914357903334830e-01
0.000000000000000000e+00,6.824490059739346526e-01
2.966945366267196293e-01,2.934213608340298651e-01
4.570691861141105150e-01,7.174521015487429487e-01
2.684420022802403993e-01,6.913128844125469019e-01
4.437922817379764129e-01,7.314017674281504400e-01
0.000000000000000000e+00,6.399006774898979844e-01
3.594584154925479225e-01,2.433150457308926318e-01
1.633928213315362366e-01,6.711469627114163838e-01
0.000000000000000000e+00,7.084907560503481694e-01
3.954531835967473041e-01,3.375346191431082832e-01
2.849088141316065137e-01,6.571512214464931834e-01
3.145307627871976597e-01,3.560358051796081447e-01
4.179102618964948279e-01,6.172606460234670855e-01
0.000000000000000000e+00,5.810983971915946178e-01
0.000000000000000000e+00,6.633244273252083545e-01
4.919971203670402971e-01,6.383362920459012546e-01
2.952310586527047143e-01,6.649722668096781364e-01
3.293905811404174711e-01,6.533893805184447512e-01
3.782382736023743308e-01,6.758557148413234517e-01
3.879195025370801297e-01,6.578404244929512146e-01
4.207580965424179142e-01,6.625223349354196767e-01
3.037771887996192355e-01,6.367533708344265131e-01
5.150820137434480861e-01,6.550800598721299162e-01
0.000000000000000000e+00,6.233707484977671909e-01
0.000000000000000000e+00,6.267399733841881870e-01
1.926975310879563141e-01,7.041761278916519595e-01
3.056453586323370497e-01,0.000000000000000000e+00
3.807230962951906883e-01,6.997517087041739137e-01
5.718830159621052234e-01,7.059803866140754725e-01
2.895434079265318261e-01,6.560152006795523238e-01
1.838460547365184661e-01,6.846880919753541850e-01
4.704561591109546193e-01,7.173061633211395005e-01
3.919341242051498919e-01,6.366380670684043119e-01
0.000000000000000000e+00,6.336987869808133889e-01
0.000000000000000000e+00,6.635099569689518750e-01
3.852618312813857471e-01,7.156061356471196122e-01
4.982042511224014647e-01,6.703005164099991031e-01
0.000000000000000000e+00,6.989594876599503070e-01
0.000000000000000000e+00,6.301091792767681277e-01
4.597446139325874759e-01,7.323208169709188864e-01
3.304734237046633716e-01,6.715461272737281995e-01
4.552977541717366239e-01,6.821093385361396422e-01
3.661912283314136540e-01,6.813234721046206310e-01
4.529533322948774976e-01,6.675531601074907728e-01
0.000000000000000000e+00,6.627498188628236919e-01
2.471349471966723388e-01,6.716949964654901351e-01
0.000000000000000000e+00,6.370884513494905477e-01
4.891848904953308153e-01,7.215485244631063555e-01
2.919584628541549431e-01,6.784231425498585821e-01
0.000000000000000000e+00,6.828060343589466008e-01
4.623726205378965171e-01,6.949414671688666223e-01
2.374205989533546557e-01,6.095446596177441778e-01
3.226230781567432371e-01,2.938705145188517109e-01
0.000000000000000000e+00,6.713250322970868433e-01
3.282796906919037694e-01,7.355127546435141772e-01
2.894833102855223217e-01,6.347743919560279169e-01
0.000000000000000000e+00,6.688844858391732595e-01
6.244801066486149743e-01,7.705880239119525799e-01
1.838627395764136085e-01,0.000000000000000000e+00
4.600105964063963548e-01,7.133405569987579797e-01
3.458035819283594159e-01,7.254654523632853014e-01
3.458567935464747500e-01,0.000000000000000000e+00
2.417170578318459384e-01,0.000000000000000000e+00
3.738579502484354333e-01,7.408096685692149297e-01
2.297449552002354678e-01,6.554673944488715875e-01
5.760214701411654481e-01,7.183588709181630838e-01
3.257023987854862357e-01,5.742805594471445119e-01
0.000000000000000000e+00,6.846598557255604289e-01
5.274589576510047007e-01,7.097473936773641690e-01
5.743696372342266265e-01,6.774133547928488097e-01
2.813720796994755302e-01,0.000000000000000000e+00
2.280090219529388729e-01,6.790540710378952793e-01
0.000000000000000000e+00,6.467855693890003366e-01
2.211563335093209570e-01,7.572815153084692108e-01
0.000000000000000000e+00,6.464194733567522055e-01
3.018915341236370620e-01,5.163122318523356569e-01
2.852761121246529807e-01,6.897415333110372693e-01
2.085215310597333671e-01,5.298292571871411338e-01
2.846822580226574528e-01,6.632323362821482826e-01
2.651892528084282552e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.015393845587897248e-01
2.926170141796531343e-01,6.913810470701029498e-01
3.832707876270508018e-01,6.988056771786599342e-01
4.151262590612763148e-01,0.000000000000000000e+00
3.856959406896229292e-01,7.150215317061157094e-01
2.313594524958764720e-01,6.611084543210292708e-01
3.922868234135104548e-01,6.457571915275038821e-01
0.000000000000000000e+00,6.190143821637308363e-01
3.815500851243125435e-01,7.113896518200492070e-01
0.000000000000000000e+00,6.225578701041258878e-01
2.359972283589961140e-01,5.791140984419522741e-01
3.472204041701156263e-01,6.363177143707312577e-01
2.841000564818791374e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.348293845033198268e-01
0.000000000000000000e+00,6.816983458068962554e-01
2.544959026519629797e-01,7.073844655469625486e-01
5.752739166616434030e-01,6.609729193392892554e-01
2.911280874751285275e-01,6.944852797930550770e-01
3.276359894140408735e-01,0.000000000000000000e+00
5.709740371544541615e-01,7.340779190273254429e-01
5.866262919506970430e-01,6.699103151929513000e-01
3.229376502219730716e-01,6.239690534075176265e-01
2.821561720505767479e-01,7.217225861453221425e-01
0.000000000000000000e+00,6.768057144987358331e-01
4.875034017774557693e-01,6.771275042002501410e-01
3.364440503435781604e-01,6.288882372848159097e-01
0.000000000000000000e+00,6.672903534601835052e-01
0.000000000000000000e+00,6.632787427146035197e-01
0.000000000000000000e+00,7.204724402540855221e-01
2.903559672864896024e-01,6.397598841490057531e-01
2.488327215199190312e-01,6.737805435218499062e-01
5.750648583621321697e-01,7.149215442037424317e-01
3.552895737875720328e-01,6.307573376551701694e-01
0.000000000000000000e+00,6.121463011129575360e-01
6.305770280911540127e-01,7.206423257515701675e-01
3.190367318528443685e-01,0.000000000000000000e+00
4.144404151382209411e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.463864103219048918e-01
2.876183997161029238e-01,6.001060974509213608e-01
0.000000000000000000e+00,6.912931623685553140e-01
0.000000000000000000e+00,7.014916482350233018e-01
0.000000000000000000e+00,6.592795423829944657e-01
3.306504126852281567e-01,0.000000000000000000e+00
3.729568768513777943e-01,6.963182478605469683e-01
2.230358661902074324e-01,6.652799071956202459e-01
4.834588450160730577e-01,7.150621538448888037e-01
4.310809673201049241e-01,6.696905006401971949e-01
4.534112584084513120e-01,7.115820700081888495e-01
3.875460612007662897e-01,6.049098852062082532e-01
3.075406635211940798e-01,0.000000000000000000e+00
2.249504138680758769e-01,6.886412364552867427e-01
0.000000000000000000e+00,6.406475788503760427e-01
3.421257512117631405e-01,7.758821941015464629e-01
3.859504635400543560e-01,6.161237121784906012e-01
0.000000000000000000e+00,6.615121070339040621e-01
1.865074657295028859e-01,7.465797215516046803e-01
3.878104269280561733e-01,6.383915267143516203e-01
5.802258731547925708e-01,6.949389449689464815e-01
5.785025585881302668e-01,7.687217071463937623e-01
3.845117464159734655e-01,6.694803152066817198e-01
5.322854090448929654e-01,7.442091796084215893e-01
0.000000000000000000e+00,6.577487826045739228e-01
1.872483685467431214e-01,6.258016331380638064e-01
3.928250514297731422e-01,6.601197263121132419e-01
0.000000000000000000e+00,6.667647388452326851e-01
0.000000000000000000e+00,6.245723400419325166e-01
5.399138642349736728e-01,5.451187384538032088e-01
1.838746019124611331e-01,6.561057352124952669e-01
2.151869583558747856e-01,7.037202402623659037e-01
2.865420913321345964e-01,6.671413378443497022e-01
5.669278172708165364e-01,6.744406089302473761e-01
0.000000000000000000e+00,6.047487557824711146e-01
2.954092698758203905e-01,5.626253367620761558e-01
2.850641242624274430e-01,6.133378494604808662e-01
5.722563610563473624e-01,7.316217487333399605e-01
3.301488468679419919e-01,6.498737811953898547e-01
0.000000000000000000e+00,6.640584190693268329e-01
0.000000000000000000e+00,6.573000212587774005e-01
2.916030724153841902e-01,5.978669096954754014e-01
5.739788404553983758e-01,7.293150561864542025e-01
3.919847719802068142e-01,7.068849431416320828e-01
5.008958054303391805e-01,6.664186456793443902e-01
0.000000000000000000e+00,7.179201096463732057e-01
0.000000000000000000e+00,6.277773793446547179e-01
3.133577321209648492e-01,0.000000000000000000e+00
4.864076868198576320e-01,7.816041570828442531e-01
4.913227895624463493e-01,7.082409750340942223e-01
4.120599883990488377e-01,4.472208583576984253e-01
2.819228305586235495e-01,6.817378482155986852e-01
2.139795679988228394e-01,0.000000000000000000e+00
3.258497975823413384e-01,6.314384834201788310e-01
2.712544660857436063e-01,6.799474652351967796e-01
2.664080634786230029e-01,6.564059313834577081e-01
3.350242757121783543e-01,6.203078667395844903e-01
1.946408370467265780e-01,7.058060115646189736e-01
1.932370696505632257e-01,5.989368051388608283e-01
4.670013894339833938e-01,7.078068777246505627e-01
0.000000000000000000e+00,6.410953101232383933e-01
4.962007632568595228e-01,6.967136549399395307e-01
0.000000000000000000e+00,7.098365563493275188e-01
3.846178973635852594e-01,6.201954037200774206e-01
6.754423550116903652e-01,7.575353105078306282e-01
3.134159405504056140e-01,2.853224406590646467e-01
0.000000000000000000e+00,6.583768431748819872e-01
0.000000000000000000e+00,5.733188761916090392e-01
2.920049717322235061e-01,6.312700070696412036e-01
2.869454205037497152e-01,6.355940155054682350e-01
2.459443129037822418e-01,6.079973620438905435e-01
2.968925931232095916e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.653935798527169654e-01
0.000000000000000000e+00,5.911860895940088678e-01
3.803859387849680695e-01,6.789985828628648523e-01
2.872093910639471059e-01,0.000000000000000000e+00
2.471615870229028622e-01,0.000000000000000000e+00
5.858911895610254827e-01,7.263367067956459922e-01
2.834231234184152459e-01,6.321452930324311659e-01
0.000000000000000000e+00,6.185509903220078876e-01
3.693719822744398473e-01,7.582041864225692596e-01
0.000000000000000000e+00,6.531088545310327342e-01
5.824098427887078877e-01,7.032855205512813512e-01
0.000000000000000000e+00,6.664236221225716683e-01
0.000000000000000000e+00,6.909657330066042435e-01
1.352860326072556907e-01,6.696390199655538611e-01
1.897772619139037886e-01,6.243687348452290342e-01
2.304235686144414930e-01,6.395932858099960816e-01
4.351900635803961359e-01,7.145689227595466431e-01
0.000000000000000000e+00,5.943393366362801356e-01
3.631369703424067175e-01,3.519655652404163337e-01
2.250837171030500572e-01,6.293945851132619618e-01
0.000000000000000000e+00,5.759144023098766718e-01
3.245681505041290715e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.678516971951352632e-01
5.305325383034359410e-01,7.659420920375137332e-01
3.595010643524306770e-01,4.498292267326613469e-01
0.000000000000000000e+00,6.133763421127593762e-01
2.358647337718071946e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.694242972157411486e-01
4.327068267606520857e-01,4.428846266364212525e-01
2.876902897730748698e-01,0.000000000000000000e+00
3.576054389278461865e-01,6.537496701263498800e-01
3.870373009169175149e-01,6.742716708892158017e-01
0.000000000000000000e+00,6.373042803483021101e-01
4.994229558932435920e-01,7.072386464565550979e-01
5.022492230846175021e-01,6.813518481697411477e-01
3.587786745521857057e-01,6.305453253858024354e-01
0.000000000000000000e+00,6.922775511029142237e-01
2.915459324775518946e-01,7.803303472712844746e-01
3.800064282263609372e-01,6.228644437073751483e-01
0.000000000000000000e+00,6.795324525136792193e-01
5.786971529986242313e-01,7.283709183524914588e-01
2.920981174067786013e-01,6.215083874350162407e-01
5.310207189724820420e-01,6.940624772453760638e-01
4.164628534979015195e-01,6.687126451344246325e-01
3.748778828493587456e-01,7.047109376506927036e-01
0.000000000000000000e+00,6.213920059064648171e-01
1.810370868352674245e-01,6.042832343104624915e-01
5.670475596645996319e-01,7.156796588269704884e-01
2.849844719036094820e-01,7.016431665996823996e-01
0.000000000000000000e+00,6.132388757477015284e-01
0.000000000000000000e+00,6.686089550624630951e-01
4.702075903619314934e-01,6.314683191577314947e-01
0.000000000000000000e+00,6.887924981907710409e-01
3.299006722295425575e-01,6.261335810072902186e-01
3.911346647115799269e-01,6.657699875398448430e-01
5.170738117994704286e-01,7.099272177848804377e-01
3.692387127341716924e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.264467741050709915e-01
3.053218776473132223e-01,0.000000000000000000e+00
2.619926894279778207e-01,6.947638298678688873e-01
0.000000000000000000e+00,7.021406865475815495e-01
4.921262380845675688e-01,7.459441409586580196e-01
5.712172786629085008e-01,6.775667350381195941e-01
0.000000000000000000e+00,5.928828756342927608e-01
3.279139861326484384e-01,7.028761584673566265e-01
1.676896616438524057e-01,6.681465270339654872e-01
3.805874279407205352e-01,6.882587777620333691e-01
5.771416854491377979e-01,7.102883654347882381e-01
3.341688768817080435e-01,7.060509861392361142e-01
5.265054096126986494e-01,6.827110106212336271e-01
4.956182622940016325e-01,6.797765718228125920e-01
0.000000000000000000e+00,6.974337480735028905e-01
3.923391305207833413e-01,0.000000000000000000e+00
3.161887525936013521e-01,0.000000000000000000e+00
5.820129563633389402e-01,7.369246047726484283e-01
5.826774886972221346e-01,7.418300364999191876e-01
0.000000000000000000e+00,6.425466459041662137e-01
0.000000000000000000e+00,6.624568870737864712e-01
0.000000000000000000e+00,6.426567532413446360e-01
2.748183887027618733e-01,6.447245001187313918e-01
0.000000000000000000e+00,5.616242659529853132e-01
4.150232418866129924e-01,6.996913062307899001e-01
0.000000000000000000e+00,7.298530971947275736e-01
5.715448847302626589e-01,7.637704391015909255e-01
4.648381501475695732e-01,7.007223362268748534e-01
5.657414649439251875e-01,7.022753264575205545e-01
5.137363470951271660e-01,7.544093228639371373e-01
4.336429929180719567e-01,6.727692400945708417e-01
0.000000000000000000e+00,6.206352975207296563e-01
2.849018546069014279e-01,6.999640646183937776e-01
2.514670229527881107e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.870635480541117390e-01
0.000000000000000000e+00,6.292476246553768693e-01
3.634740231980214120e-01,5.816169980503960169e-01
0.000000000000000000e+00,5.691051256962389449e-01
2.470909683385952016e-01,6.543770640927653037e-01
2.937621506047807807e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.675305550885196615e-01
3.098661076815263926e-01,2.924710241816614875e-01
3.339026537796286886e-01,6.493088400518460812e-01
0.000000000000000000e+00,7.601603356039531301e-01
0.000000000000000000e+00,6.791126759166119520e-01
4.772742345148058285e-01,6.529088287918836109e-01
0.000000000000000000e+00,5.937538269504618604e-01
0.000000000000000000e+00,7.432403513817020801e-01
2.248087524338258925e-01,6.445071257861864078e-01
2.789996342127077922e-01,7.057631407835297521e-01
1.875741313889633943e-01,6.118540105377837657e-01
3.486852283117959361e-01,0.000000000000000000e+00
4.960342999991074198e-01,7.269287227270220253e-01
3.846563074603310262e-01,6.505178152023226579e-01
1.055387504801440224e-01,7.074619216009878642e-01
3.825785433151687731e-01,7.034961913561309510e-01
5.872236299704237661e-01,7.297908831527631923e-01
5.675254496073806054e-01,7.019732358944059669e-01
3.796547790411441969e-01,6.340057002880534753e-01
3.321736136452272947e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.525643964209327796e-01
2.642289193917195522e-01,4.762808612980380940e-01
0.000000000000000000e+00,6.517857770477931689e-01
2.775773912637788388e-01,0.000000000000000000e+00
3.898242104800160868e-01,6.770007038170253733e-01
4.628039608555681306e-01,7.073060484907729428e-01
4.211240829746170089e-01,6.196902243737227867e-01
3.746618729486393962e-01,7.581570263177537239e-01
3.834712402449404478e-01,0.000000000000000000e+00
2.243726250112927367e-01,6.585445390582245206e-01
3.106729436278189982e-01,6.549948112714043535e-01
0.000000000000000000e+00,6.324864183621378144e-01
3.797911215887260217e-01,7.701477965206107168e-01
0.000000000000000000e+00,6.308479683994744347e-01
5.765357863116856718e-01,7.224258485301179311e-01
3.414798232981376414e-01,0.000000000000000000e+00
3.097056100764310482e-01,6.556488282415555702e-01
2.686558452311157419e-01,6.264865291130988778e-01
3.698711527760428774e-01,3.449163790016213649e-01
3.629090548405179972e-01,0.000000000000000000e+00
3.888341886263853020e-01,7.257615796796896834e-01
3.793073388960265802e-01,7.323795189515905912e-01
3.527637404217242034e-01,0.000000000000000000e+00
2.968549948449710207e-01,0.000000000000000000e+00
2.267881074954747611e-01,7.092049633899517591e-01
0.000000000000000000e+00,6.794997491592259520e-01
0.000000000000000000e+00,6.645809695017237395e-01
3.798947512913882774e-01,7.208282251916219296e-01
0.000000000000000000e+00,6.578964172367852692e-01
5.702717222732693880e-01,6.999546801656224559e-01
3.726285524754250345e-01,7.381395792166455250e-01
4.054254236593049510e-01,0.000000000000000000e+00
4.593644484584111232e-01,7.379616560645713141e-01
3.810105551022538450e-01,7.097663538744399814e-01
0.000000000000000000e+00,6.421649117774387294e-01
4.603219622738765615e-01,7.554346537804647044e-01
3.315595238650405063e-01,6.222493235011516965e-01
3.947261274056583225e-01,6.379038876438316574e-01
3.118965976727254841e-01,7.940328691548841356e-01
0.000000000000000000e+00,6.715159886785893040e-01
3.891520151394535776e-01,6.425018075831987474e-01
3.152238948547376740e-01,5.776525884681200651e-01
0.000000000000000000e+00,6.512176728248380009e-01
3.864434072763578976e-01,7.145387083917035254e-01
4.624036966596151155e-01,6.600080639308230079e-01
0.000000000000000000e+00,6.390694942959154190e-01
0.000000000000000000e+00,5.897402383222895006e-01
5.722584636131157199e-01,7.736035093088378112e-01
0.000000000000000000e+00,6.439208411822735512e-01
2.568396240954416987e-01,0.000000000000000000e+00
2.814991792609415899e-01,6.560930819135188941e-01
0.000000000000000000e+00,5.930698652970256557e-01
3.302867808165200758e-01,6.076520786831356435e-01
2.660506296806521842e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.537946652908773748e-01
0.000000000000000000e+00,7.142524629347969389e-01
5.754549939036353035e-01,7.890460817279589811e-01
3.735168605122467511e-01,7.234275424265620424e-01
3.809703460659515928e-01,6.293180957822342991e-01
2.388558575587463040e-01,6.743456496459302452e-01
3.305231416302307768e-01,6.955021277915127698e-01
2.661748347188214181e-01,7.279870655996171225e-01
3.625378719729969723e-01,6.972941780829522429e-01
3.712402032589676715e-01,3.456433764617238835e-01
4.075289942054315384e-01,6.572451141413360176e-01
4.447813770349613449e-01,7.584434387219655127e-01
4.045878812673255331e-01,7.231018447634375290e-01
3.470406291171990731e-01,3.526929834680263554e-01
2.930539404294392192e-01,3.464106310403370914e-01
3.094625232893919442e-01,2.404211683393634724e-01
3.803311162565550241e-01,6.156429436643600095e-01
0.000000000000000000e+00,7.061409713742853311e-01
1.774681075593518009e-01,6.816113874985558763e-01
2.763930341918534594e-01,6.790627745073659627e-01
0.000000000000000000e+00,6.234453595375842871e-01
0.000000000000000000e+00,5.653607607796264922e-01
3.307656979721623758e-01,6.962993375182041644e-01
3.527208417624953518e-01,6.059906059447461857e-01
4.652954052791546946e-01,6.974397230474620457e-01
3.419880637413222346e-01,0.000000000000000000e+00
2.943830391293429383e-01,6.427681472707879040e-01
5.024544859604205271e-01,6.956739872348964848e-01
0.000000000000000000e+00,6.723870999945472660e-01
6.192143921883057622e-01,7.179234135027263708e-01
3.828738555016198974e-01,2.746185694592930826e-01
4.343905512910144484e-01,7.053473920321491342e-01
5.444006228701112615e-01,6.965390924843217757e-01
2.500498323350477392e-01,6.314451161084735364e-01
3.292831936160626749e-01,6.720925983605999798e-01
4.154636768701206462e-01,6.864025603014761723e-01
1.142907092491644294e-01,6.496736027012482984e-01
4.496887758196000950e-01,6.600746024330634842e-01
2.852507538892090633e-01,6.760416551055992151e-01
3.901079789110941110e-01,3.793899425187717833e-01
4.437418490933808801e-01,6.570909160766390533e-01
3.613598459113391836e-01,6.344224548463046620e-01
3.045527983530201266e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.754794270303937642e-01
2.852693306603187873e-01,0.000000000000000000e+00
4.362588849625100296e-01,6.478173175520655080e-01
4.698808771122154893e-01,6.918772688737049315e-01
3.705488290756800973e-01,6.993615428784362154e-01
2.975816349232096591e-01,5.915947116266659922e-01
2.855626246783927180e-01,0.000000000000000000e+00
1.891043589958177340e-01,7.011837046965571085e-01
2.440330064808838295e-01,6.929366540259368490e-01
3.690599770248047529e-01,7.014508062714579495e-01


==> Data2/muhatmb11.dat <==
# arm1,arm2
1.040947081363399862e+00,1.633447696388829362e+00
1.275662129646964571e+00,1.472752780939035278e+00
1.275047967094670609e+00,1.579544518064588843e+00
7.796891441847912940e-01,1.411535819578559892e+00
1.466862503091354908e+00,1.456591751536708168e+00
6.202908936870721313e-01,1.721049528714297727e+00
1.391039012285729681e+00,1.594084961382747467e+00
9.439004164624107407e-01,1.592341521896373679e+00
1.215813387263501300e+00,1.705270279778350107e+00
1.112166073505253650e+00,1.695298616334747877e+00
7.755012091319383183e-01,1.470634095762747950e+00
1.086282692782799764e+00,1.636074261692678666e+00
8.169724451335332871e-01,1.635715732832779379e+00
6.095961172023189878e-01,1.572438323060837195e+00
1.026773589587558710e+00,1.486962531764402851e+00
1.142633312030660209e+00,1.472686390985171290e+00
1.406671145075214735e+00,1.647455720694917414e+00
1.110488024741089763e+00,1.371163168223611839e+00
6.920862819687358947e-01,1.487701640001201531e+00
8.307678797579812757e-01,1.702636843774020914e+00
1.267192571780191290e+00,1.536334953837973805e+00
1.129667486282623035e+00,1.213150222349912433e+00
1.298081867982333160e+00,1.427235999149163215e+00
1.255224639146876875e+00,1.532363673520678482e+00
1.159927610865625569e+00,1.553262545795608185e+00
8.921466215092661578e-01,1.494499863003728057e+00
1.078726066454508192e+00,1.458353265590908832e+00
1.141776261909262180e+00,1.563163368485890103e+00
1.171994043736121149e+00,1.681740815401164157e+00
8.346424684580567854e-01,1.462053732081890267e+00
1.064363873469268640e+00,1.497714882147018534e+00
1.054772275510491575e+00,1.029675878119907129e+00
1.164708568567503599e+00,1.537026826882227137e+00
8.092814242823224147e-01,1.452106692838947666e+00
1.389603591677401218e+00,1.690662987441853948e+00
1.087153075579933681e+00,1.554170017803055526e+00
7.508120930787253178e-01,1.536930665830845255e+00
1.486371637878364460e+00,1.520015292186988498e+00
1.887036247884471996e+00,1.567702569723273820e+00
1.233601911376395410e+00,1.460066700304338827e+00
2.953792250527246810e-01,1.570836683545729473e+00
7.542827756424504981e-01,1.483776567988429829e+00
1.018630277900989700e+00,1.500441623873762342e+00
1.190873963957940207e+00,1.566298648434757412e+00
1.137039588542985147e+00,8.990746675554727174e-01
1.031129559626986714e+00,1.583428960535053998e+00
8.811478496344644640e-01,1.571187183819861666e+00
1.092146732117780683e+00,1.518824159103348448e+00
7.607215491248647821e-01,1.466510790823727595e+00
1.376488020583996219e+00,1.594022348575084402e+00
5.837042337347604359e-01,1.733707790480588207e+00
1.288706034931716538e+00,1.469243050528435290e+00
5.810726558945509268e-01,1.366413590390511024e+00
8.230324512951806559e-01,1.463762847402823919e+00
8.518481364605202666e-01,1.663343054122974340e+00
1.052736373564169270e+00,1.501834116243519146e+00
1.144404389531797683e+00,1.559402331683250154e+00
1.211015347756154714e+00,1.686564154469067267e+00
5.283608898933305209e-01,1.427056572718764960e+00
1.284685350051161912e+00,1.579332235100155746e+00
9.694278732236462082e-01,1.593326599766087925e+00
5.065847698245189434e-01,1.740967270076901219e+00
8.238161684573057642e-01,1.628886057506714558e+00
7.516394780037399803e-01,1.449895608691417870e+00
9.112010197444813109e-01,1.409580858424051009e+00
1.138897374022105780e+00,1.647106921454433826e+00
6.335419148974970049e-01,1.443532639041958276e+00
4.770105179007267937e-01,1.666869640111346973e+00
5.277120992269999089e-01,1.659594236541599210e+00
9.699792405722996724e-01,8.279223418483089292e-01
1.509946513962606485e+00,1.603766232471604658e+00
1.107128719158956276e+00,1.397572766736953520e+00
5.686316947695572166e-01,1.670373741277848767e+00
1.138260416879349091e+00,1.624576117456911106e+00
9.807512662980836238e-01,1.616950431680802325e+00
1.122550241157672213e+00,1.455852147720317458e+00
1.335357077438399154e+00,1.663378716187875916e+00
2.356910754490668114e-01,1.518964473133140647e+00
1.353759260689818777e+00,1.573466112595268029e+00
9.207232742196930220e-01,1.409350510054232508e+00
1.481621082587107452e+00,1.551603330607189912e+00
9.781067638054259383e-01,1.447745680120142264e+00
7.077692783613824812e-01,1.697348487543604900e+00
1.381919647879723767e+00,1.425672289068576015e+00
9.268539589158805159e-01,1.421660127566290344e+00
1.147544135143255151e+00,1.748248105059479807e+00
1.327476828857856006e+00,1.403620974815582567e+00
6.941903568180538553e-01,1.545338406066019576e+00
1.217348187706728924e+00,1.663945314246832563e+00
1.510995714004621737e+00,1.672192782601608529e+00
6.809638236795314548e-01,1.561623728361003050e+00
1.170944940305969073e+00,9.660633178473789773e-01
1.261394947319335991e+00,1.606869553894240799e+00
1.032963995263163293e+00,1.452615873603741781e+00
1.342660000251440611e+00,1.576268802374121591e+00
9.781067652820837344e-01,1.598987167324058545e+00
1.071879881242891130e+00,1.480636931428854552e+00
7.932637177658174998e-01,1.529465252058100910e+00
1.064467866568848953e+00,1.341066178283035537e+00
9.534132329107550818e-01,1.579262303775293086e+00
5.927943496633542031e-01,1.378162337170360408e+00
1.373361513218043450e+00,1.380965020181971203e+00
4.248646755440244061e-01,1.463775229561876223e+00
1.323571412434029426e+00,1.660413329228887624e+00
1.154475093452571599e+00,1.471383881103960789e+00
9.345001073021967919e-01,1.539169084960121392e+00
1.218296199017751658e+00,1.483358347442047753e+00
1.299614689295646386e+00,1.737951230541460168e+00
1.412671272202369988e+00,1.557153581773805806e+00
6.638556664813377584e-01,1.625191745751269901e+00
9.396087115035935966e-01,1.448888854976269513e+00
1.142449571473365122e+00,8.048726963746820617e-01
8.323473135239495280e-01,1.649266934305217758e+00
1.192296662825941933e+00,1.590547849265094404e+00
1.017307822581688725e+00,1.605693995077568381e+00
1.713196596107012359e+00,1.462957254389269712e+00
1.145682120842500762e+00,1.631746555447929792e+00
1.103144339121695516e+00,1.045907599406168398e+00
1.162350645551474493e+00,1.620701655081904446e+00
1.151941376523822225e+00,1.539761416917006631e+00
1.110709316075715325e+00,1.652679750427313410e+00
9.825171550534111953e-01,1.585348442027820548e+00
6.367378538817483058e-01,1.284556751005261344e+00
9.534533629820312051e-01,1.544306882003066761e+00
9.116582044930452433e-01,1.438048510739729169e+00
9.094851296815685826e-01,1.586935728785209720e+00
8.772105950428242815e-01,1.638089925713887673e+00
1.356715127498863138e+00,1.633665540741754407e+00
9.317123462956001800e-01,1.504876665428921845e+00
8.229506212877624183e-01,1.524172416248688933e+00
1.189105070110654250e+00,1.580285755976634565e+00
1.087110081833413844e+00,1.494919834296071226e+00
1.048742482781094054e+00,1.347369048993713792e+00
6.268512519547065898e-01,1.517524790063028206e+00
1.303820565336567761e+00,1.464188886750052765e+00
1.210798983000398010e+00,1.475314202090438398e+00
1.242857596714314727e+00,1.224446827261518989e+00
1.375876992494538431e+00,1.823630434069358985e+00
9.523488706349195754e-01,1.504751248886481596e+00
1.174444949294044305e+00,1.459267458227503145e+00
1.092706351409437948e+00,1.479055177654584607e+00
1.049784747094960169e+00,1.393217939718025100e+00
1.171782190692722381e+00,1.627926113402547337e+00
1.015938965593978338e+00,1.508773627002947260e+00
1.199519361636685266e+00,1.525158177408119986e+00
1.187453643489002619e+00,1.518196437893247319e+00
9.714523313449819897e-01,1.686846186962480232e+00
1.083564474597082494e+00,1.621395197909491825e+00
1.463556990896212273e+00,1.585000369940503084e+00
1.160531180790793648e+00,1.565623025317952166e+00
6.376042352199081664e-01,1.489671305221661024e+00
1.368839198830303694e+00,1.582802307472634729e+00
2.057476722960504822e-01,1.396120865322286297e+00
1.324826692785284754e+00,1.625792971695845024e+00
6.112157989046367312e-01,1.428988257170474618e+00
1.165104509952347600e+00,1.563784989532503333e+00
6.966174938028486530e-01,1.623596989500424970e+00
9.969179249092714468e-01,1.500533145676720581e+00
8.751379611913377987e-01,1.472763588811284441e+00
5.047064258566898998e-01,1.647335138764907336e+00
1.136122881138358132e+00,1.373500459318527822e+00
1.435867663688449980e+00,1.774358794340819223e+00
1.449642816793712541e+00,1.353837291239415430e+00
1.065837104209781172e+00,1.332947749249919100e+00
9.163484664593378737e-01,1.484671302331120657e+00
2.240710700251375143e-01,1.472045995584202238e+00
1.013098945919837179e+00,1.645612424841254029e+00
4.021078535778828678e-01,1.462346549700232146e+00
8.991861371835645489e-01,1.450233376909078054e+00
5.318616480323917761e-01,1.390948600832984328e+00
7.988572223393042293e-01,1.566492906400694718e+00
9.071527851029145273e-01,1.509349203605917733e+00
6.051023482928195030e-01,1.649278893549061653e+00
1.021987669141178223e+00,1.449534465720729415e+00
1.300153047982542498e+00,1.396196636554958070e+00
1.203176328657886263e+00,1.235591030411782754e+00
9.815723346973813657e-01,1.548650481447535476e+00
1.222320042851874122e+00,1.585377442567430961e+00
7.493568427276015020e-01,1.443136313763432987e+00
1.433904543334018955e+00,1.518482435850890822e+00
1.177568956098730801e+00,1.593395280861935603e+00
1.473076186358772688e+00,1.579640687942317268e+00
1.392628841844288479e+00,1.593523459644189399e+00
1.131450808575677147e+00,1.804718676735350247e+00
1.256989035152885403e+00,1.802157590806367171e+00
2.246378836882688690e-01,1.416027423494978787e+00
1.232429003051975114e+00,1.704481224133513217e+00
8.014865362863230480e-01,1.400104443788750874e+00
1.069847742137636226e+00,1.218557335380628492e+00
1.175903477961018018e+00,1.787412006405307840e+00
1.176826558076101259e+00,1.598498214981104670e+00
1.056640224995561317e+00,1.586237962176551219e+00
1.024994327140280825e+00,1.668707870610706134e+00
4.245662029609854615e-01,1.490506050285430595e+00
1.241459317373057480e+00,1.554038262194575637e+00
5.769723118164300502e-01,1.534891163262026792e+00
9.138274712716615289e-01,1.388349693603047053e+00
1.343823865050086663e+00,1.169954226317659440e+00
1.360752276869542143e+00,1.604898829225069212e+00
1.020707279483551888e+00,1.641526411656264672e+00
3.826986785864510132e-01,1.506555277078512001e+00
8.998223715219570984e-01,1.492803199389607816e+00
4.923105428657796878e-01,1.426023594277903594e+00
9.421633687375364774e-01,1.434257850382014254e+00
1.039813719873838860e+00,1.509152133164159304e+00
7.080514597431559753e-01,1.377337120644749557e+00
1.036439297409827764e+00,1.629598524780010660e+00
5.967262516456942611e-01,1.361466556755514867e+00
1.131393332577022681e+00,1.529349471429204410e+00
7.437956222020706276e-01,1.596970568215622333e+00
9.300446293518261909e-01,1.439215608728680484e+00
1.426499290671834119e+00,1.667551128282349193e+00
9.594154925631219744e-01,1.528417277152648079e+00
1.267625040094501498e+00,1.507926163629059735e+00
1.219848557028493596e+00,1.579936411507353311e+00
1.219581602710654522e+00,1.643270774316188954e+00
5.482104018889059072e-01,1.370011148993575345e+00
8.844494854110832582e-01,1.683455927766746241e+00
7.034205859216189349e-01,1.571901614933446600e+00
1.164585374453707800e+00,1.693903178793027209e+00
3.761244441832603536e-01,1.547950195298253506e+00
1.152848207581853579e+00,9.899415585758376546e-01
3.452187943122584923e-01,1.401806976837342011e+00
9.113633399486362752e-01,1.537641927734506808e+00
5.847370561303023573e-01,1.559718235350320947e+00
1.109960346488805483e+00,1.562805530586636182e+00
7.672040248162751430e-01,1.417820355839404023e+00
6.351993871877102960e-01,1.492380861844428974e+00
1.241072311737767553e+00,1.409645543272811219e+00
8.504706039118640204e-01,1.483687689052387126e+00
1.083302915889548412e+00,1.839760360007827611e+00
8.103933031565991874e-01,1.447634753959567089e+00
1.198513071257621743e+00,1.527041019769691976e+00
1.068389788479725322e+00,8.933876599537069474e-01
9.799367119942776760e-01,1.358962054460366442e+00
1.179221304618828903e+00,1.485196171348138527e+00
8.560145349393990521e-01,1.634373105237773238e+00
9.775156674040674787e-01,1.508636574402947295e+00
1.317423909007408689e+00,1.565567553022154001e+00
7.527639115972937223e-01,1.550266921261622910e+00
1.320444572781745318e+00,1.133951373860785150e+00
9.647831439957355038e-01,1.511042456850490101e+00
1.052611721294975045e+00,1.564882904511344375e+00
4.279138836951152935e-01,1.735314790746440572e+00
1.353935741900679890e+00,1.617850574145839770e+00
6.061996447111110964e-01,1.439784313649924430e+00
6.003809343114890895e-01,1.407862381682116304e+00
7.373481283086231741e-01,1.630146519845243613e+00
6.039889616224610736e-01,1.557540542749866308e+00
1.300521250633564607e+00,1.653573413141277815e+00
9.272927898663534396e-01,1.460698265949041064e+00
1.107206294630932453e+00,1.545740219165154583e+00
1.111370372503641235e+00,1.637884892325381037e+00
8.131584351103696706e-01,1.473076046636061731e+00
1.216904970054698998e+00,1.529280013862611476e+00
4.542183191007895249e-01,1.585139153554209202e+00
1.221098115540330875e+00,1.472131117197734262e+00
1.171144980721536388e+00,9.932214528175439261e-01
8.510201215486140613e-01,1.553987331466794020e+00
5.799534209988594924e-01,1.445086030044977932e+00
1.043208590309472772e+00,1.412018153736601667e+00
1.140279232178475155e+00,1.361060239226416613e+00
1.093766861785172573e+00,1.463353429086608593e+00
6.814982950479074875e-01,1.394837350897186523e+00
1.056303115371262757e+00,1.569883325667477125e+00
8.620911641121499214e-01,1.574431813629493693e+00
7.811293697066844510e-01,1.674415389583386649e+00
1.147323334094807690e+00,1.227745204609904883e+00
6.955767684084420699e-01,1.560311123088189422e+00
1.018074391623533526e+00,1.462843477050555618e+00
2.478846251987905092e-01,1.485837291276527194e+00
1.098865383538308205e+00,1.557515520542375853e+00
6.528832204857629717e-01,1.619740615778531012e+00
5.507249703114075468e-01,1.404907771172056785e+00
7.487943744743150720e-01,1.408887193131910909e+00
1.456304857751718584e+00,1.525266754680274506e+00
6.997699073599102926e-01,1.519009497228533512e+00
3.783859921663617065e-01,1.335583705940938559e+00
1.115486023670636540e+00,1.649017424343419691e+00
9.138227809628109988e-01,7.482230462428102191e-01
8.896351193624724152e-01,1.523588011568670852e+00
1.464983818131138982e+00,1.675159863700601326e+00
1.247125960521245025e+00,1.562354291377050286e+00
7.314113494830801754e-01,1.431843630628576891e+00
5.227725883198980350e-01,1.635948465469326596e+00
9.956776115907507441e-01,1.613335475952740294e+00
1.165243837576929842e+00,1.620314359046310493e+00
1.674530333030910034e+00,1.623881635742951968e+00
8.156624058836959845e-01,1.592596701081557820e+00
8.631143546693894608e-01,1.394485467887345065e+00
1.459837613881353358e+00,1.622391308796351739e+00
1.611887410038282953e+00,1.629781740212527419e+00
5.866401811877064443e-01,1.311986529903448107e+00
1.163331473745892852e+00,1.551545379432666572e+00
7.534668787489243735e-01,1.633100944462952953e+00
7.873126714408552607e-01,1.554010522035210951e+00
7.130980689433691344e-01,1.578016167052905150e+00
1.113265132226825660e+00,1.277620280449235590e+00
7.587913643032283550e-01,1.608476055549203476e+00
3.723575243694373094e-01,1.586926570765868183e+00
1.561998016225089492e+00,1.597068361288769944e+00
1.060145864561217621e+00,1.108214904708197057e+00
1.132258683968370150e+00,1.059576534067467213e+00
9.970923415680144064e-01,1.400236600227714678e+00
4.104578223346207477e-01,1.500299558776764242e+00
1.199916533504980620e+00,1.725819546221027290e+00
1.217381721977099707e+00,9.549652034966543690e-01
1.083954307656431748e+00,1.691212643437449259e+00
8.687574728338688379e-01,1.358220825844111301e+00
7.498250288081997894e-01,1.605662625268457600e+00
1.112713964353393647e+00,1.677084208291851786e+00
1.332682538023971741e+00,1.536100791302484669e+00
6.923386522360149842e-01,1.586303499931879690e+00
1.026642457224822502e+00,1.456817494166846583e+00
1.343881699188272494e+00,1.504404600996764207e+00
6.032768563388237748e-01,1.558210376446836909e+00
1.133048569532088656e+00,8.255943741303176653e-01
8.739415584733356557e-01,1.447355620378355079e+00
1.006861237011237087e+00,1.496188649985912500e+00
9.387246643022109094e-01,1.585379847663363373e+00
6.415555618280297523e-01,1.401362229665928494e+00
5.221415518183607496e-01,1.408262493144462280e+00
1.121117077897724856e+00,1.405929570897290981e+00
1.033128540698907916e+00,1.738718131072970241e+00
7.048499329531303648e-01,1.618015851950937556e+00
6.077871452538108343e-01,1.418617137732786082e+00
7.400116908312598385e-01,1.636168404406323162e+00
1.276244979471708341e+00,1.578319644500288943e+00
9.155005764976860139e-01,1.426900477308759463e+00
5.361047550914304072e-01,1.555590385318412983e+00
9.437022272529980160e-01,1.363888957296605753e+00
8.682782269291917654e-01,1.551205503946725184e+00
1.121983972682839337e+00,1.414968552222669373e+00
8.040430698738827431e-01,1.517789232095147822e+00
1.048978359580651443e+00,1.380715444223324484e+00
9.749532092593958810e-01,1.464066289177241131e+00
6.487814403268855612e-01,1.478659551898528157e+00
1.005360417758484726e+00,1.489743697919423848e+00
7.521969682137217283e-01,1.757372634822774726e+00
1.139853028496659038e+00,1.551969912806495211e+00
9.449098342829367336e-01,1.510867085771844698e+00
8.051001505097123978e-01,1.677221654241456639e+00
1.052073585972556513e+00,1.186788997901825127e+00
6.625196872320980868e-01,1.616863948925412631e+00
1.110209537805360469e+00,1.326693402236489572e+00
3.952736863123098021e-01,1.451638262193225781e+00
1.003585805882713844e+00,1.499400997288818482e+00
1.619954735098443122e+00,1.607642310311785616e+00
1.247080813350688766e+00,1.215400302796826315e+00
8.574936454497502636e-01,1.600127238128192575e+00
6.020133196546093579e-01,1.603389152745551716e+00
9.192795059106276812e-01,1.483041815897515603e+00
1.061958264549873521e+00,1.510278766171212927e+00
1.021878428826484830e+00,1.491801534239449500e+00
1.399421139064353392e+00,1.449064929355687870e+00
1.101034213862970290e+00,1.565507996825617809e+00
5.034978412598193342e-01,1.561506485667849775e+00
6.038290002295026992e-01,1.454750901049639555e+00
7.652233862405948273e-01,1.501050084926079276e+00
1.323550607544701663e+00,1.620237461044053529e+00
8.281050960693724372e-01,1.699518850082663679e+00
1.198405613086140464e+00,1.562373405618727729e+00
1.041438392090532128e+00,1.769559690768673699e+00
1.119044477279129479e+00,1.017677486841720436e+00
7.371258195375668398e-01,1.593808237144515916e+00
1.081618570627518761e+00,1.478395130022177817e+00
1.079263743079965199e+00,1.438058102686059936e+00
6.938572868975433350e-01,1.490572300840249831e+00
1.338187262453996551e+00,1.398532811381930419e+00
5.915398780995098083e-01,1.468041052906010613e+00
1.356751631061231977e+00,1.482046174818601791e+00
1.540111251103680745e+00,1.674985701543379113e+00
1.452742379083057145e+00,1.723101275268293930e+00
1.410291699174166080e+00,1.471174148882750110e+00
1.403470417468162923e+00,1.549837491472774165e+00
1.058596569502810780e+00,1.437996562138037504e+00
6.651557409575516999e-01,1.636694765788593520e+00
9.677958042493717272e-01,1.416258950316151788e+00
5.963412824721269212e-01,1.377590939729852471e+00
8.997211119940933255e-01,1.528344038361192814e+00
1.248223604955499777e+00,1.539586964921062284e+00
1.214567446835948861e+00,1.342496453261267764e+00
3.625708623379479967e-01,1.470306791070237207e+00
1.426972787000191811e+00,1.565254591956263930e+00
9.523157257591166047e-01,1.516985760525471960e+00
7.941728434692630900e-01,1.431624795002225836e+00
1.104907162090585704e+00,1.732107967767251955e+00
1.005721108172941358e+00,1.446797793455530945e+00
9.724307235461151500e-01,1.585252913679696674e+00
1.138954999281724279e+00,1.542354012030765276e+00
1.095347897171360607e+00,1.526753844321991238e+00
7.711490172976336321e-01,1.496220829234206295e+00
1.055405086135543513e+00,1.179067229712879028e+00
1.333563478268128932e+00,1.633335100469481604e+00
1.203638576897626988e+00,1.541146752726747726e+00
1.070866984744162531e+00,1.554963710463600268e+00
8.617434089262245855e-01,1.569018661361882616e+00
1.165192981311916842e+00,1.547875580854109590e+00
9.607399486645553655e-01,1.053385201117395420e+00
6.748933295287306011e-01,1.591939796476465441e+00
1.113259814529063307e+00,1.676625574341567448e+00
9.864296166147430434e-01,1.408220061272269952e+00
7.253712173995096046e-01,1.638956833250009737e+00
9.902475010119164978e-01,1.426948672016718822e+00
1.372467952622644205e+00,1.508511536495724004e+00
5.362675586295617691e-01,1.496312687171032385e+00
1.036091462936061802e+00,1.549520827397082190e+00
4.595301697663443097e-01,1.548160061368122564e+00
8.531749920546206623e-01,1.258727067041514935e+00
9.673552106907262749e-01,1.531824110067755651e+00
1.096781513040947509e+00,1.648008947422191284e+00
8.193486342277205292e-01,1.513589477521683158e+00
1.131617872081577936e+00,1.647166794567546777e+00
1.145599106478136342e+00,1.601101348036600536e+00
8.162435369844143196e-01,1.556568450940752246e+00
8.996677201137108781e-01,1.504401597189485740e+00
1.287511834212626827e+00,1.591528082756854312e+00
1.154667524860670369e+00,1.364142023869256981e+00
1.562079995699737767e+00,1.777556772679056207e+00
7.053027790389476692e-01,1.538178556888945003e+00
8.573140834594203952e-01,1.473846559141575030e+00
5.210651729976657487e-01,1.615098326916424298e+00
1.181753011113524598e+00,1.570369313200784767e+00
1.140936105378580701e+00,1.506157901249876474e+00
9.998317617597672902e-01,8.826757196660091065e-01
9.002403335318315269e-01,1.531524482197526016e+00
8.960972002324686381e-01,1.445266699590463944e+00
8.877769807428149695e-01,1.630623951955587847e+00
9.673930951795876032e-01,1.652255625912353310e+00
1.537049729902865813e+00,1.509960365781402025e+00
5.777952655008079530e-01,1.500450674263918760e+00
1.009865535653421853e+00,9.269492893235685704e-01
1.403434947752997042e+00,1.702197580226780582e+00
1.121421664702768606e+00,1.416615692091492740e+00
9.505956267083554012e-01,1.496689905681729771e+00
4.793733366619894465e-01,1.395730775386417877e+00
1.137525578959523553e+00,1.467581354580908659e+00
1.432464620495857766e+00,1.590950252938009291e+00
9.040576230381042189e-01,1.528178906974365425e+00
9.862761789768771381e-01,1.565797587352269371e+00
7.194253905320224796e-01,1.687552353089058821e+00
8.894338692074280628e-01,1.513605621193661488e+00
1.318812696873429502e+00,1.568989521124646291e+00
1.187515791681658550e+00,1.507070170303139722e+00
1.133922663245971574e+00,1.509436656361961004e+00
8.372131670821542082e-01,1.620362423983873423e+00
3.875578417161532618e-01,1.535145161620863119e+00
3.923477646829790499e-01,1.444664875070980958e+00
8.825667096415878987e-01,1.547375531410175142e+00
9.014755224011389290e-01,1.277603168961929381e+00
5.978938106851543477e-01,1.294944909949098166e+00
1.129794635509403511e+00,1.612760523905184540e+00
1.318380318009720442e+00,1.421949217384730124e+00
1.503059521768726148e+00,1.649430009479196491e+00
9.425758795418033298e-01,1.545595541162239073e+00
7.207181964776805394e-01,1.574010200587395047e+00
1.071256755692474361e+00,1.463348626014058240e+00
1.349184319376669938e+00,1.541410945803202148e+00
1.381845623282112800e+00,1.689950715504446643e+00
1.110629291702671662e+00,1.573560642432701107e+00
3.331769328294299504e-01,1.452008954261371443e+00
1.050369962159556581e+00,1.292700398339543533e+00
1.413765092635704379e+00,1.707410053967082009e+00
6.779473263909683300e-01,1.527378386779246755e+00
1.039442831884235918e+00,1.395476105903264985e+00
7.367946385911108287e-01,1.481347730191601819e+00
1.431637517279557459e+00,1.679990637122934949e+00
1.266892195222186990e+00,1.722756525482827650e+00
1.046840047253494888e+00,1.036781350413618075e+00
1.541961620941460387e+00,1.581992968988984227e+00
1.174536646541283424e+00,1.168299310148916303e+00
1.518934199680740171e+00,1.716520727319395645e+00
1.306585732795423782e+00,1.224721082848136300e+00
1.229123682602459189e+00,1.538067241656554840e+00
5.356988399863774619e-01,1.659447299852281565e+00
1.042126640565240736e+00,1.567894717616867606e+00
5.736151419670888485e-01,1.502411217759926920e+00
6.430330901540014521e-01,1.501916609199253516e+00
1.254372530332158675e+00,1.534173221543461585e+00
6.497500041272836757e-01,1.587458899264717616e+00
1.592659075723823259e+00,1.659151794625731258e+00
1.077690935385481108e+00,1.786821984422845899e+00
7.825424999199220855e-01,1.487029416079690858e+00
1.007612795210305112e+00,1.473713545351417409e+00
9.805475282758373545e-01,1.628998241916919332e+00
1.066878929651715602e+00,1.321068908433436606e+00
9.351302105651437824e-01,1.185214003760549639e+00
9.414812656998970963e-01,1.486040664017761470e+00
8.432492735975232190e-01,1.605234080990866508e+00
3.311923298292110962e-01,1.481516775374646100e+00
1.258745709656631462e+00,1.648320091108808505e+00
1.062434913477684706e+00,1.591784860869166485e+00
1.418570788887816736e+00,1.460172306492194538e+00
1.243691491382886261e+00,1.494285829019780909e+00
1.268029156178304584e+00,1.672432237115704323e+00
1.170604474909980652e+00,1.577286991759146106e+00
1.027600715745995874e+00,1.516987478644933107e+00
1.073961982777463131e+00,1.856540355535360565e+00
1.311215318595309043e+00,1.729282200827851002e+00
8.374375901777082465e-01,1.607271240322410533e+00
9.162938184039587375e-01,1.430219422708159493e+00
8.910859246059329442e-01,1.504382376621396844e+00
1.194537820714580922e+00,9.930317907512895559e-01
6.134610798345326854e-01,1.601126069719781109e+00
1.195166332759186378e+00,1.621942654807584594e+00
1.332123468664389021e+00,1.646893619575224177e+00
8.059485349237612839e-01,1.689102009280598393e+00
1.275321092245043753e+00,1.532218640918905583e+00
1.086600837393720376e+00,1.659010091675731546e+00
9.132903751877609055e-01,1.525083181816593525e+00
8.118373136600705031e-01,1.579088376516018633e+00
1.392570593288287251e+00,1.560310149394862345e+00
8.798128347786692283e-01,1.654045762387538643e+00
1.046182334795860314e+00,1.618101343837016870e+00
1.010795074932377524e+00,1.470412672245093866e+00
1.250056446102630447e+00,1.568435220198318270e+00
9.214289893147407096e-01,1.507886787829638475e+00
7.477687182656762577e-01,1.539758830718906291e+00
6.174116753241128963e-01,1.590071493130752911e+00
5.753408779102657800e-01,1.507289416577898056e+00
2.627958775696992988e-01,1.469946035329270373e+00
1.004036785531791320e+00,2.772628060141951734e-01
1.242326213357837217e+00,1.432306801863524104e+00
1.261868902842796514e+00,1.503585154499901932e+00
1.412590593414983164e+00,1.720495008384610669e+00
6.072614026797683584e-01,1.437232976048451460e+00
1.393055918726318287e+00,1.485425815205406508e+00
1.069640612953704384e+00,1.189354040749951880e+00
1.237518385596877213e+00,1.116101009650432463e+00
1.099139870839882960e+00,1.549523472587109651e+00
1.154826793224557724e+00,1.020544851828240507e+00
1.109411984451266875e+00,1.658766562147341972e+00
1.135837829045367231e+00,1.600434445830563712e+00
1.167616978197036026e+00,1.437791402158013154e+00
7.510465624731703649e-01,1.454684820065240025e+00
1.019386606377073345e+00,1.475067020251906724e+00
9.544970956000441431e-01,1.601889610433059996e+00
1.086316612342141497e+00,1.605866955570741217e+00
1.048130538661624866e+00,1.717437493783446456e+00
1.083766244043344429e+00,1.510955104976992258e+00
5.438895709676127010e-01,1.356192577037660829e+00
1.404472805083554876e+00,1.247495470945630958e+00
1.253349501474826821e+00,1.633112476783662004e+00
1.191420954469791571e+00,1.728595693841846970e+00
1.635977937384962111e+00,1.490813939885313744e+00
5.552696341179728101e-01,1.556710827960878341e+00
1.197240186493251368e+00,1.468690448176892316e+00
2.764965679901686402e-01,1.570531366843787913e+00
4.983421757804571417e-01,1.417081410428969734e+00
1.117237165409602051e+00,1.543806833623582175e+00
3.711462553590124669e-01,1.491926031156406651e+00
1.259508369869398736e+00,1.680062224830627393e+00
1.261789961405051397e+00,1.652364337869695277e+00
6.814808982043079055e-01,1.573190594152102273e+00
1.155003461502153606e+00,1.624536983195032702e+00
5.413487657707016787e-01,1.519919246582695393e+00
1.296677443057337342e+00,1.658401652283362449e+00
9.452820978449553158e-01,1.524942926581292379e+00
1.053798364382692698e+00,1.259145355141509937e+00
1.333901162030584508e+00,1.451989417433394047e+00
7.496212472371043267e-01,1.518514023994478102e+00
7.777463446138586090e-01,1.472219182144773209e+00
1.475523038164743728e+00,1.407473671482430744e+00
5.635881512685043671e-01,1.563329276631726383e+00
1.091091418338574481e+00,1.235087233895110659e+00
1.035950282969660297e+00,1.524215173452793115e+00
1.162450707129510263e+00,1.368541753529669558e+00
6.682247468340454244e-01,1.400146377854694313e+00
1.057237463781476539e+00,1.558186043305857860e+00
1.133847030955280388e+00,1.545301512646789943e+00
5.572693690425093438e-01,1.520824769167623769e+00
7.543043305630120487e-01,1.561495709889183514e+00
1.232311936527429319e+00,1.518061887005495381e+00
9.563627196595008151e-01,1.517997908369326465e+00
7.454112035708151396e-01,1.516801730820800609e+00
1.007346867743450947e+00,1.597308436853780433e+00
8.729421900858872485e-01,1.564261764587822290e+00
6.134215253115353761e-01,1.562198994766427873e+00
1.078800551113357820e+00,1.464696803445110218e+00
1.241399923919623394e+00,1.524693355750059043e+00
9.701194678641869018e-01,1.487452709493725544e+00
1.058812006163454500e+00,1.577145837101330939e+00
8.597880455316380122e-01,1.505383482648039450e+00
8.705664602152202169e-01,1.661695702199729840e+00
1.146997327496552588e+00,1.255884605625979811e+00
3.288117875908246890e-01,1.388434107824527253e+00
9.256057783025456454e-01,1.363773409255465197e+00
1.107798000035852271e+00,1.661789143782865130e+00
1.165865506552268505e+00,1.555852300854578818e+00
7.830476777015500378e-01,1.547792884955541570e+00
5.181487994686690968e-01,1.573691563856004505e+00
1.028731902921030672e+00,1.450576763962388771e+00
7.523330047794101194e-01,1.652586302966470910e+00
1.308620739734753569e+00,1.784290459670782258e+00
1.448687474237132289e+00,1.443469613108534944e+00
1.372590329649957308e+00,1.616189789947076072e+00
1.024326124725097875e-01,1.619130406152037960e+00
1.195794350734820766e+00,1.602522206925524939e+00
6.189865000400124329e-01,1.700051409631819110e+00
1.130677239694990899e+00,1.028533496183867246e+00
8.540648297309433312e-01,1.456637582878309356e+00
1.277801440673577815e+00,1.548997596443267399e+00
1.248933238685130620e+00,9.521449081570274586e-01
4.608436487779133395e-01,1.616414019898543941e+00
1.131109799065850297e+00,1.567641576027452910e+00
9.129519421781340238e-01,1.391453768897418675e+00
1.110001832958954271e+00,1.456677985718204837e+00
1.121495080990820625e+00,1.621183640844426233e+00
1.155851859669759785e+00,1.405179844232308017e+00
1.229877781770762901e+00,1.155980740896631609e+00
5.169134531484644857e-01,1.533923477770999799e+00
1.233640614660040491e+00,9.795373264843441063e-01
1.224265601671588488e+00,1.361735862674577024e+00
1.010960398420383211e+00,1.082766513053922797e+00
4.816033274697440469e-01,1.314333586407843812e+00
8.000560957862500322e-01,1.595265562752310684e+00
1.045039086406436724e+00,1.435100459223559222e+00
7.987606972301857233e-01,1.471684508254356594e+00
8.468655140719235641e-01,1.435006803748148485e+00
8.300136507745996539e-01,1.483537715375154775e+00
6.392401302656637307e-01,1.574484454094588592e+00
8.144828511455675102e-01,1.631700796742828974e+00
1.252792857278528516e+00,1.537612516199827306e+00
4.478284703986056825e-01,1.675646777666179643e+00
1.345026842278247203e+00,1.596938853783252732e+00
4.692284244425287687e-01,1.614941316668979221e+00
9.731128943638698292e-01,1.513378344281281596e+00
8.889812909270125019e-01,1.612758599163595319e+00
7.103397494473606688e-01,1.450790966221804590e+00
1.154957773663639609e+00,1.637679109067024186e+00
1.266936309216715184e+00,1.602043993376407682e+00
1.183502504185968141e+00,1.430403198949210530e+00
5.415474809223161934e-01,1.608016855307341286e+00
7.910203094965815307e-01,1.527751248428708131e+00
3.374644471575654059e-01,1.627660023823672919e+00
8.335479858738712444e-01,1.622596554083403753e+00
7.233290825732171525e-01,1.587131813855089391e+00
1.171520197634257965e+00,1.467973650325177903e+00
1.290688811031855510e+00,1.229796274300977377e+00
3.485559244972062931e-01,1.646214547181858778e+00
8.921134951890300480e-01,1.466665133257157416e+00
9.100114165319248549e-01,1.480431864238169970e+00
6.640722148639148781e-01,1.518023419863680834e+00
1.305890978276290637e+00,1.732075604970899851e+00
7.749616167540207545e-01,1.522709791620417086e+00
8.000561718405069245e-01,1.308570912790338658e+00
1.013424598115066910e+00,1.322217966138766077e+00
9.658685898108585466e-01,1.596268943015217268e+00
1.275180801041232881e+00,1.207987792971870533e+00
9.461411020688010876e-01,1.402577289888661483e+00
8.167897594833378738e-01,1.472798430993411900e+00
1.136587981507116263e+00,1.729059607172452440e+00
1.249625440853036507e+00,1.648854361527583245e+00
1.014347919529354103e+00,1.544082010877577016e+00
1.157772452023304588e+00,1.600932956889395964e+00
1.145556204477056417e+00,9.097357813241466751e-01
1.310700459740929080e+00,1.604002507606660188e+00
1.217800421719672510e+00,1.577961353512635778e+00
1.118325148341411390e+00,1.639942719410860006e+00
9.243446993840449544e-01,1.494007895447116097e+00
1.126397068620948572e+00,1.735427196753767776e+00
1.076210420840362225e+00,8.602689302284435291e-01
9.377421300022809048e-01,1.523112649553368669e+00
9.899765352501557203e-01,1.440994226726187266e+00
1.414830195641475274e+00,1.519054537931207705e+00
7.146814916095984849e-01,1.566662102738511031e+00
1.452481592821356804e+00,1.785763879227892259e+00
1.106017036412791033e+00,1.492696452444913113e+00
1.316468602411004829e+00,1.374407977978719719e+00
1.057762917160261162e+00,1.347029967969516129e+00
9.743724541751518364e-01,1.548925518069728779e+00
1.626272194874001320e+00,1.668386896747535486e+00
1.537698547758840961e+00,1.369873805202096673e+00
9.947981120959606960e-01,1.521954383949349898e+00
1.044393446250866830e+00,1.404037169095712967e+00
1.508238554778030149e+00,1.675771934820700082e+00
1.119850392857468124e+00,1.387827604806306736e+00
1.271596600943496691e+00,1.497778839105145865e+00
2.489231445241321672e-01,1.628482328280858038e+00
9.379545130575923650e-01,1.468974350292033160e+00
5.004479133771660981e-01,1.380956895327387413e+00
8.025986025036837557e-01,1.494642814728708302e+00
1.056761134999373519e+00,1.618172023473045673e+00
1.144594949887719482e+00,1.143999517761113971e+00
1.188260436045270652e+00,1.601030839870329459e+00
7.211976320294727349e-01,1.655260245539370345e+00
6.725668974662448729e-01,1.598556886159405721e+00
1.004544667086991083e+00,9.087186416820154378e-01
1.111489719618030447e+00,1.660702151973378671e+00
1.020348382766157247e+00,1.606242132024889191e+00
7.291701182956089600e-01,1.616616938190590158e+00
1.291387625743485978e+00,1.214924994110838652e+00
9.104912045918522878e-01,1.422545759644172181e+00
9.802732604546298134e-01,1.402585464947873728e+00
1.008486845913621144e+00,1.530920724884694106e+00
1.360170824976828952e+00,1.498142699626735741e+00
4.066443245376615834e-01,1.631804578653828885e+00
6.631797133495118679e-01,1.386549678555767162e+00
7.238941818854778276e-01,1.619342591966515421e+00
7.003168579664315052e-01,1.710079783642851625e+00
1.282983611381849576e+00,9.520303804929225455e-01
1.026003988344792450e+00,1.532392218082743174e+00
1.067375754490114570e+00,1.482806382775341936e+00
1.324501124441068933e+00,1.101807051413638217e+00
1.147458591635684755e+00,1.597716515664066250e+00
8.852032784703337542e-01,1.644122889026946810e+00
1.055168828498904698e+00,1.513495601147097913e+00
1.001469703508085063e+00,1.680900717416899059e+00
7.921686896049280335e-01,1.282811300014980338e+00
9.310059271430282113e-01,1.356151476731328298e+00
9.074642390212240839e-01,1.480516513698672654e+00
7.376881323142508995e-01,1.404105878284992448e+00
1.045908496873210192e+00,1.523028418218448587e+00
1.204798872336588333e+00,1.526571492350768056e+00
1.120341054274232473e+00,1.651413442016919308e+00
1.165309204476230764e+00,9.786290745989746354e-01
9.092896352309142172e-01,1.617516714911589881e+00
5.529964030207024095e-01,1.383809453586225979e+00
1.310868048157950216e+00,1.587532029056850202e+00
3.949602543764103024e-01,1.415651496822157185e+00
9.470469793686683291e-01,1.420985647268033558e+00
1.603066249109334152e+00,1.614247076009861059e+00
8.268930737731071678e-01,1.623750594322974639e+00
1.167985001494983077e+00,1.157968122526608523e+00
9.120410806966563477e-01,1.596845913365833036e+00
1.640463747121271076e+00,1.529135164767224220e+00
3.835483757358379431e-01,1.494973801095053068e+00
1.137090372020550966e+00,1.503118351890243121e+00
1.027338876049203265e+00,1.272823516965355228e+00
1.288889146032521138e+00,1.772922024656973461e+00
1.058937531260172316e+00,1.514281821273237183e+00
9.820490223522074791e-01,1.548666710172769800e+00
1.061186949964644466e+00,1.629585675733705497e+00
1.233461007618307903e+00,1.596542664333158168e+00
6.688585509464290979e-01,1.491109666926869526e+00
1.046602317048058728e+00,1.365602855550405392e+00
8.490287743790855268e-01,1.624350235848866619e+00
1.030581275991225176e+00,1.623086317242476984e+00
1.065241546479890999e+00,1.646498754136465070e+00
4.100974201921617213e-01,1.574457946706811162e+00
1.116273528447947472e+00,1.152681999215333430e+00
7.072530101574590056e-01,1.573317748734722299e+00
6.095657448866894645e-01,1.539134185802452315e+00
1.046555626971659381e+00,1.450118460380906971e+00
9.030992750370786526e-01,1.426880325884865686e+00
1.122968144135931157e+00,9.742101641809054469e-01
9.548171723014342582e-01,1.110149512833832119e+00
1.078325192883261563e+00,1.390020246017509953e+00
1.133993315311935701e+00,1.544629773907030712e+00
6.380749650620812785e-01,1.539947273089468993e+00
1.159338276060797979e+00,9.509969193467496806e-01
6.883050046693997004e-01,1.541079420895338892e+00
1.088308874615699695e+00,1.677245197900731677e+00
1.033418393911364808e+00,1.616297852399653623e+00
1.144678719162497860e+00,1.658873452851402197e+00
9.803805049741739497e-01,1.570095622281005410e+00
6.876000434093333391e-01,1.739232946195075291e+00
1.468083720646423895e+00,1.385951262507425730e+00
8.706815935605030088e-01,1.432875374135486490e+00
7.300069218756314315e-01,1.538119470433081837e+00
1.138384358654149553e+00,1.213417910037556391e+00
8.363235059773205249e-01,1.457155853234137544e+00
1.179137081417897859e+00,1.661779378272817187e+00
1.068830359589177714e+00,1.628835849748889730e+00
1.680260227102587045e+00,1.695860950338928141e+00
9.339066414719618958e-01,1.370004563031786970e+00
1.060031374392243597e+00,1.510026343389193393e+00
9.613781685018549794e-01,1.526064288274238123e+00
1.368865611153253559e+00,1.547059821915669930e+00
4.265099381899204456e-01,1.517244223307977036e+00
1.415392972134915883e+00,1.577445011053140611e+00
7.704660056872522089e-01,1.685869373255406201e+00
1.038893113738284857e+00,6.322288731502422321e-01
5.777912474645497953e-01,1.612269729033750210e+00
1.215599681287123701e+00,1.604607178255913258e+00
9.307121865297498520e-01,1.530349541145847203e+00
1.046950170634199484e+00,1.613113037616536571e+00
7.625921930414548688e-01,1.734416260703058210e+00
6.790577518002121060e-01,1.484462552850293937e+00
9.241076806850959668e-01,1.447408955800489450e+00
4.649401760620204827e-01,1.542926116759974819e+00
1.395956507158106819e+00,1.534531863467515134e+00
1.093687601432365986e+00,1.524422315423041407e+00
5.471144855246001804e-01,1.511420177682285981e+00
9.755116035157552767e-01,1.656950834403600359e+00
1.067890185999723407e+00,1.592209514720666075e+00
7.573036058391252601e-01,1.589608049599802175e+00
1.267408062057314933e+00,1.627678336698611838e+00
1.152428923747010669e+00,1.546246372991659124e+00
1.251215346607096990e+00,1.743202538854871753e+00
1.095003275942111998e+00,1.574508431747266624e+00
1.316832024786741329e+00,1.627092077798627301e+00
2.671577721076651701e-01,1.678087529074685946e+00
9.177456502853326148e-01,1.582841697320100049e+00
1.411448205372779041e+00,1.663775913271928308e+00
6.591039431914319513e-01,1.571234391416598708e+00
9.613534738637589117e-01,1.331940215125360094e+00
1.366869364226394712e+00,1.541555751395015106e+00
6.865225648892437915e-01,1.567265661097477780e+00
1.151663799510559860e+00,1.584604156475963199e+00
1.308161860116161979e+00,1.720979292098634206e+00
1.389478361999185507e+00,1.629477176788540760e+00
1.220090573976662096e+00,1.654273995505689987e+00
7.982980388396013760e-01,1.454064846117804066e+00
7.465812009725878440e-01,1.338037001608110899e+00
1.318936792739277442e+00,1.479798014622758506e+00
1.230747624184196143e+00,1.469866881446239004e+00
9.584691571967401957e-01,1.156699137111398601e+00
9.465804686254603029e-01,1.595028222269990970e+00
6.097503529400978284e-01,1.556546053452290579e+00
8.018417203046029895e-01,1.429609811542727149e+00
8.640245797786213489e-01,1.696059906512076276e+00
1.162411973360500950e+00,1.029467062200691396e+00
8.897235399280112311e-01,1.762933780754632807e+00
9.867429420330205980e-01,8.081233390717659226e-01
1.033715115482141567e+00,1.471320349038255149e+00
1.029335828221821014e+00,1.587170026590874361e+00
1.246710912992272435e+00,1.759589750625420779e+00
1.483261479344087252e+00,1.660955338193372599e+00
1.497393914254541603e+00,1.722721193507928072e+00
7.166694501768265946e-01,1.553584271229163205e+00
1.166158176471707275e+00,1.500492069293337005e+00
1.074702194283995604e+00,1.505237693237267971e+00
1.395970718817183931e+00,1.617818653504304205e+00
1.173558452443378419e+00,1.649849431684876411e+00
8.996878271393383697e-01,1.411831040247262026e+00
1.208927496332629525e+00,1.474697085365296978e+00
1.371229843625854761e+00,1.669301174744298510e+00
7.901020254009568644e-01,1.509557590349110745e+00
7.893112949711880155e-01,1.491004227592600984e+00
6.928658281500069682e-01,1.431302223864358458e+00
1.236405597089062613e+00,1.787347699122726397e+00
9.824195845525125481e-01,1.443367453555490565e+00
1.339810041540226093e+00,1.376321302197662799e+00
4.556430981467269881e-01,1.539230349985063695e+00
1.210592910866253646e+00,1.367628045615418175e+00
1.011136498236472558e+00,1.482338244587862119e+00
1.010430822464029710e+00,1.535207748542126716e+00
9.184019269346227476e-01,1.562737035255270523e+00
1.376213838199927375e+00,1.368968627356963452e+00
1.324723634517022353e+00,1.652703521603263059e+00
1.182097149539250713e+00,1.624323040046001809e+00
7.452508115360272356e-01,1.373584319216887506e+00
1.260540007827843478e+00,1.663508202105103528e+00
6.815287478471234728e-01,1.463810461497322413e+00
1.124224087428147723e+00,1.434757261709295184e+00
9.957488567364607412e-01,1.352944152782478815e+00
6.736227724015048102e-01,1.467308105795598783e+00
3.974236892766018769e-01,1.609220680931446212e+00
9.931051359035859560e-01,1.667312333810628600e+00
4.114571242064247736e-01,1.628264124624096532e+00
1.039312510981844406e+00,1.691841730826690648e+00
8.398395229458824884e-01,1.627178783477005952e+00
1.318864045716638733e+00,1.623936272661128610e+00
9.720885864387988073e-01,1.500605579442936932e+00
8.856670200738870902e-01,1.676086590396761444e+00
1.307466855477847911e+00,1.564380948828879347e+00
2.939836247946605585e-01,1.481753434026564564e+00
1.298381468204752087e+00,1.594178872031830174e+00
1.412321408787054811e+00,1.662728953867388837e+00
1.229067910866394442e+00,1.269038878147960014e+00
9.528539864161372774e-01,1.602444666555254305e+00
1.056927934440976546e+00,1.494198662687456380e+00
4.643322946636250226e-01,1.561196924095779037e+00
1.015897272602753088e+00,1.415710418102582580e+00
1.276885566261477756e+00,1.673104230622161515e+00
1.217625913213370437e+00,1.582579781590707002e+00
1.218147740411120283e+00,1.315161371783963196e+00
6.598098722466934074e-01,1.537857058724458215e+00
5.507748012991638964e-01,1.556805002214773470e+00
9.017736155245714702e-01,1.219133411526272859e+00
4.967270433039099875e-01,1.632789125291206345e+00
5.120646535954982426e-01,1.622105741694625625e+00
9.781418345801853320e-01,1.433832809701532263e+00
1.085823558611060058e+00,1.433071605237268065e+00
9.957495505726514651e-01,1.374566037350357206e+00
9.113497617036921961e-01,1.479981986565115148e+00
1.206585725445525448e+00,1.536514824416863156e+00
1.174922749007867528e+00,1.386339321697728666e+00
1.154273021442700831e+00,9.798572685137596494e-01
1.111896284868860052e+00,1.508273932853985144e+00
5.100943251552777502e-01,1.511145399335207751e+00
2.917674296531848066e-01,1.443540462990897444e+00
8.690068850764107733e-01,1.585451433614280203e+00
8.109890471323601968e-01,1.485113332199756053e+00
6.715309746481226139e-01,1.627664792574891717e+00
9.203190846126764191e-01,1.446059602103823005e+00
6.965148320246485891e-01,1.335537389496544991e+00
7.498275462296349891e-01,1.427056633799489216e+00
6.108482783396903537e-01,1.666200504889877365e+00
9.761162898963842149e-01,1.730191299552799711e+00
7.569287034221358068e-01,1.431270275508970347e+00
1.057816618888944848e+00,1.573409604248576787e+00
1.175881220750800482e+00,1.410836347077785158e+00
9.526117514658699603e-01,1.501385853856364472e+00
1.126252689724235756e+00,1.537356284381976801e+00
1.245719864994940584e+00,1.515246085364776230e+00
1.307080802281513465e+00,1.575982243463402988e+00
1.249228028497875620e+00,1.572498350284519786e+00
5.396418113073595535e-01,1.766730520866318432e+00
6.890203032180793885e-01,1.601586220085917001e+00
8.019001652549476722e-01,1.557435273332923087e+00
5.594668432153726556e-01,1.402204139841336961e+00
1.234487654121509070e+00,1.677014021114386244e+00
7.932608578984802206e-01,1.622421169375573680e+00
1.151956336704945016e+00,1.643893355476586660e+00
7.296086002946408078e-01,1.675842113306716064e+00
7.111049172026578935e-01,1.541301238282628328e+00
3.401646378483921263e-01,1.441723605177786638e+00
1.209570633518327387e+00,1.507994622363076687e+00
1.256451305144044683e+00,1.561009531970150688e+00
8.982303775792302991e-01,1.665025728775227254e+00
9.350673683084103072e-01,1.630782140295618410e+00
1.146149492974928075e+00,1.531976779832052493e+00
8.171672400964697935e-01,1.550745020094540294e+00
3.647274474973379865e-01,1.547462212038891671e+00
1.092064315824166743e+00,1.661112344050369671e+00
8.280729650255140850e-01,1.412200430041737231e+00
6.514093896701884656e-01,1.511884477198164323e+00
8.411288151955329528e-01,1.598307024896028938e+00
5.609187740219078178e-01,1.543818568806896163e+00
4.205878624386784059e-01,1.466691368258023598e+00
9.407897501203429380e-01,1.533439818422220879e+00
4.025241867004718532e-01,1.551921757408770253e+00
1.076306403258206368e+00,1.582296422779281064e+00
6.632824625080372405e-01,1.691227846837012549e+00
1.149776878829646520e+00,1.311460100848602206e+00
7.068831159674856535e-01,1.514246807979713560e+00
8.456312179340810253e-01,1.373605173911192301e+00
1.171238037866644710e+00,1.577557133947533607e+00
9.841407901177381401e-01,1.371153512490677961e+00
1.345640758851082586e+00,1.513751485932753882e+00
1.211071650049341031e+00,1.402999492416620253e+00
5.044948508825487510e-01,1.658136983865481362e+00
9.379770236489796131e-01,1.534287744534170050e+00
1.122370206048765473e+00,1.516372635855070650e+00
1.204756038045116329e+00,1.375430358044847923e+00
7.799891854900259380e-01,1.565629047976927035e+00
6.460107357749184098e-01,1.449597460777032554e+00
5.914401747054811587e-01,1.563991846370148542e+00
1.449404673885769768e+00,1.594234320495317547e+00
1.041253375749910060e+00,1.475793393641087414e+00
7.353610479152831170e-01,1.572886472155835325e+00
1.543971700108344614e+00,1.541930070386736906e+00
1.508466136620109754e+00,1.725982356810749296e+00
1.347026631878146530e+00,1.588282884339941692e+00
9.527220090802052122e-01,1.594665337094895774e+00
1.047243996083920159e+00,1.155092225496205716e+00
6.140657611251726378e-01,1.272093250714223744e+00
1.189018013520552586e+00,1.580519252407653896e+00
7.269921997390719204e-01,1.574374347379813965e+00
2.931025851859179188e-01,1.334487603796605359e+00
1.146440348369214934e+00,1.515197468799451386e+00
9.595451489110407017e-01,1.348002721153581218e+00
1.225550596859360075e+00,1.550923071354728178e+00
8.298036733758529238e-01,1.517592278158775621e+00
1.196148985843375812e+00,1.717680469476190241e+00
1.294205104330883538e+00,1.539747328126448433e+00
1.221137781622001706e+00,1.622357726082167551e+00
9.385072949163936196e-01,1.692649196310577642e+00
1.110423137130733595e+00,1.620258731550590303e+00
1.040646458016122322e+00,1.606157036473999655e+00
1.187888957345450525e+00,1.276687443345513540e+00
1.693651357839709881e+00,1.452914951092007856e+00
7.899821462702180108e-01,1.553138082707242074e+00
8.274652100722850179e-01,1.608535536540187882e+00
2.328482687646440674e-01,1.529657754355050914e+00
6.267552259132632697e-01,1.595162457590134863e+00
1.739758695598417226e+00,1.756292752030452764e+00
1.308982822510604160e+00,1.599959321033129767e+00
7.179520197668021186e-01,1.597764911154566647e+00
1.319386943848458227e+00,1.588597678800564683e+00
1.260267846615829468e+00,1.478362414986610585e+00
1.111667430373745713e+00,1.589077347515632566e+00
9.497715189800525204e-01,1.632911103223086524e+00
9.596369920757156224e-01,1.596739825585087091e+00
1.096731587713954514e+00,1.698639641661785937e+00
1.298892507752575698e+00,1.486403373752840595e+00
1.279128958445169939e+00,1.668560596201070334e+00
1.166256973531332397e+00,1.462418093700352140e+00
6.127297780470395416e-01,1.415665231727138096e+00
4.616862174985274514e-01,1.583571848775356949e+00
9.841611078724498141e-01,1.323015728096987420e+00
6.777437599379233513e-01,1.462695756261722435e+00
1.376123460375057173e+00,1.501865654524871863e+00
1.238779847387893485e+00,1.363563350326492563e+00
9.907667136640898597e-01,1.585979954644416656e+00
7.550293775360229498e-01,1.576281290575983984e+00
1.086485219673889002e+00,1.440945820278984435e+00
1.009313917695681573e+00,1.583927124326783620e+00
1.706945199285280879e+00,1.561872659696469823e+00
1.325220557380683228e+00,1.583144306775851495e+00
1.287615943527488982e+00,1.605175781096422449e+00
3.742532524082169965e-01,1.511001322378350054e+00
9.166893951754783165e-01,1.697204110951609612e+00
9.875508810253424974e-01,1.478153007136688846e+00
7.603356886080465671e-01,1.466387961008337237e+00
8.639493917793731326e-01,1.452487998808015712e+00
1.580509801567713257e+00,1.609139464912530126e+00
7.456397704430072215e-01,1.368789563767490280e+00


==> Data2/muhatmb12.dat <==
# arm1,arm2
1.956495249229821265e-01,6.378712935484112112e-01
3.216601568339802486e-01,6.107247059371055942e-01
9.490858672064465817e-02,5.564922020630546085e-01
9.394452271870067095e-02,5.781697386164009744e-01
9.918548259374854181e-02,6.329419263964157771e-01
3.142038577305571456e-01,6.167958757988494245e-01
4.353255825781514599e-01,5.549623435482586853e-01
1.001597179145266303e-01,6.242419004969419483e-01
2.016407783265676268e-01,6.360491501815177529e-01
3.190998251675201680e-01,5.548626049191356380e-01
1.000094248627790561e-01,6.319006690737367649e-01
2.034571084367808314e-01,6.051216675014973179e-01
9.777824068005284974e-02,5.540549591872900859e-01
3.156473057849216168e-01,5.975338757627004505e-01
1.008344516758671733e-01,5.124528120176843338e-01
2.083122484305172661e-01,6.019121165599896628e-01
4.258754095391578121e-01,6.478644182057541334e-01
2.082339336683325104e-01,5.943613077313343318e-01
5.338266425036299889e-01,6.325357370642431531e-01
2.071781566199625002e-01,5.753250039708879271e-01
4.150472266033674584e-01,6.755441549789327205e-01
2.111376933480840212e-01,6.070030122886953539e-01
4.166727189598840586e-01,6.902373887327926116e-01
9.809972232734766318e-02,6.110665987325211157e-01
2.055423686302986219e-01,6.931664209027196266e-01
5.400327656796074516e-01,6.472072013379103206e-01
9.774647438293994350e-02,5.474218776440189504e-01
4.239291754606862028e-01,6.608724353639975346e-01
3.126326085060383009e-01,6.462438581491252165e-01
3.061615098018170000e-01,6.542777980944286531e-01
5.345757536097646145e-01,7.212738647133248859e-01
2.098668191440413167e-01,5.620645249682271194e-01
4.131501242435127730e-01,6.839280594121350809e-01
3.180810984086415716e-01,6.440053504195469847e-01
9.960688646111365285e-02,6.123531114648886886e-01
5.251735823247918322e-01,6.690289408681192596e-01
4.211164458199388450e-01,6.912184422253978555e-01
3.249518433217622460e-01,5.261711808790483502e-01
3.208092431109615394e-01,5.968951109256994680e-01
3.092505094247677278e-01,6.400964397697506136e-01
4.198834705699883152e-01,6.741011559486970173e-01
2.797972409785942638e-01,4.319855063659090999e-01
3.080498002421566683e-01,6.239336446893082311e-01
3.166974585484523264e-01,5.934889417849117388e-01
5.420752354931894779e-01,5.617500008243180298e-01
3.113243017010175473e-01,6.666676908502218168e-01
3.735283017837903730e-01,5.326105415479143179e-01
3.261286582632174080e-01,1.082177443013894180e-01
3.170055115022583636e-01,5.256792730362780386e-01
3.017945330075944566e-01,7.056683642140484380e-01
2.004037385898719548e-01,6.039442265112617836e-01
3.172628028234130149e-01,5.403161577271462512e-01
2.986076992278258735e-01,6.316094319510533461e-01
4.291148469268608046e-01,6.553586861553092335e-01
3.061688868250926898e-01,6.828335197372118470e-01
7.285294085627045391e-01,6.732325183983695061e-01
3.217369266337932743e-01,5.549368381940453787e-01
5.299928945205667485e-01,6.741357912041946454e-01
3.210405692915480058e-01,5.869446370382543909e-01
2.020850375042178293e-01,5.993219636273880990e-01
5.365854953344273426e-01,5.523767699744712711e-01
5.366040007464445427e-01,6.476234706410068931e-01
2.051893450223600535e-01,6.267805559950435645e-01
1.990137020742951679e-01,6.569524468543297413e-01
2.075931746401059597e-01,5.571087657112001601e-01
3.630791612154616876e-01,3.388098652582398063e-01
2.028592279855840341e-01,6.252474578317952503e-01
5.348132700354468749e-01,6.029550249749724422e-01
1.012551779352870718e-01,6.537472318430747054e-01
2.070807599357583628e-01,5.642226926563426170e-01
4.351109644884221250e-01,5.709954467669176026e-01
2.079809180425080117e-01,5.748480296248961174e-01
2.124361066455462133e-01,5.523346768862842371e-01
3.245691675272430743e-01,5.752447330819201454e-01
1.014198490685601639e-01,6.447878900894884469e-01
2.026527527343916502e-01,5.920874454382158980e-01
1.073682123397651789e-01,5.283050280509389296e-01
4.185630412683556401e-01,6.628174054427559136e-01
3.035804550468390040e-01,6.279057123334459423e-01
3.044894671351802140e-01,3.376355284350034958e-01
3.134729496270465265e-01,6.878869846629486196e-01
3.056747827683031771e-01,6.935565140373627369e-01
1.981865152466997793e-01,5.964863019916747389e-01
5.384457724860354233e-01,6.234054220773788124e-01
4.179304403524468636e-01,6.732857340162521353e-01
5.306097835992855671e-01,6.663157132229736712e-01
2.077713369295355328e-01,4.869057189310820877e-01
3.194562465677167618e-01,6.042081034825801389e-01
3.054543701936426325e-01,6.147194790828446331e-01
3.087360840618708635e-01,6.567879708929280635e-01
3.102098686159253660e-01,6.464868443083923166e-01
5.318653214244678518e-01,6.056253654150405286e-01
3.056648243928554720e-01,6.930354645681672254e-01
2.048491849543551402e-01,6.040556887850906387e-01
3.197757096538185739e-01,6.447266973931994327e-01
3.077279792587293561e-01,6.354283430516133313e-01
2.035286239257604324e-01,5.936866315146730466e-01
1.990427366985052515e-01,6.147136656257049525e-01
2.037906987754104227e-01,5.737189666816160383e-01
1.048092189506397293e-01,6.420656689961086183e-01
0.000000000000000000e+00,6.340423084086995731e-01
2.066436171637317520e-01,6.595713385090974379e-01
3.035746456146333205e-01,6.625102406791325560e-01
2.015054780510578403e-01,6.360765144130388071e-01
2.034678046008030206e-01,6.165843292315130730e-01
4.247966813491040328e-01,6.327245222585644591e-01
3.465228994153676800e-01,5.277435143791824324e-01
4.271818818419016450e-01,6.469938577214507935e-01
4.059579082624293900e-01,3.268743113407712730e-01
3.463280635643132821e-01,5.242958585697146123e-01
3.008060582067837441e-01,6.530161407625137970e-01
3.688563811786469415e-01,4.371524201479329852e-01
2.081096565642187868e-01,6.285656841569654540e-01
2.082587427573315830e-01,6.172147044709779262e-01
1.023698471349707845e-01,5.339951605458734818e-01
3.693560169051458564e-01,3.357114229121319626e-01
3.102733375457595311e-01,6.856498464958732386e-01
3.160147538701922332e-01,5.535288078595252959e-01
1.006115101476411228e-01,6.555531259511585551e-01
5.402923072044647501e-01,5.520182659242462986e-01
3.078348172309868791e-01,7.382513214044348349e-01
9.711834298257231157e-02,6.782260956886754233e-01
2.034380146618703922e-01,6.059055554307239966e-01
4.238710537979157311e-01,6.732918415569727477e-01
3.148202263566950987e-01,5.865115306128004802e-01
1.992528157696337177e-01,6.485561491298322823e-01
3.172823868102496725e-01,5.721927225986467302e-01
3.706849838584641565e-01,3.312194817930103619e-01
3.168288401689906553e-01,5.737489702426822324e-01
2.105239525909309295e-01,6.365478778724478204e-01
4.214880103117904508e-01,6.264345864590284974e-01
4.323603394727664195e-01,5.528843755764926149e-01
2.010846167708116028e-01,6.711423347563526542e-01
4.275312177602623165e-01,6.211678173978969486e-01
2.071374426414875070e-01,6.291802092185074802e-01
3.140098716250825928e-01,6.137282416056023537e-01
1.007445823498917814e-01,6.663155361466913673e-01
3.669741589411026905e-01,4.348116659016345031e-01
3.186366833967622658e-01,6.093011587768663029e-01
3.256250949344541845e-01,5.238889872798946357e-01
3.179345378841261227e-01,5.426353302794827416e-01
2.021215582535649813e-01,6.906799642575439657e-01
3.621130592805743564e-01,5.306459606944710083e-01
2.061523337894790031e-01,5.770381100071400038e-01
3.164085454407014608e-01,5.558040697968045230e-01
1.021614202757059192e-01,5.241658978818050096e-01
4.300031357670345833e-01,6.187858039302285285e-01
9.785317525964210006e-02,5.707919516292595530e-01
4.112689661505997130e-01,6.914195666770608373e-01
0.000000000000000000e+00,6.875279812592783868e-01
4.259034340471822833e-01,6.738248215250658424e-01
3.073809324101020035e-01,4.380377362416690290e-01
3.173402055326312587e-01,5.465590933436701437e-01
2.017755827753853204e-01,6.056018844092149189e-01
4.249478947289678787e-01,6.266032733196023052e-01
3.065787679211506855e-01,6.447983824641458916e-01
2.013431593686451360e-01,6.228595483716862224e-01
3.042363248199303483e-01,6.369286287160395021e-01
3.421855281289991058e-01,2.243287394213554220e-01
2.002896872063125444e-01,5.892747587659050712e-01
2.031950915730304508e-01,6.494605090057319341e-01
1.983043318895259532e-01,5.946321134605712100e-01
2.040461337198729852e-01,5.734720328477491691e-01
3.343630722172272196e-01,4.370358522232604126e-01
3.136665945337928085e-01,5.240999468887328483e-01
4.228745519710386258e-01,6.525460906099941338e-01
2.051283729412620160e-01,5.925632126565426594e-01
3.103319278490018762e-01,6.951899010766575682e-01
0.000000000000000000e+00,4.787069947463191699e-01
2.010726379154297305e-01,6.696283106342383329e-01
4.268106004660539021e-01,5.907845965025146917e-01
3.196275315134638473e-01,5.376249985130736597e-01
3.170456022665608664e-01,5.820701437166313497e-01
6.380306842952779833e-01,6.496790096612680143e-01
1.093797833135383979e-01,6.997481700565545415e-01
3.106646359252187017e-01,6.139926222648827148e-01
1.018180477805675083e-01,5.693120817991274007e-01
2.877395588248064517e-01,6.117234335347572216e-01
9.853314048519962176e-02,6.442578005707053634e-01
5.359913632788827487e-01,6.048277707647553569e-01
1.998501887071907068e-01,6.600582695474906947e-01
5.297370795666273002e-01,6.647584967020080393e-01
3.513995736308831996e-01,3.362390528790094590e-01
3.145099607390116625e-01,5.886132411130517994e-01
6.398314168946316327e-01,6.380685064900891712e-01
4.119336213490005227e-01,7.087427134035592102e-01
2.054609396273184285e-01,5.266757358070152106e-01
3.630644774970557820e-01,7.079059430810938913e-01
4.212416703251703476e-01,6.643288390103084806e-01
3.517880271163092432e-01,6.204354614268513535e-01
4.284606329585335938e-01,6.060598023223490172e-01
6.417783571013059296e-01,6.634702894463010425e-01
3.090954311044080138e-01,6.668656121684785054e-01
9.645872774365260582e-02,5.342680386554540251e-01
3.166924933889478933e-01,5.875335370152825476e-01
3.052157118343782338e-01,6.232390138121003398e-01
3.093827847735760583e-01,6.039609776566554622e-01
0.000000000000000000e+00,7.103396936387139649e-01
3.118999858182736062e-01,5.945177967231890515e-01
2.057491421028777578e-01,5.448479857305181806e-01
3.108283024700927988e-01,5.938966629908354333e-01
4.222812218983619248e-01,6.639330999421422241e-01
9.904668654580195408e-02,5.808039740998616196e-01
3.048621207924235299e-01,6.638959384379741202e-01
4.139813527336546617e-01,3.410697840063527386e-01
3.160794252774253299e-01,6.033656001801620539e-01
3.101061928126606637e-01,6.920941190219275230e-01
3.108732151064665938e-01,6.535027666487297493e-01
1.012335262315255946e-01,5.467545271059764955e-01
2.054536278344153977e-01,5.748173744584585965e-01
2.102281545416452013e-01,5.456896629449650149e-01
4.335432346965740757e-01,5.765156135957520966e-01
2.807635062730688968e-01,4.364010196164399558e-01
3.231614258727019684e-01,6.042934013891965161e-01
4.299506306990574789e-01,5.916091949277419992e-01
3.114145668611632556e-01,5.871139106662651708e-01
4.264835417174139831e-01,5.854553059315753538e-01
3.121919496054753052e-01,6.180277208982621895e-01
6.369794373299302315e-01,6.208828739645632089e-01
4.286234743149952564e-01,7.007073592535736362e-01
9.958230426699703208e-02,5.257254092613672380e-01
5.361315715527787962e-01,6.452736296369976365e-01
4.190349881732347015e-01,6.155136716572991995e-01
3.275034337749833657e-01,5.825521353309717210e-01
9.877260992732295186e-02,5.678789300922849614e-01
1.058893175504271866e-01,5.701425931326901120e-01
2.016838935899413765e-01,6.478680936289834547e-01
1.038716006254567920e-01,6.772266026652631332e-01
4.244675764534042162e-01,6.566885078195673353e-01
1.948937665600069813e-01,6.578716782485565240e-01
1.020037873624134867e-01,6.346222628148470157e-01
3.065536948677246576e-01,6.428784892209776780e-01
4.328688693255710596e-01,6.075335052698862537e-01
9.809845120948518238e-02,6.219370334191303140e-01
2.095853211814938666e-01,6.251893128189842663e-01
3.150841459717130255e-01,5.943034379181822979e-01
3.093834450283683979e-01,6.758886847306233570e-01
2.050459153782220878e-01,5.748753790716262246e-01
4.203127088357977437e-01,6.269123111031233986e-01
3.185225748553663916e-01,5.427068369900651668e-01
2.026597976231918896e-01,6.269679480851261255e-01
1.992891220707850852e-01,7.784992790413624020e-01
3.086586915590834868e-01,6.246439772484986275e-01
5.363989568686504672e-01,6.420843219897304222e-01
3.133893586210540483e-01,6.246064692077488711e-01
2.042503510573751846e-01,6.033751595180898430e-01
4.171082356724162832e-01,6.601924849791703798e-01
4.258152259857799771e-01,6.353396360162811840e-01
2.039963648131929708e-01,6.393135991334232271e-01
9.620998585000616055e-02,6.335417288951560311e-01
3.060533973942890507e-01,6.812354012952647198e-01
1.009009550395524035e-01,5.895895592029806176e-01
3.066472830012930695e-01,6.571668914119789262e-01
0.000000000000000000e+00,5.357900078508236463e-01
2.035079143578064631e-01,6.144426673523375459e-01
1.003287795073910388e-01,5.465983906101247181e-01
5.330900939192853016e-01,6.433488708172681037e-01
3.204752432248245131e-01,5.447626171368802339e-01
4.229126793272036666e-01,6.594295061655999213e-01
3.054561975005000152e-01,6.370932240159319360e-01
4.134437237959975309e-01,7.352274778483275375e-01
2.063789402139113438e-01,5.952714597624619852e-01
3.116424484231043457e-01,6.051779805227811559e-01
2.067669232748443886e-01,6.761107595670575732e-01
0.000000000000000000e+00,5.307592924507072984e-01
2.098669642769583343e-01,5.973168159826250934e-01
5.348528310171132283e-01,6.267828278809838283e-01
3.946452458166769817e-01,8.054704792838387473e-01
4.262599467433597633e-01,6.127069941468853420e-01
3.234519512108803840e-01,5.662348813783297796e-01
2.938258233829357247e-01,3.330985380532578977e-01
2.076510265176569059e-01,5.434563342577124478e-01
2.025658257083410851e-01,5.744171516493843388e-01
3.110859876714895389e-01,6.572108663329677691e-01
2.003831557843574473e-01,6.488280727405870696e-01
3.693929004572429342e-01,3.344564918891598237e-01
3.160560383371861515e-01,5.998105324543643313e-01
3.096462829337757183e-01,6.259241678495467420e-01
3.084154362609148881e-01,6.347983645075515602e-01
4.317683522408040653e-01,6.041075766211463360e-01
2.002825507423592333e-01,7.005022452551940004e-01
3.126234264677692498e-01,6.150785570248795686e-01
4.244950383032274899e-01,6.342098092929533415e-01
3.215682531589422744e-01,5.283667840225845236e-01
3.675905659126854075e-01,4.417646563817383965e-01
2.041269377688155473e-01,5.958269988004613049e-01
3.108337046467077314e-01,6.209946387942765211e-01
2.020883107468694484e-01,5.970655133900768519e-01
1.048429324037778165e-01,5.345612845479762454e-01
4.244544714923255690e-01,6.356423225483270878e-01
6.404127592823081194e-01,6.699471778144585610e-01
6.345170682855214572e-01,6.291723890211593506e-01
4.266592943444125763e-01,6.175366825367134549e-01
3.127835693358136937e-01,6.134689828192235739e-01
2.050116028360471632e-01,6.318551067705694413e-01
3.039273429301979079e-01,4.387195445211042322e-01
4.203302726308358328e-01,6.107502001765634514e-01
5.317651366783582301e-01,6.751437029853477600e-01
1.008893406965595263e-01,5.570875715894140212e-01
3.243295122738643066e-01,5.125823852455300145e-01
3.131643300265505858e-01,6.627256421708151990e-01
3.380409545334629451e-01,5.283817537864801128e-01
1.981526466455906244e-01,5.613581747480076434e-01
5.271029488971284982e-01,6.950051575369859957e-01
4.162511734526821439e-01,7.029572563878623281e-01
3.148924422871056117e-01,6.068980409952731137e-01
3.124912569605362567e-01,6.485842309197006328e-01
2.947049429886069993e-01,5.240633060387260844e-01
5.329002210722240118e-01,6.551058910259652812e-01
1.999660577965821917e-01,6.563230080013523482e-01
3.566966508189081120e-01,4.369678581491980851e-01
3.048890821146794661e-01,6.771056017500316493e-01
5.325797093922239878e-01,6.490961499759341224e-01
3.145118167850073365e-01,5.776051558782488993e-01
3.161997077068159356e-01,5.807582779544168128e-01
2.045361754573611079e-01,6.256139928014212703e-01
9.988010419060530665e-02,5.634494450858880121e-01
2.023359584006199918e-01,5.944402249641010938e-01
1.992997070595865228e-01,6.477805441749349136e-01
4.265153595400599240e-01,6.097167776590284305e-01
3.133164162457885427e-01,5.956133179013166634e-01
4.276089736366300298e-01,6.455654424847809825e-01
4.271459845988228587e-01,6.246241836547938853e-01
3.052291927972685670e-01,6.888500841432666499e-01
4.205700043796167242e-01,6.807584258436116809e-01
3.160755048187913752e-01,6.359180100783661249e-01
3.149126288711247557e-01,6.319036489890801356e-01
2.069556455492608804e-01,5.498608911601499116e-01
1.970123371815057089e-01,6.389716922105110886e-01
9.263262427220830819e-02,5.117709715632424716e-01
1.971020538082889073e-01,5.855242696110961598e-01
9.924942549547464965e-02,6.127480941692230454e-01
5.355751815870225530e-01,6.321289759203493341e-01
5.433753837409152077e-01,6.110898647460956123e-01
4.302386406736624647e-01,6.219776717354954521e-01
3.125557118578146110e-01,6.016419376956348986e-01
3.100574065867109375e-01,6.401397859090522946e-01
3.048336447896004553e-01,6.322519325010499402e-01
4.062216904641330895e-01,6.968638972735292647e-01
3.069207832062088581e-01,6.161843972094044330e-01
2.066042379861301181e-01,5.869049399966395075e-01
5.353635256986530866e-01,6.418179840532515223e-01
3.679732819543747868e-01,3.324348653271108067e-01
3.256724903542022598e-01,5.530005613838102629e-01
3.180660667017561338e-01,5.585028010926802455e-01
3.074425364820941864e-01,5.937624198726967339e-01
1.000629359708745530e-01,6.445063360993100732e-01
3.787380742530316313e-01,4.369680778670939070e-01
3.201570163380310641e-01,5.559569764989988894e-01
0.000000000000000000e+00,6.128455141799208361e-01
2.054904749818116938e-01,5.843045646517466274e-01
2.031805019769566678e-01,6.059115384122596426e-01
6.405497102497221817e-01,6.262958732095573744e-01
3.141496245283538769e-01,5.673534102397105316e-01
3.236912813197297401e-01,3.355745292109266753e-01
3.251491274496163264e-01,5.272124279881033049e-01
2.065476510876211869e-01,5.650994597233891525e-01
2.041774858593308761e-01,6.261116223743734555e-01
3.154472943042950228e-01,6.335365779501793693e-01
0.000000000000000000e+00,5.328571338092319420e-01
4.219034662921553047e-01,6.246677573695864627e-01
4.014509608787800721e-01,5.334241480591822571e-01
3.404647809197208774e-01,5.265731599474463565e-01
3.104918611027714381e-01,6.654410866430383598e-01
3.196865767446750994e-01,5.767556739768237017e-01
2.003171812305150068e-01,6.162827696659002319e-01
3.368227437095719923e-01,5.249356224999304210e-01
9.514842719757622691e-02,5.770328511667746074e-01
2.033232237049444613e-01,5.856177724223715630e-01
1.002618740393264873e-01,6.043194852554132357e-01
2.058212254061497215e-01,5.926250032441885418e-01
2.016551531444851220e-01,6.476330954260021144e-01
2.053576365100742152e-01,6.178479868358075500e-01
4.314415540664868209e-01,5.328031302597693308e-01
1.058299987975906686e-01,5.690132610708160676e-01
1.005300961376183327e-01,6.028573005177304545e-01
3.096444812191600504e-01,4.349061619368879139e-01
3.534219522207072695e-01,5.279303962299958242e-01
2.078734104089334789e-01,5.271689456695749509e-01
5.264655211999698103e-01,6.941510058557642804e-01
2.058867140292328091e-01,5.671495605219705194e-01
2.090593551893480395e-01,5.919181497471068809e-01
2.024941758993379359e-01,6.171590273456860620e-01
2.068696502492128053e-01,6.099125775390638049e-01
3.269874473248015057e-01,2.251329457057771877e-01
9.727240240834789109e-02,6.673850377989500871e-01
9.891232287116276389e-02,6.912599217284070008e-01
6.377517510132368894e-01,6.745447068064529539e-01
4.353767617537382395e-01,5.838863503390784304e-01
4.147442499788551729e-01,6.946256617353117058e-01
3.095626921608793380e-01,6.658742036112124119e-01
3.216966691973938697e-01,5.449850287433513074e-01
0.000000000000000000e+00,5.894427364029718452e-01
3.174772764927203950e-01,5.245936724771571580e-01
2.071290385797411315e-01,6.199624717877223468e-01
3.049933799475861296e-01,6.863828308571380266e-01
3.488607491883021772e-01,6.185254141647391624e-01
2.101009170778636304e-01,5.433182048236923078e-01
2.460387158255872564e-01,4.262259983230731186e-01
3.149966475377693476e-01,6.547765171908082049e-01
4.319887106815741284e-01,5.752569275184283848e-01
1.953423928328638093e-01,6.578600282217879069e-01
1.953295205003814372e-01,6.807762820243113966e-01
3.234800681505822229e-01,5.480071858778516880e-01
9.965856666718950208e-02,6.118359775427126834e-01
4.329169328448356779e-01,5.893309705065099546e-01
1.035510961726085755e-01,5.909960120631623237e-01
5.339041249643379228e-01,6.367132044725919426e-01
3.088378357716188294e-01,6.238150632351434632e-01
2.010011992724184959e-01,6.706489080188813290e-01
4.307201729345175312e-01,6.008887082355991449e-01
6.348156096708996721e-01,6.521788488232168612e-01
3.128401508347220528e-01,6.345420224578935953e-01
4.233347572524673308e-01,6.667105926327849819e-01
3.155262658546001409e-01,6.349079441897584886e-01
2.879252110547201315e-01,1.131320858682063196e-01
2.116934348300087698e-01,6.559007081647426629e-01
3.115050767770090046e-01,6.300853403994044477e-01
4.279792477328388522e-01,5.816444324701874891e-01
4.280778694994414324e-01,5.996833310504744441e-01
4.213868661213791555e-01,6.650937051967583669e-01
4.140079044759219506e-01,6.626632347326103512e-01
5.410687371936589996e-01,6.232970456764623801e-01
4.228971744105400332e-01,5.533969309527514424e-01
3.182122067956162925e-01,5.548385690354429300e-01
2.000534652683014225e-01,6.380116871050593996e-01
3.044528853896554810e-01,6.326931508034240315e-01
2.005598504930324322e-01,5.935955584558959552e-01
4.222896831276893304e-01,6.409717080429403469e-01
2.104227291118740684e-01,6.494678306828856051e-01
2.044613480009163931e-01,6.052317357348149240e-01
2.889362571354351372e-01,5.196500692090189055e-01
1.951215171766739753e-01,6.091837489511431336e-01
4.350617795915589503e-01,5.670379965859280169e-01
2.098513200988190441e-01,5.875532382637023154e-01
2.033915350458861127e-01,7.025719937756648159e-01
3.232892834311719144e-01,5.532972565553775368e-01
1.033331576152652226e-01,5.819837429699536990e-01
2.048663808895301586e-01,6.038895408983496749e-01
2.019650230889220299e-01,6.229803392785746574e-01
3.098105202528548263e-01,6.450518789545859333e-01
4.236033435377629108e-01,6.513384780676589880e-01
4.228900472944598365e-01,6.169859533349804082e-01
4.266551213434710554e-01,6.531322936527060863e-01
2.108484806880889517e-01,5.547128886231416089e-01
4.281103504365025292e-01,5.950456749616640506e-01
4.225063092467717940e-01,6.348534579233269248e-01
4.183258464157514900e-01,6.652346929869682457e-01
2.059525124736218404e-01,6.253883336056142994e-01
9.955859677342236702e-02,5.365116897285492348e-01
4.261889557904773862e-01,6.507488231666541667e-01
1.025182859126162610e-01,6.579394536842290142e-01
3.220806874567248013e-01,5.835524585109119755e-01
6.385061670500106201e-01,6.732579027457114007e-01
4.183111551253458349e-01,6.615848405745193839e-01
3.189662430297175444e-01,5.830293329633082777e-01
4.257433271422660925e-01,6.484248985805888266e-01
2.084084343162568020e-01,5.021899333560285728e-01
1.050059627207492463e-01,6.344441951181309935e-01
2.773541594147500011e-01,4.381482920651132984e-01
2.128992671856586583e-01,5.193722178459471150e-01
2.989904528920945825e-01,6.662516136919758303e-01
4.212455889406883647e-01,6.667398766659088372e-01
1.003858283070777624e-01,6.110611968830869101e-01
4.210799296921808876e-01,6.119054478010029774e-01
4.297519359725631150e-01,5.790092669669036907e-01
1.037175036887881818e-01,6.360883142824046432e-01
2.036981681474507311e-01,6.336916945313715299e-01
3.137939589206909519e-01,6.536848377374376851e-01
0.000000000000000000e+00,5.779579959032410397e-01
4.259111659816148254e-01,6.480418269667460596e-01
4.246845401347496551e-01,6.367454609478947480e-01
3.078570896210869323e-01,6.262025136295593652e-01
9.834378524328460380e-02,6.761959735031184415e-01
3.248779279750254601e-01,5.939393902466604258e-01
2.027322866790148836e-01,5.641644883032298496e-01
4.320206294783074941e-01,6.266555838136296241e-01
4.221465317104331483e-01,6.746908826505750856e-01
3.567749200263443665e-01,6.226325404909693884e-01
3.064971119110864173e-01,6.428422208295273554e-01
2.981894529856024545e-01,6.844363361524785638e-01
3.077126054151939072e-01,6.267433604967010963e-01
3.001100216604447590e-01,6.255862851820516157e-01
9.924079448557658611e-02,5.661904893978986220e-01
2.033641991834677087e-01,5.857268049558188583e-01
9.988631861214151975e-02,4.959174115767023272e-01
2.016025580818665563e-01,5.664746243143478077e-01
3.135097169342052070e-01,6.123725110721369713e-01
9.746883500653483190e-02,5.480968686782802246e-01
3.711187099630957054e-01,4.367904350174828254e-01
4.355956749511823989e-01,5.523156761752332500e-01
3.157668674095214789e-01,5.765726324771911493e-01
2.007996432220568173e-01,5.430584089943893966e-01
4.227406425353683606e-01,6.467476132422004254e-01
2.099715944934491263e-01,6.373717589470082601e-01
5.368915930961594141e-01,5.511828921420487415e-01
5.325865195643451067e-01,6.174085009254474121e-01
2.079906233095254187e-01,6.287366014757898025e-01
1.031909997145711577e-01,5.380230932599137095e-01
5.404442850275058552e-01,6.082001407451972375e-01
9.960698341389997990e-02,6.574622527154893037e-01
2.998082652735228892e-01,6.542605038554391017e-01
5.311712212987804715e-01,6.940775733544719550e-01
2.030363403462197291e-01,6.603537112332783510e-01
4.174689828517443302e-01,6.706574142305100628e-01
3.189529261236047630e-01,5.616801508118069997e-01
1.029648771088013254e-01,5.168487774960589531e-01
3.079220129208484757e-01,6.915722081072428473e-01
2.017502118875717509e-01,6.360646191774805835e-01
3.072880445586715359e-01,7.264138124109712491e-01
2.053759614252526622e-01,6.208542165849311179e-01
5.370912010213377830e-01,6.716222493256405190e-01
2.054914457533154049e-01,6.228271776336249399e-01
5.367205465441248213e-01,6.642874359234562931e-01
4.173492968431338768e-01,6.738261671542291609e-01
3.123293411860296187e-01,2.271860097555105651e-01
2.004497929968067915e-01,6.285230606676551757e-01
3.250492212977427742e-01,5.895545327343952868e-01
9.996957254263023895e-02,5.221702360523269304e-01
1.045813150577376005e-01,5.580346407378706797e-01
3.200915866059334536e-01,5.365947854053767507e-01
3.131072218246027661e-01,6.007027108141794747e-01
9.816374473955460922e-02,5.617074447349389432e-01
3.320796175701737907e-01,4.352583844454553930e-01
5.388832624731675347e-01,5.828107057071081343e-01
3.175745860488495831e-01,5.721525308874966242e-01
4.240393647382905140e-01,5.983435815848127115e-01
3.389978590163151284e-01,4.352666092375939155e-01
4.205066443321838210e-01,6.689045927266275005e-01
3.202862020255304309e-01,5.376526063898079411e-01
2.934898128434311748e-01,6.762619946096821710e-01
1.011204755667491212e-01,5.714847329812985377e-01
4.275995244146385543e-01,5.863892874241063424e-01
1.064234560286550502e-01,5.926438743074302629e-01
3.055072880730942408e-01,6.773939280635439264e-01
5.313342731274103281e-01,6.544487002755766669e-01
0.000000000000000000e+00,5.768752652851601992e-01
4.267841209850665174e-01,6.514410995089322531e-01
3.129863331030534046e-01,6.025359655809120474e-01
3.104889661073897411e-01,6.334173370043968410e-01
3.186394132191516237e-01,6.126091899936012553e-01
3.673894838523866779e-01,4.404336684761850917e-01
2.085714418826495609e-01,5.517600539627737222e-01
6.306920532544370017e-01,6.144690276574527044e-01
4.284855686370642736e-01,6.066405482796609627e-01
4.299612851534993507e-01,5.791369552103539098e-01
2.005763961763324943e-01,6.603895608021470576e-01
4.262983624721779496e-01,5.936442965280235295e-01
3.097974911901355544e-01,6.183674760453724550e-01
3.226701796815050205e-01,5.223947266520740929e-01
2.000692484826405715e-01,6.457090876987363615e-01
4.253947263500021392e-01,6.445516044571555359e-01
9.874454235489042719e-02,6.054984873067734696e-01
1.034157132272896240e-01,5.599550165950403224e-01
2.020903116770209063e-01,6.481960183628618921e-01
1.951657751495394777e-01,6.408556386345570788e-01
3.873104061146900867e-01,4.389096703280206957e-01
3.181480982256898460e-01,5.952878915933008663e-01
1.991612117243072577e-01,6.802510350238312187e-01
4.038413224189879025e-01,3.375065531215790116e-01
3.145795608622645179e-01,6.614893286907865821e-01
2.082246468614372126e-01,5.640430623351736505e-01
4.217317384751336773e-01,6.193481916010155075e-01
0.000000000000000000e+00,6.560570510195176119e-01
3.194851446847985499e-01,5.428801423799698433e-01
3.088692529022310507e-01,6.577720453880713247e-01
3.256859955617026348e-01,3.343086940842758814e-01
1.010648770303394783e-01,5.235070869661829773e-01
1.076616450156902965e-01,6.900355530905371015e-01
2.896961346662322301e-01,6.140236071212374913e-01
1.014501113964231538e-01,6.001330096485191223e-01
4.181310769271869288e-01,6.680700343908071437e-01
4.276980337549834421e-01,6.079297538870749307e-01
0.000000000000000000e+00,6.236235866944679351e-01
5.379298972386090671e-01,6.212092273625472449e-01
3.113264668856348116e-01,5.948736322289183143e-01
3.080790120045869829e-01,6.890066451029842609e-01
3.684831474493494019e-01,4.324499161641587319e-01
2.061481437352031543e-01,6.906844581076585499e-01
3.912880101267123822e-01,6.257257812371118666e-01
1.960989166183993160e-01,6.030553033461260037e-01
4.309983461943885930e-01,5.740260993539776369e-01
2.024956266681183781e-01,6.583613410927453558e-01
1.964831149046558090e-01,6.388617532841033286e-01
7.379025055894821161e-01,6.540893840895870559e-01
2.086680231508969974e-01,5.734461399225797562e-01
2.767073726321835347e-01,4.341372397852682474e-01
9.751943820166057708e-02,6.001674670366399234e-01
5.400201728826981018e-01,6.584096217175680055e-01
2.044216948644672904e-01,6.049089408616314945e-01
4.210339867858006735e-01,6.429954650298568275e-01
4.023804092519340236e-01,4.369752871338620226e-01
6.355511017032768883e-01,6.518889043750137890e-01
9.850486877299295674e-02,5.685323548446755693e-01
5.399730312844099878e-01,6.496625368910912135e-01
3.176769062174406022e-01,5.747811481198060735e-01
5.332956083371838130e-01,5.927386417500348781e-01
3.040902820514252980e-01,7.196847982252437825e-01
2.120287757126764205e-01,5.645797502579679161e-01
5.319541522414386048e-01,6.763826917527168137e-01
4.129594853108600194e-01,4.378539014165193644e-01
3.136260683864159904e-01,5.955414038119946074e-01
5.423005731620306191e-01,6.024598890493783054e-01
9.989927632546362346e-02,5.692794607932469830e-01
4.282865274628737673e-01,6.102633271193349529e-01
3.160626898749299141e-01,2.301134312946483407e-01
9.561268039029592603e-02,6.112718082884408544e-01
2.051230963141619512e-01,6.259043462156026472e-01
9.680206936440326204e-02,6.677527734004224946e-01
9.940752979289230185e-02,6.105780147120284385e-01
5.325337674990611170e-01,6.854707447562075062e-01
4.159297068121707852e-01,6.718389616548898768e-01
2.065917786710780579e-01,5.249535968337448733e-01
3.212866727791199306e-01,3.373830473243078498e-01
4.364457820897638118e-01,5.945900063865366958e-01
4.408524395549719421e-01,5.326269149869786723e-01
4.240990134548411894e-01,6.839077638275427029e-01
3.250175954800125222e-01,5.762954469142747005e-01
3.045649223490264346e-01,6.576514056039647338e-01
4.277196488441781796e-01,6.507733005247997582e-01
4.240934566671352712e-01,6.729473044366043322e-01
4.250826114124635624e-01,6.467525500918878123e-01
0.000000000000000000e+00,6.552270556205216367e-01
4.107713086437164707e-01,4.405266529682115295e-01
4.389893754575996954e-01,5.879858572429036423e-01
2.057835832342223836e-01,6.586901820288296738e-01
3.279887321852125726e-01,5.403811430928799897e-01
5.342285037676246517e-01,6.415195915727829323e-01
4.289499190830550202e-01,6.359666969969046679e-01
2.860033407510456649e-01,7.032509624935125991e-01
4.270948401239271774e-01,5.500102773423058977e-01
4.339144359406230111e-01,6.061347436566507652e-01
2.073030624003240063e-01,6.480526042651761909e-01
3.189311555772541551e-01,5.863783477358134322e-01
3.058696949333279957e-01,6.353989812014321226e-01
0.000000000000000000e+00,6.448028660355905606e-01
3.150959249439036491e-01,6.637782331338205610e-01
1.982326355022858977e-01,5.419672782573494718e-01
2.034468661612507667e-01,6.665146871518315974e-01
2.097730083528110412e-01,5.820823171033293608e-01
1.014672088476462480e-01,5.790668789977078124e-01
2.034789699778975502e-01,6.275344149099718605e-01
2.041352078171508044e-01,6.486112044185761150e-01
3.115267080281752254e-01,6.063132434413565086e-01
5.352327588677330272e-01,6.394008069678089878e-01
3.169059045392672580e-01,6.043771512626274767e-01
4.226834639279991035e-01,6.360568118589343678e-01
3.226121300599751329e-01,5.551841715544542089e-01
4.094060401297269225e-01,5.290445852417304806e-01
0.000000000000000000e+00,6.754122563425470904e-01
3.100017539308861370e-01,6.548362740386376446e-01
3.629271179211340792e-01,3.390616626142125556e-01
4.281672306849275689e-01,6.267736599157966992e-01
3.210470573267595884e-01,6.073568143689707099e-01
2.054465835055892531e-01,5.701378498524277694e-01
2.136921894978849323e-01,5.489115705098130960e-01
3.931561850081941034e-01,3.338305625829399159e-01
4.192819449780382790e-01,7.049056732033308625e-01
2.000825041329569176e-01,5.869595545078162280e-01
4.031020471483725554e-01,4.401281716313932280e-01
4.213160611305343251e-01,6.289653293049737304e-01
4.237871970176841363e-01,6.091460901397288685e-01
4.258433185903279794e-01,6.624302817952270050e-01
3.929362565648677474e-01,4.372327472967255657e-01
3.211037239510318164e-01,5.178062042773123874e-01
9.890360157516804585e-02,6.428843629529672477e-01
3.093329342017836492e-01,6.320967021014326503e-01
0.000000000000000000e+00,6.019508322832625158e-01
2.072354841291166594e-01,6.059963934964242016e-01
3.169337453182455300e-01,5.566776004823577040e-01
1.033987108145801026e-01,5.041080496105942998e-01
3.229555066702554100e-01,5.849316724516628874e-01
9.814553952488255795e-02,6.359703775358714894e-01
4.170387568081106999e-01,6.531686394515306970e-01
4.275319029207052535e-01,5.830077498285564097e-01
3.856488110836304162e-01,4.353787667210428092e-01
3.061197602268819762e-01,6.501101367639091633e-01
5.408503028477379404e-01,6.516176921681010592e-01
1.934905523505263125e-01,6.497350737934789455e-01
1.005624691223928197e-01,6.446176400648930827e-01
3.060144141702197396e-01,6.116529852062203565e-01
2.092051049277486585e-01,5.547995368532709914e-01
2.084107884867029692e-01,6.243401366444436551e-01
2.083042430219123053e-01,6.738843800166509634e-01
0.000000000000000000e+00,6.679863475881775425e-01
1.007117007464502501e-01,6.126036083498669349e-01
3.061028434004652854e-01,6.346970655604640132e-01
3.346000656860866895e-01,4.365487899330980359e-01
1.967120910143066448e-01,6.578433908733664071e-01
2.049600546381054322e-01,6.371749564868619542e-01
4.166932433865914165e-01,6.673033148210173460e-01
3.181722940595849147e-01,5.692374410702464305e-01
3.212046365964468797e-01,5.571217961617193071e-01
2.029119819147079118e-01,6.605867715697784082e-01
3.260135676830728246e-01,5.252766586081460964e-01
2.016796348750193313e-01,5.634218269099218190e-01
2.018141989331346531e-01,6.911516582989248869e-01
3.152141054744215243e-01,5.752273786152037882e-01
4.279740155925372269e-01,6.851429068445418213e-01
5.352944893324956821e-01,6.929368799400397183e-01
4.217255646307322969e-01,6.636803454875332964e-01
1.056301289803033561e-01,6.216841550875182865e-01
9.371882070810251542e-02,6.687769224451726169e-01
2.089703735851566879e-01,5.836048652208903897e-01
3.179944250751314816e-01,5.796818536517172049e-01
2.815563238273691149e-01,5.207501912197842753e-01
3.221627202191120198e-01,5.462496264717122685e-01
1.000430622595768343e-01,5.796466175993639780e-01
3.144058344150822415e-01,5.813801470070487643e-01
3.206760109959946869e-01,5.948352811095408699e-01
3.232746344908746239e-01,6.124287547224558370e-01
1.002564980701942526e-01,6.130934773516866221e-01
2.115437735228223592e-01,5.244538413973850455e-01
2.064340539272599417e-01,5.947887772999788103e-01
3.139345820390490038e-01,6.721712005156005310e-01
3.194307957167752399e-01,5.831317239585089851e-01
4.302994793320286671e-01,6.317772781901870305e-01
3.164281472757540792e-01,5.920439475744643243e-01
5.382581332213375314e-01,6.666610257737538570e-01
2.103153964153885724e-01,5.442866949408793342e-01
9.856061179264971606e-02,6.345423400236673839e-01
3.034203885495866948e-01,6.842532746409444311e-01
4.282723186376137248e-01,6.022646322959687160e-01
2.012098610994826897e-01,6.784327388834077155e-01
3.164051537632221467e-01,6.023861121441969058e-01
3.082783696474870605e-01,6.527027301517973612e-01
4.220088303794939377e-01,6.404972591345797772e-01
2.078504387259196284e-01,7.238244139789500320e-01
9.835927244514729162e-02,6.333323645800414958e-01
1.991567027402665058e-01,6.323871716731822579e-01
3.199875939735638553e-01,6.261556860179050554e-01
2.096430773619226973e-01,5.964902782173334694e-01
2.012133645902873802e-01,6.145974742011075520e-01
1.022759322105197127e-01,6.254341715567357518e-01
3.054182006112090564e-01,6.845854531857707981e-01
2.072548102490213706e-01,5.736458990309831751e-01
2.075838648678421938e-01,5.659621150132718714e-01
2.003860317134185665e-01,6.152514865158325019e-01
3.062486639702542424e-01,6.244072234062738591e-01
4.112572797365032784e-01,5.354283882707380204e-01
5.375490077884707008e-01,6.521271221386935046e-01
2.016775606188968006e-01,5.745600939066028978e-01
1.030901875393693823e-01,5.878153924663718222e-01
4.284113961071834287e-01,4.424520074022182947e-01
2.070055848419417033e-01,5.645944110080226563e-01
2.033033261912305656e-01,5.751754692779426081e-01
4.234889542354957070e-01,6.838792556274927437e-01
1.034455741421084624e-01,5.783979071285814122e-01
9.792434374461644886e-02,6.544669897458070817e-01
4.201899317436306736e-01,6.334641366041855459e-01
3.777934500458188238e-01,3.359115195200049198e-01
2.012337676533370867e-01,6.054910213885851267e-01
2.020330679970267218e-01,6.143610139240925916e-01
9.755220052093353800e-02,5.732479231760370109e-01
3.583037688523947328e-01,3.406271475750264899e-01
3.031683711131215597e-01,6.254600584624421256e-01
9.747307258362769566e-02,6.461366347529643450e-01
2.119925467812357467e-01,5.838303378210021322e-01
2.129594801929723114e-01,5.771415811669260432e-01
4.299305221865702409e-01,5.863606294875441938e-01
9.891895263214303680e-02,5.374247153686309009e-01
3.140056523690453738e-01,5.623756142544281689e-01
2.955273800773292048e-01,5.175755936006283253e-01
3.150383488140240384e-01,5.722918783133758014e-01
2.111364180824448766e-01,5.830721611230731405e-01
2.044966736994064394e-01,5.581318233609161572e-01
3.707743451963919079e-01,3.356570250831847346e-01
0.000000000000000000e+00,6.071753631006795437e-01
0.000000000000000000e+00,7.013640245827807984e-01
3.129409866462494194e-01,5.742475181012001162e-01
4.341896777964544540e-01,5.768829376641723128e-01
1.980130764521001174e-01,6.705930990849285900e-01
4.311459593019930647e-01,5.586786758812694043e-01
2.058405484318046041e-01,5.962103058468669614e-01
2.041499175421145340e-01,6.279502439490087795e-01
2.026098587310463939e-01,6.186256044649095509e-01
4.235797758046453421e-01,6.288630731433877408e-01
9.825887339405714460e-02,5.821832089229774798e-01
9.903728213849627426e-02,5.990968821592973503e-01
3.106690800718488465e-01,6.203289978427866114e-01
2.065886551637331203e-01,5.530280429588397828e-01
3.180734225383051728e-01,5.680812476311827286e-01
3.144850770175963151e-01,6.252936436416373089e-01
4.287521325911066716e-01,6.250628299813519861e-01
4.223365994449126970e-01,5.984213216133547064e-01
3.831268817836335772e-01,4.396339199710251333e-01
2.107929735599478049e-01,5.436451446548347111e-01
4.296073204615274976e-01,6.340724417372830546e-01
5.376222851644927303e-01,6.444720872485231178e-01
2.007439298879099554e-01,6.259565868354235452e-01
5.422789081174197445e-01,6.455253672033065548e-01
4.279659456830467446e-01,6.425397316811328752e-01
3.169123689282059009e-01,6.462417045064802190e-01
2.090694822387923202e-01,6.063649707842632131e-01
1.026338125130125539e-01,5.883574249753362739e-01
3.154863058657695896e-01,6.037885275205655544e-01
2.503173187473641814e-01,4.309830713938837543e-01
5.382525050155808621e-01,6.143850449474365094e-01
3.138777182529542964e-01,6.052708589278001927e-01
3.185988491636188580e-01,5.800997955230580150e-01
3.086316639881215851e-01,6.006583885729371852e-01
3.667914878856906591e-01,4.345883958868567154e-01
4.252488821850675116e-01,6.559375424111973940e-01
0.000000000000000000e+00,6.244708818298316810e-01
2.616154643454946527e-01,5.243066133788543137e-01
0.000000000000000000e+00,5.768956911946770960e-01
2.023457358846398324e-01,6.363657219103593388e-01
2.047043672262042480e-01,5.936009881386573594e-01
1.961648069044689136e-01,6.910108979262673534e-01
2.070813082379461545e-01,6.786700243658060350e-01
4.336874855057570310e-01,5.392823596238904837e-01
3.132004176469289636e-01,6.448643027166006680e-01
2.035190184773342237e-01,6.464957504173427516e-01
2.031898447519911166e-01,6.191685893967875387e-01
1.954437798652777780e-01,6.997522700766086734e-01
2.037853956933420863e-01,5.518317869369728790e-01
3.068741087442217741e-01,6.470574875600997311e-01
3.234513817491343479e-01,3.350522269210754467e-01
3.072384432514206343e-01,6.702288833836287374e-01
3.133703374456009438e-01,5.939413565775192305e-01
3.170867462193942554e-01,5.964281207786525929e-01
2.077879055795750773e-01,5.826237330026023953e-01
2.065348944718365665e-01,6.605699099324147117e-01
3.074383081088729597e-01,6.430476989189123360e-01
7.360477738335879927e-01,7.118957520764992442e-01
4.231129431464540347e-01,5.947110212860502454e-01
4.316442119721168869e-01,6.250010843789836068e-01
4.204960264840147399e-01,6.810400551791691015e-01
2.816516989237679569e-01,4.321228998692522860e-01
5.325613641450587243e-01,6.625703183044900912e-01
5.382926689581299939e-01,6.040440396938364653e-01
3.109254930530147010e-01,6.218843099764863602e-01
4.238570133004829765e-01,6.413715097788295072e-01
2.502292707961072393e-01,3.370459305207488265e-01
2.033373674939917553e-01,6.504606688618403965e-01
3.200609959795294168e-01,5.639694780217172632e-01
4.302273247942617340e-01,5.874408760885233560e-01
5.310414810302706012e-01,5.819557223026270432e-01
3.130338318270059483e-01,6.335673171180359331e-01
3.174053837490944385e-01,6.343020548664427549e-01
3.143438759980486941e-01,6.524158317921191497e-01
5.478749735602819193e-01,5.684689578129986653e-01
2.002143082852240186e-01,6.380448898504440525e-01
2.074199106902174794e-01,6.069277389224583263e-01
3.312303057300089448e-01,3.414515677902147384e-01
3.208403246421229205e-01,5.559460295261465790e-01
2.047093251788608403e-01,4.814853330013431632e-01
2.046501398980708208e-01,6.698634768000141237e-01
5.393863297428007630e-01,6.823403085095878229e-01
3.177726793140684403e-01,6.148155002637606392e-01
2.037063729176774307e-01,5.451501019942182058e-01
3.303826053457881162e-01,4.374922338162612334e-01
4.247345051817321693e-01,6.381739388880270925e-01
2.048710243133376740e-01,6.672412603534223496e-01
1.002914336067827067e-01,6.548605615011853232e-01
3.105101751017443346e-01,6.339636507737647086e-01
3.272771992620935322e-01,5.079777384613510804e-01
0.000000000000000000e+00,5.891128193187311624e-01
2.043331015475572110e-01,6.204026298912392878e-01
3.259718225045604711e-01,3.338796981223298155e-01
4.295924774920506506e-01,5.849256796162707328e-01
3.042967488813914656e-01,6.572246065539794069e-01
4.361018464550995288e-01,5.169585659475464112e-01
1.983817524859877168e-01,6.348365840669352167e-01
5.333312059196516630e-01,6.502936248717686718e-01
3.877447818954361525e-01,5.310560868437608217e-01
2.026782387436213417e-01,6.378156538983008605e-01
2.005683370990603842e-01,6.389457546798753551e-01
0.000000000000000000e+00,5.440277382018622321e-01
6.366811344325382649e-01,6.614549333184078783e-01
5.261950799683443591e-01,7.031530085062981383e-01
4.185460373817584956e-01,6.876977757478262010e-01
2.114482895683686137e-01,5.244350710682165184e-01
5.379360944781006459e-01,5.889423696932282182e-01
2.025269939197013036e-01,6.285182165629527029e-01
3.092753599638526363e-01,6.528680413525158599e-01
4.199596686026920711e-01,6.647517070718331755e-01
3.321162986601789435e-01,4.363669716628046924e-01
3.137655736559663566e-01,5.883950185087016838e-01
2.092509692707340552e-01,5.986736501543411526e-01
2.075231134858985527e-01,5.945882032955314145e-01
3.032594491132861170e-01,7.364035552433285670e-01
3.178679529222117606e-01,6.167577059814643992e-01
5.340577722679252792e-01,6.349128938337145200e-01
3.215865994098520142e-01,5.022649558590106533e-01
9.894095877455373611e-02,6.134316503343676397e-01
6.375962514719635266e-01,6.091364376336894093e-01
3.022013559639917801e-01,3.349670476161605848e-01
2.093919463064396747e-01,5.437792129664179575e-01
5.324528643364088154e-01,5.971926733279775412e-01
3.181481557103993385e-01,5.712391681159548762e-01
4.349835175064893367e-01,4.964741325059313093e-01
4.128552827279551307e-01,6.439384927324157681e-01
0.000000000000000000e+00,6.205687429078508011e-01
9.993898885033475343e-02,5.184940963645225942e-01
9.882367726463962831e-02,6.303158635929243525e-01
2.017350753135306873e-01,5.818138656757594340e-01
3.644898184587111456e-01,5.269374481308884972e-01
5.322321443282809206e-01,6.580418893422675941e-01
3.694935922878337387e-01,4.358336383154972071e-01
5.319415610000974848e-01,6.533643038990301077e-01
2.051858204716854039e-01,6.151319562981721889e-01
2.692513758954355740e-01,5.168738907928802639e-01
1.015827503158959200e-01,6.657762826314719273e-01
4.262725336120458675e-01,6.615848905175565342e-01
3.130577246499468558e-01,5.843049621014654305e-01
2.062598827705837412e-01,6.293852220731216418e-01
3.198150914193427785e-01,6.256144629507918165e-01
4.176243326381164911e-01,6.661749951436459760e-01
4.279419443619684182e-01,5.716316886284215082e-01
3.069026781611224330e-01,6.699243336507896274e-01
4.294694159079305296e-01,5.839045196369787583e-01
1.048980145490309573e-01,6.018847391730846041e-01
2.039218251595967535e-01,6.374648413110546308e-01
9.983324692820505497e-02,6.770230701437914833e-01
9.995510389170128573e-02,6.659369990075874046e-01
0.000000000000000000e+00,6.230453708107985822e-01
3.599259268434423231e-01,5.257930072663776766e-01
3.031584635414336648e-01,6.430396863799139329e-01
1.965458560450000780e-01,6.063907472604148641e-01
2.064387036563220534e-01,6.574350998122127088e-01
3.187121780867241960e-01,6.094928513184399987e-01
3.104357344697944998e-01,6.129903472404630849e-01
1.006090431334852459e-01,6.117860202414898696e-01
5.359329446963556620e-01,5.872748055895912200e-01
5.386431834056816248e-01,6.226989850494446532e-01
4.334234639927067589e-01,5.745882219481951436e-01
4.199854520887164600e-01,6.439926418326671342e-01
4.312378598543266661e-01,6.082022675337616091e-01
6.377196789905315022e-01,5.898825514078430698e-01
2.068105581050374009e-01,5.818881906643491586e-01
1.992449860247872684e-01,6.468205109445107626e-01
3.055562902313119777e-01,6.574771701556254566e-01
3.110993717609188414e-01,6.055038977059279404e-01
4.213982332705816791e-01,6.424213124684100551e-01
4.181349916353213070e-01,6.724987752892029880e-01
3.126071277790677949e-01,6.821528791279992676e-01
9.927982679459540494e-02,5.897913392008510280e-01
2.079562107899659562e-01,5.626343108371538726e-01
1.041754823607487362e-01,5.684568100393899703e-01
2.016184360439872425e-01,6.080793731844144068e-01
1.008120573627381000e-01,6.134799825884296176e-01
1.010705330675947394e-01,6.231627330592205416e-01
2.075840295070170705e-01,6.210919706413821073e-01
2.077694337943961078e-01,5.924476017056676813e-01
3.135700344852187516e-01,6.236168978528588980e-01
1.062205462812785134e-01,5.244332398620542568e-01
9.921852757765832476e-02,5.322368475428612689e-01
5.331000652059387779e-01,6.570624420833786061e-01
4.283706235456572475e-01,6.587352116862974505e-01
2.032271620594876538e-01,5.730329399501391530e-01
2.082346395300746500e-01,5.771863983130870457e-01
2.022951010775760061e-01,5.987155942880387771e-01
2.108285640169229591e-01,5.137042359827181937e-01
2.063469798237011488e-01,6.243679466710567727e-01
3.096817155108491093e-01,6.625499167064743400e-01
2.033894884766196121e-01,6.137707309335914685e-01
3.079406656191882585e-01,5.792291589711326960e-01
0.000000000000000000e+00,6.118689537417503210e-01
1.967940458877747711e-01,6.253214957215907921e-01
4.392790329929580073e-01,4.802178211348145376e-01
3.123259306913335753e-01,6.239449917039050497e-01
3.021639000495562888e-01,5.973491064063893852e-01
5.384390131607665886e-01,5.924977400862259103e-01
2.091984473225329266e-01,5.539593683083314790e-01
1.010899949617494464e-01,6.335622374616849406e-01
9.953451876855112790e-02,5.914999264461356931e-01
2.036715425869127516e-01,6.508354641818661079e-01
3.051346303007539951e-01,7.141698622078256342e-01
2.028637127214079905e-01,6.914737709502821739e-01
1.030958011707158450e-01,6.899932171884465282e-01
2.069568145505756573e-01,5.750517396585125285e-01
3.404052762576366686e-01,7.069272249053640822e-01
3.219727867866797877e-01,5.555621625420193999e-01
1.982111387537818514e-01,6.597457755839861715e-01
3.231265836011638082e-01,5.364018307394997631e-01
5.332427345176977695e-01,6.583128513052132202e-01
1.002816113811251519e-01,5.890320711933014763e-01
3.895901573867496803e-01,4.398299548489361110e-01
9.487024003115693271e-02,6.350237780197384163e-01
4.147521211443019329e-01,7.107280885490454558e-01
3.069926922989565932e-01,6.711084984207912330e-01
3.111275406901380935e-01,5.955706392416089123e-01
3.168136506339198633e-01,6.024849285740504490e-01
3.248469840788270613e-01,5.743464686954979914e-01
3.152576134579603284e-01,6.547198988472260339e-01
2.029432301962242335e-01,6.461685656418383328e-01
4.144961906657356754e-01,7.000844771727449123e-01
4.248468262943316809e-01,6.164713100535117452e-01
4.153991964197502051e-01,6.470756323763133810e-01
4.173596283445961674e-01,6.766469067473116494e-01
3.233853700654878982e-01,5.974702686653372563e-01
4.597207795466167757e-01,4.372022911143710888e-01
2.074183765063654927e-01,6.681987252543314382e-01
2.106976179617044698e-01,5.403690563820342518e-01
4.209066062788539009e-01,6.574525530977695098e-01
4.220478532485066325e-01,7.067527465073623061e-01
1.053037004004419713e-01,5.792675837684975182e-01
9.843447231078093773e-02,5.878082839423671713e-01
4.189794584180423498e-01,6.605105497449408336e-01


==> Data2/muhatmb21.dat <==
# arm1,arm2
8.481038039903722181e-01,1.454425204965419161e+00
1.263299464614997980e+00,1.448581302624567968e+00
6.667543638196484768e-01,1.657448963468299397e+00
9.398831135474299270e-01,1.470682510639590657e+00
1.012482221314317421e+00,1.589765852281511016e+00
1.399531473128149184e+00,1.657373055151755148e+00
1.135178567355807910e+00,1.538548601446908526e+00
-7.567295113516475658e-01,1.481125378784848845e+00
2.604108492438951261e-01,1.714566259458535136e+00
6.656097878527184042e-01,1.388582010685896817e+00
1.213390953209289691e+00,1.572775162147728611e+00
-4.121651227989342470e-01,1.451352595290584135e+00
1.177311172355600233e+00,1.454639223032886175e+00
1.407563503723508802e+00,1.555261191912288510e+00
1.581473164478515159e+00,1.531963537950720156e+00
1.377536262681531509e+00,1.541395353061109086e+00
3.779223161519780771e-01,1.505488578174805525e+00
5.318364937235435796e-01,1.354196684345573054e+00
1.324923360217759249e+00,1.661505087533664327e+00
1.265520562506072810e+00,1.431531674243194496e+00
1.221350041381316309e+00,1.661371778043593483e+00
1.368675608864523774e+00,1.466253827651979202e+00
8.875201301319622926e-01,1.586257885276949553e+00
1.348760281067719502e+00,1.540212193056897272e+00
1.477243932236303792e+00,1.492018954721782587e+00
1.380253130945056528e+00,1.857474387635361879e+00
-6.755026113531447107e-01,1.536401754212369353e+00
9.087602801152047105e-01,1.376112054117826000e+00
1.430371241084017253e+00,1.614844327650193812e+00
1.363232829034819016e+00,1.586626499007085744e+00
1.268463951963821890e+00,1.507379344139549771e+00
7.199719921532146127e-01,1.622628823162729939e+00
1.014938870930855108e+00,1.406889254717977877e+00
1.224966419863910971e+00,1.519543232677822875e+00
-4.651584720231253245e-01,1.439091884694741363e+00
6.523160904634817125e-01,1.384301550280499837e+00
1.542383397317276028e+00,1.467189146304013425e+00
-1.817066523645639517e-02,1.433962406348193497e+00
1.534806061466066573e+00,1.597724278726609937e+00
1.083934632617463922e+00,1.342789452945852835e+00
8.552257260503978165e-01,1.628134006751650320e+00
9.957070291687468711e-01,1.169165701652517431e+00
-4.406957544425574858e-01,1.551401106773041549e+00
6.854109271291513039e-01,1.463636546588686249e+00
1.428769662562127341e+00,1.449356422200981598e+00
8.830865197474040418e-01,1.546240564222513658e+00
2.621350615598443956e-01,1.645231591509858760e+00
7.103697472930735612e-01,1.410544831143284217e+00
1.393830696552994297e+00,1.479923773005441534e+00
1.075021836266382591e+00,1.550827841709671917e+00
1.715695812374689044e+00,1.724380488985007620e+00
-8.626859222408455041e-01,1.618982533207422803e+00
2.201200259949588900e-01,1.546096443525378783e+00
5.639403314511113319e-01,1.612024943966335222e+00
1.285191707907042513e+00,1.516942204704262220e+00
1.375354349056028713e+00,1.437459830640981817e+00
1.446035107977556411e+00,1.628335565896513737e+00
-1.125720884981343373e+00,1.553697098511455765e+00
1.518452543099334529e+00,1.565115727987206773e+00
-1.173385228024463212e+00,1.658625772953736144e+00
8.290416557906722661e-02,1.384092171957965300e+00
1.287678117634775354e+00,1.534506133273287665e+00
1.073567179967564567e+00,1.602015385737717512e+00
1.106145699101095836e+00,1.533635838625602155e+00
1.083894098134818407e+00,1.612367311517266311e+00
1.175605751125819332e+00,1.629389570926606190e+00
1.465259754931315328e+00,1.511456892072544855e+00
1.061606785204511905e+00,1.687819406942099532e+00
8.869630297562151044e-01,1.568252653370490135e+00
1.237045343193575953e+00,1.572779752762823779e+00
1.205525492157357714e+00,1.578848337955535808e+00
6.303042921155296296e-01,1.700748454567247769e+00
7.765505812902926408e-01,1.497313122426492171e+00
1.007377976861187907e+00,-3.978228287391910589e-02
1.438203106685892685e+00,1.564526434025288015e+00
1.501234473969967009e+00,1.648125473338597047e+00
1.594286179846587048e+00,1.497612130899774074e+00
1.487505492182275901e+00,1.566207081747652996e+00
6.993872339805643490e-01,1.514444046942321043e+00
6.712936656302939120e-01,1.549022004067416525e+00
9.090293108273762579e-01,1.429391036577455587e+00
9.784325523735514230e-01,1.571567298553249170e+00
1.286066565677537188e+00,1.391553349762166158e+00
1.293731537452268654e+00,1.536704322172395720e+00
1.567880235493702923e+00,1.559221241740710528e+00
6.063934186014001693e-01,1.456697847997611150e+00
1.357312331394904703e+00,1.343256247944552673e+00
1.632802804993046975e+00,1.609076051079180170e+00
2.178201384158632292e-01,1.473397788406891840e+00
1.427678304579855117e+00,1.553435312318953265e+00
6.143221433410782639e-01,1.425151420604660712e+00
8.627712714153867868e-01,1.644661630449242296e+00
5.607045374422233719e-01,1.396914775080537519e+00
1.554757840208511155e+00,1.775539229740069613e+00
1.452713781533309767e+00,1.448809607291547952e+00
4.887414494449834335e-01,1.631749392973428581e+00
1.295037024065497810e+00,1.467192008515665780e+00
1.291263791651247939e+00,1.558033544675726523e+00
6.178313714844487770e-01,1.353030729342200367e+00
1.404460028163808438e+00,1.612336368426581235e+00
4.634946116122470317e-01,1.575296206956151357e+00
5.733988134884415722e-01,1.694143636672009734e+00
-5.980581679443414123e-02,1.417904795018118502e+00
3.320186906518187708e-01,1.583737313841264038e+00
1.319206034011941808e+00,1.527665814070175099e+00
1.638461747963388060e+00,1.709538309169140069e+00
3.611615357597600107e-01,1.432145722473006755e+00
1.108900314499596806e+00,1.633188779368978771e+00
8.407510455006893535e-01,1.565274125948177275e+00
9.885494020624419065e-02,1.602565014471181382e+00
1.251033513968212496e+00,1.506451968627586790e+00
8.099297539765534237e-01,1.510552926925816664e+00
1.696070423326661303e-01,1.446039764521628079e+00
-1.387430952310464871e+00,1.478942820538706515e+00
1.413391340100771831e+00,1.592129596281077086e+00
-1.312229568043803196e+00,1.418507306466906037e+00
1.171310371784886284e+00,1.406042092583424719e+00
1.232287233723609710e+00,1.532503518618900884e+00
1.512801774430911905e+00,1.607688622164286096e+00
1.470295516484974696e+00,1.639218894186236897e+00
1.119431787482207286e+00,1.440936454884023332e+00
1.398672494897003737e+00,1.523789624615997429e+00
6.575836263643579649e-01,1.553469163372073858e+00
9.782352752621530367e-01,1.493675797739236089e+00
1.031738696826247859e+00,1.497774289088329436e+00
8.797143794041307752e-01,1.580210385574718712e+00
1.112563140040494947e+00,1.555547884482499921e+00
6.754988838166537946e-01,1.523049428625791402e+00
1.164471711845514790e+00,1.443154519095461552e+00
1.323196521326579500e+00,1.431873387782233387e+00
8.760728104885324719e-01,1.477863175306726173e+00
1.233793877358124957e+00,1.545375687385663666e+00
1.184984697783165064e+00,1.367274372442645269e+00
-6.623076871705262381e-01,1.554690548280295070e+00
1.458931783980790708e+00,1.592556509459706282e+00
1.020496003679862262e+00,1.482060160771763391e+00
1.295954358749906277e+00,1.531460632420446721e+00
1.043454130904386545e+00,1.390048631884111874e+00
1.252981997655775004e+00,1.465865619330029457e+00
9.437010705560314738e-01,1.597434184543065072e+00
4.894874687252373513e-01,1.426101344640215984e+00
1.332563345218070516e+00,1.460851202482970734e+00
1.331108719384680228e+00,1.515293439835223133e+00
1.264374091435580771e+00,1.769473309496278235e+00
1.204853248816714073e+00,1.605678811666090944e+00
1.143106056059120412e+00,1.382859288742905202e+00
-3.180652942198408661e-01,1.706548172625052207e+00
1.406997215346808661e+00,1.691386996343487326e+00
9.628567443711710805e-01,1.285367774020498510e+00
1.237976350923419844e+00,1.532232466399900073e+00
1.268613795381602349e+00,1.197378166831474466e+00
-5.966704562293306813e-01,1.507208195307005782e+00
8.579847358786854006e-01,1.535336160488327106e+00
8.882232546160393483e-01,1.470668477410346453e+00
8.351455535641437722e-01,1.499117398138525958e+00
4.318121020185876624e-01,1.330829928149600105e+00
8.561612879406430565e-01,1.601182476618713268e+00
1.775561895771462062e+00,1.695859250576749355e+00
5.692682911186424111e-01,1.689713127360106926e+00
1.212599803649436314e+00,1.412644907614061029e+00
7.788827912514459939e-01,1.592993888597269203e+00
3.584235561045536755e-01,1.576428226463504112e+00
1.022659731387242310e+00,1.520601684869586689e+00
1.044144251067467666e+00,1.531242947912070385e+00
1.071985797677574626e+00,1.449206008362601050e+00
8.104662230179598970e-01,1.454021300548821394e+00
-5.697373661575261261e-01,1.592615177510764646e+00
7.292903793151657155e-01,1.549596758577638012e+00
1.305588262854433967e+00,1.592491110904438845e+00
1.062315538278051807e+00,1.538634698745457996e+00
4.925362189648938016e-01,1.654526771408115104e+00
1.528519837508864665e+00,1.782339693685559112e+00
6.425726845635106876e-01,1.463655143728515018e+00
1.007563438110391063e+00,1.319316163646059969e+00
1.566810040054706032e+00,1.650225191533740920e+00
6.566319051540483454e-01,1.490806509843829675e+00
9.055558569659196699e-01,1.539406560669894342e+00
9.976011504974306998e-01,1.534835473490417046e+00
8.813296593855363126e-01,1.569382440336417828e+00
1.020716879003535915e+00,1.624195970278567103e+00
9.057158637808937485e-01,1.579258128404993577e+00
1.480918380569548276e+00,1.589321392450345982e+00
1.629808185563192513e+00,1.474651403774452030e+00
8.755868518229472652e-01,1.649274271708673467e+00
1.506002483840129358e+00,1.706681188627460433e+00
1.294780226327316486e+00,1.311201729090026635e+00
-4.644098678630064203e-01,1.451696603218029624e+00
-9.230289742988523338e-02,1.636228496747780037e+00
1.614882032324854944e+00,1.545131197129334888e+00
1.188340565215946221e+00,1.486727653442400987e+00
4.238596458125458710e-01,1.545840198200524318e+00
6.228204925755793653e-01,1.505155093006020239e+00
4.078722195439563047e-01,1.597087017157101219e+00
1.149893145917673554e+00,1.427368414633322313e+00
9.344207930537220541e-01,1.396886726359957809e+00
1.044950727650578060e+00,1.619649809377285754e+00
3.273443610607612020e-01,1.572345357432082258e+00
1.159902485843415931e+00,1.611491249587515773e+00
1.327805644869877622e+00,1.537465725493663005e+00
1.288415104509031739e+00,1.374954655036920492e+00
1.221525478634227557e+00,1.403758359068433936e+00
1.319590773115324689e+00,1.389495805468981660e+00
9.853420545725684043e-01,1.460124386769749982e+00
-5.099947497020280718e-01,1.545788100341225491e+00
1.241136436549022282e+00,1.483787989792235917e+00
8.843797335876383281e-01,1.602094451972848166e+00
1.519464336429505735e+00,1.580324267075982725e+00
-4.639190102053938336e-01,1.552462779214254462e+00
-1.161131488044973681e+00,1.390721782379110483e+00
4.804615854052827206e-01,1.536748380903101507e+00
1.086941367628385002e+00,1.602802211107144714e+00
1.038066506237703468e+00,1.700304125350397211e+00
-5.358058457726778689e-01,1.478563075903060353e+00
1.105007627070007992e+00,1.404218038638580301e+00
1.210247338077345081e+00,1.710804168515590806e+00
9.719415299601289471e-01,1.512255500077892778e+00
-5.593103450973954116e-01,1.548750161330236130e+00
1.376824211802604614e+00,1.565363016681866615e+00
1.306390098352482543e+00,1.601040269150198148e+00
1.664554717663311090e+00,1.654884981133952104e+00
1.256856096017565427e+00,1.617616319248210255e+00
1.010301809036560972e+00,1.607663324250888870e+00
1.289327984267080174e+00,9.610737780911684514e-01
1.387073104292254166e+00,1.630186023147302432e+00
6.851568339677749364e-02,1.545381769036502373e+00
5.530831549560577542e-05,1.258281612667736304e+00
1.179681370311879363e+00,1.442057594864945669e+00
1.494386651424633117e+00,1.394500357310862304e+00
-2.669144339197772053e-01,1.457972378425260063e+00
9.067453202999511408e-01,1.552367372909153609e+00
8.270697227548782227e-01,1.429501026628291482e+00
1.455026051799930720e+00,1.593264195497120284e+00
1.444995295445473227e+00,1.536135368460417538e+00
1.507082796124924684e+00,1.544444043140781098e+00
-9.122954874196893549e-01,1.404507997609830694e+00
9.591133451238073593e-02,1.433416440467359720e+00
8.242049990577435259e-02,1.547454336698592448e+00
6.401904788843816307e-01,1.421480556114238292e+00
1.539193015310835966e+00,1.748361347696615109e+00
1.398596526609550583e+00,1.672403138627289954e+00
8.218527645634818857e-01,1.388110298849067670e+00
1.025701962095560832e-01,1.476903845233788370e+00
1.485580486325366045e-01,1.538675456131307406e+00
1.205437247325126915e+00,1.853644047218101498e+00
1.188091878643128485e+00,1.499059121850032206e+00
1.145039433159380060e+00,1.609898864523748196e+00
4.885767124894502267e-01,1.550211096982296866e+00
6.464632700178588598e-01,1.372750385335042678e+00
1.253084629466862276e+00,1.072704371369991083e+00
1.410922020506964580e+00,1.560427965361381508e+00
1.378310015299769820e+00,1.418343251013602924e+00
1.355679216262233755e+00,1.531514325139814892e+00
1.083961604128026446e+00,-5.218550432091142999e-02
5.457132789793339711e-01,1.504775617702215129e+00
1.401871432205348711e+00,1.544002401370192290e+00
1.404293146446248253e+00,1.416561434551126597e+00
1.506947663151606109e+00,1.619944371220713997e+00
1.661492502430629070e+00,1.579504664070540132e+00
6.114108850277526486e-01,1.562192641515611102e+00
1.290571418486971211e+00,1.549927214678587184e+00
6.199848950323406660e-01,1.542490508377011960e+00
1.269109238068330869e+00,1.589158035738592378e+00
7.375347624370560684e-01,1.501900700758291185e+00
1.139285414871027191e+00,1.625573324262763242e+00
6.569653639478527651e-01,1.431309401172703444e+00
7.207073739766247655e-01,1.476769030751666767e+00
9.784764912791228397e-01,1.646515173871477611e+00
-8.441402579031862530e-01,1.578369951487578415e+00
1.284602607018350939e+00,1.473281393682585927e+00
-7.741980590242637517e-01,1.577041422359995337e+00
9.683380568076227490e-02,1.538132720284443922e+00
1.281944181402303151e+00,1.497494956836411317e+00
1.251696558549820093e+00,1.653130246715516005e+00
1.296768266741458397e+00,1.519063968923510810e+00
1.562978582950852235e+00,1.665418699297633642e+00
1.035426350124538875e+00,1.678755006507691272e+00
1.160325857101727642e+00,1.667366736604927180e+00
8.711506293278776791e-01,1.509237362050555920e+00
1.056184278509256558e+00,1.497681105349069730e+00
9.197306678373917688e-01,1.530741960870683371e+00
1.483136370450701236e+00,1.754371336007466642e+00
1.082138589082587643e+00,1.483781619922015071e+00
-1.173908648141871680e+00,1.588317307680284340e+00
1.460565893431799100e+00,1.694624821257780356e+00
7.938075525712187663e-02,1.379326432912536982e+00
4.809135576359040432e-01,1.566105620820438027e+00
1.178995532527455037e+00,1.490950921690475939e+00
1.061168972835727198e+00,5.111913044940806783e-01
6.612953978901054963e-01,1.514990523203409989e+00
1.354240929233997859e+00,1.494470092282285334e+00
-1.261362861079454722e-01,1.507625448974805327e+00
1.170267066718675419e+00,1.447352137907581993e+00
1.432089169420588393e+00,1.584755398893760159e+00
-6.693064600585841850e-01,1.694184086435228442e+00
1.477498403617724998e+00,1.515278422366890920e+00
1.478879608116296041e+00,1.433172005686213613e+00
6.591368438769114046e-01,1.405511504094160813e+00
9.642311121028348531e-01,3.807042395259373491e-01
1.687249867607319320e+00,1.530742419415971778e+00
-1.988557182761122810e+00,1.394636907427943440e+00
-3.729481760585824923e-01,1.654079040965154679e+00
1.575928144557656063e+00,1.471104947449984879e+00
-4.976304479407472336e-01,1.607963774561825154e+00
8.522182574779564312e-01,1.515108936396620809e+00
1.211545639524055584e+00,1.594731389459031812e+00
1.601875817629533127e+00,1.550042912985822419e+00
1.314011625521493087e+00,1.364666260124093089e+00
8.962508285954445819e-01,1.525399329794000058e+00
1.257529415948586138e+00,1.414381622380723735e+00
9.654419345378248973e-01,1.534831527324390876e+00
7.014465079058272989e-01,1.503967064504482254e+00
1.056544499705430518e+00,1.526588762005169242e+00
1.176781996251700324e+00,1.492450209079996482e+00
8.922407519713853041e-01,1.542065918571332794e+00
3.123927912187184353e-01,1.354847078556152162e+00
1.451038881621726562e+00,1.558896834984694779e+00
1.012038322131877388e+00,1.715814944901225436e+00
1.252713354144933344e+00,1.461452915607103886e+00
1.232965480906221156e+00,1.580890779191978401e+00
1.137343478452772283e+00,1.588296037624416401e+00
1.241145472009069550e+00,1.857600988291638888e+00
1.135642374670477128e+00,1.543525040904285994e+00
5.940593133057874287e-01,1.570094949845896926e+00
-1.537959814850238027e+00,1.485137048959065398e+00
1.682937880429542510e+00,1.717125361756194790e+00
8.673245191118190700e-01,1.518966649514748690e+00
1.113566030078659175e+00,1.687503372815598368e+00
6.568402005884169115e-02,1.514455580165743998e+00
1.407257212698661109e+00,1.650804597206564805e+00
-1.693781793097137722e+00,1.393688110542739444e+00
1.160271646503336473e+00,1.431260017029981402e+00
1.306165885907629276e+00,1.577612457969970405e+00
-1.227559031066841388e+00,1.349513092016885185e+00
1.174392138193574908e+00,1.514572566763849437e+00
1.102470448127225611e+00,1.625484590886909331e+00
1.542941792257625178e+00,1.630785320374767089e+00
7.172473971730111142e-01,1.528706752056219420e+00
1.433371210848829680e+00,1.274515844505883289e+00
1.168745720713513236e+00,1.258951894012963812e+00
-6.624596949571553983e-01,1.518998040852497233e+00
1.691128457773344529e+00,1.683204696601227957e+00
1.308836990409000811e-01,1.591084908233893813e+00
8.498701284340235418e-01,1.283600051722949331e+00
1.534646056460681196e+00,1.651276932612882442e+00
1.040840648899880705e+00,1.452652774898330224e+00
6.562789839715474915e-01,1.539155308409565048e+00
5.013707603639137034e-01,1.410703715759396015e+00
1.014487737417709035e+00,1.413459906987162729e+00
1.264986860786366130e+00,1.537980199711577400e+00
1.116625359288359931e+00,1.373702197950804837e+00
1.295897937759789009e+00,1.405416992543907950e+00
-1.809017002317906853e+00,1.460369390374496090e+00
1.130780453134974106e+00,1.556448098143548897e+00
1.142733683204139705e+00,1.513542461503202485e+00
-2.418608206949640405e+00,1.432144623897357194e+00
1.349763385044383313e+00,1.536486240410641635e+00
1.088504753125826507e+00,1.633295477402021634e+00
8.810199360771848731e-01,1.346451188150427525e+00
3.705662332941943582e-01,1.595852174909968113e+00
1.598213643635412406e+00,1.593054881080381735e+00
1.207169807894191260e+00,1.508723919241118816e+00
-4.586389132147541958e-01,1.720815371675777250e+00
1.478893707750949194e+00,1.563624746727147352e+00
1.321649837343529921e+00,1.455218270891097898e+00
1.097860282416348809e+00,1.489103835689637112e+00
3.760089045906547800e-01,1.580551431620417224e+00
9.491494084220895022e-01,1.575768161075606910e+00
-4.156734676397929040e-01,1.596696987892698649e+00
1.331370536158571705e+00,1.503183065977229838e+00
1.159498617937341658e+00,1.499608894409245607e+00
1.069191876051303502e+00,1.429824661966920596e+00
5.827369557741854944e-01,1.611820911016101032e+00
1.402946158133185683e+00,1.595127297323159832e+00
5.529012549352524397e-02,1.470421962303150032e+00
1.274267936741385610e+00,1.536426386660581178e+00
1.316368436688916788e+00,1.468921557608424688e+00
8.023980070638406792e-01,1.564129786453624993e+00
8.443427760342342436e-01,1.580413967798688368e+00
1.163562594543241735e+00,1.400124254767459497e+00
1.221930200837044511e+00,1.551976235634274781e+00
9.916193203874811291e-01,1.424688955858915529e+00
1.247052403808408316e+00,1.752651675118338304e+00
-5.560723387557781061e-01,1.456463429724031755e+00
1.378825402204808537e+00,1.675306688212700124e+00
8.220616082939780078e-01,1.426846256878207431e+00
7.322715392432151971e-01,1.598239909285335880e+00
4.167760702115863580e-01,1.743266397978525672e+00
-8.226227092254294604e-01,1.340704957728719116e+00
9.161777367309911213e-01,1.412862685808851326e+00
9.351132330764591050e-01,1.621207310588910877e+00
1.433197853521934739e-01,1.676488691476048842e+00
1.197181918320452620e+00,1.414175145583102644e+00
1.333408923343143648e+00,1.675921600502249476e+00
3.464374922812590851e-01,1.507637085110392405e+00
1.389289280880934285e+00,1.688746974485796581e+00
4.539024134724155557e-01,1.368053655318216766e+00
1.211716307190515929e+00,1.689728684663490244e+00
9.939712460065355248e-01,1.592249187959037915e+00
-5.233947122172455391e-02,1.635662000940156569e+00
1.365305596679466937e+00,1.612552854055921081e+00
-2.177293701616350718e-02,1.369361319994369497e+00
1.590785297548998001e+00,1.539088159405560319e+00
-6.227762046987834754e-01,1.323097722474018134e+00
1.491465101109685998e+00,1.568079748126352424e+00
1.064759248606966358e+00,1.499174617111455721e+00
2.107449345568396248e-02,1.445601099792929833e+00
2.197710529596815232e-01,1.474838263394469662e+00
3.159047456765234907e-01,1.506624786046902198e+00
1.403838491266985011e+00,1.564780554351354214e+00
-6.336940605696607109e-01,1.622945995759748072e+00
1.152235191941050285e+00,1.332165822572475511e+00
1.107266096140044009e+00,1.426136263255201042e+00
8.153232340221694407e-01,1.459113596002782787e+00
1.130090607007768533e+00,1.585120344220199096e+00
1.007338070096676974e+00,1.393014703644610552e+00
1.002867001414669446e+00,1.393388581002239057e+00
9.960545436017216314e-01,-4.301624670834824915e-02
1.324356841504224391e+00,1.545046942459374240e+00
1.047963064080170037e+00,-1.063929080801613081e+00
9.043512958261624712e-01,1.417499000963323930e+00
1.193371189116713360e+00,1.693908638892839047e+00
-4.967248278034057662e-01,1.552523916539725102e+00
-2.303328962669430047e-01,1.483852674258997473e+00
1.132534265552331831e+00,1.550821743884235548e+00
-3.135880512187101954e-01,1.436355675648680830e+00
-5.055262398205855323e-01,1.436519225670694455e+00
1.085771702201838718e+00,1.536556158620533852e+00
1.321348651579513644e+00,1.535255571875230096e+00
1.444086045457716017e+00,1.698910747604319482e+00
2.901287148478950417e-01,1.625069593809103319e+00
8.851678410956149712e-01,1.592240479488660432e+00
1.343987737739786636e+00,1.468795806179456820e+00
8.113192860481417412e-01,1.602278942238724913e+00
1.452739209598977510e+00,1.587323494725780826e+00
1.110512490452985945e+00,1.505300187240667942e+00
1.023139743610552266e+00,1.374620435760706361e+00
3.385473889331282460e-01,1.584711752978501309e+00
1.339003330952059923e+00,1.408305913604840143e+00
1.244319739720008977e+00,1.370128625219740215e+00
1.304080906700786802e+00,1.603703988181029327e+00
1.507412267729967947e+00,1.693848751162031485e+00
-6.732197222709576101e-01,1.393660342569143618e+00
1.438129611745780245e+00,1.518703225821688152e+00
-2.092587853804634523e+00,1.251265444509030988e+00
1.115325972951506373e+00,1.429493982617542125e+00
1.994639308736259609e-01,1.564795891594302546e+00
1.412768391159257675e+00,1.624444802766273011e+00
1.224948516538160614e+00,1.543616006971727961e+00
1.121463301738313323e+00,1.399898715285603723e+00
1.629964658699432523e+00,1.668600661150446918e+00
7.181011245601601756e-01,1.516069988152540127e+00
-1.362839393059511739e+00,1.683841594516158446e+00
1.424074649169938533e+00,1.671886143707235206e+00
-5.070467489765922986e-02,1.343292258513360427e+00
6.068342229245560215e-01,1.374290618436639688e+00
8.572045583912923927e-01,1.414484560079869002e+00
5.378540452878628475e-01,1.642344574338515883e+00
8.994213064176446171e-01,1.515763026273541092e+00
1.242987869218662667e+00,1.592335470313413159e+00
1.095422838686046285e+00,1.480912959994960643e+00
5.197268820209294260e-01,1.353822683252683179e+00
8.770685666049526930e-01,1.572014790957572572e+00
1.406048090019473840e+00,1.562498253578851415e+00
-7.330292484365574790e-01,1.399214501938836452e+00
1.474879534349602395e+00,1.632752340296518723e+00
1.152879297912350332e+00,1.612145946174844857e+00
7.657689661859838903e-01,1.515126652330036627e+00
1.351846167494328066e+00,1.616190135451785581e+00
7.308806059524224352e-01,1.377998487405238226e+00
9.141380618346243159e-01,1.572828463662055754e+00
1.172652508550358963e+00,1.549550680807186831e+00
9.923544005535485102e-01,1.587007472735677549e+00
1.383422000548441666e+00,1.671046427043867189e+00
1.296541699999402164e+00,1.581957103491163918e+00
1.154900962711886914e+00,1.555374034586823440e+00
1.264706684998649688e+00,1.805364341742136780e+00
1.424182457251476741e+00,1.662984741069936545e+00
5.487785924620618427e-01,1.435424468069866455e+00
7.209225997470776193e-01,1.411021857791729728e+00
-5.574664859813536211e-01,1.431477982136670102e+00
1.340195826277320368e+00,1.542640629302443722e+00
8.028592745706226719e-01,1.551989036770554442e+00
1.305573979724407918e+00,1.576892545624123176e+00
5.107791138394233155e-01,1.443070430955349703e+00
7.364947972146314026e-01,1.565169357318649590e+00
1.200803665306210188e+00,1.436316447708359867e+00
3.214592512070524322e-01,1.446957465699096668e+00
1.135501488559919503e+00,1.428772255641497679e+00
1.208319707682610211e+00,1.560620800920413442e+00
1.246625512675489933e+00,1.434254509977307857e+00
1.082469769791563508e+00,1.447430090373713174e+00
1.486068253855659993e+00,1.617631718369938465e+00
7.545631935008595415e-02,1.457424389737391079e+00
6.181093358989002695e-01,1.517130350980350428e+00
1.466835790154064956e+00,1.566080724236202260e+00
6.281964477252237611e-01,1.533388261969900412e+00
1.315920864580385485e+00,1.606941548555777866e+00
7.262173718572404457e-01,1.411999790275960898e+00
1.630278721466957403e+00,1.747100775260689298e+00
-6.809582143796832909e-01,1.549368278813840316e+00
1.408070692375653188e+00,1.614305181623976182e+00
3.372011660867076932e-01,1.410673417421513420e+00
1.512827858883711851e+00,1.774398890540789031e+00
1.128090681188451239e+00,1.635267319586671153e+00
-6.492655590008189481e-02,1.364387411717617349e+00
1.343461364362297239e+00,1.670093435879657751e+00
1.359488368284114124e+00,1.661049317797945735e+00
5.698027790715176621e-01,1.542035212445445058e+00
-2.502017067116045990e+00,1.419699155170449867e+00
1.149382062984324993e+00,1.638588906202772755e+00
1.211278811706760106e+00,1.525356193150929185e+00
1.464652617739795826e+00,1.518322997440746169e+00
1.032299378304738946e+00,1.401348875664951921e+00
1.094747821735077453e+00,1.505266820306031983e+00
1.424570108035436267e+00,1.547858512736607794e+00
3.587776029822034030e-01,1.573889313840111326e+00
2.367139003645127027e-01,1.592959337660918573e+00
-3.161025137757180192e-01,1.470397187772496839e+00
1.276621414195796334e+00,1.560486834291175740e+00
1.477054334295652582e+00,1.519759961956015371e+00
1.410452143840297490e+00,1.489458454719726266e+00
4.462371314016084778e-01,1.528792668621783646e+00
1.669478393936628891e+00,1.755594341538851522e+00
-1.077376317304393538e+00,1.262714786914184817e+00
1.709013365334691864e-02,1.466990892674979063e+00
1.473660613729274260e+00,1.666550135307092395e+00
1.307646507693243532e+00,1.601557761600556962e+00
1.171824756364489462e+00,1.556085845840136539e+00
1.305971605030862959e+00,1.644902637002051193e+00
1.026185772301619004e+00,1.473086418633605232e+00
1.326728267038683295e+00,1.374811326487024976e+00
1.272451290371130028e+00,1.569652033117225454e+00
-1.071530944639005556e+00,1.623303568912078942e+00
1.013064186460478577e+00,-1.096231164889295062e+00
1.241571843149730903e+00,1.361755473217499679e+00
1.229828378114736109e+00,1.486483077490843074e+00
1.111164670904488672e+00,1.205076471200432708e+00
1.284243825350794843e+00,1.646081042697240981e+00
1.009654982213132435e+00,1.484092013777877694e+00
1.480602439266813564e+00,1.626554981679941392e+00
6.837093403014331550e-01,1.538207678888718455e+00
9.073169090059782782e-01,1.300830542080086749e+00
9.956530246735240119e-01,1.569605179485324520e+00
1.564391265108958429e+00,1.794261906056289435e+00
3.258764646344913252e-01,1.608768275342322696e+00
9.404417357104399855e-01,1.669548372114503909e+00
1.629895549139009248e+00,1.872913057772457091e+00
6.408351519606220181e-01,1.716424494009153534e+00
1.146883364506162906e+00,1.427145572102026305e+00
1.071780409891899710e+00,-1.152458740942901461e+00
1.123918591090315111e+00,1.638731654353903444e+00
1.443929231880642927e+00,1.688117474010557562e+00
1.298942781490094678e+00,1.422387613850415233e+00
1.387014801593035696e+00,1.608240067321676792e+00
1.120847557053638255e+00,1.543183548181474185e+00
1.480413796057646225e+00,1.661435039185808593e+00
1.500683854201731116e+00,1.770511226161502361e+00
5.377453699944625409e-01,1.521616459147534073e+00
1.252771327728030792e+00,1.469599966674651315e+00
1.085651092030883724e+00,1.604084766827210462e+00
6.814668750011739773e-01,1.699042137098401906e+00
1.177406084100903527e+00,1.433223989744283999e+00
1.305429203277135741e+00,1.360962718973800722e+00
1.435131875161154813e+00,1.478539235840340860e+00
1.231036637835925873e+00,1.292392487429677495e+00
1.213013820702749435e+00,1.550918140150240099e+00
4.789313777460901811e-01,1.667632857451664563e+00
8.933830534752040808e-01,1.802049235958088191e+00
1.814340575990656679e-01,1.437778904514944056e+00
1.123429163128123687e+00,1.664061083070421443e+00
7.655683667533024206e-01,1.393502155368020023e+00
1.054646467620388828e+00,1.533829891400960266e+00
1.310301988277965624e+00,1.475989308342817496e+00
7.928611768415259053e-01,1.500404617693219089e+00
1.166631247114285008e+00,1.644849182565403911e+00
8.932119894889973821e-01,1.594935367566669315e+00
1.314991117883153038e+00,1.664888981535230350e+00
1.285186787707832456e+00,1.575074562835068859e+00
1.287614332119443983e+00,1.597438322316018233e+00
-1.671307687891518290e+00,1.401677346848791306e+00
6.853089121066158196e-01,1.471054838169339796e+00
1.527496663788600717e+00,1.635653683885275322e+00
1.192627860218268943e+00,1.588761678527342402e+00
9.352355424342175816e-01,1.455557618097265360e+00
1.288424528957364590e+00,1.628398064470951256e+00
1.068083193094461425e+00,1.467676959093462408e+00
1.095091642819751243e+00,1.587217265203447303e+00
2.561249857275398334e-01,1.481434327203023926e+00
8.630868185520348401e-01,1.474243434985865520e+00
-4.726086717056849906e-01,1.561661577120655009e+00
1.446125170538563154e+00,1.546435048351369801e+00
1.305872203155066913e+00,1.616665556806952120e+00
4.238586363437930604e-01,1.618326102445791781e+00
1.309725189727543260e+00,1.521867750940719244e+00
1.046247254984351560e+00,1.582268659670184485e+00
1.513108597182304393e+00,1.614977246930775490e+00
1.142759220149300869e+00,1.609674953545580323e+00
9.275294321205640458e-01,1.574253235088328484e+00
9.685219635602621002e-01,1.636773684785358007e+00
1.358216831049424700e+00,1.588591886515761331e+00
1.226406099944891359e+00,1.525237416772231791e+00
1.576240895578721046e-01,1.431916727165957637e+00
1.432138829498317278e+00,1.726568733088222896e+00
1.394885828733784194e+00,1.638924179210440979e+00
1.090464125831244857e+00,1.638337134858448119e+00
1.600808669107731230e+00,1.686754532620729607e+00
4.381751328269977708e-01,1.623261912549188501e+00
-6.387006896217013452e-01,1.545395044906615833e+00
8.413155300837704687e-01,1.354630950453207250e+00
1.312793544113656230e+00,1.532452626159242826e+00
-8.193719008416798788e-01,1.473543529084553327e+00
7.014258916778135511e-01,1.564213450720027154e+00
1.121888582641839438e+00,1.542444813312039198e+00
-7.423512228002434599e-01,1.438961762251403265e+00
1.075138230497936664e+00,1.514456445765224091e+00
6.208994747819537308e-01,1.506380177011682475e+00
1.217756952786968716e+00,1.533923155201700750e+00
8.140108903500612447e-01,1.585716240784669440e+00
1.468862431848024341e+00,1.556613458503612435e+00
1.318299964460355689e+00,1.583222936984006735e+00
2.412000213878444654e-01,1.633224333233434411e+00
1.373019083053910627e+00,1.474908685311643985e+00
8.116922270607790368e-01,1.488434788809070763e+00
9.411060910587348838e-01,1.075226143058678474e-01
6.006034435038354324e-01,1.612399243522959935e+00
8.658160801706988874e-01,1.555963962606810247e+00
-1.347359030083270293e+00,1.622642906320069800e+00
2.371780406647261419e-01,1.597548278880806638e+00
1.532601712407565708e+00,1.588546137644263778e+00
1.748601811216317636e-01,1.463230982240020905e+00
1.084791632053974997e+00,1.525482151931069730e+00
1.110601059005084323e+00,1.596408649726188456e+00
7.947972577774893299e-01,1.651815639415632031e+00
3.547556938398862547e-01,1.444362315854621270e+00
1.437602000650755274e+00,1.717570041161292416e+00
9.661921042794578973e-01,1.632052255951502273e+00
3.725479053126037887e-01,1.488380789900727530e+00
1.499235330548631229e+00,1.571844142954592849e+00
9.208515968297309451e-01,1.645461190105176108e+00
1.131305914467929608e+00,1.480363185426635475e+00
1.267639675399061971e+00,1.528863864367835834e+00
7.994474506523367996e-01,1.558636675947993933e+00
-5.970883502245730723e-01,1.360527341245924893e+00
-3.840225581612720651e-01,1.578011264628771393e+00
1.341855194500534365e+00,1.702568253935178300e+00
1.375317391899952835e+00,1.428405610966127171e+00
8.972548053617398489e-01,1.612182742759835197e+00
1.403984341269122638e+00,1.541098287140362899e+00
1.513111688988943992e+00,1.676020048744723656e+00
-6.896630751987793406e-01,1.672952252678454155e+00
4.430687122943731682e-01,1.540633000458995205e+00
7.683121384658094799e-01,1.630449340298569361e+00
8.134618308473183790e-01,1.589632298695320856e+00
9.008226469934588199e-01,-7.567324717477199592e-01
7.967926672986316294e-01,1.523573036352758869e+00
1.103758779337588702e+00,1.496668731489988691e+00
1.158810277056744553e+00,1.712718546493586125e+00
5.171194341387101989e-01,1.407857779370836226e+00
9.045486394927430007e-01,1.472943601338021713e+00
1.080829522363352835e+00,1.538198726840456887e+00
3.720495721510915232e-01,1.648678063957165651e+00
1.332914142478963893e+00,1.469539234407312378e+00
1.331580170220563630e+00,1.407523396752484057e+00
9.442481576629947471e-01,1.509357321303394173e+00
-2.337591093664027619e-01,1.416141972331931509e+00
1.284227106351568226e+00,1.607152166844529217e+00
1.645927236179326014e+00,1.537018003234995822e+00
8.693006622632485358e-01,1.535496400930355776e+00
1.256424161194465317e+00,1.652196835404898145e+00
-5.082513013353611164e-01,1.559958681573975880e+00
1.230031372013510094e+00,1.463799348415495194e+00
1.422547482949659603e+00,1.637380194215083407e+00
1.309344643231466820e+00,1.565725467929853343e+00
1.362842307418791865e+00,1.772174858522375773e+00
1.363049628937180069e+00,1.481036914252774173e+00
2.143147502545905136e-01,1.514679149962892657e+00
1.394791206466549749e+00,1.539115363630789490e+00
1.398093653047209894e+00,1.417556856781388763e+00
1.166252453405697942e+00,1.455383285224144174e+00
1.163973603099442311e+00,1.512758084607357834e+00
1.229165056163397329e+00,1.560325828719667074e+00
1.023175543104493546e+00,1.425498237256347167e+00
-5.194778879438670671e-01,1.478351527045330238e+00
9.422619849923014046e-01,1.538486317642456802e+00
1.502105899501879005e+00,1.689315316795497957e+00
2.641581762684559465e-01,1.375353255895161331e+00
1.368200742235246459e+00,1.675666698078100980e+00
1.256235402443736326e+00,1.329010324870962378e+00
2.383723429488677215e-01,1.537791325922780006e+00
9.731016751690929611e-01,1.625748649398846668e+00
1.118319333435532581e+00,1.500091300062210919e+00
1.220371757510340327e+00,1.627745558080430088e+00
1.230483630668168793e+00,1.602555735834268358e+00
1.225063031599741947e+00,5.310004480873382615e-01
4.314816282400743552e-01,1.397796939422730311e+00
1.431130662765070394e+00,1.618225806312548309e+00
1.347364538206165641e+00,1.409183449336497418e+00
1.138288272094262643e+00,1.450907233702180221e+00
1.343845727705585746e+00,1.570900267980940512e+00
1.331206652603152518e+00,1.544032282109886633e+00
6.811937809032549973e-01,1.418851610436884458e+00
1.328923552568491928e+00,1.643740274240826027e+00
7.886422457066073477e-01,1.566479033236334306e+00
1.290891637821734994e+00,1.449583979644101683e+00
1.179806190818766920e+00,1.626820876213584288e+00
6.273486211665089129e-01,1.485810709101018201e+00
-6.519855287465166072e-01,1.529903232386013334e+00
9.285162636948445236e-01,1.639281965590594359e+00
1.502371456318505549e+00,1.661963131472954602e+00
1.277458901382618528e+00,1.590787205907585600e+00
1.042726132312311149e+00,1.700818510555535790e+00
1.058722093549355758e+00,1.718852240854886304e+00
-1.689241750711398538e-01,1.533363410746222844e+00
1.298007630811568447e+00,1.609602646133131421e+00
1.416808708861116539e+00,1.670159367676427253e+00
1.014350684246483558e+00,1.583499614309030079e+00
1.044933546123584467e+00,1.654366680947840562e+00
8.430480782817626473e-01,1.438737115785611698e+00
6.443183431279770890e-01,1.604693360644418920e+00
9.220488429057653867e-01,1.665686656462592952e+00
1.753805142517158577e-01,1.438153044618250886e+00
9.662850503759028431e-01,1.529406057520728224e+00
9.209369121302688477e-01,1.603353112940797631e+00
-4.214026921186331265e-01,1.551608431395567589e+00
1.629944555115198312e+00,1.524870931413714104e+00
1.103478882794590721e+00,1.566097812306801007e+00
1.111192813590786477e+00,9.357539641036416445e-01
7.131502855333757274e-02,1.518159191629073312e+00
1.425800839893899719e+00,1.605013060297018956e+00
5.222066262694202710e-01,1.468650516777611603e+00
-4.008374098362352811e-01,1.400075504416049554e+00
1.381823667857785098e+00,1.612091264500694177e+00
1.416966280166693348e+00,1.540268237264421858e+00
1.195449634254282856e+00,1.685411882875676559e+00
8.600923414161008029e-01,1.485168349748065664e+00
9.256735765307929631e-01,-2.205999529625929600e+00
1.135663771794625188e+00,1.589186394748006048e+00
1.075482395187896678e+00,1.605979913887246591e+00
-1.570996643694696937e+00,1.354903953009725548e+00
8.401031392279860732e-01,1.504394444989610058e+00
1.266836246460248283e+00,1.465674353091536819e+00
1.240866314334462039e+00,1.578446910395197245e+00
1.682521712241197953e+00,1.670936498391078606e+00
-1.602449447551177908e+00,1.477717098474897961e+00
1.221680429678920765e+00,1.529811395818736264e+00
9.520375650259808031e-01,1.651335117402694230e+00
7.126274135819414823e-01,1.622727499986730493e+00
7.272265451589320362e-01,1.654838513893848617e+00
8.276909218179190342e-01,1.574254278672347462e+00
1.347486156959297743e+00,1.662536954809959999e+00
7.986005668653906042e-01,1.571292954413027410e+00
1.315508780669703004e+00,1.605150923297521848e+00
-7.772906388374073439e-02,1.410825781362396558e+00
7.367275220633586752e-01,1.378998334241231749e+00
1.187857183702683228e+00,1.569512307653619931e+00
9.666165513229552086e-01,1.531884218828208466e+00
4.150598926487938378e-01,1.583802632871690319e+00
1.544577284607882017e+00,1.702241122035623500e+00
1.285313110314043161e+00,1.598142458099041319e+00
1.338748522370171612e+00,1.656009522525586863e+00
1.209561556800935911e+00,1.507458780566827139e+00
1.139878256376032795e+00,1.531118176942609876e+00
1.166068876375514263e+00,1.497322840372907082e+00
1.330225400031182170e+00,1.558472087296715269e+00
1.529257079409013675e+00,1.544902827256459332e+00
8.096110196986072705e-01,1.630967975692924732e+00
5.356300105635750652e-01,1.635201504039494269e+00
1.018043343723645799e+00,1.641772262761382661e+00
-1.340611450811143968e+00,1.344891208327782195e+00
9.366018844116945630e-01,1.548995757592714240e+00
3.201939783192450650e-01,1.453476913601599918e+00
9.629795878501330453e-01,-1.216964518463415690e+00
8.309743054395110073e-01,1.467626178670624171e+00
9.123257783397457077e-01,1.392200207529017852e+00
1.018708846775134624e+00,1.298618949847408111e+00
1.280562192076660999e+00,1.647888240787704239e+00
4.745938747058160989e-01,1.607611069772059142e+00
8.404895209800986589e-01,1.556293950769988221e+00
5.805659231115242180e-01,1.274111693175909110e+00
1.301643323181449263e+00,1.533993404722724607e+00
8.002271992026419589e-01,1.534813544038793109e+00
5.637744822165422498e-01,1.724485308761684710e+00
1.236483879995692536e+00,1.440699393023574526e+00
1.516860517446546819e+00,1.782050182290586982e+00
1.206462966998979924e+00,1.369350587472370151e+00
1.123356249300078713e-01,1.514459357979741405e+00
1.024910355561832631e+00,1.414907087086124449e+00
-2.686375093608944775e-03,1.393594476904357116e+00
-1.333533269252648035e-01,1.708502748947120953e+00
8.600688907825151386e-01,1.383063944666011791e+00
9.049381762832278131e-01,-1.336960581918275937e+00
6.388251109321724241e-01,1.629385914877970354e+00
-5.617791325543149972e-01,1.358471124567576016e+00
1.364594830949037885e+00,1.501495871037262564e+00
1.610467851417686003e+00,1.725242181849280021e+00
3.679487241527540364e-01,1.502980691549564707e+00
1.464525955713561700e+00,1.661855839884001096e+00
1.399070945374741859e+00,1.601892474298560964e+00
1.399928785831787703e+00,1.671196121376303578e+00
7.624121548386646463e-01,1.556330989422090916e+00
1.348590346221311798e+00,1.655570060790900744e+00
8.989533727681253694e-01,1.442218967162736565e+00
-8.587912028717311630e-01,1.547246058915364264e+00
1.195709670884465226e+00,1.409208067725045366e+00
5.981778698161495100e-01,1.549173470327888769e+00
1.645284219446342178e+00,1.860062094853880188e+00
3.305743493056254589e-01,1.499447161378873350e+00
8.787101405034417612e-01,1.402383272955038063e+00
9.881036657506778731e-01,1.635249571648893063e+00
-7.366450375632257463e-01,1.498095350472482989e+00
1.226403078856087348e+00,1.516424833303300801e+00
1.298889883064339390e+00,1.533829595544151658e+00
1.346252008326306093e+00,1.463157302552451577e+00
4.398307437057223934e-01,1.498752676227395053e+00
1.283339357743890297e+00,1.348551640408835572e+00
1.459078809688376888e+00,1.642397688441434189e+00
8.346189471991968256e-01,1.606972273196275225e+00
1.267919858977537118e+00,1.630304502131267208e+00
5.469468193897482067e-01,1.526724465206912962e+00
-5.194817712303827495e-01,1.438503892738247636e+00
6.909776180818234526e-01,1.436230479319389630e+00
1.238212389451143203e+00,1.546197535312869409e+00
1.200503970692823774e+00,1.487592560603282266e+00
1.460401523030093074e+00,1.695547930285269400e+00
1.703776505494210669e+00,1.498940502956799259e+00
8.589625653234689295e-01,1.570048218012051189e+00
1.364706467643481247e+00,1.590830827828560556e+00
1.017214581833379983e+00,1.388305247076774496e+00
1.455137295547856979e+00,1.549309423561259669e+00
1.341409870535718696e+00,1.572002551910590240e+00
4.181734471848715939e-01,1.301141149538174169e+00
-4.490669273764215652e-01,1.536584368515760080e+00
1.377915799726897150e+00,1.463496142255185095e+00
1.126876043119810156e+00,1.703917218250224908e+00
1.399663999366648648e+00,1.864854495555840153e+00
1.108305990291133414e+00,1.553110208417228355e+00
1.311901145577686112e+00,1.422841172106834584e+00
1.160977959835022499e+00,1.460169731626988598e+00
1.216047034345435041e+00,1.283833536394601404e+00
6.448875063750654224e-01,1.494569854223824601e+00
9.289139396143062388e-01,1.423323523485499065e+00
7.993565834696220174e-01,1.538928734056938641e+00
8.144715656613780164e-01,1.558305626234862240e+00
1.113368306216832471e+00,1.592429287851178987e+00
1.379171744278386846e+00,1.654645423026372963e+00
1.423352266432597935e+00,1.678503460447955842e+00
1.157158423277481418e+00,-3.576092806972390181e-01
1.327904703267202224e+00,1.626669244287917371e+00
8.884749343582936110e-01,-1.189408986485923192e+00
1.445233117620784213e+00,1.641860493844521374e+00
1.208352379840343049e+00,1.519267648546477556e+00
8.016490292938829310e-01,1.573697881874354554e+00
3.544257783841156528e-02,1.528198843832786702e+00
-1.190806721344433994e+00,1.560812035520015462e+00
3.385934993681174454e-01,1.491753339789126498e+00
1.021448584332629750e+00,1.623227956644683223e+00
4.438317714758709398e-01,1.586511447743149450e+00
1.250428200997851569e+00,1.498012008646261606e+00
1.310869676827964625e+00,1.479698775294085777e+00
5.345253485582693864e-01,1.600205793766866558e+00
1.058642566938129637e+00,1.531389211299465147e+00
1.102115106854034021e+00,1.504353932990540210e+00
1.317842303613903088e+00,1.420895622416946447e+00
1.391054863418246246e+00,1.614308151393586632e+00
1.379027425973267551e+00,1.607656129029247705e+00
-5.151848784751574817e-01,1.482228764319867942e+00
1.500048494734888882e+00,1.703082323164082590e+00
1.374097352597489108e+00,1.643876936192885774e+00
-8.607335266672451468e-02,1.611634540910210411e+00
1.179434811886106438e+00,1.493027656321331387e+00
1.378510705781163415e+00,1.754528315244292536e+00
4.625184432891331632e-01,1.457105532253582636e+00
1.379337210003953151e+00,1.479251981556565232e+00
-5.263860364835643013e-02,1.459136694828459424e+00
9.046930038332738899e-01,1.571169545047639060e+00
8.260988044538379871e-01,1.727360884537108898e+00
1.419776617287121345e+00,1.762369983170078092e+00
-2.401818396449379445e-01,1.505699376449092908e+00
1.465313530121862273e+00,1.686094238518550892e+00
1.206964325434126017e+00,1.561232819581911180e+00
1.236197742919775910e+00,1.327467909387206602e+00
1.043094078992237578e-01,1.624590785976192775e+00
1.289828438522521381e+00,1.631154357359394735e+00
1.130523725957481851e+00,1.430713629069681581e+00
7.759274211033102553e-01,1.503589857370503546e+00
1.340544015836685698e+00,1.473185585731498604e+00
1.108870241782882182e+00,1.814339477633147402e+00
1.276135558497919487e+00,1.354281245089619778e+00
7.068410888656132540e-01,1.401543218047286654e+00
6.419335014590132893e-01,1.559991774092117423e+00
8.394733374308384066e-01,1.697538743013859097e+00
1.469984720265475886e+00,1.537093191480729759e+00
8.511666495352456785e-01,1.492336571363780173e+00
1.000593413393861209e+00,1.518310113319446986e+00
1.269958992882859405e+00,1.509809247505926821e+00
9.874512417648608764e-01,1.433983698688418684e+00
1.224768486716701466e+00,1.417103707782132904e+00
1.409519702418541076e+00,1.729615080265586746e+00
1.274921946435593201e+00,1.537434432100210913e+00
1.076098083887325751e-01,1.414515430696139831e+00
5.852404971551363744e-01,1.506925991293929012e+00
3.774207492631050376e-01,1.671276941683388584e+00
-5.673098583691998931e-01,1.484829107579387131e+00
5.808946212339757276e-01,1.712556048714602985e+00
9.137534328700767094e-01,1.338555715066914953e+00
3.980318726783401706e-01,1.399665207971309666e+00
1.707026585614565661e+00,1.856529638964140361e+00
9.588936552421185588e-01,1.416104021953372039e+00
-8.122044916760264854e-01,1.476180782404035829e+00
9.641408132449014179e-01,1.452868224037279887e+00
6.007715605547926385e-01,1.444730725280884309e+00
1.292467448338407099e+00,1.541393944559186657e+00
-5.589251753034616410e-01,1.582224569685610982e+00
1.161711209562195979e+00,1.561076715107913682e+00
1.246206441513533353e-01,1.715231316217704416e+00
-1.600775164821515384e+00,1.500787601100739055e+00
1.144547826721817319e-01,1.531646395513534875e+00
-4.463342513611797679e-01,1.505884189474324675e+00
1.303751208747812917e+00,1.569778220068963837e+00
8.609372452440933188e-01,1.515469903082713898e+00
1.225327514641835869e+00,1.473791269261937265e+00
1.082253052543743266e+00,1.422809990172886341e+00
6.552450241032240497e-01,1.500041823799959095e+00
1.207708291782355614e+00,1.373322619008184198e+00
1.304548789067211612e+00,1.532561732212049943e+00
1.459188818945365007e+00,1.544477049555774695e+00
1.282641887681428727e+00,1.465288281454175889e+00
1.598940512131490910e-01,1.518890787414050481e+00
1.001397436554740672e+00,1.563551287200832585e+00
1.333935884908536984e+00,1.639918151064755580e+00
1.308889039127026699e+00,1.462487670146265462e+00
9.728517987833583680e-01,-4.603319095297579988e-01
1.256043098412480852e+00,1.441206964298733517e+00
9.133950811437985262e-01,1.464509095828322005e+00
9.890838551202412177e-01,1.583102792429899930e+00
9.255095815388453273e-01,1.406515272146883433e+00
7.795408491433992726e-01,1.546792471739312225e+00
1.262588308092160272e+00,1.534307084488992778e+00
9.454248696087493853e-01,1.664881279654072843e+00
-1.373192148515093303e+00,1.514337106902660324e+00
-1.341001416706022686e+00,1.537660875366476665e+00
9.616755519941142527e-01,1.485666163728794897e+00
4.107306527479320790e-01,1.533579935921110859e+00
1.264566488148386458e+00,1.520586644918891839e+00
1.590614135603473089e+00,1.773560627853234539e+00
1.062973659821955685e+00,1.845707708080829734e+00
1.226192453677455996e+00,1.464558469786799932e+00
1.446259766782582279e+00,1.594380289991152555e+00
9.433769026242906364e-01,1.321279488684206305e+00
1.521371716889202697e+00,1.649160150632126509e+00
-1.034935125580056958e+00,1.347921533348059198e+00
1.285823704130952372e+00,1.633007043455829699e+00
7.984065331594605297e-01,1.530338584352677556e+00
1.412682179107089153e+00,1.633335368050341962e+00
8.159369145987293015e-01,1.645015581341463085e+00
1.423039849607903307e+00,1.660116871390717286e+00
1.322771669886695589e+00,1.605090579852702870e+00
1.272468681191498474e+00,1.651568836732818957e+00
5.007441590456156444e-01,1.441748484786875117e+00
9.343320464320302721e-01,1.507882461297656684e+00
1.228109080726023983e+00,1.687137220087006062e+00
9.693348091147392376e-01,1.663569837431568166e+00
9.982002144663356669e-01,1.441606032462353415e+00
1.128346753956442683e+00,1.330952754520353665e+00
-4.595435236493173314e-01,1.566670492421543548e+00
1.154980035916767234e+00,1.330647217026408535e+00
1.297557810543483736e+00,1.670567707219228870e+00
1.134232045418578139e+00,1.587427797616160374e+00
6.695690935696154700e-01,1.425339600208648472e+00
9.355705401796416965e-01,1.638280730426429521e+00
1.365766027931717641e+00,1.558454546821955056e+00
7.598029303108804200e-01,1.504230358253566546e+00
1.530905440727045930e+00,1.608711209258458119e+00
1.010662429522312111e+00,1.461158685584958983e+00
1.141855245911001848e+00,1.489847475962399637e+00
7.488449652829876069e-01,1.571502081844977194e+00
-6.314061649303611690e-01,1.347003061398490908e+00
1.403350838731016736e+00,1.544929787970174218e+00
8.182702243957600263e-01,1.705941980274369829e+00
1.083096718843026496e+00,1.450965158334091898e+00
1.111973059034560674e+00,1.474492574870037487e+00
1.465609573611832195e+00,1.661484602131767296e+00
1.283314915288601143e-01,1.618931552763456017e+00
1.640993910315775350e+00,1.714211578862257834e+00
1.019122304673848234e+00,1.503641704028392034e+00
1.200502858821595797e+00,1.528675787602743030e+00
1.197549757451108920e+00,1.410574210772358894e+00
4.382498315110978648e-01,1.691307697903842167e+00
1.272018833492801093e+00,1.525096103893999633e+00
1.116985912133719783e+00,1.550110938793434423e+00
1.234779845204300841e+00,1.633789279737905220e+00
1.128945081242696435e+00,1.480823886157404345e+00
1.589395459250475318e+00,1.636289995799248720e+00
9.230414860740701055e-01,1.583374735237115027e+00
1.267014015566166885e+00,1.597069627781647405e+00
1.336294144208050927e+00,1.701807375974995429e+00
1.529998865801564412e+00,1.693223042141092538e+00
1.081205262416774060e+00,1.472858473016201986e+00
1.384196404362325161e+00,1.505378532577043904e+00
1.199858816606414136e+00,1.391439466762842914e+00


==> Data2/muhatmb22.dat <==
# arm1,arm2
2.784913066707106477e-01,6.321412279797786749e-01
3.819005949612010453e-01,5.454347302286984833e-01
3.031003996723116156e-01,5.472711654980476625e-01
3.292021152978392706e-01,5.845819649956196518e-01
2.807420235236604000e-01,6.468590488203873612e-01
3.127866646192915545e-01,6.855328529310983354e-01
0.000000000000000000e+00,6.133946701552114300e-01
4.018401683569952643e-01,6.159502833527422672e-01
4.426004010086733720e-01,5.084794809377251035e-01
0.000000000000000000e+00,6.704498602169373100e-01
2.593090350216841200e-01,5.896350583273466395e-01
4.383485654669884157e-01,6.054935508105708797e-01
2.557750111991867747e-01,5.865841372215916394e-01
3.592613612892587294e-01,5.966761632001673643e-01
3.891619596307799855e-01,6.219507106045814027e-01
2.210124882208513719e-01,6.296843920390075011e-01
3.857064274897172851e-01,6.248310450180438735e-01
2.594047129491172665e-01,5.808701766289537938e-01
3.432907531550488667e-01,6.284963063355542001e-01
2.282591685811937166e-01,5.254087215895769658e-01
3.272564034065528205e-01,6.422334230747991368e-01
4.789230531943696190e-01,6.618842911807300000e-01
2.802311075413641550e-01,6.146255720598681194e-01
3.739528783226597763e-01,5.462203128799987262e-01
1.642369604848463172e-01,6.759942168503085824e-01
0.000000000000000000e+00,7.032237880292481202e-01
2.801150728096841735e-01,6.103040281256795208e-01
2.978008014770965328e-01,5.162132950092157557e-01
2.182966108718230325e-01,6.072466635705906501e-01
4.777992620119712042e-01,6.651483726914475536e-01
2.469091689303042347e-01,6.805193947471549487e-01
3.460921696368477463e-01,3.857412869770244224e-01
4.105306943992758084e-01,5.731955136040477461e-01
4.332989050887901539e-01,6.241387899945857187e-01
2.633747497041595276e-01,6.075319982453816214e-01
4.443817535740784419e-01,6.078109082221488935e-01
3.067930922066794408e-01,5.981548854620977185e-01
3.634013355280003021e-01,5.308651201899138306e-01
3.102759765793892122e-01,6.119857198341359661e-01
1.622705264709136397e-01,7.072537055026164587e-01
4.206926730828325356e-01,6.469816537663823919e-01
1.993415520679668873e-01,4.710593136842445294e-01
4.169309236304447053e-01,5.945068238884312350e-01
3.184153681465018426e-01,5.673855232916490410e-01
3.985220285156205744e-01,5.233628298005730262e-01
2.066739146987694453e-01,6.020969085451414182e-01
3.835868544573634575e-01,5.750183640277537478e-01
3.841661721694723530e-01,5.723262401474151773e-01
0.000000000000000000e+00,6.205209997914448161e-01
4.102265549286996937e-01,5.916322530887185849e-01
0.000000000000000000e+00,6.136368726308233379e-01
4.082449610931101480e-01,5.693273294774306992e-01
3.867040558366308112e-01,6.385239792082311183e-01
4.369248816754178755e-01,7.046254368868816176e-01
1.605689356897095355e-01,7.175370526947209004e-01
0.000000000000000000e+00,5.650529353005530053e-01
4.178632215917282844e-01,6.336634013125419518e-01
2.627749776815004878e-01,5.698140956783317446e-01
3.336367520944378273e-01,6.424093799675529848e-01
4.597692952275487799e-01,6.440640119466723990e-01
4.547534622085577238e-01,6.174018924051359880e-01
3.041667403630425870e-01,6.615411882842887614e-01
3.348165306147200537e-01,6.415033665187255263e-01
4.338002506910268452e-01,6.936191962338771333e-01
3.431334553122837860e-01,6.060199397315454428e-01
4.530795193602629722e-01,6.979176661516360847e-01
4.274691599293249933e-01,5.950255427580599665e-01
3.488756335068485259e-01,5.669794181365406249e-01
4.606835159927368251e-01,5.856280701767068164e-01
4.601919601053846010e-01,6.456862655367994197e-01
1.341096879797521457e-01,6.505989072532767370e-01
2.998392918294992548e-01,5.849495560142056183e-01
4.071008221382870773e-01,6.066924866249518988e-01
2.023224263899375541e-01,5.928688020729148134e-01
4.461603153446769277e-01,5.930234930478439637e-01
2.938101383046153314e-01,5.725416674837782161e-01
0.000000000000000000e+00,5.899919220793459207e-01
3.283715258246558966e-01,5.363013041677023862e-01
3.622356812001549797e-01,5.833444723226580697e-01
4.264293320536384213e-01,6.171764880739741832e-01
2.415966086848534977e-01,5.327513476432803596e-01
3.788452177880822780e-01,4.991354246437037512e-01
3.573542937419286192e-01,5.843015816964449716e-01
1.362777079304833827e-01,6.238493321190563545e-01
2.892550765730096396e-01,5.069294358901388353e-01
2.791401575789261846e-01,5.324279120978262503e-01
1.523367836961693200e-01,6.534316232761191445e-01
4.067815446293903126e-01,5.905001009298963544e-01
3.198054847000772472e-01,5.559137270362419780e-01
3.461675837178857518e-01,5.528033822426965394e-01
0.000000000000000000e+00,7.671786630565402554e-01
3.403314917263607908e-01,6.057288242893903440e-01
2.694670490182443645e-01,6.199036547091322236e-01
2.772472519773272470e-01,5.307808098635286020e-01
3.813605760113478182e-01,6.022293474683010350e-01
4.388135679951646329e-01,6.016500686841104173e-01
3.496473562199973184e-01,6.068885460594006798e-01
4.059935764789661672e-01,6.551289975614461580e-01
3.806732555260266548e-01,6.725285966876282107e-01
4.142816862684450263e-01,5.313074522688163714e-01
4.077693575421852956e-01,5.661211993551489297e-01
2.191502632828973285e-01,5.953543049281867505e-01
2.966521491093480067e-01,6.625417385524100533e-01
1.296303484477514534e-01,5.678411006008948769e-01
3.776437100830642990e-01,6.117824891266570031e-01
3.307191327815635629e-01,5.764182879425300277e-01
2.254184534967362263e-01,5.952005741100342417e-01
3.848455253613422000e-01,6.597441018553890091e-01
1.437785900206448586e-01,6.159500663561325862e-01
1.201999357331377527e-01,5.535166183855406707e-01
3.831665836202780562e-01,6.367805784714465345e-01
1.552384356146804811e-01,4.838486540209143705e-01
2.614385053156860761e-01,5.929798627058693317e-01
3.617461762047736173e-01,6.198244800313403857e-01
0.000000000000000000e+00,6.225469579396144537e-01
3.437521539287991534e-01,6.808198515398177220e-01
1.856160555625190889e-01,5.441107101301136950e-01
2.479948322629582647e-01,4.867359126723005969e-01
3.123680931620972379e-01,6.814761203729730044e-01
2.339954011678510859e-01,5.569125150591908158e-01
4.250565278440578965e-01,5.844656337038498517e-01
4.145117171803068823e-01,6.995994299921072246e-01
0.000000000000000000e+00,6.241977306959705096e-01
2.961508167299057304e-01,5.637915992090383188e-01
2.745579250610290512e-01,5.448198183363820446e-01
2.276064637961019155e-01,6.078516155519286812e-01
2.169224478818513047e-01,6.091783902043079735e-01
3.632191780674426385e-01,6.237938620259512179e-01
4.331392313011978579e-01,5.737239737931436601e-01
1.422849190632179406e-01,6.375538682322544615e-01
3.884334883366883373e-01,5.323582985194041939e-01
1.204669605842257213e-01,5.878286196000226393e-01
2.317417808167294424e-01,4.791443782653792005e-01
4.513024769806500691e-01,6.304182170237672134e-01
3.342261142512993888e-01,6.521190106702150491e-01
4.520558283916524256e-01,6.051582664948595980e-01
4.014377484116201100e-01,5.470468260530305660e-01
3.589591233602235087e-01,5.948032035406413121e-01
3.720134085404870339e-01,4.975966978727556222e-01
3.630724228224231354e-01,6.994267315475583002e-01
2.489597375598253948e-01,4.456284911996268860e-01
2.214520970149302659e-01,6.188800669465849280e-01
2.645004560432813179e-01,6.059732960932833201e-01
3.907411469531434922e-01,6.232003852411265310e-01
4.563055701337416781e-01,6.195678870558936069e-01
4.128514159647119763e-01,6.049491313779774559e-01
2.906244820519110483e-01,5.962131747407544147e-01
3.951863305564254913e-01,6.162047206302305735e-01
2.043815243023211770e-01,6.027941098683532450e-01
3.319817565191337527e-01,5.047309938843722588e-01
3.385172806245523858e-01,4.882345541269982325e-01
3.659015744477278065e-01,5.812344010064738331e-01
0.000000000000000000e+00,6.462250652459075040e-01
4.209291843305695280e-01,6.468839139574273922e-01
1.189016670330451941e-01,5.996952580227746799e-01
2.527700111326205423e-01,5.227387360876898370e-01
2.646231818512014833e-01,5.838058928047045182e-01
1.428840493519988875e-01,6.589125927372916358e-01
4.580815801401565412e-01,6.536690782551354273e-01
1.149709022993532781e-01,5.298216658949881364e-01
4.785514511220845257e-01,6.632352326937547282e-01
4.193896943092169649e-01,6.638949831726612683e-01
4.547938346773783835e-01,6.435377086982404515e-01
4.592085137672787254e-01,6.418212964746923266e-01
2.079112164122089434e-01,6.138342488552926968e-01
3.178437137801920498e-01,6.136431786068142769e-01
4.251181651705622788e-01,6.328717356645012782e-01
3.286049860479944851e-01,5.876984904225268647e-01
3.637672099124649172e-01,5.813013425082478314e-01
1.769388199445930954e-01,5.011914733167226466e-01
3.416767821422838081e-01,6.026653631124979649e-01
3.408664854307374981e-01,5.556058091949226396e-01
3.413757101952777928e-01,6.161611343875136315e-01
4.960067983697006300e-01,6.570481545335804530e-01
3.428080538897140261e-01,6.425600069006650594e-01
2.450684104443327238e-01,6.799350886566383201e-01
2.026836034185121316e-01,5.816942226904815438e-01
0.000000000000000000e+00,6.136569430690853588e-01
3.115627980924204898e-01,6.019689422536370627e-01
4.283839957762576867e-01,5.717374365791004776e-01
3.667705071403568051e-01,6.069676021073767691e-01
4.079383817722973538e-01,5.482794235670503946e-01
3.813439812831619369e-01,4.334292477968935131e-01
4.099882055247029422e-01,6.787309532509928633e-01
3.290290822067701293e-01,4.931485466321913758e-01
4.509593608385327745e-01,5.930638793603951742e-01
3.418322593102526286e-01,4.973439761858293728e-01
4.390003801403728478e-01,7.042614353826994744e-01
4.535694992296199768e-01,5.995343514108605332e-01
2.103735246714768525e-01,5.790601866354793126e-01
3.450093867662331615e-01,5.353237759376902050e-01
4.104642627277849676e-01,6.447832539520552686e-01
1.396546949419226191e-01,6.265167454789144497e-01
3.479193438448693332e-01,5.660046804926900377e-01
3.864687072765225495e-01,5.736398042787178575e-01
0.000000000000000000e+00,6.713827222702458686e-01
3.586782095987032237e-01,4.810260669296486657e-01
1.997678311743713853e-01,5.835593050797330816e-01
1.139638928175157329e-01,5.392683844021767259e-01
2.787047200218176757e-01,5.432957294934770420e-01
2.983934812351753951e-01,6.386876563488536052e-01
2.438519887698182287e-01,5.545404108097711227e-01
3.164526519652316461e-01,6.265558542667331032e-01
2.963558904731681265e-01,6.389897076350429250e-01
1.374995347514411104e-01,6.042227920399361185e-01
3.348692549859863532e-01,5.980583513009390950e-01
2.226024680001005562e-01,6.177793667203013150e-01
3.283936719572351226e-01,5.026062782507491056e-01
3.234230034044542901e-01,5.753500989910355079e-01
5.199150980535873767e-01,6.449715903147561491e-01
4.029906460994910344e-01,6.523548651219592820e-01
2.867952636296835500e-01,6.560814601071691676e-01
2.240523119520574091e-01,6.300843905818388491e-01
2.261093745249826703e-01,5.321469747355761504e-01
4.106247420262538195e-01,5.797592774602381427e-01
1.246159290616177528e-01,5.868825546897182832e-01
3.866279103084283575e-01,6.737608682981583996e-01
2.984990768819422158e-01,5.630958807326709170e-01
0.000000000000000000e+00,6.588113177545417143e-01
2.270713554210123664e-01,6.316487210390872020e-01
4.298963176642925377e-01,5.872313524687929887e-01
2.930764809890247236e-01,5.816741683523077855e-01
0.000000000000000000e+00,6.028692665237269654e-01
0.000000000000000000e+00,5.640625611879314105e-01
3.961111555315348642e-01,6.349888325224528618e-01
0.000000000000000000e+00,5.999958622155667776e-01
3.011988812021427209e-01,6.811501094469831763e-01
1.246972096544172875e-01,5.667749540074946690e-01
4.578717999884978074e-01,6.502966203158146996e-01
4.184347862834759679e-01,6.429102975359118899e-01
3.996886835107600899e-01,6.164061936769946737e-01
4.340657555606702300e-01,6.140799944352846040e-01
3.738877320971031315e-01,6.216737621897270305e-01
3.323909326828121680e-01,6.067690291096891064e-01
3.585390958748052581e-01,5.648009460150158478e-01
3.677820051258652301e-01,6.452765000944797880e-01
4.630137315028162726e-01,6.149502409191356378e-01
3.384462559774957802e-01,6.524456526267156109e-01
2.207003368766439766e-01,6.068523692158285243e-01
0.000000000000000000e+00,5.661968987200075576e-01
3.283260673473657465e-01,5.745725319460349700e-01
2.798819707809407920e-01,5.564458560454234037e-01
3.162303903824302820e-01,6.266951254631014656e-01
3.567717748560690905e-01,5.547186914975746896e-01
3.486194867733824476e-01,5.072787552379371956e-01
4.712380267277359036e-01,7.165982679665094945e-01
4.315537499545941125e-01,4.004438677843694672e-01
0.000000000000000000e+00,6.148443992622484311e-01
3.170450651863455094e-01,5.826561926531153013e-01
2.410573300252562834e-01,5.436226666747937530e-01
3.000220240022626328e-01,6.365319397295724491e-01
4.521991429374169202e-01,5.427271135304424510e-01
3.063413354329826976e-01,6.733701025699793119e-01
1.980843183643134497e-01,5.843302503262718384e-01
2.429622286145196319e-01,6.768584093845565475e-01
3.824703047278574242e-01,6.265510940638904236e-01
3.146878768279847138e-01,5.574415478747879460e-01
4.203286286030402663e-01,5.360839508776098494e-01
3.646870465697539809e-01,6.105272769091656393e-01
4.854201351687589816e-01,7.006660556119564953e-01
3.771408351659041869e-01,6.013902763822970288e-01
2.938383174306273826e-01,4.861745921909700896e-01
4.878445128064964886e-01,6.338966837249767616e-01
5.023617037094318949e-01,6.959862893628718794e-01
4.427044621721970552e-01,5.196311594946667611e-01
3.635668222835997665e-01,6.558507222281740878e-01
4.521747840336258206e-01,6.805067789919632126e-01
3.544254741630937788e-01,6.023946053770847797e-01
4.461825601293438193e-01,6.056872080108839373e-01
4.153501704215390444e-01,5.562728509141506850e-01
4.523979128573367148e-01,6.047604717102993410e-01
4.878053095353216406e-01,5.685182288381803728e-01
4.603398710622496615e-01,5.856091175144984007e-01
1.113101563845566022e-01,5.286562525848127470e-01
4.623292404126782551e-01,6.096669990695918750e-01
4.027826515190142675e-01,5.311238576919942167e-01
3.755582265599661795e-01,6.553762508718236068e-01
4.425066097911017904e-01,5.505838772202246156e-01
2.415670013359686730e-01,6.463344347568373838e-01
1.150556060988106588e-01,5.295338047376482171e-01
4.163952285056831126e-01,5.942702332786435893e-01
1.851885089426746345e-01,5.464451242893942906e-01
2.750224274212370590e-01,5.986921587901091746e-01
3.998770027502523416e-01,5.758092870933482210e-01
3.644718753576399739e-01,6.332905197569219657e-01
2.745901964829858821e-01,5.432881179158285390e-01
4.461718673023379877e-01,5.251183692532944702e-01
4.877492910922160974e-01,6.389509190788967841e-01
3.420416522989187524e-01,5.651436688250784934e-01
2.812598217436605985e-01,4.669627904299561982e-01
3.326156710461308230e-01,4.339315875971389569e-01
4.854332815678215063e-01,6.417939955152587306e-01
3.704737333843929892e-01,7.160719762943497102e-01
2.442620670127601257e-01,5.427355381371471443e-01
2.567602561032420461e-01,6.058022000474193591e-01
4.490879615917999224e-01,5.574641579184715923e-01
2.466405159842355588e-01,6.698664333075926569e-01
4.028313712723352036e-01,6.515988435186356176e-01
2.363442678286003518e-01,5.531759897407120263e-01
1.455246575304543766e-01,6.247398634379259796e-01
2.177658498951493271e-01,6.305554936512675068e-01
3.197515174179611508e-01,6.980792429780507957e-01
3.173668952597323845e-01,6.131282375084655678e-01
3.700076222775236512e-01,5.481000979286240193e-01
3.445649076757908436e-01,5.551110987285455822e-01
3.678136463515700449e-01,6.419322707856501831e-01
4.254077342305516152e-01,5.986081508639389259e-01
0.000000000000000000e+00,6.370105355545143677e-01
4.589392917766733637e-01,6.774280386419790911e-01
5.446439507991105433e-01,7.016781526256385959e-01
4.090000546283544813e-01,6.032791350312932677e-01
1.206393299195445551e-01,5.895948193526496794e-01
3.863428217478589444e-01,5.647034212094937944e-01
4.734826566882449628e-01,5.542541826223090773e-01
1.275766182088118594e-01,5.798052455470696920e-01
0.000000000000000000e+00,6.608774011765523593e-01
4.653520088711216585e-01,6.433158842809225675e-01
3.919177128725863657e-01,6.831769283171338358e-01
2.454180727649232230e-01,6.775373473943133718e-01
4.898331812335369739e-01,5.887091584578940662e-01
3.167482547096481804e-01,6.025915143380645711e-01
5.588789007993654190e-01,6.512792908525636415e-01
3.902674236276214015e-01,5.173838153582130950e-01
3.333343431834755455e-01,6.296493438636591167e-01
4.243843257261868951e-01,6.602786224282560790e-01
4.430491675323041112e-01,5.302020515861624039e-01
3.493149060956959873e-01,4.979943116123627389e-01
2.720987760442727388e-01,4.835648334081076305e-01
3.553441764593728291e-01,5.409285291373667759e-01
5.043019713697013406e-01,6.848500554774052951e-01
4.738677552105807766e-01,5.265696853847979808e-01
3.292617348616889150e-01,5.756588607950233749e-01
3.584397713480023118e-01,5.300077700720028373e-01
3.582088841607966034e-01,6.448500901021613219e-01
5.973189782855541363e-01,6.615793370364784209e-01
0.000000000000000000e+00,6.462606630068351565e-01
3.838644335904048965e-01,6.905596722236599927e-01
4.539117729891433695e-01,6.729017649003408152e-01
3.435391579283848529e-01,6.636704593147590980e-01
2.223011176914781173e-01,5.138148609589348048e-01
1.405430821422839205e-01,6.299393793267856756e-01
2.188385144501506507e-01,6.297865629654232356e-01
4.244223781523366879e-01,5.747189863654732500e-01
4.107643925819809416e-01,5.142096734634187261e-01
0.000000000000000000e+00,5.770894416194414234e-01
3.701406281020107603e-01,5.597132717856694306e-01
0.000000000000000000e+00,5.621814034170081742e-01
4.758551624808060043e-01,5.682479100008895889e-01
1.165633215075449203e-01,5.490851960095103346e-01
4.069159377021452917e-01,5.806564388759611894e-01
4.798458061823517862e-01,6.152347706186112042e-01
1.375564150521197959e-01,6.491751753958406868e-01
3.592793278636978171e-01,5.745131409612652673e-01
5.400598312454829575e-01,5.703120232110264753e-01
3.714552394239832855e-01,6.918823686401462947e-01
0.000000000000000000e+00,6.571782353266223398e-01
3.105398577052541631e-01,6.005591080724239639e-01
3.932276346909645559e-01,5.144809496596423060e-01
2.535213800191098987e-01,5.145291796988029631e-01
0.000000000000000000e+00,6.016684952197299818e-01
2.618645430849375066e-01,5.944149956821858094e-01
3.046618701608214130e-01,6.946729183120318174e-01
2.771013811342694089e-01,6.311633961233772405e-01
3.010096907341152095e-01,5.924848408487175533e-01
3.748424227401367936e-01,4.431375339477998110e-01
2.837549342344813375e-01,5.981044980823582158e-01
2.233403502564807741e-01,6.327942402812875011e-01
1.410269656830086538e-01,6.172055978706922907e-01
1.419643909868623932e-01,6.563747874941121552e-01
3.881092964670331269e-01,6.115092462809038620e-01
1.399700154315112466e-01,6.138213092542725846e-01
2.041144165343237171e-01,5.935619499845727898e-01
2.189721372399886234e-01,6.084498543697087758e-01
1.551098568253144461e-01,6.617779102329577334e-01
3.440776271171842593e-01,6.528621330406851886e-01
3.677883016511075409e-01,5.920967634474306740e-01
2.829261236886307929e-01,6.352994512521324966e-01
1.125417506628620112e-01,5.300802098924788375e-01
2.267968549563596226e-01,6.404149807326087185e-01
4.064826996489382949e-01,6.410670040358722455e-01
4.229961987898371856e-01,6.532086332273945306e-01
4.220679940518579643e-01,5.799829010622672421e-01
2.794687145956130658e-01,5.339100099233304864e-01
3.784331772212507494e-01,6.265356799681222055e-01
3.070284355627367345e-01,4.141406755715159593e-01
1.251581959685022782e-01,6.012297820368761592e-01
3.456860538815686446e-01,5.262454336146552558e-01
3.644874352875435708e-01,5.574381264226141441e-01
4.459874168449607934e-01,6.428541935707862143e-01
2.970158403574769679e-01,5.839311362340647849e-01
4.010243167914812612e-01,5.673466612160846800e-01
3.029694395782858152e-01,5.723079348151354218e-01
1.352506957886860373e-01,6.480691051285550897e-01
3.162543378600531918e-01,6.244282473442825943e-01
4.248126674016516890e-01,6.535739522440658922e-01
4.070415363384510266e-01,5.238040913021591027e-01
2.213363145690553369e-01,5.137325553842414516e-01
3.344863470929839711e-01,5.965125287802474086e-01
4.393752254463185181e-01,5.760273926928489718e-01
4.209663233272179506e-01,7.098886872910634693e-01
5.489734726808139786e-01,6.292389267779444628e-01
1.888573854311377531e-01,5.519538207139820241e-01
3.499259430399694892e-01,6.272900096564804073e-01
0.000000000000000000e+00,6.460683544583868398e-01
0.000000000000000000e+00,5.262696992551565423e-01
0.000000000000000000e+00,6.914680384796385582e-01
3.858862540620709991e-01,4.701986027506905863e-01
2.835084114457516735e-01,6.101893520752988964e-01
4.617612764332059139e-01,6.114203822278702072e-01
3.133725215061663461e-01,6.259184490256367583e-01
3.211046775227041628e-01,6.045110132118929336e-01
2.833900414878054996e-01,6.426122207681315146e-01
4.151295011932141232e-01,4.564555403629544927e-01
3.567859917967576289e-01,4.788118300293043306e-01
3.239058683158343999e-01,5.762483828838842470e-01
2.922703260640212575e-01,5.193805486174786212e-01
3.148748561423693193e-01,6.221319126235562713e-01
4.512380953211909684e-01,5.133420459263779989e-01
3.040167224834710025e-01,6.496209884861114947e-01
3.633194055157016322e-01,6.190495548048182695e-01
3.244088351295146833e-01,5.517893965262671285e-01
4.070468061853073638e-01,5.678412156689026657e-01
2.057700521892812662e-01,5.708450026149778367e-01
3.666537504579292506e-01,5.677977007530611298e-01
0.000000000000000000e+00,6.454252996668874420e-01
3.113855187926285462e-01,5.159611169711780798e-01
4.061688955690443414e-01,6.044944773607324739e-01
2.942821779396317394e-01,5.843862867920091020e-01
3.584889919095217148e-01,5.266710358414468107e-01
4.710319365508829903e-01,6.004725095177693150e-01
2.195247444383932878e-01,6.431389827287187222e-01
3.790406258958521346e-01,5.155263148308838472e-01
1.852241259581894339e-01,5.533476240138425206e-01
0.000000000000000000e+00,6.123491405324419379e-01
3.441827418448829556e-01,5.839827666244595816e-01
3.655244314918286164e-01,6.347051830012794271e-01
2.769800879145841166e-01,5.525284972137536332e-01
2.890584617848136473e-01,3.586314200344035141e-01
2.660086131859200065e-01,5.945503480286112863e-01
0.000000000000000000e+00,5.393450345114083611e-01
2.436402704767906824e-01,6.701638137559741137e-01
1.385724573203421239e-01,6.182513448061603967e-01
4.437797759984154489e-01,5.925108320105569870e-01
0.000000000000000000e+00,6.250398999116704157e-01
3.484319685631998009e-01,5.778806126707183299e-01
1.446283770799607626e-01,6.590965426842966268e-01
3.059964820407359287e-01,6.694140223616269481e-01
4.586322738218686079e-01,6.622923718648004998e-01
3.330012566691936682e-01,6.735316993116113871e-01
3.192520876603885949e-01,6.108048658260956110e-01
2.876195873163708838e-01,5.494668514799220249e-01
0.000000000000000000e+00,6.997358091902051713e-01
2.839529974686234026e-01,5.676952099184126022e-01
3.172256019416339612e-01,6.130546897085281666e-01
3.879456842592611254e-01,6.354374112939078501e-01
2.663877580540042755e-01,5.603810563300007930e-01
4.285173174448609346e-01,6.465114837079938281e-01
5.289266241864017948e-01,6.655459480171345144e-01
3.774636823245012263e-01,6.009770981986465310e-01
1.903781942584049369e-01,5.522997058870652287e-01
2.203250652531427989e-01,6.279663335007825697e-01
4.038668938463101932e-01,5.472019080032184402e-01
0.000000000000000000e+00,6.120305375105815626e-01
4.353085602080017380e-01,5.922406073705969165e-01
3.536398775873507705e-01,5.359165906849936434e-01
3.671842027216608573e-01,5.837928753644404667e-01
4.172639317104274714e-01,3.984813273852683690e-01
3.873687518520655959e-01,5.505220451680848948e-01
4.236972534520869194e-01,6.310410627796558813e-01
3.643454527396908782e-01,6.451834415969053271e-01
0.000000000000000000e+00,6.694947783495225346e-01
4.067993364070467965e-01,6.541061731724956418e-01
1.391633029694437640e-01,6.029374597077908904e-01
4.473128935911168669e-01,5.687527934124321227e-01
2.273894748403414157e-01,6.284085128375792584e-01
4.201589800032646260e-01,7.095581197062241774e-01
4.179001264294363027e-01,6.322437371173698084e-01
2.585692395213692318e-01,5.839435089908238119e-01
3.132364347310597763e-01,6.390727710032024778e-01
3.356793214369668821e-01,6.273592696899822352e-01
3.582273424440756693e-01,6.576375259925288930e-01
3.213609664466923199e-01,5.463425020015398870e-01
4.229145665762465978e-01,6.456084915294831861e-01
2.215337912171328472e-01,6.428588215492812008e-01
2.249715742085204584e-01,6.166886658677279698e-01
3.383783252093622851e-01,6.195365734087108223e-01
4.573064969811481695e-01,6.762397112327064308e-01
1.382765107963177531e-01,6.172903907968776416e-01
0.000000000000000000e+00,5.769324077225503888e-01
3.639930053614374161e-01,6.119126542175858940e-01
0.000000000000000000e+00,5.684405667632348447e-01
4.116641841787657130e-01,5.561383143317211175e-01
3.406983605721926600e-01,5.931867619994478646e-01
3.909033262565155820e-01,6.247235587532831147e-01
4.131109846773191041e-01,5.829980627544749661e-01
1.094409082680685430e-01,5.283513599680468298e-01
0.000000000000000000e+00,6.016465087652160815e-01
0.000000000000000000e+00,6.691686712460417352e-01
0.000000000000000000e+00,5.779936509667582545e-01
3.296644567621271893e-01,5.340988620024129663e-01
2.173145672539121276e-01,6.091308780813868839e-01
1.937114160915414662e-01,5.383067274358538379e-01
2.371823388828821766e-01,5.190263722945543945e-01
3.907964336348487278e-01,4.294283541822376260e-01
0.000000000000000000e+00,5.200287514925301391e-01
1.392441700568731178e-01,6.504432227295349200e-01
2.087444380291765822e-01,5.935573610226935193e-01
2.228214987526813129e-01,6.206655599584693928e-01
3.275849204959753735e-01,5.306981401793430253e-01
5.080499480715681138e-01,6.960586721166679425e-01
2.738900978699777000e-01,6.330681925271176569e-01
1.167751776967204530e-01,5.750929490781540032e-01
3.606267255723798471e-01,6.212377837234173139e-01
2.446870324609660141e-01,6.908409404751227889e-01
3.678560474549116277e-01,6.428976181604735274e-01
4.291583564343910417e-01,5.867435752195696574e-01
2.554359746138052389e-01,5.700827071052737560e-01
3.236102271434814770e-01,5.344296233024269371e-01
3.393462970414599100e-01,6.288212590073608554e-01
3.895612118949253189e-01,6.254209983310392573e-01
3.717653863094331768e-01,5.373413640226657462e-01
3.130774747176352513e-01,6.381732124752959034e-01
1.255252173916363012e-01,5.767614601146036080e-01
3.118670145160835072e-01,5.905869086904008691e-01
3.130548827231942610e-01,6.246629744878184898e-01
0.000000000000000000e+00,6.013606483949368586e-01
3.079691114518117168e-01,6.417057170330978666e-01
4.886576143216238011e-01,6.287921900752866389e-01
3.158483201853924394e-01,6.165931794012957656e-01
1.588608030810825800e-01,6.658872440350983579e-01
4.512001908565963504e-01,5.906745122848990892e-01
0.000000000000000000e+00,6.442061905289272472e-01
4.418345027366617495e-01,6.154873501746722653e-01
1.755782198446689812e-01,5.001887087738741133e-01
3.668967975498104717e-01,6.352441524644031334e-01
3.675097261677321980e-01,5.691942557728099095e-01
1.373069914124562252e-01,6.491603545580209023e-01
3.875094674808975403e-01,6.347283586506714537e-01
4.549553993194399015e-01,6.547331662108616390e-01
2.217218257588147445e-01,6.180202934371231693e-01
3.017517323497500570e-01,6.476440153149589651e-01
3.918056066098456469e-01,6.232887543807275055e-01
3.761572834457372894e-01,5.201070855371208168e-01
1.244761900155353235e-01,5.792672270400404111e-01
1.114982020496735754e-01,5.379538963182314282e-01
0.000000000000000000e+00,5.340800821429292355e-01
3.368641471498166617e-01,6.049843103761451957e-01
4.730758510937710382e-01,5.699254355100907832e-01
3.056941992940498398e-01,5.591569458402338988e-01
3.864919654413033756e-01,4.972530557687285802e-01
3.902099486922964156e-01,6.503946685384849324e-01
2.253748737459487506e-01,6.177497717079715178e-01
2.436134576260128859e-01,7.134937953001803113e-01
2.051790428983134573e-01,6.022650426393859613e-01
1.440338238480699806e-01,6.607255771877146300e-01
4.091052853348161045e-01,6.509335035726359076e-01
3.411941306866954626e-01,6.637068113294843918e-01
4.773841198076416714e-01,6.160879207158423965e-01
2.374178435388526187e-01,6.581123629201275360e-01
3.767100743921730777e-01,6.111800547733534650e-01
4.394845573776564041e-01,6.295742805857835744e-01
0.000000000000000000e+00,6.595232706159477321e-01
4.175719588093482759e-01,7.105474107292705233e-01
2.788828242729960438e-01,5.487583377996946288e-01
2.778885113132552043e-01,5.671221891842381790e-01
0.000000000000000000e+00,6.458042463359267016e-01
0.000000000000000000e+00,4.996044863390413093e-01
3.211711244172786861e-01,5.141350012141440162e-01
0.000000000000000000e+00,5.904539515750042433e-01
2.884051380779506513e-01,5.611259605261222916e-01
0.000000000000000000e+00,6.920877333629182893e-01
3.969094125634688996e-01,4.349325735602133092e-01
3.608091772605946379e-01,6.826894783879892126e-01
1.481573446878416134e-01,6.285454671150215722e-01
2.973622217011429036e-01,6.500098765961480618e-01
2.993001935730300600e-01,6.614423488676482998e-01
1.333329551720768280e-01,6.393119117567903631e-01
3.650503575625562158e-01,4.579491053192693562e-01
4.043654675481912486e-01,6.770100271111781920e-01
1.456114394643400756e-01,6.025841035667108825e-01
4.178145868612925806e-01,5.681315641829088880e-01
4.119544727136444928e-01,5.654582855811272069e-01
1.426500793051327654e-01,6.255810170320107444e-01
2.494199332796274149e-01,6.789484111111419029e-01
0.000000000000000000e+00,6.226079274290415855e-01
3.499875527984338541e-01,4.876790623233169808e-01
3.380659866851528639e-01,6.650179681226475736e-01
3.265724365507366445e-01,6.975450138601976269e-01
4.666043575105540131e-01,5.871320169140160639e-01
4.188085058181975628e-01,6.036207645587881032e-01
3.440147188699019809e-01,6.202440076286630521e-01
5.200112535560046378e-01,6.879014896528625744e-01
4.778849092495878192e-01,6.837172547603170836e-01
1.532972155655187296e-01,6.746269458941197561e-01
4.527141831568187169e-01,6.522574619685665986e-01
3.230866646873221115e-01,5.896972141104482867e-01
3.222284013152945104e-01,5.768357744875981519e-01
3.515959131606321564e-01,5.759804993641598481e-01
2.390002049438063880e-01,5.514133102868887804e-01
3.415160825937238465e-01,4.575937040923886423e-01
4.481999039661642148e-01,5.987669403453389494e-01
3.873434199104641706e-01,6.852776333965536759e-01
4.252307212872338815e-01,5.947563147244040449e-01
1.382042729262225600e-01,6.160683615673837599e-01
3.544233485065874656e-01,5.069180440050309322e-01
4.784886857987403763e-01,7.127341448103519106e-01
3.088948764205661224e-01,6.185648252474615916e-01
4.021014477895560879e-01,6.006622941409318628e-01
2.364309670535706398e-01,5.431575995306533455e-01
4.611674025872383731e-01,6.312287563438676585e-01
3.504145347291696133e-01,6.181932368909885955e-01
2.408488410186830908e-01,5.572323572953318260e-01
1.339883740268055234e-01,6.484561312715352299e-01
2.342800848025320126e-01,5.463882522243075357e-01
4.494176010727863879e-01,4.698412723586932738e-01
3.870134552432922814e-01,5.777483370041356370e-01
2.613898745507879373e-01,5.170054129256985709e-01
5.183183189636626498e-01,6.298834743111212386e-01
2.535348469174752428e-01,5.954754557966022155e-01
3.268398698233901944e-01,6.106371119567994832e-01
2.897963643621810359e-01,5.865897711762185773e-01
4.959477365341950494e-01,6.048968440065661811e-01
3.213444028721187395e-01,6.368876898789571639e-01
4.070211916933489382e-01,6.383179693131043608e-01
3.979097318618481371e-01,5.249315520790822642e-01
4.697338338635391741e-01,6.330721590416543698e-01
3.647347327250469728e-01,6.907052312678854111e-01
3.026962942221292918e-01,6.841114904429735910e-01
2.239948588800643736e-01,5.392613556577021683e-01
3.639468541246284050e-01,5.968711674642213083e-01
4.590769675358734592e-01,5.906585674130817587e-01
3.819068270871822102e-01,5.722510254473536229e-01
1.243694892878688257e-01,5.447494148186895480e-01
3.898370745120631753e-01,6.463875237557774600e-01
0.000000000000000000e+00,7.029390117152687356e-01
3.557969234840581141e-01,6.212361852191751188e-01
3.739593871134341274e-01,5.412021868566310179e-01
4.190234593237459615e-01,5.304476700416593804e-01
3.287638570983801856e-01,7.195102470915621939e-01
3.100790572217553276e-01,5.231824288259184774e-01
3.856416580219714785e-01,6.314280179053674003e-01
4.750656903174506063e-01,6.002988141130132238e-01
2.287086021359105437e-01,6.516237234366197839e-01
3.015280932718845119e-01,4.832425222787750108e-01
3.213003929580339202e-01,6.112652108714270449e-01
4.781449219205704537e-01,6.400079414040658055e-01
2.809143453903119036e-01,6.202995892512570553e-01
4.274620276368863436e-01,5.544533925531907048e-01
4.721798078400183951e-01,6.355820038768946745e-01
3.051852987129192174e-01,5.531582768822073115e-01
3.013696612732550406e-01,5.858952304855128412e-01
3.664508347726453952e-01,6.598449378025208478e-01
1.745396145765928941e-01,5.123256179559828594e-01
4.213024448223661178e-01,6.178233746394682369e-01
2.590445764270410400e-01,5.940670213679463130e-01
3.566795398593686217e-01,4.668606907797086536e-01
2.512634373764635054e-01,6.677694863413976556e-01
4.390356872546871680e-01,6.129838825822113701e-01
3.773464208306711587e-01,6.726480195067791046e-01
3.695088390881487439e-01,5.942883638189174755e-01
3.088740343300190316e-01,6.480595599577401167e-01
0.000000000000000000e+00,6.315145143653542181e-01
1.598280293985487321e-01,7.167364755348949457e-01
2.993431908340883352e-01,6.892714935732502379e-01
3.055918723573861628e-01,5.372010964201073824e-01
2.648463597003628545e-01,5.276634083247716545e-01
2.547835979836672871e-01,6.669971443707564118e-01
3.874061390360221679e-01,6.608048091199190122e-01
2.430512799206781815e-01,6.582790674390504027e-01
2.410457680491276955e-01,5.199775992207479325e-01
3.100757446851978294e-01,5.976848341474612081e-01
3.545252136746904204e-01,6.636231515300831107e-01
3.029440646110430624e-01,6.487986944173936843e-01
3.914533772293674607e-01,4.400025714648108655e-01
3.580138170636738559e-01,5.112121139560289462e-01
2.021176413218941093e-01,5.799851792213260859e-01
2.035877802210042109e-01,5.916521079582696130e-01
3.819705835650366588e-01,5.870832863378162569e-01
5.278126473778392835e-01,6.600378456838972285e-01
3.597419472094982029e-01,6.465789861916008130e-01
2.785324834633161051e-01,5.980453323801387944e-01
4.122281993331907146e-01,6.070574182960877252e-01
4.243242992362355470e-01,5.964627258123866849e-01
5.013729530766588560e-01,6.281875756631246643e-01
2.408290827773052756e-01,5.565882598956621852e-01
0.000000000000000000e+00,6.116239389021771444e-01
3.643981504909322156e-01,5.574288683067469830e-01
3.888119418815837447e-01,5.537701739577006732e-01
0.000000000000000000e+00,6.245783847418976409e-01
2.526663740377463330e-01,5.941772890027169352e-01
1.139797689133722203e-01,5.505622408429782233e-01
2.817377369669409881e-01,5.565343229267742942e-01
4.679911491906406651e-01,6.156180288681050161e-01
1.254750170329314574e-01,6.103544356166897833e-01
3.346865378944091640e-01,5.738603746595671851e-01
4.910031817352343286e-01,6.066767111985037486e-01
2.976738336023609932e-01,5.457364904843772235e-01
2.341477184817125357e-01,5.177116493180564660e-01
3.425801705226385052e-01,5.933523718203775887e-01
2.996540102924774018e-01,6.599887620888720274e-01
4.277218304567443896e-01,6.322884787330439460e-01
4.492288492617215190e-01,5.191763630180199485e-01
1.289100249328934966e-01,5.670765508097520557e-01
3.948563303001857983e-01,5.351850112385749814e-01
1.591345526484261030e-01,6.555347023137897411e-01
4.597334511928516387e-01,6.088594247196684739e-01
1.605419473321238466e-01,6.870767122260594828e-01
1.529507864727402966e-01,6.759436657354764844e-01
2.289984461770746271e-01,6.316121773590549493e-01
1.999816756896623526e-01,5.721277055846978321e-01
3.449058842410508419e-01,6.406478854325896588e-01
4.481416722647477702e-01,6.035009380837917936e-01
3.229758054141828594e-01,5.445335258699169900e-01
2.667643069188991856e-01,5.741775004233892199e-01
3.458284801911848394e-01,6.289224937921853442e-01
2.807980473623427620e-01,5.460122219440152191e-01
2.601858142594623002e-01,5.159222630498888629e-01
3.402026639365220428e-01,6.018211391485916995e-01
4.029092726721771323e-01,6.537985846638256771e-01
2.557963027115909282e-01,5.833032112975506944e-01
5.468597465266693547e-01,6.264929157731315978e-01
3.019218260716611812e-01,4.981343830684757390e-01
0.000000000000000000e+00,7.684190548581639746e-01
0.000000000000000000e+00,5.856577401074516409e-01
3.230972458530376734e-01,5.748903906646667394e-01
3.494513455259142809e-01,6.400312735031801203e-01
4.302644661050062935e-01,6.127610626219164303e-01
2.228662971625511857e-01,5.028667115102363194e-01
2.994224914215349309e-01,5.369498924903266524e-01
4.983906391936414049e-01,5.991345886939265508e-01
2.797064780126431449e-01,6.205980120295816471e-01
3.911338666524084018e-01,5.905594322972700372e-01
4.120682767232705657e-01,6.979263210537027806e-01
0.000000000000000000e+00,6.261775143737184912e-01
2.254953296809116825e-01,6.173086581880942170e-01
2.902262279762179986e-01,5.845085319874606666e-01
3.931036690778113019e-01,6.213467195075685900e-01
3.932500713489205935e-01,5.790047530697159939e-01
3.518546488554445961e-01,6.138146536226376515e-01
2.429214318193846922e-01,5.757226187265760409e-01
3.264235093067627824e-01,4.477311737753734699e-01
3.120958394962460858e-01,6.031758388874712828e-01
2.766495624069463255e-01,5.471438835989824723e-01
1.263576245328483227e-01,5.769586414060445811e-01
2.723512510507566931e-01,6.214086706575154828e-01
2.722953864450538553e-01,5.983266936244542311e-01
2.719314205395566564e-01,5.984963529952151973e-01
1.346610766223560185e-01,6.294162728708917465e-01
1.421915193959423507e-01,6.631565093718223558e-01
4.231555979233653231e-01,5.866153595189944614e-01
4.349673452662642381e-01,5.893335702379809415e-01
4.652430395776021577e-01,6.437276103975180241e-01
3.852993700492381990e-01,6.490843129287773294e-01
0.000000000000000000e+00,5.168580403673620483e-01
3.623896449026707267e-01,6.309707713662737749e-01
3.040840767831683444e-01,5.335772562620465509e-01
2.453315577076998211e-01,6.688997918919908914e-01
3.257453576823028385e-01,6.984142373100229451e-01
0.000000000000000000e+00,6.144124386599936205e-01
0.000000000000000000e+00,6.827546832292755719e-01
3.425378913438735240e-01,5.237379636251304760e-01
3.254146104959862451e-01,5.232580482116415688e-01
3.144220741935799257e-01,6.125819924889807089e-01
0.000000000000000000e+00,5.260017686579598895e-01
3.472421882551686712e-01,5.792432908443675421e-01
3.380516749332260762e-01,6.328605034930776529e-01
2.004382692935553767e-01,5.791843101150079276e-01
3.818163356451301782e-01,6.262841157064675812e-01
4.542948861736005317e-01,6.901491429428021629e-01
1.865075817098466593e-01,5.383984344636240094e-01
4.360601621818496199e-01,5.883935159138916626e-01
3.195297134477540490e-01,5.640377552860406096e-01
5.221782982767843029e-01,6.331658823129724389e-01
3.142476400158308869e-01,6.156927668277175636e-01
3.933319153749056940e-01,4.945865803193643107e-01
2.960070221545720859e-01,5.287418703535364806e-01
3.877103469126005897e-01,6.730715197024095264e-01
4.645563099944775010e-01,6.371803825575689251e-01
3.194808381649071327e-01,5.534979146224394686e-01
4.104478972177253437e-01,5.521768550329027025e-01
1.141258680639443690e-01,5.420412123063164112e-01
0.000000000000000000e+00,6.713232387519952882e-01
4.867527234381726076e-01,5.955185848187708464e-01
2.434068469067476870e-01,6.763921084856205912e-01
4.408304073006158452e-01,6.239359715741330525e-01
2.551631919202115295e-01,6.562543497377163471e-01
3.318316580318805276e-01,6.302135471820468071e-01
2.573813488573418740e-01,5.825375572442893501e-01
2.529407020097453884e-01,6.992310690797782780e-01
1.745043594879244209e-01,5.009583360065859026e-01
4.061118050174163385e-01,5.360675104274608138e-01
3.523783310658657464e-01,5.249202106848510629e-01
1.358703360622147693e-01,6.257501585274650724e-01
4.125405710832025785e-01,6.660945064002705696e-01
4.820498806267812797e-01,6.178811181306306244e-01
4.705940993443235021e-01,5.665939999856091092e-01
3.021412061655940340e-01,6.602836009532967454e-01
2.199491184484653195e-01,6.316154052991757029e-01
1.422264257599745729e-01,6.516236947880890140e-01
3.479760214306569233e-01,5.645756156722736563e-01
4.766100868148690495e-01,5.578151669641809862e-01
4.612357197050162561e-01,6.099420028537698713e-01
3.847571447818599055e-01,5.055901080353473187e-01
3.672766974517691074e-01,5.566477482150327116e-01
2.181950647447534475e-01,6.088100751235446806e-01
2.731322127857680471e-01,5.788048381075338034e-01
4.397343838714370401e-01,6.232314581319812197e-01
4.596480733048640133e-01,6.121236390561241025e-01
3.349562919945334727e-01,4.627219544911825855e-01
0.000000000000000000e+00,6.440385654526028514e-01
2.176149491907994893e-01,6.318142621134885673e-01
2.255664464982440609e-01,6.283529207205763578e-01
3.215138481289331884e-01,5.666056566834722918e-01
3.271511518487077996e-01,5.972480479318154067e-01
4.564112786688982459e-01,6.459291844701696705e-01
1.324544960983092268e-01,5.934481778387118434e-01
3.634587350098417158e-01,5.292990596434830053e-01
3.411413818483141625e-01,6.516979841827884590e-01
3.186290026893609517e-01,6.247112254310809298e-01
0.000000000000000000e+00,6.362944372501788681e-01
2.041447964997976650e-01,6.033598226455508806e-01
2.571557349250390700e-01,6.068766717971660896e-01
3.856272816069313270e-01,5.972162029595260435e-01
0.000000000000000000e+00,6.136875064152061965e-01
3.781013363038365771e-01,6.359684389141906369e-01
0.000000000000000000e+00,6.022791315059480288e-01
3.393893151853376033e-01,5.533767731748622243e-01
2.568563648137933697e-01,6.046343805302065721e-01
2.531366046872093323e-01,5.296477996481936401e-01
0.000000000000000000e+00,5.901607144483277390e-01
1.761949376315526394e-01,5.148971544795193367e-01
4.445981973970875578e-01,6.525713579160374866e-01
3.651432555599071761e-01,5.706287295395270354e-01
3.813799036802445475e-01,6.481509533866328665e-01
2.557975639621465347e-01,5.151598511106703082e-01
2.216631403049666438e-01,6.289596480522801070e-01
4.485513324186606310e-01,5.433674128551041482e-01
4.937296821612230380e-01,4.902327955978147411e-01
2.420642786368890909e-01,6.757993729013518358e-01
4.642136997125480558e-01,7.027459997686912319e-01
1.349378603904688168e-01,6.253379826484881665e-01
2.990995628428847475e-01,5.844861724604895059e-01
4.222210440801985043e-01,6.680715956099546604e-01
2.912366584039041140e-01,5.720913525039681424e-01
2.398853233133071694e-01,6.685204839062023341e-01
3.375845128605449164e-01,6.391275660237932810e-01
3.786423563641469481e-01,5.448049834505230837e-01
1.441221784764878389e-01,6.162700454816988360e-01
2.453873769058406429e-01,6.998203943774449209e-01
2.822912440275466839e-01,6.219925442178643182e-01
3.236207870538221343e-01,6.225031961852902640e-01
4.480963944618619466e-01,6.157647127752455818e-01
3.620227617346691296e-01,5.958078388644417744e-01
4.408683584184659998e-01,6.027404233884855467e-01
2.764526161647682945e-01,5.319295103994137186e-01
5.225552753144213636e-01,5.439249108710360048e-01
4.455296489792415771e-01,6.604005270724595533e-01
3.891451724026199765e-01,5.785200396369531983e-01
0.000000000000000000e+00,5.941958865949173996e-01
2.185646772844392627e-01,6.064981218181805245e-01
4.283013785476578739e-01,6.260271782021724629e-01
4.657596680473169992e-01,5.975901731062711608e-01
4.250578388765843818e-01,6.100031556158661550e-01
3.193800365699400734e-01,6.253123473976339719e-01
3.101015565821305664e-01,6.132847342521757783e-01
4.296688915815001786e-01,6.236865550781287570e-01
4.868810840824046027e-01,6.077106455964003118e-01
2.852098884794806444e-01,6.219045222621754077e-01
3.747389563897954856e-01,6.693729255784094390e-01
1.550473667288508328e-01,6.849844790441315112e-01
3.758768957634955332e-01,5.024349331791706508e-01
3.026204872083417818e-01,6.590879392053212715e-01
0.000000000000000000e+00,6.683213873216211631e-01
4.717976892490924890e-01,5.791502237461150226e-01
2.471167714558032136e-01,6.578061368875538495e-01
1.283473605462483458e-01,5.576260844090827895e-01
1.983677406330309756e-01,6.254366752575938326e-01
3.283068903196910138e-01,4.628032506641290289e-01
0.000000000000000000e+00,5.875752115863959180e-01
0.000000000000000000e+00,5.005222305765599788e-01
3.316087322670843163e-01,5.552572017557295680e-01
2.946295607253227589e-01,6.102048583203966148e-01
1.198729498584998610e-01,5.911463256494680074e-01
2.751836570649144331e-01,6.126431436670007891e-01
3.116171935210972355e-01,5.298226588144189231e-01
2.235908181011481421e-01,6.304204702170348451e-01
3.766665650336964433e-01,5.298993138504461964e-01
4.391108311613921011e-01,5.902983303610659371e-01
2.660710978824731843e-01,7.282012083943060210e-01
2.376416664448632032e-01,5.415234737546380517e-01
2.824189649880460284e-01,6.119663932004594242e-01
3.113136308721118350e-01,6.290060902105621965e-01
2.230763044098439951e-01,5.268053195249622345e-01
2.545467065904906123e-01,5.816629708416346523e-01
0.000000000000000000e+00,6.823955558869445603e-01
2.976859308881156796e-01,6.511164119970711539e-01
2.498457239860973345e-01,6.767688673926798293e-01
4.510523594798969138e-01,4.859316099062611638e-01
2.001249200387599791e-01,6.014235734777783060e-01
2.706241751343735347e-01,5.321098615100018359e-01
1.230295403973195312e-01,5.454887236452902188e-01
3.657911088593124305e-01,5.938567524936922970e-01
3.824462630515671480e-01,5.113659191390327319e-01
3.767083390029297152e-01,6.013338275269642930e-01
2.026529899225675835e-01,5.846824965757116965e-01
2.926199089019642097e-01,5.283926311774014284e-01
4.303909857256840721e-01,6.393903612736541175e-01
3.917623538147844697e-01,6.351199265183775644e-01
1.427468379684008193e-01,6.154669041300441235e-01
4.661222833522384312e-01,4.914935951667579461e-01
0.000000000000000000e+00,5.631592682896303659e-01
3.145388859752737409e-01,6.049869304897064204e-01
3.900594629317600814e-01,5.978343630440571266e-01
0.000000000000000000e+00,6.323912512976005429e-01
3.091234903344633467e-01,5.830439921441118445e-01
3.625193106443294067e-01,5.962509879052170225e-01
1.922859922897207641e-01,5.518675272745755533e-01
2.931115166300241603e-01,5.608812556045399411e-01
0.000000000000000000e+00,6.120224748036235951e-01
2.509065701231743550e-01,6.010988819248295201e-01
2.918344682268401158e-01,5.628179075291290800e-01
4.795845029064942366e-01,5.444865685346699236e-01
3.433829629530023020e-01,5.249688586481996433e-01
1.207493035697771583e-01,6.126536529800059583e-01
1.399994257911986728e-01,6.469349966488068260e-01
1.612496156900968536e-01,6.850135716411128728e-01
2.506534746919446555e-01,6.913021750216377104e-01
0.000000000000000000e+00,6.508563292891732521e-01
4.385151010400784033e-01,5.058728874787512542e-01
2.820585748667091552e-01,6.095149039058697094e-01
2.098256848912064543e-01,5.087583704917225669e-01
4.301762326583222773e-01,6.108883428003388794e-01
3.947110749249286843e-01,5.881004255850807994e-01
2.486120514130264747e-01,6.442091119362715057e-01
1.818993541291648031e-01,5.506677033887313888e-01
4.594014428991166632e-01,6.435885829826821780e-01
1.263976861933146234e-01,5.782751713926925774e-01
3.393620900378579441e-01,5.572166998321699261e-01
2.442404542863663708e-01,6.805444876790266440e-01
2.779083722013935276e-01,6.115149054541401119e-01
5.087099308466578318e-01,6.324121862208569311e-01
3.835534063329621435e-01,5.859547599079408808e-01
1.244417026787543318e-01,5.797298623163523734e-01
3.889981624716697395e-01,6.244164756824920337e-01
4.139352752616336506e-01,5.930984000323669125e-01
2.003999844354230897e-01,6.127826888117450244e-01
4.563124838275900430e-01,5.709812266162527239e-01
4.946097402738400262e-01,5.899097755707337631e-01
4.860066095834698618e-01,6.551858431655703807e-01
4.094804715849738597e-01,5.230113249949273069e-01
1.279208465251450155e-01,5.788486231054625897e-01
1.271520272590499767e-01,5.572437963653090742e-01
3.422787279393009197e-01,6.286413202989429294e-01
3.968946366102752421e-01,6.250316909837688728e-01
2.224558098881593837e-01,6.191186574180648217e-01
4.313557976755573176e-01,6.206441989860557173e-01
3.768925064656071799e-01,5.719981762998257446e-01
3.714215587811979802e-01,5.097258351863287462e-01
4.516370164279698285e-01,6.638082833515425163e-01
0.000000000000000000e+00,5.887921544308242217e-01
1.616260038555863421e-01,6.730369833121032652e-01
4.911000504889594387e-01,6.508725980106990772e-01
2.264800481507608376e-01,6.419015256223142840e-01
4.008097674783556719e-01,5.628162576823434460e-01
4.678556235171467126e-01,6.362604532236743049e-01
3.265001912731968492e-01,5.758723019325073800e-01
4.006052117530102818e-01,5.562114632542035642e-01
3.095623968991082497e-01,5.476476515432944225e-01
4.291585148613245027e-01,6.230358654144343422e-01
4.181386010389381847e-01,5.974695511708686402e-01
1.584693239847106971e-01,6.840369094653311333e-01
0.000000000000000000e+00,6.141489417645210613e-01
1.421044440106957185e-01,6.496731379961633301e-01
4.327383148921727374e-01,6.938259313900876357e-01
3.115515088315544689e-01,6.240697571928062182e-01
3.830347177478284904e-01,6.266725842449258899e-01
2.002924714224294522e-01,5.902421466425985530e-01
3.860491967683405967e-01,6.739510704157695153e-01
3.447867879092907373e-01,5.925366203447829383e-01
4.491687334650266705e-01,5.796168708121162139e-01
2.273152600185658345e-01,6.517791564365719159e-01
1.269592323558066393e-01,5.975282109459039148e-01
2.028047089423216098e-01,5.580372870971530563e-01
3.202756716222489031e-01,6.144932538559121360e-01
2.218432280606765783e-01,6.154068638880452191e-01
2.769721883680189567e-01,5.466582546340816862e-01
5.202488795700591639e-01,7.060277110888005803e-01
3.877233009856212442e-01,6.097863640732734680e-01
2.741357644133444182e-01,6.313059530685046772e-01
3.578344633038112454e-01,5.835541643926048794e-01
3.889756694089008260e-01,6.499429226854803732e-01
3.999842051688765610e-01,5.499663081668512143e-01
2.954598676510256650e-01,5.829829941183597430e-01
4.420716127472985035e-01,6.186095855447057978e-01
4.131630338825019177e-01,6.550060825691251809e-01
0.000000000000000000e+00,5.872976182965907732e-01
2.073361371359879191e-01,5.818650300674645948e-01
0.000000000000000000e+00,7.133463608682850676e-01
4.276583734306795281e-01,6.440222253878093994e-01
3.129101283413011636e-01,6.272466733904764613e-01


==> Data2/muhatmb31.dat <==
# arm1,arm2
7.693823734193354635e-01,1.650678249395924890e+00
1.213499319749743677e+00,1.148131902426279050e+00
1.285019678553117828e+00,1.602292364177551054e+00
1.443867901762021955e+00,1.636814920952446073e+00
-2.932903837742845132e-01,1.426635861333825028e+00
7.470937426148466232e-01,1.295429845501115507e+00
-4.256500976275185422e-01,1.718040008428175502e+00
-6.694938503522055440e-01,1.528614129793658849e+00
1.056615107087508942e+00,1.546114789570010029e+00
1.109939903042803433e+00,1.464298835202882065e+00
-6.276372492728573560e-01,1.614668942948036756e+00
1.289345554742584943e+00,1.465108789557794111e+00
1.458419764511497796e+00,1.557882725472067520e+00
4.503122465473641811e-01,1.650713696804872122e+00
9.507689279879174560e-01,1.624573050534222851e+00
1.455886267826717040e+00,1.499514712638666314e+00
1.517923590597019867e+00,1.647411698424584348e+00
1.419262834500704562e+00,1.496842652475707025e+00
1.102494721015233603e+00,1.682536261185573867e+00
9.812310693269045425e-02,1.571761940311986905e+00
1.609200990670823117e+00,1.597235912694253468e+00
2.655795926850930688e-01,1.530015572563703685e+00
1.288728112630052713e+00,1.731122327240345760e+00
-4.513367898560022851e-01,1.535650921561876325e+00
8.690851864096253987e-01,1.602312031407062909e+00
1.317229329384046022e+00,1.519895954556062190e+00
1.124137951018009840e+00,1.507522772091176577e+00
1.329202281618414805e+00,1.538044613112453218e+00
7.005789243629678698e-02,1.637355791171777541e+00
-5.714475573702969546e-01,1.548348334162691131e+00
1.247866231482328114e+00,1.741396294712152626e+00
5.083717265199449997e-01,1.368251800281284014e+00
6.392862519220132711e-01,1.502059662470564438e+00
1.632140538291207754e+00,1.807472933710271956e+00
8.409225813533470761e-01,1.576255316106717652e+00
2.587530172584679433e-01,1.431123619867548102e+00
1.705975170349155468e+00,1.657670004484796733e+00
-2.526365205755167764e-01,1.457118622454991463e+00
-1.930233727235683427e-01,1.455053420357421468e+00
1.150826901918601042e+00,1.496828763290568354e+00
1.753417269716119886e+00,1.640709571980351056e+00
1.647955894599385296e+00,1.555070653518292101e+00
1.208497606671930846e+00,1.629231580142804559e+00
-1.025797375645333576e+00,1.627657899253523555e+00
6.580391703799947090e-01,1.642482585263520090e+00
7.438596500514277343e-01,1.399924893890283961e+00
1.694597994767776283e+00,1.548547344974530615e+00
1.003008297255243875e+00,1.577586438848883388e+00
9.878120634617585383e-01,1.530010070059996119e+00
1.469489434029106256e+00,1.558988888478607393e+00
1.345151219822683153e+00,1.621701125146190359e+00
1.001664404881641213e+00,1.324478852270422058e-02
1.476963614851464879e+00,1.516089872197251553e+00
3.919114300762160941e-01,1.551201354246422026e+00
6.010487858358808388e-01,1.546743802239421761e+00
3.588187581231095380e-01,1.614359921799167541e+00
1.146201108766165877e+00,1.621714868496894946e+00
1.168909870883234392e+00,1.674274780243618643e+00
-2.074364852300161211e-01,1.515337791203213991e+00
1.473906558023049485e+00,1.524531105915151841e+00
1.204543245970252530e+00,1.591449757939287002e+00
1.115898725502260325e+00,1.477068818059606548e+00
1.220346712210012452e+00,1.482300685129224416e+00
1.176670226040688272e+00,1.624793348824967509e+00
1.209759942364116991e+00,1.501056835160355929e+00
1.487267246361569484e+00,1.586900485262141780e+00
-6.754218827462045160e-01,1.554309929732654805e+00
-1.326205785054085928e-01,1.469111927148082364e+00
1.428056733557044600e-01,1.754458318581240794e+00
1.502388913114859559e+00,1.513998014093779432e+00
1.500482978752668117e+00,1.659000874699201544e+00
-2.538153946994481380e-02,1.515590166696559438e+00
1.562694365344167835e+00,1.579991376475266662e+00
5.312635766608588828e-01,1.495120321308020639e+00
1.114978642460462410e+00,1.461155627648607513e+00
-2.816446149378853958e-01,1.680359073184910512e+00
6.732228387200834829e-01,1.627259926397272460e+00
1.012908654527529428e+00,1.504673318444506247e+00
1.089105079186234892e+00,1.482301467374790738e+00
3.278818920806625403e-02,1.436138885883275540e+00
1.473307585723415691e+00,1.576491775247855776e+00
1.386313436120218512e+00,1.631965409977751635e+00
1.398303779849501716e+00,1.474400689192248981e+00
-1.942974447605999300e-01,1.386932373660855644e+00
-2.134975862615564601e-01,1.539404450603020003e+00
1.055636760534071072e+00,1.647018951436989731e+00
-1.040143774091963902e-01,1.641959722771209718e+00
1.486919252091226884e+00,1.513072603245806391e+00
1.248366838032426651e+00,1.626795424368095544e+00
6.073757640729392504e-01,1.371921405496777879e+00
1.087403105600507125e+00,1.547851375644697880e+00
4.484408842561369291e-01,1.404645860772286259e+00
6.648127016694087565e-01,1.530945136153508690e+00
1.177917408678160971e+00,1.573486734559737643e+00
1.254238754558227198e+00,6.874195190696565927e-01
5.539888448101374374e-01,1.498167440530503880e+00
1.257534277624703822e+00,1.589866351599849903e+00
1.193607332816255084e+00,1.302646247805655966e+00
1.407794850284526778e+00,1.469143861433059861e+00
9.914207737415706712e-01,1.447155948733894304e+00
1.515833698562120579e+00,1.616164587085579640e+00
1.039730408027205621e+00,1.555679734803979697e+00
1.372971589975538143e+00,1.641837106713513128e+00
2.307244874535818724e-01,1.603864176728948099e+00
2.112139269602461844e-01,1.528943713618816869e+00
7.239512803316666689e-01,1.692942340559364212e+00
1.243106763448352581e+00,1.570398869716543855e+00
-4.857707662732310694e-01,1.553394860926034182e+00
4.259169715891638619e-01,1.584856269023897868e+00
1.623598221748237647e+00,1.647561718459897184e+00
1.297704742748932327e+00,1.462724735426116141e+00
1.425884663383386819e+00,1.576814034204121029e+00
1.153922204623595293e+00,1.652745901251331473e+00
8.061331610779089996e-01,1.459816861862839543e+00
9.844074800470636877e-01,1.665850491476430051e+00
8.044724611699360928e-01,1.371913487039478685e+00
1.504834237577852507e+00,1.343940945830217393e+00
-5.458785304598201549e-03,1.705577940790755420e+00
1.327267313911084656e+00,1.396509361476782951e+00
1.441705789749486266e+00,1.481452190205878594e+00
1.567694497952873078e+00,1.591686539094754771e+00
7.235043581440054883e-01,1.581298781025082922e+00
1.426647755569826925e+00,1.300667562154837809e+00
4.524718902632740569e-02,1.601186933438519366e+00
-3.999708827139763501e-01,1.382137237859916823e+00
9.849164580355099785e-01,1.430435284742696878e+00
-7.214833111201525429e-02,1.526848802751321843e+00
5.949253504098309664e-01,1.538030476370745081e+00
-7.634922813011926213e-01,1.595937793801402327e+00
1.209606458552431540e+00,1.369577028517317441e+00
1.602626836446725989e+00,1.580005086599007180e+00
6.651308851701764890e-01,1.430723223525832921e+00
7.935592632095596066e-01,1.530620213485169412e+00
1.047983816193303497e+00,1.622767949080360594e+00
1.394066054813548394e+00,1.674025438435819746e+00
1.532921495299787162e+00,1.447399761207313285e+00
1.296976024425879892e+00,1.686798959219617311e+00
1.258626774852506180e+00,1.494207090036149488e+00
-1.480886558953167009e+00,1.608366520613271122e+00
3.445422227727046316e-01,1.430188033571647921e+00
8.561175014896773572e-01,1.627144480280745320e+00
-1.661116248843538923e+00,1.415907369788292236e+00
1.155698304840417912e+00,1.575114949006910958e+00
9.338598772058654962e-01,1.708101971292838250e+00
1.051068902463318633e+00,1.534170614883353378e+00
1.573155372380215855e+00,1.623338896087315408e+00
9.200416170086829215e-01,1.540684192934334673e+00
9.098984217010108733e-01,1.442735609332352009e+00
1.549433805470731729e+00,1.577673469180409072e+00
1.149288532892902115e+00,1.438903561378863216e+00
-1.721700900373984711e-01,1.463678064715534077e+00
9.408272930336168960e-01,1.477807288257021234e+00
1.047887222256566497e+00,1.549723099179461938e+00
1.691098979500545774e+00,1.664263198512774489e+00
1.070404160975506169e+00,1.630917423919997278e+00
5.599246733823067812e-01,1.624067561274816995e+00
1.564178370545165730e+00,1.509495929941120362e+00
-2.938635222467015362e-01,1.344866252891594005e+00
1.630061883317137639e+00,1.705455750587638653e+00
8.293000756002728568e-01,1.638531825632513206e+00
1.328657451562029745e+00,1.472448081229526862e+00
1.195989985446157755e+00,1.490568423359254213e+00
9.949583574467797398e-01,1.601043300293570226e+00
1.187255945587057493e+00,9.902075109758534666e-01
1.233592932613167159e+00,1.657700077423514662e+00
5.729258996503379109e-01,1.470557171618606329e+00
3.714873166913603697e-01,1.365021392911313081e+00
1.479397961659384197e+00,1.436216732871264723e+00
1.204927031245955682e+00,1.560613341468690018e+00
4.904679200819940244e-01,1.529656617745695613e+00
9.969749074805791533e-01,1.597853659990763342e+00
1.861364893204454640e+00,1.780331674551471455e+00
2.011715908766082084e+00,1.734673509650503487e+00
1.492903832571692013e-01,1.620333492713688761e+00
1.573569930868255806e+00,1.644605626896498585e+00
1.005480352911280573e+00,8.563995530935279987e-01
1.256713484855078500e+00,1.724489880324512558e+00
1.180110921875579644e+00,1.524861700499798634e+00
-1.214730869916440525e+00,1.519578157830443033e+00
1.073377488206276764e+00,5.101141847308995336e-01
1.380121981935821029e+00,1.633671699088700802e+00
-2.221981538063779738e-01,1.528190940598553871e+00
1.390317480478761691e+00,1.476098757197503275e+00
1.055793947991783721e+00,1.599313669192448328e+00
1.273878623059927773e-01,1.379203913370651291e+00
1.075403279045515026e+00,1.328347472884775782e-01
1.572952835709486408e+00,1.608324560374766010e+00
1.116820326708433564e+00,1.610357612644842007e+00
1.448641920756041701e+00,1.443046873000764618e+00
5.973162767254774907e-01,1.626308430007556538e+00
7.241085361222470151e-01,1.546339069618888118e+00
9.495765170222041363e-01,-2.298856995931510827e+00
1.086684628396452190e+00,1.684696058547319852e+00
1.186790873891376608e+00,1.564222813027910552e+00
3.662728993164737767e-01,1.502894607009926276e+00
4.946434506685874477e-01,1.766995895370351732e+00
1.367632582642180683e+00,1.064972630004973553e+00
3.026145920594462968e-01,1.576790386061059479e+00
1.393844114832740733e+00,1.551459712525778745e+00
1.294550817911418905e+00,8.364302108644411371e-01
1.782187523414803465e+00,1.820722936828003347e+00
1.322653271972777045e+00,1.595624212385782892e+00
1.180518269627262695e+00,1.614743617770939332e+00
1.122253412560894753e-01,1.701991068063495316e+00
1.583091424322463858e+00,1.581008665127585644e+00
-5.933900072406675941e-01,1.311371295407709470e+00
1.757081745358729519e+00,1.615633777458237663e+00
1.989059076417977467e-02,1.409776374534524868e+00
-5.303450368533010328e-01,1.235475564098527101e+00
-5.830184092391804684e-01,1.403243343520234943e+00
1.291789052556224338e+00,1.513609526961932072e+00
9.102392354199709823e-01,1.613259258778373839e+00
1.496738384706494784e+00,1.517755047831106152e+00
7.540068801184836023e-01,1.558126721130839831e+00
-5.927213907117966779e-02,1.414157764370524317e+00
1.561128725783079263e+00,1.644722313016050430e+00
7.819316018170032745e-01,1.453035898009470195e+00
-2.409408368557537372e-01,1.544301961462963613e+00
-8.409744163981215659e-02,1.530900817136765291e+00
1.041266479736618900e+00,1.482793835000207894e+00
1.609842643834012765e+00,1.569115332025425191e+00
1.659588347829627830e+00,1.497157637920171647e+00
-4.226613639621742968e-01,1.628489033544663567e+00
1.236714942683813989e+00,1.663363401965304300e+00
8.621534877597060165e-01,1.526777202151712087e+00
1.481082078560849391e+00,1.690470298377225511e+00
1.286445492735906804e+00,1.610096760379301273e+00
-1.562502813134476476e-01,1.635936730240015846e+00
1.258771393165661889e+00,9.870379228164974927e-01
-1.855714862993229630e-02,1.448579129179319747e+00
4.581029645535121819e-01,1.445986368056641380e+00
8.554650656028466305e-01,1.530309828896073698e+00
5.307581341056628599e-01,1.658610153915782259e+00
1.261178800087263685e+00,1.541949924917682013e+00
3.536589670112116890e-01,1.607725689138626901e+00
2.416458442173616550e-01,1.470187039458495493e+00
1.729560476944481229e+00,1.697554274331954716e+00
9.885891444734893341e-01,1.516553530674269457e+00
1.207392622788898695e+00,1.611699261750652257e+00
-1.576737007151747250e-01,1.597565413040550997e+00
1.429265836283467594e+00,1.482261757149777370e+00
1.157209048844945798e+00,9.271622010133088176e-01
6.600197278928856548e-01,1.421201625122572310e+00
1.250776554319094735e+00,1.590113697018103123e+00
1.394142014328061951e-01,1.557821547681759178e+00
4.412079842620699743e-01,1.362479920720984117e+00
-5.062062400296497150e-02,1.387276446575657962e+00
6.736522202620709443e-01,1.518510164937851403e+00
1.341365419358415689e+00,1.691777534132381522e+00
8.558864313882675878e-01,1.554335709739896876e+00
1.267215075781670919e+00,1.600547196727345245e+00
1.539996338634872508e+00,1.754101721731939678e+00
1.472130457745508547e+00,1.821655576414294764e+00
1.057005357489090080e+00,1.606122728046781578e+00
1.052617132303397263e+00,1.713623895009463771e+00
1.319973401119303169e+00,1.561610046160783805e+00
7.512636359914227902e-02,1.545422325188139379e+00
8.146922640161922136e-01,1.441084261875975603e+00
1.204902486384455962e+00,1.625560839052209383e+00
1.410911723039081078e+00,1.470797428990758826e+00
-1.449533732943001363e-01,1.516899535444367952e+00
1.219978674564973220e+00,1.564322713882931648e+00
1.225206397689673654e+00,1.547726512158421608e+00
1.642252638529108522e+00,1.785081434874156825e+00
7.016475707451175214e-02,1.581997283439561031e+00
1.484951535011488577e+00,1.583805021693204473e+00
8.882745332717649767e-01,1.715118210029827006e+00
1.540320804867581161e+00,1.681119958814041304e+00
9.674076590168171341e-01,1.228840516687766060e+00
1.727082347199772716e+00,1.656311513844693994e+00
1.301233932724755959e+00,5.333848054884726686e-01
1.110779952344211452e+00,1.450960310878018023e+00
-3.149116276116941671e-01,1.561305267075522529e+00
9.864209009697006980e-01,4.090815425080815970e-01
-6.732855005787832248e-01,1.639295156410125909e+00
1.082250415492909346e+00,1.578482685811076980e+00
1.169794780246423693e+00,7.102126892072320175e-01
1.353864354248095259e+00,1.533694068450399239e+00
-1.140066341848769982e-01,1.541613760592255966e+00
7.982279319216045721e-01,1.823623162358509076e+00
1.739426524378519634e+00,1.638390387869258280e+00
1.146971718143690033e+00,1.537092972663696600e+00
1.553545254206994741e+00,1.725352989825589045e+00
2.352581878297222151e-01,1.608553575330476715e+00
1.099313733571284812e+00,1.670423914019866007e+00
1.244495910118250670e+00,1.566358855245994830e+00
6.474166995430983285e-01,1.561581254677737229e+00
1.539323575291042356e+00,1.487851587529124719e+00
1.104443195919200704e+00,1.572253892885244309e+00
1.177261426963504665e+00,1.791884095315589454e+00
1.098900016444441796e+00,1.456015691466330697e+00
8.206203676612494613e-01,1.475977168839985199e+00
-1.051609456599767567e+00,1.375114554192265803e+00
1.466750176533926364e-01,1.493800241539050111e+00
1.323751552713543278e+00,1.628596041440697251e+00
9.899845136912783783e-01,8.542773987002411085e-02
1.155751988966863486e+00,1.475981899185795809e+00
1.161334411006142542e+00,1.505894868399305420e+00
1.425311898591687054e+00,1.525182441154159907e+00
3.665026271588416873e-01,1.584145397703545788e+00
4.606368518280278684e-02,1.545619451078839912e+00
1.363298510209216552e+00,1.584299791778146727e+00
1.495122764815653760e+00,1.646091580418979738e+00
7.332447101616101914e-01,1.559845170416104709e+00
-4.940924407302427213e-01,1.546904894947070286e+00
2.919567323518280078e-01,1.506462204485707002e+00
8.044506815521729193e-01,1.596218621592956577e+00
1.257643008293356734e+00,1.435829738610784334e+00
-1.335914346745330494e-01,1.474274468541824090e+00
1.221303310002409326e+00,1.664824817360248677e+00
1.073141572323002002e+00,1.453960983692177633e+00
2.060859340690733843e-01,1.471302619599140327e+00
-1.449215419098437208e+00,1.354810809383722781e+00
1.126336593725002277e+00,1.574434183293559553e+00
1.247486707757158531e+00,1.554900511715069378e+00
1.363389232177486754e+00,1.757544307802226369e+00
2.171603990157535136e-01,1.720724986758394692e+00
-9.744654964079009218e-01,1.582766724346343024e+00
1.371259822202111733e+00,1.764081076324659714e+00
1.213553548512131597e+00,1.619870442529665278e+00
-1.076581342786598228e+00,1.489596185162397113e+00
1.208392365925016199e+00,1.617199286318774520e+00
1.043484354220357346e+00,1.695006693352431926e+00
1.216620072650647089e+00,1.457683225421993356e+00
-1.151847878105707990e+00,1.508931006539117048e+00
-1.538286436287243930e-01,1.385016000347973675e+00
3.822771662639592449e-01,1.519322976705899553e+00
1.156325482930213644e+00,1.648089026221958298e+00
2.108394605176666381e-01,1.505727063213977424e+00
1.197320372328016136e+00,1.447968157491712038e+00
1.030336885174065742e+00,1.590237670098281875e+00
1.681710936271683776e+00,1.621668316249196051e+00
5.709689215006252816e-02,1.426299127592893345e+00
1.083805529231463005e+00,4.859257058750469094e-01
8.587471739255663206e-01,1.452225477165083545e+00
1.364422851634538469e+00,1.372108756922269190e+00
5.239020572922448854e-02,1.667525780116084988e+00
3.015284327046272583e-01,1.432125692752360679e+00
-1.269024895076219517e-01,1.577561466517098943e+00
1.158287762686451616e+00,7.900900888269254962e-02
1.292470321385944088e+00,1.491489723411289603e+00
-1.457058953776186216e+00,1.499826997379687166e+00
1.099562221121268002e-01,1.624144999448929427e+00
-4.168107163696858075e-01,1.438448631255595300e+00
5.251700937188813478e-01,1.552585152664983648e+00
1.304828823298007423e+00,1.596664058161556321e+00
1.402263633000925713e+00,1.919889595885709399e+00
1.155068555847860390e+00,2.105966883624504626e-01
4.559325196753799547e-01,1.688133803052238369e+00
8.347711504523188664e-01,1.582046011567029176e+00
4.808006668787400129e-01,1.321549437994784082e+00
4.368534582105509934e-01,1.569130963792747302e+00
1.358133255787970839e+00,1.640002604284285015e+00
1.096125306688618739e+00,1.444792473155958046e+00
1.353084881301013898e+00,1.567064498142921591e+00
1.366051645030546435e+00,1.650979709513125115e+00
-1.184316058775856773e+00,1.453832808221851014e+00
1.127488764241430852e+00,1.527072089998249282e+00
8.624271331050605838e-01,1.632346413872762803e+00
2.019666012955279033e-02,1.434417692427925273e+00
7.948566449717202609e-01,1.523154264249150902e+00
1.404891001877429879e+00,1.826743073423025887e+00
1.421994567531948972e+00,1.617379703410659175e+00
2.878630114266115259e-01,1.521028359123752560e+00
4.207911050506659700e-01,1.469151441186537843e+00
1.677827415752529472e+00,1.646007361072459929e+00
-8.623363197523854495e-01,1.703949249507041408e+00
1.426986616261008090e+00,9.075755276336490152e-01
1.444768042867943914e+00,1.524299732022482479e+00
1.233690859494422920e+00,1.553770186494486838e+00
1.031155742754953586e+00,1.452987074915091492e+00
-1.236218552201753029e+00,1.590553580812128498e+00
1.585794597280350438e+00,1.704843682318855969e+00
-2.076835355876225364e-01,1.351263180109208095e+00
1.311126220839741841e+00,1.817746760523107019e+00
1.723256625419688826e+00,1.626459469495979526e+00
1.241195391029088935e+00,1.428765718811814356e+00
1.771497673754997670e+00,1.701164727801888210e+00
4.049277216931373991e-01,1.393682334896420016e+00
9.099458778688256366e-01,1.580250345874711249e+00
2.226522993984333398e-01,1.457371107559854106e+00
4.456455468947637666e-01,1.466068745162861342e+00
1.398754580965808181e+00,1.589580284442988267e+00
2.076989880218691908e+00,1.743183413552034766e+00
1.365016704075865617e+00,1.552909296483675261e+00
7.523978535353824659e-01,1.599107526985000804e+00
6.106807646081959806e-01,1.443214874142022985e+00
1.731974476663573181e+00,1.708380568550802669e+00
5.878942593798993643e-01,1.285912929956542605e+00
3.781915277293629862e-01,1.538865422758951995e+00
1.203071776570294515e+00,1.680821555385719090e+00
4.876665466420466166e-01,1.497796497660343285e+00
9.306466616670927561e-01,1.532782538808781680e+00
7.393059986688477192e-01,1.569626459534210428e+00
1.395055541225716844e+00,1.142456253104578323e+00
5.320974038245827042e-01,1.599320010162939898e+00
-2.342278930700785466e-01,1.575876006086452730e+00
1.413936720889881427e+00,1.573065114756781124e+00
1.077217702278806089e+00,1.519384718171294280e+00
9.022910798006736899e-01,1.520840952437797045e+00
9.538658653879497629e-02,1.501550700015022777e+00
1.114928469087008711e+00,1.485745266185828362e+00
1.672177079563430535e+00,1.589801730901765353e+00
1.368152127040533239e+00,1.436328691142696456e+00
-1.220997310151249460e-01,1.398015165296984552e+00
1.476865629772295074e+00,1.787755569628177721e+00
-5.600152861005037730e-01,1.565464912376506312e+00
1.075517278534246390e+00,1.571381575961472654e+00
5.833102826299575439e-01,1.475475798962527119e+00
1.280579153762677835e+00,1.504392871490094263e+00
-2.846052707673396576e-01,1.635325996465355036e+00
1.196467285795805413e+00,1.501989727569305488e+00
-9.246613866546207205e-01,1.472608572586808995e+00
9.933447450783839949e-01,1.495267033922442756e+00
5.381299020728187443e-01,1.517474847334768118e+00
1.543555693142436347e+00,1.565818635695974459e+00
1.231861842980373378e+00,1.442159722866797722e+00
1.501697301398725148e+00,1.500138717927668175e+00
1.804592687536280105e+00,1.616157026399243968e+00
1.181814456538924807e+00,1.433410360079552692e+00
1.369908019189922110e-01,1.579031997167235746e+00
1.304045767534640854e+00,1.595851795458431255e+00
1.366275837233821067e+00,1.771087822906171949e+00
8.054965034532921564e-01,1.589355142827804324e+00
1.237809908930344927e+00,1.533394454385270000e+00
1.196966245943740459e+00,7.482564843158520107e-01
-2.027848216378545843e+00,1.353994901794874695e+00
2.846938824275379587e-01,1.441232263383218415e+00
3.764299258266184944e-02,1.448920870726220000e+00
-7.980216615212594178e-01,1.466685164144741371e+00
1.129028575719275951e+00,8.239575756795491923e-01
7.235092525437374356e-01,1.542841583879745793e+00
1.895556836314836457e-01,1.568512905861570550e+00
1.627102877713228146e+00,1.707924421259236825e+00
8.958134844151903753e-01,1.560538090139000245e+00
1.311521736659603254e+00,1.685009387905209266e+00
1.425300642583473998e+00,1.546202602727228648e+00
6.014920800847090021e-02,1.452052893682074464e+00
1.661660683424396323e+00,1.704631241283247833e+00
1.559925903561306892e+00,1.492818833733507100e+00
1.352164391317599579e+00,1.622212157461383475e+00
-5.508768504662331367e-02,1.610161779643116242e+00
1.885030363105099749e+00,1.745127814930262922e+00
1.096005337491202880e+00,1.454554567668217890e+00
1.541813731237877239e+00,1.556685703472710181e+00
1.534402758483378593e+00,1.719157910688048130e+00
3.705910184553005138e-01,1.620824975093773990e+00
9.487613641098670003e-01,-3.125134374610180621e-02
1.632804498639493840e+00,1.496817466615363967e+00
8.406001640974538613e-01,1.393412340963507745e+00
1.053674727948285650e+00,1.448917970716109727e+00
1.252534646348929970e+00,1.644503808291637448e+00
-2.756571703209753643e-01,1.513811624721351112e+00
-7.815784033722398272e-01,1.258983528177167299e+00
9.361545295823253676e-01,1.459543659962969642e+00
1.137926523271251877e+00,1.632960194531719367e+00
1.307731532291672716e+00,1.159758063289720642e+00
1.011500085312434960e+00,2.939089500248966980e-01
1.088166344060089497e+00,1.488405139634061403e+00
1.412216423732296722e+00,1.680508902439238561e+00
1.375953487964541200e+00,1.531147806590630545e+00
1.158694695363486460e+00,1.677417755693695112e+00
3.368087554249580284e-01,1.453537274546129687e+00
3.886515081036285846e-01,1.425768983290279790e+00
1.175436672399622573e+00,1.598790002614002059e+00
-1.012750158470768103e+00,1.704606918692929796e+00
1.652484843812673354e+00,1.681075205914469128e+00
1.435065785226838475e+00,1.460148589208415837e+00
1.082735385121829985e+00,1.464951045438634081e+00
1.372603257640593766e+00,1.319777561208039796e+00
1.254441388837551186e+00,1.514893126085727459e+00
1.221929269095830772e+00,1.498007687293297030e+00
3.535921101409860157e-01,1.538262203533715677e+00
1.059613500932254926e+00,1.302706463466110964e+00
1.750201212354932867e+00,1.678332369882487018e+00
1.091778648828888088e+00,1.670719365803438938e+00
1.478585396442705369e+00,1.059166003044386350e+00
1.403968733769379140e+00,1.127870016479643578e+00
1.919670657968123972e+00,1.824909437828136749e+00
1.314875420036810238e+00,1.743285637468640070e+00
1.501867162942890799e+00,1.445828710911566173e+00
1.428258290157092825e+00,1.621267526826827732e+00
9.217255781931877889e-01,1.527744392192593059e+00
1.861953918769231109e+00,1.823717995334842579e+00
6.758818045019965304e-01,1.411352153976753732e+00
1.358024295327305619e+00,1.334691446102404866e+00
-1.063621992693934759e+00,1.563830184249680011e+00
8.943549258293062021e-01,1.510250336607852129e+00
-2.506732287062942710e-01,1.599800102303049254e+00
-9.636006170721449493e-01,1.397178762511287031e+00
1.355991315198039171e+00,1.383241362142846764e+00
2.480878349490997503e-01,1.429955755452523514e+00
1.996655467032401599e-01,1.657728628074025323e+00
5.288092054255065788e-01,1.478330354754927356e+00
5.822681108384146764e-01,1.618368879454337605e+00
1.307315897333639843e+00,1.587486857981635024e+00
1.050666808763966120e+00,1.427599150185647092e+00
1.797117975022099579e+00,1.646185349241707341e+00
1.096609270287535187e+00,1.571497996310327272e+00
1.221761540663201639e+00,1.722781093729493174e+00
1.549378023704212737e+00,1.739216945177084472e+00
1.417511074703367679e+00,1.545346732352842034e+00
1.094627809073466906e+00,1.420557669504608267e+00
1.311131112856567249e+00,1.629086231985595212e+00
1.100287025309809597e+00,1.650010939056280934e+00
1.025709090174872912e-01,1.386788152615016312e+00
1.281256425092763163e+00,1.593304415918967099e+00
1.407124699317273686e+00,1.619193420063812949e+00
1.354017848532603541e+00,1.486912170539556932e+00
1.022954459575341035e+00,1.497474408562690984e+00
1.274597895867957797e+00,1.494990776872984650e+00
1.824306374802431296e+00,1.598159646214027285e+00
8.113950195976894486e-01,1.559887597049324448e+00
4.363657193603941858e-02,1.494605378306444798e+00
1.116269012854412601e+00,1.557369632233311929e+00
4.707930640939117506e-02,1.532050559874601037e+00
4.298848726183698288e-01,1.349487751586638584e+00
-1.512431353858540994e-01,1.509841623727596671e+00
-4.126215242433039498e-01,1.508030997876663726e+00
1.542917609664028245e+00,1.628909049772644613e+00
1.750415935092092701e+00,1.642442569165075250e+00
1.062167620478994490e+00,1.510496569675419343e+00
5.668030601397485713e-01,1.580403533907762892e+00
1.067842220945066201e+00,1.508726847571461027e+00
1.551158360589207863e+00,1.525230491210538775e+00
1.488661662184622703e+00,1.325327035287413135e+00
-2.843858661345301519e-01,1.712521154722864924e+00
5.874192877105315347e-01,1.559210764166556684e+00
-2.879380147375943388e-01,1.426354004350154803e+00
1.247780769656725797e+00,1.448832266522137591e+00
1.383525485417719914e+00,1.583571647510185310e+00
5.765340127065197162e-01,1.715913169848783060e+00
1.318344727965677254e+00,1.667491930868216787e+00
1.234281919616593060e+00,1.523565585497294039e+00
7.947867103456953686e-01,1.334714437999473979e+00
-1.598994841825974511e+00,1.685228124544131401e+00
9.263042923361254344e-01,1.480479487516898063e+00
1.098617758289602842e+00,1.686359583303165710e+00
1.076844823290073805e+00,1.644084371162477076e+00
4.045133584081966882e-01,1.324428287044928654e+00
1.251620770617231981e+00,1.454607446878962485e+00
1.563022098943475324e+00,1.737634599411042258e+00
1.436514856670754181e+00,1.760579767163378939e+00
9.116176644038888055e-01,1.624472141898398947e+00
1.436303244170407112e+00,1.531743174924834694e+00
1.180169501603101967e+00,4.478857550039342383e-01
7.305587089532596945e-01,1.548085198334075319e+00
1.031755270625314136e+00,1.609648189939054896e+00
1.491490401701768942e+00,1.559314037853976043e+00
4.613040122123045900e-02,1.495772360848376392e+00
1.016544502056658583e+00,1.500778841107196060e+00
-2.508961923955939644e-01,1.420704213093503476e+00
1.135118540223185368e+00,1.551734977535948801e+00
-1.714769174269886065e+00,1.699833856159404188e+00
1.866365870648389436e+00,1.630447199740201025e+00
9.542915294419507255e-02,1.497264007315835421e+00
1.217501349071893557e+00,1.560015365333867310e+00
1.579186327756342267e+00,1.492073043187089665e+00
1.232723648672088057e+00,1.521001602422250132e+00
1.444516900496172429e+00,1.735660830499491603e+00
-6.036649942343889075e-01,1.592184979315707238e+00
1.136294144556368124e+00,1.398174844651401960e+00
1.768731527478470955e+00,1.640645045020500126e+00
1.368045947353989877e+00,1.482933704057739055e+00
1.554017839162666448e+00,1.771522992466482149e+00
1.764246858084205449e+00,1.924458289942091449e+00
7.898211937926380433e-01,1.413637423327197551e+00
-1.299272562161905231e+00,1.621064199409599782e+00
1.414857654144888066e+00,1.490562724903164993e+00
6.955283974503119193e-01,1.475609663491234347e+00
1.397044856219691766e+00,1.661074443774044118e+00
1.879770469388526877e+00,1.730419814537654366e+00
1.519714543312480903e-01,1.495954268355416783e+00
1.122668367298286896e+00,1.429375277087527651e+00
1.295212900314837157e+00,1.426047676646293061e+00
1.535892658124632160e+00,1.720137734573357280e+00
-1.363074581363868942e+00,1.342699903354369395e+00
-7.288710988751012643e-02,1.400826920564506306e+00
1.250679362117570914e+00,1.450952379500528355e+00
8.989655488399727057e-01,1.015004392554592627e-01
4.931360404134266934e-02,1.441795889577408118e+00
-3.788091669930157002e-01,1.538621384177211171e+00
1.563497963684458814e+00,1.678007983022483884e+00
1.481798139767738220e+00,1.593191652206166653e+00
1.386432811616466143e+00,1.643824920779338949e+00
1.511807435248263776e+00,1.543737705416619477e+00
2.346117360981821165e-01,1.586567095559785701e+00
8.362943947548058254e-01,1.577305419380782281e+00
9.249706591795046062e-01,1.444771027565931343e+00
3.673859046036835885e-01,1.474202102779629042e+00
9.906396794817891038e-01,1.630668816097399443e+00
1.765091461967497555e+00,1.537712080515062363e+00
1.315795297215756943e+00,1.447175663429467241e+00
9.459623698392477520e-01,1.477910997730548459e+00
3.587552581025598708e-01,1.425047064959169330e+00
3.103743252094613436e-01,1.622396472599764605e+00
-1.241984490207223457e+00,1.549798119805411378e+00
1.567411297772719703e+00,1.573015833753400816e+00
1.156593166210899692e+00,1.655709468158223618e+00
9.304353989946048120e-01,1.585311720330844221e+00
1.232354473890710622e+00,1.326061935389219792e+00
1.429657960532161987e+00,1.868740688885205614e+00
-3.121290148881771254e-01,1.447160286000328533e+00
5.134736417967685762e-01,1.531743817408229402e+00
-4.860242011845283816e-01,1.433667725726554432e+00
1.457926560917090608e+00,1.675613752502730813e+00
1.385892929314334943e+00,1.603206666792303059e+00
1.013366154785118933e+00,1.502475036189160562e+00
5.605602742860492649e-01,1.628681417863800718e+00
9.422565021311521960e-01,1.670349684639878873e+00
1.122756211277475158e+00,1.414813168611181338e+00
6.977469164761320730e-01,1.433688572795446925e+00
1.404144357698239975e+00,1.484679560166346945e+00
1.266222887642900918e+00,1.369157919532535628e+00
1.614466264641312820e+00,1.605291631256189566e+00
1.430703460884408029e+00,1.600624950415064029e+00
1.398660451697384677e-01,1.545206389546370573e+00
1.700121655651853025e+00,1.730228420985417292e+00
9.204838073387334729e-01,1.629424168427684227e+00
9.545709842114801225e-01,1.646673075723027457e+00
-1.539107643804700221e+00,1.379377085400783409e+00
2.384936094418341201e-01,1.599163742313953973e+00
7.025378830236879146e-01,1.423662335378792720e+00
1.310446941937998266e+00,1.539795483334169823e+00
1.605097185333233645e+00,1.631471296483513855e+00
1.530274776179508134e+00,1.640645944179583759e+00
7.070925316671297089e-01,1.630088613425588751e+00
9.684523665852330376e-01,1.636789995858745739e+00
1.070955711365531471e+00,1.551489842623390736e+00
1.372985070592992241e+00,1.623172963395289381e+00
2.687163264568217524e-01,1.560097083635296977e+00
8.517915991395429431e-01,1.495428746628797434e+00
1.213333525146885306e+00,1.521800841062886933e+00
1.226208686666486081e+00,1.469275036268759660e+00
1.391562155225043229e+00,1.746898676203882506e+00
3.896578409155161959e-01,1.393994925484903336e+00
-1.377996602253723779e-01,1.512957011752543046e+00
1.096431375675678277e+00,1.540277414457688732e+00
-9.567303572540897250e-01,1.589866631169855493e+00
6.040350779472813958e-02,1.794626961426361911e+00
1.736123233328511706e+00,1.661621365060122146e+00
1.214053118837052025e+00,1.664073277136013607e+00
2.772713689232461642e-01,1.399062567520088951e+00
7.027155511445180025e-01,1.435741218635010474e+00
6.328450517570234357e-01,1.578983352445467281e+00
1.203436987566246286e+00,1.405419124239191797e+00
7.872742981823646069e-01,1.537867514989650575e+00
-5.224324212099728387e-02,1.554198015446155656e+00
9.594777435768044871e-01,1.613208366179470499e+00
1.551125995784139455e+00,1.576917080940357874e+00
1.176472962153326307e+00,1.509110842657190865e+00
1.060809326115001339e+00,3.355887491664520383e-01
1.343301505254344885e+00,1.651121197514591410e+00
1.394304869637631672e+00,1.497834068335872182e+00
1.596897466185680514e+00,1.644484018093689048e+00
1.465387293012922143e+00,1.652528544054687742e+00
1.611296101356433752e+00,1.730472134710326904e+00
4.032184639698611628e-01,1.455748146705809543e+00
7.928207544160977005e-02,1.598185145408199670e+00
6.766764578555946041e-01,1.597983160694035565e+00
1.244643176399235163e+00,1.565152323245745825e+00
1.304160248944287170e-01,1.581565810751430101e+00
-4.087410250335784534e-01,1.464023614839264242e+00
8.481031329437477284e-01,1.574631659008421503e+00
1.895671085004781986e+00,1.675571651437921306e+00
5.542901947067950807e-01,1.349098049523310028e+00
-3.859115988863592861e-02,1.650807318809867974e+00
1.520523635110846872e+00,1.733843018215703857e+00
1.367621980198709508e+00,1.521611263897436395e+00
2.019371746242003274e-01,1.420106827099298252e+00
6.920022602142916757e-01,1.369755569691532449e+00
1.341923968429647784e+00,1.374320836022611569e+00
1.618319002357885505e+00,1.701294783392998777e+00
2.215801234844466394e-01,1.393497503278706917e+00
1.723908083427781346e+00,1.684912536826502993e+00
1.431627590000158712e+00,1.810026909574304677e+00
7.366699861589620646e-02,1.626592792669189436e+00
1.006126183480548164e+00,1.665076676043801163e+00
1.070998940212061656e+00,1.529992863950004667e+00
1.401377723207670067e+00,1.454949884577867003e+00
1.462735988554090927e+00,1.566596565087696513e+00
1.461384434672270416e+00,1.561763583328716454e+00
1.933142507281752520e+00,1.756043823214801680e+00
-5.437588498345963250e-01,1.379178953591470913e+00
9.386474888907190284e-01,1.606853533672096823e+00
1.388315076493662925e+00,1.699580528083513009e+00
1.412755052031133829e+00,1.399984159326570055e+00
8.240158752522761532e-01,1.546903576263079838e+00
1.346460003357759505e-01,1.563286026514211002e+00
1.206406099962557210e+00,1.749820759587026320e+00
1.468761909388648146e+00,1.589841412212790184e+00
1.369037896268339383e+00,1.452213811397263354e+00
1.460207036770161615e+00,1.559611205476084006e+00
-1.668494426319216406e-01,1.508986993968822299e+00
1.493773203835482288e+00,1.568348897439470147e+00
-9.361893881240451742e-01,1.538814033141810311e+00
1.613957853509459639e+00,1.434103813726659293e+00
1.291297825348203698e+00,5.609928312525321870e-01
-1.665618790983106390e+00,1.409850589254107556e+00
9.822064022450427423e-02,1.444933265035072356e+00
1.359678605377199867e+00,9.079794326846344354e-01
1.578719208563192478e+00,1.673619041070722568e+00
5.667177327534855813e-01,1.323586209859155538e+00
1.142729189072986262e-01,1.485781719998499284e+00
1.120236733423761510e+00,1.345474724211034312e+00
4.136133179909300406e-01,1.555507408550365289e+00
1.449773492677097098e+00,1.530886857664037759e+00
1.381547887582802669e+00,1.758375945278952690e+00
1.095551199083008687e+00,1.420733438448821939e+00
1.286360947088060813e+00,1.307746062726472758e+00
1.565468146591124210e+00,1.587912541883287121e+00
1.623664441755393817e+00,1.720623398968844420e+00
1.576168540305807664e+00,1.694930547053688841e+00
7.040346034943976150e-01,1.451621491818584131e+00
8.699177346494618712e-01,1.598815503131254978e+00
1.501674060784549791e+00,1.624457047656963304e+00
1.732656648015191148e-01,1.475999827247736373e+00
1.405818644676890550e+00,1.537586148930949914e+00
1.189973496310290146e+00,1.427317817193546778e+00
1.282730904752787282e+00,1.558793041775627941e+00
1.221970404256043974e+00,1.583404887447968479e+00
9.497484904743130896e-01,1.382112211012455738e+00
-6.572787671416036037e-01,1.433265746699093013e+00
-6.622601596800254953e-01,1.464247734444464655e+00
1.607356659231815810e+00,1.621121530254951093e+00
3.642823445829825868e-01,1.339496736213057648e+00
9.416239975159229614e-01,1.577850475164988664e+00
6.269108354953614182e-01,1.681450761494691415e+00
5.012648241824211315e-01,1.551762078438053027e+00
8.078540915931758937e-01,1.549151719014256745e+00
1.000481196564546593e+00,1.601567584139031331e+00
1.300726622315673264e-02,1.359457033088685041e+00
1.593819111872605276e-01,1.378856831821058115e+00
-5.882268492365003709e-01,1.551398457000805919e+00
1.588631187880406248e+00,1.696314276742936444e+00
6.650059200520839209e-01,1.566924853854766653e+00
1.279047312802560787e+00,1.461410424022701715e+00
-9.004443859632622615e-01,1.386629070131186081e+00
1.248378015610261293e+00,1.622984170757064470e+00
-1.348909800271509418e+00,1.429819076588229043e+00
1.341623363888383658e+00,1.529483581975612960e+00
1.474298614610481728e+00,9.996571983711887155e-01
-4.800524490668620636e-01,1.673089300222541764e+00
-3.745424673668503734e-01,1.466980927557754555e+00
1.439011008902875588e+00,1.511713526132689722e+00
1.644017731223867615e-02,1.441019009560548847e+00
8.120476704794379330e-01,1.448336680941882948e+00
7.409844427820401203e-01,1.497457301415821229e+00
6.677406578170910212e-01,1.593140915599209784e+00
1.639765048364592470e+00,1.643830151170126985e+00
1.124803215975194309e-01,1.533898930964999519e+00
4.631933574375528551e-01,1.623771282238171132e+00
1.397012903612684598e+00,1.748766371995643887e+00
9.694576830081002017e-01,1.519504879127120178e+00
1.204428761718617125e+00,1.544264468803294932e+00
1.349614163688472868e+00,1.537974975400857813e+00
7.841264122748590193e-01,1.406694897352742224e+00
2.668991635364104456e-02,1.723502984572920615e+00
1.467984782287187651e+00,1.535733128399301872e+00
1.764438843345116581e+00,1.678732670837364660e+00
-9.211457746931685231e-02,1.375698571661102321e+00
1.042824301977452572e+00,1.463612419963777223e+00
-3.042751240967366821e-01,1.268768348712297822e+00
-2.179208188283587866e-01,1.564139934494426454e+00
-3.403902519695390372e-01,1.519241149482290165e+00
1.314635848496531700e+00,1.491441918298513913e+00
1.259024017049242161e+00,1.679460314101670626e+00
-1.012771773050391705e-01,1.616693109024959663e+00
4.037068548015753516e-02,1.496864451500054649e+00
3.448106980453745640e-01,1.550164439858872978e+00
7.274635277471397377e-01,1.463158993167801292e+00
1.448270314389968894e+00,1.730580381945644675e+00
6.356466600623574825e-01,1.608726201912891396e+00
1.207136203058590151e+00,1.544041988155130385e+00
1.359303847839578250e+00,1.762267160674493072e+00
8.607291091344470013e-01,1.525232688158786098e+00
-3.210398574249212489e-02,1.491851872442402582e+00
8.618336745875097016e-01,1.489122628023155759e+00
1.010800262647603809e+00,1.502984163452559807e+00
7.649812819094191640e-01,1.418516806866954916e+00
3.794559666989371083e-01,1.430856718813959372e+00
1.208829124331362470e+00,1.521403618715998718e+00
-4.628266762118116162e-02,1.345936461229847669e+00
6.640792407838497224e-01,1.490845236132247509e+00
1.319815827846093637e+00,1.507606603566866488e+00
1.545459340277244076e+00,1.302217195792762405e+00
-1.145373696818952514e+00,1.537986293518328829e+00
1.463976760993602078e+00,1.501085298064475326e+00
1.098650514552965918e+00,1.477504200902965081e+00
-1.446793673535105906e+00,1.533022992647344651e+00
9.726148215110814732e-01,1.561088350738124131e+00
1.392971920602212865e+00,1.624285416095513135e+00
1.252421982512807563e+00,1.514509604672555243e+00
1.470125874239844865e+00,1.528157901718035339e+00
-4.593616833584668324e-03,1.421637130848921293e+00
1.326017508311019277e+00,1.628423985112474215e+00
1.121091090452726924e+00,8.526086218598032396e-01
4.694343854248940184e-01,1.673780452062824109e+00
6.459014598973055188e-01,1.498187828130424171e+00
1.421230504801950012e+00,1.544330764374456821e+00
9.540617615318548461e-01,1.560331890033064051e+00
1.264077371840079289e+00,1.532619550419949572e+00
-2.694048384938870222e-01,1.549043448062779493e+00
-1.243040160636434965e-01,1.797102046910629802e+00
1.445298465318103132e+00,1.609731525049862499e+00
7.683490804849535394e-04,1.536427514747673140e+00
1.666337556161795463e+00,1.609459608006297060e+00
-5.150904104558526875e-01,1.305133778026084324e+00
1.241924591711780268e+00,1.518538950845625290e+00
1.259929813560750400e+00,1.547513657847082502e+00
6.447875043757407276e-01,1.522348175363162248e+00
1.127130382280367771e+00,-4.311618377649673040e-01
1.583016270049502516e+00,1.714084107706482785e+00
7.291461649800587974e-01,1.434538649173581426e+00
6.895411067347554379e-01,1.379776271036984525e+00
1.082750334000641690e+00,1.512191378157859756e+00
5.252833339985974598e-02,1.515389359142206072e+00
-5.119086959995289288e-01,1.556216533127873225e+00
1.487873388429111321e+00,1.536715580767991751e+00
1.207339013062335376e+00,1.457799922065004194e+00
-1.073508052769891474e-01,1.456079255136390804e+00
8.819332187520809718e-01,1.545741901621101144e+00
6.234344422812945208e-01,1.637088135067213290e+00
1.146036770552332440e+00,1.671612818582626669e+00
2.425786542298599135e-01,1.565465794544764089e+00
1.966646759886219731e-01,1.514705385573925644e+00
1.518908695646461471e+00,1.461629553034116791e+00
1.218584884752406783e+00,1.206575419437191821e+00
9.971346745628231201e-01,1.615063411930495851e+00
4.137104250565182273e-01,1.566924253082440099e+00
9.190099987964210904e-01,1.608775861775215921e+00
1.543184709836491253e+00,1.580757023160814789e+00
1.258982884217218601e+00,1.543834157309893262e+00
1.049721144751656787e+00,6.028922482247091041e-01
-2.087170288172334409e+00,1.392419840963325717e+00
5.693367404309466195e-01,1.485277158177697121e+00
6.948150584859824619e-01,1.637378644586306109e+00
9.191865005949398926e-01,1.507879859368000952e+00
8.794532794486109584e-01,1.632623595067179245e+00
1.552579480984800142e+00,1.657558628158371850e+00
1.483396597093825875e+00,1.498512738935339872e+00
1.533134113233871609e+00,1.061803143646864900e+00
-1.196833925934519316e+00,1.378377796243624109e+00
5.823603326220450072e-01,1.506011110380591100e+00
1.327039036224789914e+00,1.652974231889986045e+00
4.175497855478904619e-02,1.313454509450450836e+00
6.648484702128004686e-01,1.339536930068048637e+00
1.382130224333045998e+00,1.785773173086081522e+00
1.472653117259419053e+00,1.782022637136345455e+00
8.691578781868406489e-01,1.492513333732737868e+00
1.475320998623842472e+00,1.692862907703701403e+00
-3.596378591843754080e-01,1.538759885983824516e+00
6.874301786178523832e-01,1.433605626411502909e+00
1.233543450154561238e+00,1.593569453676044967e+00
9.849027086018379284e-01,1.549401814150201728e+00
9.762460562149950505e-01,1.479904390550383697e+00
1.665988125735444747e-01,1.472922844736767267e+00
-4.290908180761788260e-01,1.406201093588015816e+00
1.586160035890329834e+00,1.494492672305616887e+00
1.418651997966569933e+00,1.535764133575695967e+00
8.605294863902606117e-01,1.517269607731112302e+00
1.330087387990171344e+00,1.636748896663824615e+00
2.327340269751809743e-02,1.495000567399158209e+00
1.408886418402001350e+00,1.657282173065101727e+00
1.538069538253338031e+00,1.620014869483439979e+00
-4.238331590870550447e-02,1.334390426696217880e+00
1.531387060860086358e+00,1.592063671290348204e+00
-1.216967533142856439e-01,1.445422347050045575e+00
7.454573996275907222e-01,1.775209411336532428e+00
5.932722476995104799e-01,1.480582368785054781e+00
1.480385199355040982e+00,1.501786167950485584e+00
1.371008841369362408e+00,1.557037491962238507e+00
1.078420100894594391e+00,1.590249140347369305e+00
1.339360389334705248e+00,1.673665308495298376e+00
-7.211434553225037902e-02,1.338550862826398014e+00
5.035652803062853344e-01,1.515912513140271978e+00
1.615898904599922581e+00,1.518771945480798635e+00
8.758671231615444697e-01,1.532110507748310813e+00
5.147279947836547187e-01,1.489506914944028093e+00
1.538352017905128877e+00,1.530710321900139892e+00
8.784964741711448477e-01,1.399093645544996267e+00
1.251959695351388291e+00,1.502100033928750467e+00
-5.655334225403390036e-01,1.609500786601625988e+00
8.130714544969059876e-01,1.533452204877144176e+00
1.209199412694950349e+00,1.729896259083384180e+00
-2.301974900186731787e-02,1.433976812836018633e+00
2.792024847970117074e-01,1.433320328738585392e+00
-1.364189489645000197e-01,1.419759890981496353e+00
1.416761244306859568e+00,1.627950881331817978e+00
1.322537050877860221e+00,1.546533333529590326e+00
8.013838504587389444e-01,1.537136203570418802e+00
1.010518309760273681e+00,-2.852586238986032363e-02
1.485591640494858146e+00,1.593227537917785375e+00
1.608090782966746346e+00,1.631500440898612236e+00
1.218170009223092043e+00,1.675052470102947444e+00
9.957357247433650249e-01,1.515579445969476691e+00
-9.638043340951671922e-01,1.525551908963253656e+00
1.441294952152315290e+00,1.610546463766737935e+00
4.525971875825056667e-01,1.659703115549625574e+00
1.419089203857613501e+00,1.612198940908267764e+00
1.593423852278259556e+00,1.605314754087192597e+00
7.602792076952675782e-01,1.544015753276213543e+00
1.703008061421507902e-01,1.594553840324855587e+00
1.755223791061192085e+00,1.545737646587754810e+00
1.435330395369514900e+00,1.563287688184539670e+00
3.571857730823772004e-01,1.576631030325194693e+00
1.239639840019200356e+00,1.142646275388203403e+00
7.299491502375214935e-01,1.623111488540259550e+00
1.472094011742141273e+00,1.514134845767404203e+00
5.695598334270604024e-01,1.474853560499078009e+00
3.322670865903304405e-01,1.474463966548089644e+00
1.100523123672131121e+00,1.526517574391340171e+00
1.578515724535451525e+00,1.640573228108030079e+00
1.154940446904227702e+00,1.482806252558441118e+00
1.359859996726957343e+00,1.463303191120586932e+00
-3.491819846052925391e-01,1.686342978458997832e+00
1.457270383563024518e+00,1.577508709424200184e+00
1.042210132507310316e+00,1.210279538191576104e-01
1.378008273276881690e+00,1.584581335676702230e+00
1.558681937197618161e+00,1.478014256301086293e+00
3.349395268972946704e-01,1.566356578703482105e+00
-4.169838212226779084e-01,1.623939845711871222e+00
9.245305451991321366e-01,1.653017988223497658e+00
7.646514814774661994e-01,1.561426295636978212e+00
1.532187000160121659e+00,1.525378363781200841e+00
5.066151389476644118e-01,1.587740540852979221e+00
1.364335227179711563e+00,1.309033880995706278e+00
4.378056144257267412e-01,1.537456522857627794e+00
1.238515309685835675e+00,1.527329780101583268e+00
1.223324655159406804e+00,1.377020847349395893e+00
1.080105012806954479e+00,1.616761844790870040e+00
1.107255351691093681e+00,1.549206627093561162e+00
-1.093095849823863430e+00,1.473765625226092002e+00
3.539559264132887684e-01,1.618438648497189769e+00
1.090880044535403215e+00,1.484658830090747283e+00
1.690719705007217799e+00,1.808811758966063499e+00
1.481373029405328001e+00,1.583141114557826690e+00
1.517832511811654683e+00,1.626518802911453454e+00
1.539222313052129643e+00,1.319487450964148989e+00
1.477555885514832523e+00,1.816969952381017883e+00
-4.025515687301539636e-02,1.369421922682792614e+00
1.790662623712967694e+00,1.705945253322043387e+00
-4.319996490202336892e-01,1.398212385932985358e+00
-3.523961172870372360e-01,1.573807842467309648e+00
9.751525042141750976e-01,1.278372087971027526e-01
9.415029819259095323e-01,1.577354821791658424e+00
3.234802781407228323e-01,1.557782151163467521e+00
-6.935659484884099113e-01,1.645356602548187608e+00
7.660281584071597649e-01,1.470124719838135308e+00
1.078074666567153006e+00,1.475734929019070441e+00
2.237092749619296050e-01,1.607234434556367830e+00
1.530631705484291949e+00,1.352926428215796895e+00
1.398325918674881763e+00,1.747166779331696285e+00
8.240181000717186066e-01,1.441698139406097923e+00
1.416468668449664126e+00,1.469498638474175278e+00
9.149320246888886787e-01,1.529665420388615527e+00
9.032264254022114303e-01,1.553300008399047361e+00
1.368348782254284357e+00,1.541465301331893967e+00
1.319678655306274262e+00,1.499107595390768877e+00
1.603429599320695731e+00,1.594104158622638767e+00
9.229748969267306258e-01,1.670709326609460588e+00
5.258880319040322160e-01,1.432136929981677742e+00
-7.889995159572028849e-02,1.756898427174145239e+00
1.612270984474590829e+00,1.455361475338796451e+00
1.275840080832816081e+00,1.536804849929097161e+00
9.947806690780246486e-01,1.460358415620710115e+00
-4.913850199204831681e-01,1.531349538791664688e+00
9.477499243509486249e-01,1.492170859241612302e+00
-1.037800064478988871e+00,1.412946793514890942e+00
3.393189280912254913e-01,1.329048831915253803e+00
1.035907219126786849e+00,1.464922964308033926e+00
5.824415428971150277e-01,1.604318318096874973e+00
1.238814086189267138e+00,1.434970093156006099e+00
8.123160719105645411e-01,1.645953421697956554e+00
1.175045307190495603e+00,1.566396094676078210e+00
1.885138572045999883e+00,1.681061881681887638e+00
-4.777242984329716502e-01,1.399004935694515783e+00
1.282548535594556061e+00,1.663167299693006695e+00
-1.665701570782743002e-01,1.658584042173161688e+00
-1.014886276792243136e-01,1.595869904646562087e+00
1.132496920497831683e+00,1.547563638012685150e+00
8.184092328076926215e-01,1.535755937325915976e+00
2.039587713366133315e-01,1.456401091772930201e+00
-3.840440163296652831e-01,1.452527403094830971e+00
-1.008589353189468379e-01,1.524456877911624542e+00
3.528903076676547235e-01,1.485697859696329726e+00
1.484483071089460982e+00,1.540546010599877169e+00
1.463228493779070050e+00,1.413692077050191287e+00
1.491921364916835246e+00,1.596559700171068297e+00
1.299102766586913260e+00,1.627915952920904630e+00
-5.712402329032135739e-01,1.461640948164228071e+00
1.620957991270985943e+00,1.677069139738622372e+00
3.496044653045878858e-01,1.580406781287934548e+00
1.503917935309132314e+00,1.571638032475485947e+00
1.276536983552216675e+00,1.621824834019143680e+00
1.199266615044422224e+00,1.311318072268678359e+00
1.109489478465619960e+00,6.569678607068252241e-01
9.122888373398141404e-01,1.576168325223451516e+00
1.514721929731299266e+00,1.510098306946131563e+00
1.376238080761315041e+00,1.718601159720489102e+00


==> Data2/muhatmb32.dat <==
# arm1,arm2
0.000000000000000000e+00,5.657591954851399763e-01
4.854862314240482313e-01,5.952387611340748119e-01
4.442284612597291460e-01,6.105005198124825450e-01
5.168232250289434004e-01,6.207043113452275218e-01
5.584958271064154323e-01,6.534894179465541297e-01
0.000000000000000000e+00,5.648447891879877503e-01
1.443006174967048916e-01,6.665123076545304004e-01
0.000000000000000000e+00,5.629684469453466455e-01
0.000000000000000000e+00,5.804690971586666803e-01
4.779321995510890098e-01,5.707894545680940457e-01
2.039205509848272813e-01,5.590091201375949614e-01
0.000000000000000000e+00,6.601100688127218286e-01
3.888542675207521393e-01,6.124818544767405282e-01
2.860842460166355128e-01,5.908455348870640389e-01
2.456963313575756813e-01,5.988826128750517341e-01
0.000000000000000000e+00,5.583812403560103332e-01
0.000000000000000000e+00,6.387246972423863411e-01
4.887398238532915662e-01,5.988325074061205955e-01
3.196177033158819625e-01,6.806989184650787950e-01
5.528260611258175583e-01,6.760674150246593905e-01
5.235854659228998953e-01,6.699901979815957587e-01
5.550014753518576205e-01,6.377543148954598617e-01
0.000000000000000000e+00,6.502258639689244557e-01
4.459307573786808199e-01,7.030998374114157956e-01
4.494490785397078358e-01,6.258105220986982520e-01
5.609775053322614280e-01,6.271131453245791798e-01
0.000000000000000000e+00,5.957054388376983312e-01
5.533703052414613577e-01,6.773853057678782541e-01
3.460103300751978805e-01,6.088188013250628305e-01
4.028443964150790757e-01,5.606891775293376678e-01
4.500532754580404693e-01,6.404466679289868569e-01
0.000000000000000000e+00,5.975570956791391719e-01
4.883377533000318182e-01,6.448479637667940967e-01
3.502311117419512065e-01,7.168005993590254032e-01
4.987536617222834145e-01,6.483146397093357827e-01
0.000000000000000000e+00,5.697758165976394285e-01
0.000000000000000000e+00,5.744447902242326709e-01
2.926417082640668799e-01,6.636393839900173175e-01
3.363131557951227202e-01,5.838238330168746826e-01
2.305146951156450963e-01,5.386003350111607801e-01
4.388690001144393005e-01,6.410716362792897582e-01
3.834468377864239108e-01,5.885419771478940243e-01
0.000000000000000000e+00,6.390842745925304769e-01
4.327527222708663635e-01,6.628366993276171293e-01
5.328471454235169658e-01,5.711154260728568133e-01
0.000000000000000000e+00,5.459800998074335610e-01
3.496383646144530788e-01,5.490652905743617085e-01
0.000000000000000000e+00,6.246761121061823463e-01
2.894714913662689848e-01,6.723102895067616380e-01
6.307832982333820837e-01,6.823887392764652615e-01
0.000000000000000000e+00,5.793682323118104494e-01
2.472002018108304389e-01,5.423776816849649185e-01
4.383729198012752959e-01,3.654780911215452788e-01
3.549272139330179043e-01,6.651949906073909569e-01
2.869573035752540635e-01,6.859745931483128834e-01
0.000000000000000000e+00,5.778909657326009031e-01
2.843577989281904639e-01,6.026449948457965888e-01
1.815908360271413780e-01,6.398820648565594071e-01
4.489300929285087172e-01,6.333315532662683323e-01
5.250856133141099669e-01,6.055719178176380835e-01
5.023062871945400687e-01,5.689620498724078379e-01
5.157803191126433262e-01,6.937287789553843176e-01
0.000000000000000000e+00,5.368938387210243635e-01
0.000000000000000000e+00,6.083584581248658862e-01
3.917937445193336865e-01,5.974120984647750543e-01
0.000000000000000000e+00,6.242413945997198343e-01
5.468601617410393523e-01,6.266815916505751316e-01
5.104402617855630098e-01,5.955335818959004435e-01
0.000000000000000000e+00,6.425981418517900945e-01
3.636794183795096780e-01,5.589326587667955426e-01
0.000000000000000000e+00,5.694513166845253105e-01
3.603274800501641284e-01,5.478139071064335175e-01
4.756857206635656254e-01,5.439417400479333864e-01
5.394115059486945807e-01,6.293278176552667968e-01
0.000000000000000000e+00,6.691467280992126065e-01
4.936487085846513190e-01,5.831831292177241943e-01
3.936427935246277210e-01,6.185632517627710492e-01
3.299890150408630318e-01,5.862445933310945767e-01
0.000000000000000000e+00,5.858389364466889404e-01
5.828776632112271372e-01,6.563353890324026274e-01
4.817014351852679788e-01,6.372813835513194691e-01
4.539877371563296737e-01,6.023027181579272415e-01
3.009305313511270730e-01,6.052246630575197628e-01
0.000000000000000000e+00,5.895624191309813966e-01
2.750974828226174784e-01,6.649173018933914880e-01
0.000000000000000000e+00,5.148498616470319478e-01
5.558306464014143300e-01,5.748918974170452723e-01
0.000000000000000000e+00,6.358094685555697456e-01
4.017956140873637505e-01,6.348940129561807533e-01
3.801196239764561557e-01,6.582597645164963707e-01
0.000000000000000000e+00,5.923137500137590772e-01
4.837281335773932489e-01,6.248083758545605049e-01
4.655736860599651306e-01,5.833713883259697974e-01
3.399553236800857414e-01,4.812903368826126349e-01
2.351730388451070963e-01,5.170576236358309652e-01
0.000000000000000000e+00,5.770193297157242274e-01
0.000000000000000000e+00,6.372028201350696808e-01
0.000000000000000000e+00,6.921552657230674033e-01
3.367365214176281096e-01,5.377027765125007575e-01
2.869630271041966330e-01,6.541783251083680417e-01
1.678766433571806660e-01,5.587843212178946750e-01
0.000000000000000000e+00,5.888925569255362147e-01
4.928801376646131382e-01,5.321743866964987468e-01
5.541086744508838535e-01,6.006864434771685968e-01
2.902737004677998223e-01,6.233600608594261905e-01
0.000000000000000000e+00,5.973739538153801654e-01
4.224556800951937419e-01,5.218097070354235090e-01
4.081219520506879084e-01,5.213759126027691648e-01
2.952225242444188047e-01,5.642326915883575378e-01
0.000000000000000000e+00,5.899636628742055411e-01
0.000000000000000000e+00,7.099960103611767659e-01
4.128921451444649282e-01,5.432154928259945725e-01
3.943457923239365170e-01,6.582137174514585132e-01
5.965535316285139888e-01,6.838443463270323930e-01
2.844202725986577640e-01,5.605509577221976514e-01
2.816332302202099180e-01,4.886173104995055194e-01
5.071191157576697695e-01,6.019661688827118162e-01
5.524658427201016853e-01,5.969070608661742883e-01
0.000000000000000000e+00,5.943451958024464910e-01
5.600037692214963059e-01,6.205379693124432050e-01
3.930635025324690224e-01,5.846608915506188442e-01
4.352275332769373062e-01,5.559445236488718134e-01
4.462535268976119962e-01,5.620378826937327821e-01
0.000000000000000000e+00,6.619947980343745542e-01
3.737465393078908127e-01,4.861975840856779252e-01
6.141601373849134848e-01,6.542782760843375289e-01
5.388822222032663145e-01,6.228215234574375758e-01
5.176096883889385047e-01,5.556886171327605206e-01
0.000000000000000000e+00,5.978970248739133853e-01
4.487269634166181076e-01,6.848269219943391439e-01
3.894389024274637623e-01,5.828383464219580867e-01
3.651854300982829704e-01,7.097161546503123475e-01
0.000000000000000000e+00,6.196424903101670489e-01
2.784936889591530518e-01,5.537614005810876927e-01
4.973302218044246548e-01,6.135609420950760562e-01
2.059439435774643168e-01,4.787717068182335001e-01
0.000000000000000000e+00,6.472817370249909219e-01
0.000000000000000000e+00,5.511670142660114458e-01
0.000000000000000000e+00,5.270901318795551127e-01
0.000000000000000000e+00,6.504890098782895036e-01
5.154288344095934171e-01,5.546415778766420335e-01
0.000000000000000000e+00,5.913799473106590154e-01
6.412845687282830998e-01,6.630214174545463468e-01
6.239577712904711415e-01,6.919249725980810561e-01
2.859282287600106165e-01,6.296838331407751399e-01
5.314915965333329995e-01,6.755184193182562913e-01
5.570657267880840813e-01,6.232654793038983065e-01
0.000000000000000000e+00,6.387182409145111261e-01
2.032791936127587851e-01,6.157879698950546876e-01
5.927814513852027734e-01,6.589263426457345751e-01
4.951728760956141118e-01,7.195335758207171972e-01
4.925502838925780447e-01,6.680103145970909262e-01
5.698307428676965269e-01,7.081373988415717857e-01
3.487179269660460879e-01,6.108116580235931625e-01
5.300120125361925671e-01,5.811692059065723948e-01
4.688773090889242212e-01,6.124066752045579376e-01
0.000000000000000000e+00,6.118716943501496530e-01
5.193545782044299841e-01,6.194768360756649495e-01
0.000000000000000000e+00,5.914654867302927554e-01
3.701236499401023838e-01,6.309546152392279117e-01
1.842046335956292191e-01,5.332809874896453639e-01
4.054620623034942417e-01,5.582939301468192728e-01
3.407342283405697669e-01,5.573991963754393320e-01
4.591438627395218464e-01,5.669101557052120821e-01
5.323660357282851141e-01,6.104518477818317024e-01
4.330966004639009714e-01,5.759782080140782856e-01
0.000000000000000000e+00,6.024835442186654566e-01
4.726201861167019791e-01,5.813369405848379801e-01
0.000000000000000000e+00,5.910605717286422367e-01
5.195028496841778143e-01,6.190014491212831871e-01
3.847381107072558315e-01,5.557632821332878503e-01
3.418554129503006411e-01,6.779977952154201404e-01
5.516360541738913881e-01,6.070474388455477932e-01
4.719573239969661049e-01,6.080367939642230546e-01
2.908900744300929042e-01,5.990062266771064570e-01
5.589719966164976572e-01,5.787823759362500375e-01
4.769956462664717289e-01,5.608881234415226125e-01
4.381031605621187874e-01,5.352754115317217565e-01
4.769386166150386686e-01,5.578316435793193584e-01
4.896293980051941164e-01,6.100663493011004856e-01
3.874253123895067263e-01,5.845578724010851435e-01
0.000000000000000000e+00,7.157397322293230779e-01
2.795812102579356417e-01,6.632819355937867867e-01
0.000000000000000000e+00,6.706424872119590708e-01
4.007971172561605733e-01,4.637104348991972214e-01
0.000000000000000000e+00,6.244071871525496142e-01
2.773350839724990635e-01,5.007894906030654347e-01
3.890362268345996521e-01,3.026595485313752221e-01
3.279521780107744755e-01,6.403460882531321063e-01
5.591969442524611367e-01,5.581055710193797426e-01
0.000000000000000000e+00,5.721532365533685827e-01
7.312349445368906409e-01,7.744443223553199029e-01
2.370875306407208005e-01,6.483919983273742638e-01
4.378542520131506466e-01,6.207821044775415631e-01
0.000000000000000000e+00,5.872658624275511885e-01
4.525763912843251413e-01,6.014952809009087575e-01
0.000000000000000000e+00,6.129640787874960361e-01
5.087651738966969539e-01,5.589395668102861148e-01
2.833747277921785379e-01,5.286465386158513136e-01
4.340458877886701483e-01,6.416898788720275526e-01
6.139035501801242134e-01,6.494922698034385489e-01
0.000000000000000000e+00,6.198209083430530342e-01
0.000000000000000000e+00,5.431214528632538618e-01
0.000000000000000000e+00,5.303720288227137258e-01
0.000000000000000000e+00,5.661483571942667048e-01
5.547403726999876605e-01,6.040352745615515939e-01
5.897224229581318200e-01,6.252468155939777672e-01
0.000000000000000000e+00,6.910720518812526469e-01
4.010627534189705745e-01,5.199965633812517751e-01
4.382472758042590955e-01,5.815916306909473255e-01
5.293954176103370379e-01,6.599531538242339179e-01
4.910693361885520303e-01,6.907415780026937568e-01
5.018962913249491731e-01,7.092664341049514931e-01
2.891692879318808473e-01,5.939253103150914370e-01
0.000000000000000000e+00,6.079445574921059636e-01
4.707193470104197308e-01,5.821987371576431425e-01
0.000000000000000000e+00,6.068817018405252561e-01
4.510896294533521256e-01,7.033169676757459188e-01
4.925484620525697466e-01,5.668608173548240758e-01
5.982180368661874637e-01,6.185268373078354198e-01
5.254034010247972120e-01,6.629968294079439106e-01
4.966460639129313126e-01,5.970042340852862450e-01
3.654178496976517865e-01,5.672649887364180632e-01
2.824638063743479810e-01,5.420016544022212557e-01
2.700187102983168108e-01,6.119675760445915103e-01
2.074213777599971387e-01,5.194144262106193954e-01
2.093597738860446256e-01,6.487988677328391240e-01
2.805149255313640344e-01,5.802274345299494041e-01
4.800968237020514229e-01,6.353049871654108394e-01
0.000000000000000000e+00,6.037214717168976064e-01
0.000000000000000000e+00,5.955890062508930605e-01
3.981660692243523814e-01,6.177184164460953752e-01
0.000000000000000000e+00,5.580560867180729412e-01
0.000000000000000000e+00,6.094604048647283001e-01
4.784623117672346937e-01,5.265339160545141617e-01
3.176304289648310686e-01,5.208191573525382534e-01
4.775989568863853174e-01,6.453873279260593510e-01
4.057190017190767661e-01,6.005265519630490489e-01
4.466933450173488085e-01,6.120261316098322135e-01
4.096486805053713987e-01,5.499663233553102604e-01
2.389182426745559140e-01,5.458179393507297528e-01
0.000000000000000000e+00,5.000701849552334766e-01
5.765177753005603645e-01,5.927663796946931463e-01
2.824943720930888080e-01,6.648593650555971735e-01
4.620962875471466003e-01,5.637441382637592424e-01
3.772421441199901304e-01,6.183552575898754178e-01
2.413829493936990311e-01,6.041826060903457973e-01
2.842867032454935439e-01,6.072126315478663106e-01
0.000000000000000000e+00,5.664025611286480633e-01
0.000000000000000000e+00,5.635712059145857600e-01
4.207007330084368002e-01,6.452241575398053319e-01
4.360123912350841735e-01,6.405830928699550730e-01
0.000000000000000000e+00,6.060896586196233837e-01
0.000000000000000000e+00,6.678117964724963329e-01
3.391326415950990381e-01,6.056233219539285395e-01
4.695736529494859979e-01,6.445662542229011471e-01
2.085948054865080226e-01,5.496919305096584774e-01
3.107335501604935324e-01,1.457831366973186826e-01
0.000000000000000000e+00,6.601178042682882552e-01
0.000000000000000000e+00,6.191119428305060790e-01
6.240551904817678297e-01,6.348811340653279789e-01
0.000000000000000000e+00,6.278941964959731115e-01
6.679766697937639108e-01,7.024881391367538974e-01
0.000000000000000000e+00,5.759801123977066339e-01
4.846094878900872871e-01,5.423000026685267372e-01
0.000000000000000000e+00,6.764638162108255193e-01
3.418455548225217688e-01,6.881616789780887755e-01
5.074019059167333978e-01,5.321278424534757745e-01
6.256306879413595645e-01,6.976640385194775584e-01
2.798140780083851475e-01,6.351554899163450729e-01
0.000000000000000000e+00,6.397509299475659938e-01
3.535089043468290226e-01,4.654732935969476126e-01
4.425580599868769172e-01,6.502241837962757787e-01
0.000000000000000000e+00,5.352169949070822996e-01
4.597996645550172512e-01,6.653767006675732620e-01
4.373717047721257245e-01,5.865183976580741199e-01
0.000000000000000000e+00,6.245336472937127459e-01
0.000000000000000000e+00,5.425901640585309993e-01
5.881168216060035370e-01,6.554595398973521725e-01
3.971433676120110778e-01,5.984185241751855955e-01
0.000000000000000000e+00,5.963674511074779083e-01
0.000000000000000000e+00,6.823580103516692086e-01
0.000000000000000000e+00,6.042101010874487699e-01
0.000000000000000000e+00,7.189721919935974093e-01
0.000000000000000000e+00,6.389025449070684370e-01
0.000000000000000000e+00,6.603989813705560818e-01
3.983216780769594512e-01,4.804271161177159910e-01
0.000000000000000000e+00,5.608569373725229568e-01
5.155096637390110814e-01,6.315733667922298622e-01
2.928531077594687670e-01,6.410324856877590571e-01
4.426775601842768415e-01,6.019509470296025011e-01
5.316812611396197763e-01,7.241529954515201206e-01
0.000000000000000000e+00,5.797738933980518539e-01
3.974115946096207774e-01,6.663101726402760328e-01
3.192553692056457892e-01,6.233096475048648388e-01
3.889464549263861315e-01,6.045183912405783788e-01
0.000000000000000000e+00,5.629197531611167538e-01
3.313260241874388390e-01,5.167413190995295835e-01
0.000000000000000000e+00,5.485959015123123006e-01
2.889036028678081958e-01,6.955817389093198466e-01
3.365697642575864457e-01,5.888952805196123741e-01
2.799139221365000152e-01,6.452187512996926388e-01
2.134428199657554814e-01,5.397883772418824444e-01
3.634698447531647947e-01,5.070053857736854797e-01
0.000000000000000000e+00,6.424331309260696843e-01
2.965662162912073851e-01,6.114516382420712715e-01
6.320662283610790633e-01,6.641107112329363016e-01
2.881795160394453603e-01,5.303803250581359263e-01
2.355852766979204538e-01,5.866287944730160797e-01
0.000000000000000000e+00,5.695915435406633254e-01
2.799903313154912254e-01,5.791863533487904281e-01
5.041142905977102906e-01,5.717534282811834734e-01
3.044220471959463437e-01,6.377666352929108884e-01
3.370091724949906276e-01,5.186255381234947670e-01
0.000000000000000000e+00,6.196355498922416771e-01
5.004350644518684721e-01,5.833509761080069023e-01
0.000000000000000000e+00,7.691390194782784517e-01
3.805983046445858275e-01,5.685309502434594542e-01
4.601072772907992547e-01,5.381732901470209773e-01
2.017697248363958806e-01,5.064983966184686270e-01
0.000000000000000000e+00,5.369972377887350934e-01
2.379959034325914435e-01,6.176075367013884598e-01
0.000000000000000000e+00,6.393093210305885732e-01
4.877983016717476472e-01,6.061560015372898791e-01
0.000000000000000000e+00,6.399466364265535834e-01
0.000000000000000000e+00,6.312619246773215620e-01
3.792471380538320336e-01,6.052801215925394107e-01
2.453141466486711275e-01,6.718449025556304521e-01
5.516063688651700048e-01,6.246174833988588082e-01
0.000000000000000000e+00,6.291776178213261961e-01
4.392028436489127108e-01,6.190976468063283944e-01
3.088428840047999779e-01,5.850080054161969079e-01
0.000000000000000000e+00,6.056465493652137821e-01
3.430414173257845256e-01,4.851335013024607457e-01
2.843148339756073062e-01,5.677406076791297052e-01
0.000000000000000000e+00,6.291304555488639316e-01
2.880861936777769916e-01,5.793966328400480537e-01
2.779713712349737298e-01,5.944776508477346288e-01
4.814693070504013073e-01,5.422441959735924133e-01
0.000000000000000000e+00,6.323949876963750327e-01
2.790848230563457433e-01,5.719001308134448180e-01
3.969372624944453865e-01,6.242982143503374992e-01
2.259354421065472573e-01,5.345680785445892091e-01
0.000000000000000000e+00,5.476339952967625990e-01
5.873406496668928112e-01,6.765557374962926085e-01
3.058256049489375683e-01,5.846320475759725355e-01
2.346873066731587909e-01,5.787455380554656914e-01
0.000000000000000000e+00,7.428170629543063841e-01
0.000000000000000000e+00,5.494129460723400360e-01
6.160458792610157275e-01,6.770327621185743272e-01
3.190218061263395688e-01,5.527930661371175391e-01
2.387458196081978512e-01,5.769458751395528662e-01
3.682975744758922865e-01,6.387798754457583161e-01
3.866935102833751747e-01,6.888460728012262280e-01
2.772651616711062639e-01,5.518950461868639135e-01
3.621205646596649119e-01,4.608442429532595419e-01
3.362164670031019265e-01,5.967260420953466316e-01
3.080091657454244736e-01,5.125795975915017344e-01
3.663128993923201460e-01,5.480835683763318755e-01
5.584311598324962489e-01,6.175265423824984889e-01
2.485030883109934641e-01,7.057884483795384689e-01
3.547581134173685147e-01,4.152578316169708295e-01
5.497658325331026274e-01,6.365492653041325832e-01
5.053536933219915372e-01,6.238166263183168025e-01
2.354416722735228895e-01,5.650019600948403831e-01
4.681134715989348494e-01,5.983792770223611557e-01
0.000000000000000000e+00,5.781462024597660010e-01
2.015122992191607509e-01,4.958145751082677077e-01
5.448624656375835595e-01,6.165959705677434011e-01
0.000000000000000000e+00,5.990165780375507065e-01
4.213717986654235137e-01,6.091515261563549277e-01
0.000000000000000000e+00,5.877336622472133509e-01
5.315123466967943688e-01,6.085260011407457315e-01
3.885359629294985462e-01,6.235527052279689064e-01
0.000000000000000000e+00,5.289338118666733202e-01
2.870589031796992874e-01,6.437827820737025419e-01
0.000000000000000000e+00,6.804071109158060793e-01
3.538950441337015418e-01,6.427444460450558728e-01
0.000000000000000000e+00,5.729270275132251067e-01
2.353587794893031715e-01,5.250899589093636077e-01
5.600184873809989083e-01,5.975722427196507036e-01
4.282970816058092600e-01,5.816221532405742023e-01
2.886680393596068317e-01,6.217699700916636818e-01
0.000000000000000000e+00,5.657317635480505480e-01
4.413202028526541643e-01,5.701242454891256584e-01
0.000000000000000000e+00,4.973946473982079342e-01
0.000000000000000000e+00,4.904412545211139229e-01
2.910327526967314560e-01,5.995969990062534061e-01
3.568599137614898997e-01,6.665213266741689679e-01
0.000000000000000000e+00,6.700468572648400345e-01
5.173887010697175715e-01,6.734802856036560259e-01
3.561505205113627559e-01,6.055022387734941836e-01
4.884011645351915565e-01,6.343203372634034221e-01
0.000000000000000000e+00,6.289029764110860565e-01
4.754495813896207901e-01,5.975902700627955255e-01
5.370170020672604405e-01,5.926569058102298948e-01
3.978660480189770698e-01,5.720553178253279247e-01
3.047579655754371064e-01,5.617679480685553450e-01
5.018436047205214745e-01,6.382568158432309069e-01
3.249847243578439793e-01,6.459734882253722610e-01
2.845021733286877685e-01,5.568071146405875194e-01
2.899273648190394126e-01,6.309460609057252478e-01
0.000000000000000000e+00,5.787093441255740656e-01
0.000000000000000000e+00,6.016432508811747626e-01
2.818006034914607993e-01,5.605310320153419346e-01
0.000000000000000000e+00,5.756075307417043430e-01
5.230167540961694339e-01,6.741497449992812641e-01
6.871987497687190860e-01,6.878293258911645225e-01
0.000000000000000000e+00,5.829405272447308883e-01
0.000000000000000000e+00,5.306665886858572545e-01
3.410976129496978149e-01,6.570548488961612810e-01
4.427613452848662146e-01,6.535377031897708910e-01
0.000000000000000000e+00,6.514615672843153682e-01
3.002417008576860891e-01,5.591429703920708372e-01
4.930495709362181511e-01,6.560274369747906009e-01
2.834770034688247620e-01,6.319126670316611571e-01
0.000000000000000000e+00,5.907401668715952514e-01
5.509652966484952508e-01,5.692797937989459989e-01
0.000000000000000000e+00,6.905062772000034599e-01
2.413754563139209330e-01,6.581144032468722038e-01
2.308274798721518251e-01,6.174423021055495120e-01
3.775354893994427585e-01,5.780852108533668376e-01
2.888521136078918139e-01,6.121267676603093788e-01
3.531868199715851864e-01,6.975934501243834518e-01
4.905613602858139299e-01,6.187730056403411005e-01
2.806503551604990210e-01,6.105925409033219342e-01
4.398219998863961977e-01,5.642374307579979265e-01
2.819246330078372109e-01,5.625536486058877461e-01
4.751147566803874400e-01,6.223230719815348033e-01
4.704940804677881228e-01,5.961735922901327811e-01
0.000000000000000000e+00,6.085643763248329563e-01
0.000000000000000000e+00,6.470608507033643875e-01
5.780311099242420037e-01,6.785811163745230079e-01
3.536786189627468269e-01,6.667779791353753982e-01
6.509029382074658088e-01,6.783249196493520428e-01
3.934659101889765864e-01,5.734209355847466050e-01
4.095912963878730606e-01,5.173904169797380881e-01
2.823046343657929502e-01,5.499920064824584953e-01
0.000000000000000000e+00,6.788818753490106772e-01
0.000000000000000000e+00,5.565632712060012421e-01
0.000000000000000000e+00,6.646179327708363616e-01
2.089815077797201881e-01,6.121045098027869669e-01
0.000000000000000000e+00,5.609680392453413322e-01
1.812463531503538117e-01,5.969522994398606119e-01
1.778469881648202522e-01,5.448263978550272890e-01
4.995275660101712312e-01,6.483121978549287734e-01
2.769405909412685496e-01,6.359509001695053954e-01
0.000000000000000000e+00,5.503523324735607458e-01
3.862395253981226739e-01,4.493851667043869957e-01
4.363993481022139242e-01,5.204589259419276637e-01
0.000000000000000000e+00,6.724297380836031790e-01
2.965835450548011676e-01,6.880939601061789590e-01
5.167785475853288180e-01,6.557442886788481529e-01
3.226212546522690960e-01,5.498919507492719960e-01
3.984218708052518210e-01,6.372382125666192776e-01
3.096357844726502773e-01,5.455491773841673053e-01
6.559753088823815359e-01,6.814775884096876402e-01
0.000000000000000000e+00,6.450126961161315453e-01
4.706586197523424109e-01,5.899440296763778235e-01
0.000000000000000000e+00,6.293644643680955664e-01
2.873770825072531898e-01,6.531148709791431139e-01
3.809520150608216582e-01,5.843379332238411994e-01
2.787235014744119388e-01,6.339075173635437821e-01
0.000000000000000000e+00,5.743342004817080237e-01
4.902377659488331707e-01,6.988677954960037519e-01
2.310969465834684100e-01,5.886074247195498543e-01
0.000000000000000000e+00,5.549644577663055411e-01
3.570721047855803798e-01,6.452247619823008318e-01
3.318686524635719448e-01,5.136104613043903644e-01
5.230100514375919385e-01,5.786284891552998522e-01
0.000000000000000000e+00,6.487042197033433544e-01
4.155879177630385501e-01,3.687554136127334514e-01
2.793653461380776193e-01,4.990855765712940983e-01
0.000000000000000000e+00,5.587716500753671101e-01
2.636721716009111649e-01,6.408310167898354504e-01
3.532918374043627074e-01,6.364959276976467351e-01
3.328035232986605307e-01,5.567767735449298261e-01
2.735942038372050078e-01,6.617071778789954672e-01
4.457285960117958190e-01,4.245497912365204796e-01
2.296137300777962298e-01,5.090091001385106395e-01
4.405369858591041687e-01,5.782373812790416734e-01
3.032468241914384466e-01,5.130785439410860960e-01
2.397942118630040920e-01,6.266000440580465902e-01
5.314749852493567683e-01,6.256550434161626262e-01
2.836315549947620029e-01,5.520067999386868429e-01
3.755469957097702371e-01,3.518574344208995619e-01
4.965665201599034351e-01,5.533076243705091768e-01
5.656412605872445098e-01,6.388202927481860804e-01
4.544438510712256463e-01,6.696862598388971799e-01
4.966087963512431092e-01,6.353693373001265687e-01
0.000000000000000000e+00,6.134463352555130644e-01
2.686331209006952436e-01,5.614515141490581396e-01
2.808602072497576874e-01,6.251912903823054757e-01
4.849560805058482083e-01,6.407207674387351837e-01
3.334992588783225465e-01,5.925165558860628900e-01
4.036789155956351793e-01,6.056098108037559768e-01
3.998700157555106216e-01,6.689911595563410307e-01
6.454179228177938654e-01,6.609549252254955931e-01
2.781239189061761596e-01,5.814112195484573142e-01
6.357787684419561325e-01,7.018508967089230888e-01
5.788098486463455483e-01,6.356067353424141864e-01
5.347484761084408955e-01,6.004264870137182575e-01
0.000000000000000000e+00,6.282479582609195035e-01
0.000000000000000000e+00,6.167097475376343008e-01
0.000000000000000000e+00,6.288888753903777440e-01
2.746041000227004147e-01,4.999039632604207473e-01
5.271212384514742944e-01,6.081940089654604975e-01
5.485941020320086459e-01,6.936183031951123068e-01
2.016176694499925426e-01,6.359609183270079624e-01
6.275798599436590575e-01,6.465160804617292589e-01
4.491864824765154918e-01,5.887784596390396308e-01
0.000000000000000000e+00,5.760649263671767661e-01
0.000000000000000000e+00,5.730628233113211900e-01
2.826153688431152777e-01,6.237932090085914760e-01
0.000000000000000000e+00,6.270031397738896617e-01
5.189270225711993811e-01,6.192667948147273504e-01
4.745244447115087305e-01,6.302406713335771959e-01
2.703793981518624601e-01,6.752873187088395124e-01
4.464964265719443270e-01,6.413045233184466731e-01
4.045060285569046510e-01,5.559058763131812242e-01
3.951365767218846248e-01,4.957281179805237414e-01
0.000000000000000000e+00,5.978377128061503898e-01
5.514751953207166491e-01,7.024543070907213194e-01
6.096691201668995586e-01,6.861379594546593852e-01
0.000000000000000000e+00,5.730664635934251683e-01
0.000000000000000000e+00,6.195886741304007517e-01
5.593391981274933311e-01,6.049855597258959605e-01
6.126315367193500006e-01,6.376171127021652563e-01
0.000000000000000000e+00,5.539049727358958952e-01
5.496821043713870925e-01,6.291171785158283791e-01
0.000000000000000000e+00,5.664127765088756705e-01
0.000000000000000000e+00,6.407689014844567543e-01
2.831654021425908385e-01,5.579084873312111226e-01
0.000000000000000000e+00,6.794339038516949980e-01
0.000000000000000000e+00,5.676714731867554820e-01
2.864147258275521746e-01,6.840366425744367485e-01
4.526521429480768743e-01,6.924088173905065258e-01
4.533818590882735533e-01,6.526460607689112958e-01
4.754188968424799544e-01,6.172722672536655741e-01
4.753781837814090583e-01,5.150745485926697675e-01
3.906194405925911828e-01,6.362217630862053719e-01
3.450180772617343350e-01,5.928663360866005538e-01
2.384824827153251281e-01,6.609275659857644092e-01
5.171330333817620861e-01,6.142827348888986183e-01
5.690015166919296652e-01,6.464465324812417313e-01
1.952513971727729558e-01,4.894862808857476932e-01
3.507553521532105201e-01,5.611407130953811606e-01
2.635139912289983788e-01,6.061547947998776609e-01
0.000000000000000000e+00,5.968551429202396674e-01
4.453568133391502259e-01,6.819435599865624198e-01
0.000000000000000000e+00,5.531133070155009879e-01
4.118289624605795396e-01,5.495889806535517730e-01
3.777291801327405940e-01,5.952575058314449885e-01
4.864201162882387797e-01,5.732848726237896875e-01
3.965468352686413178e-01,5.577599023965501557e-01
2.391695283719235954e-01,5.662867119348381495e-01
6.203618603207918802e-01,6.052536653768308961e-01
5.146961070024216323e-01,7.174304003258406004e-01
4.414564845295740891e-01,5.582928144017972327e-01
3.426942838526561563e-01,5.852510345264085867e-01
0.000000000000000000e+00,5.508013929429260713e-01
4.964233995588504533e-01,6.254499281458096860e-01
5.020324036748582408e-01,5.691111199047715896e-01
4.938942178462658594e-01,6.576206878028829639e-01
2.304947554746415994e-01,5.556047008419131572e-01
3.397282013482590957e-01,6.384180652722438731e-01
0.000000000000000000e+00,6.136574091844729795e-01
2.461956981614368822e-01,5.851702707373217516e-01
5.310410652153196853e-01,6.160992784838168479e-01
4.480566008430196256e-01,5.939236961394169789e-01
0.000000000000000000e+00,6.280550450164855691e-01
3.519360870066361446e-01,5.882190142190024673e-01
0.000000000000000000e+00,5.811035589912031396e-01
5.094975213853556451e-01,6.026763806286221659e-01
0.000000000000000000e+00,4.897278694980110592e-01
2.860744581179160972e-01,5.927265630320674994e-01
0.000000000000000000e+00,5.421065854591510247e-01
0.000000000000000000e+00,6.208290125042180696e-01
2.440112652190179199e-01,6.107899065752773193e-01
5.704437739156493770e-01,6.572150922057661271e-01
0.000000000000000000e+00,6.615533255313219563e-01
2.075126041731492621e-01,4.856269976861722348e-01
4.950616647286878447e-01,6.124427472492828262e-01
2.094029941755345958e-01,6.126859870106574624e-01
4.486765030408260690e-01,5.824769419127102665e-01
3.425714071711685182e-01,6.255231457588548150e-01
4.407076283259219185e-01,6.608876161330642374e-01
3.802947406979840239e-01,6.172918361295283152e-01
5.024032477489812631e-01,6.472606643842440111e-01
6.054658519659337212e-01,7.053017538210210047e-01
4.194342687122422086e-01,5.347898185802589799e-01
5.593654512649661736e-01,6.180803043841385236e-01
0.000000000000000000e+00,6.048501195661681873e-01
2.178179162770825239e-01,5.494611972716669790e-01
2.334917597603989037e-01,5.867180190627983016e-01
4.495799871551703353e-01,6.616687595952704948e-01
5.082623174924979503e-01,6.140416430914474866e-01
0.000000000000000000e+00,6.177973667076631648e-01
0.000000000000000000e+00,5.275983722056736269e-01
4.515631350129779009e-01,6.438117723902703204e-01
3.830372785692178761e-01,6.396275053415467760e-01
5.281401859674947907e-01,6.092364062007986636e-01
3.524100211752994039e-01,5.777006753686878548e-01
3.499461382316551572e-01,6.677737800143215274e-01
3.755868342885426703e-01,6.713003535812575029e-01
0.000000000000000000e+00,6.287210550615655036e-01
3.410270828302507384e-01,5.478944965886486385e-01
0.000000000000000000e+00,5.525788620800615725e-01
2.798797994280235457e-01,5.919475095332034087e-01
2.875531643691298656e-01,6.623252319838137669e-01
6.101461880793371817e-01,6.502001636293582854e-01
0.000000000000000000e+00,5.385635213536588140e-01
0.000000000000000000e+00,6.401395348048217748e-01
0.000000000000000000e+00,6.191006263170613089e-01
0.000000000000000000e+00,6.442606275644152669e-01
3.935473140599584640e-01,6.379136779782264011e-01
0.000000000000000000e+00,5.975195785940236037e-01
2.875161195490710808e-01,5.901647645217338312e-01
0.000000000000000000e+00,6.062990220534727470e-01
4.295799451876912145e-01,5.774575412341554914e-01
0.000000000000000000e+00,6.404601563568156353e-01
0.000000000000000000e+00,6.289127124872544439e-01
5.203150392062545482e-01,6.426436973672254860e-01
0.000000000000000000e+00,6.156246880556385248e-01
2.750003832361067602e-01,6.114263455233457378e-01
6.416114372455431480e-01,6.700643763205712533e-01
4.984988594834865450e-01,6.059553017633656502e-01
2.874020741741249996e-01,7.054504224999186279e-01
2.778554172048443016e-01,5.125557169625688525e-01
0.000000000000000000e+00,6.258117318285453257e-01
2.904124728118713250e-01,5.697723074402858412e-01
0.000000000000000000e+00,6.944255793049598502e-01
0.000000000000000000e+00,5.713713331267006312e-01
0.000000000000000000e+00,6.088566994452051517e-01
0.000000000000000000e+00,6.152183188386187718e-01
5.232521586479839115e-01,6.251152255542307135e-01
2.851255077939737759e-01,6.869174798913543212e-01
4.608958902276988900e-01,5.351300421048585942e-01
2.690731420635033011e-01,6.015478112594958571e-01
0.000000000000000000e+00,5.585008030416607205e-01
0.000000000000000000e+00,6.482421573977148466e-01
4.694360532463871527e-01,5.595426165706659516e-01
3.847315856581142168e-01,6.448817376083976205e-01
2.820302566021684054e-01,5.913207395308117675e-01
2.269031497834125555e-01,5.635909761668522755e-01
5.394671801627886065e-01,5.870299027926600965e-01
3.801052462798929499e-01,5.443314662038696294e-01
4.585392669597690984e-01,6.833446733332901868e-01
5.015007222624912053e-01,5.950448636285856630e-01
0.000000000000000000e+00,5.158957460920343685e-01
0.000000000000000000e+00,5.898096618588305473e-01
4.037011913653870687e-01,5.417634692877092428e-01
4.541042718203440742e-01,5.446543310904728985e-01
2.024979977375753193e-01,6.024621324805822242e-01
3.421072999619365618e-01,6.444388635289474143e-01
3.429511053542469434e-01,6.371740937186730624e-01
4.849606657299512791e-01,5.814721760452467025e-01
0.000000000000000000e+00,5.737122895966821901e-01
0.000000000000000000e+00,6.200315675749648037e-01
0.000000000000000000e+00,6.188228520230418805e-01
3.931477020915926657e-01,5.431011833453660564e-01
6.083807701483849861e-01,6.683058576751061963e-01
0.000000000000000000e+00,6.742006551233740153e-01
0.000000000000000000e+00,6.485692552942923239e-01
2.847071651224387656e-01,6.556034295602695128e-01
2.945839728746724173e-01,6.452916745423786793e-01
2.761530164651388453e-01,5.995709289190178648e-01
0.000000000000000000e+00,6.365260029670107844e-01
4.805916531083448962e-01,5.766642672921304946e-01
4.999421399059311710e-01,6.095026217387905509e-01
4.657813190862905572e-01,6.306678170256190263e-01
4.943531767829847379e-01,5.777317837034059433e-01
0.000000000000000000e+00,5.377199951163991187e-01
0.000000000000000000e+00,6.713933367873874403e-01
2.083502631109189762e-01,5.359929033159289702e-01
3.894444175623538174e-01,5.748244740780932283e-01
4.493605963341701370e-01,6.218371740676867931e-01
2.887907446036748760e-01,6.144441446801613971e-01
4.569672248424537786e-01,5.948790715594948209e-01
4.502152388472435707e-01,6.407915485310673454e-01
0.000000000000000000e+00,5.883771596690114958e-01
0.000000000000000000e+00,5.465119709890513544e-01
0.000000000000000000e+00,5.873907746361693993e-01
0.000000000000000000e+00,6.311412368701921904e-01
5.534129738017270483e-01,6.399082472917378972e-01
2.425644544660943147e-01,5.200674301413946710e-01
2.861014482713104545e-01,5.497530489406862175e-01
3.166536804907085778e-01,5.835426837735867567e-01
0.000000000000000000e+00,6.167467199210509010e-01
5.178354008709964429e-01,6.135610719375579336e-01
6.058424442898329154e-01,6.284630551941698950e-01
5.036179896934804834e-01,6.359771094193966690e-01
0.000000000000000000e+00,5.199658141606153805e-01
0.000000000000000000e+00,6.615901971043470775e-01
0.000000000000000000e+00,5.631986691731976080e-01
3.445979591699489530e-01,1.442501727091201613e-01
4.122134037411900320e-01,2.282287853587784687e-01
6.278903126747172880e-01,6.529486278005701694e-01
2.904736800162993071e-01,5.022063576177384636e-01
4.160940859400148462e-01,5.523320136851197493e-01
2.830384112904802962e-01,5.938969079899989456e-01
2.766564942294450491e-01,5.385159248867450454e-01
4.821553044897874396e-01,6.593829084081201941e-01
3.300958130207037877e-01,1.846240126961371519e-01
2.767195381120385878e-01,5.492776013960123382e-01
4.939138032738727424e-01,6.534835863446819548e-01
5.364414295431679802e-01,6.046252872245220233e-01
0.000000000000000000e+00,6.465406559774983242e-01
3.865549872333828851e-01,6.058260864214369823e-01
2.431449731194522679e-01,5.857377798714865635e-01
2.814226038245803974e-01,6.329890348711114667e-01
3.949469543879957634e-01,6.174389414277016153e-01
4.991905166041675224e-01,6.838017132067104598e-01
5.380100963032357075e-01,6.035675001465289347e-01
5.060675301390971104e-01,6.430165003685950342e-01
3.489132831301597903e-01,5.960278992318749358e-01
5.054558955509813600e-01,6.096307549440463935e-01
2.571226511091193601e-01,6.728769751602546867e-01
0.000000000000000000e+00,5.801543153751368420e-01
2.839311928738809110e-01,6.949819260013097022e-01
2.781306228264424085e-01,5.322280642540567763e-01
5.236366155881970741e-01,5.694619232418852706e-01
4.342836727789990414e-01,5.960413021632254837e-01
0.000000000000000000e+00,5.921023785463348510e-01
4.586741369895085407e-01,6.800282309948787463e-01
4.384277489519502469e-01,6.226300366488011218e-01
2.394373978618865029e-01,5.657847450827473423e-01
0.000000000000000000e+00,5.668459548885393939e-01
2.335909944943873051e-01,5.949918096670554490e-01
5.350355871569811850e-01,6.517301384997720159e-01
5.339205631550868469e-01,5.562736986719937216e-01
3.449253126208775555e-01,5.987949005135481118e-01
0.000000000000000000e+00,7.051837648827296023e-01
4.404989668340884013e-01,5.426701590834196454e-01
2.258977475079150810e-01,5.985333033211135412e-01
0.000000000000000000e+00,6.608297200465268473e-01
0.000000000000000000e+00,6.525780543765525854e-01
1.974203336896513949e-01,4.886765884249574809e-01
2.861216521934146773e-01,6.262291002901845260e-01
0.000000000000000000e+00,6.591843968526315267e-01
5.334339518761630483e-01,6.233741293649947002e-01
0.000000000000000000e+00,6.593938525063957057e-01
0.000000000000000000e+00,5.262636444363909538e-01
5.298641870898768147e-01,5.862123431207789670e-01
5.356299757999349875e-01,6.293071612133508408e-01
5.079852108355937812e-01,5.985660867973591204e-01
4.023306978600338368e-01,6.563532311646598227e-01
4.011637711526012673e-01,6.168405027696149956e-01
3.916329478307503664e-01,5.215433836708955884e-01
0.000000000000000000e+00,6.797980366616190873e-01
4.413705735307309475e-01,6.540578907031262546e-01
3.473892028970611001e-01,5.835806438301009980e-01
5.567597813589338918e-01,5.411652217593339032e-01
5.575044803617270617e-01,6.326214478619514026e-01
2.810151742908801875e-01,6.031299533580636307e-01
4.446504669010112876e-01,6.198749182292252469e-01
3.827337200262775352e-01,6.319094216538795328e-01
6.497753221721924710e-01,6.605258476089299613e-01
3.842014256840410868e-01,6.187756762219547291e-01
0.000000000000000000e+00,6.202845159699962307e-01
2.840920494516746553e-01,5.246487337898899650e-01
3.914832160797716010e-01,5.055174346698276810e-01
3.544674936809730781e-01,6.986140275615984052e-01
3.888628035056371779e-01,5.868604915637460895e-01
5.732458485628755263e-01,5.649815310289950654e-01
3.932075871768235809e-01,6.185843673403668141e-01
5.234905682122810155e-01,6.182228713795144825e-01
0.000000000000000000e+00,5.720951558984029850e-01
0.000000000000000000e+00,6.598206469942863306e-01
2.383416986627105716e-01,6.416628184286790049e-01
5.306794192876252980e-01,6.122286191844342751e-01
2.875974484611188431e-01,6.722566218570871222e-01
3.909190372545132686e-01,6.148970206384742898e-01
2.162010503965447472e-01,6.336503487815149382e-01
5.449619135621587285e-01,6.064585640564550406e-01
0.000000000000000000e+00,6.384979297523125652e-01
3.859737634899622072e-01,6.147137732856579051e-01
0.000000000000000000e+00,6.302368485056211167e-01
4.148252775036326279e-01,6.105284291321361190e-01
6.051788608143613413e-01,6.713586010108001378e-01
2.979168140825441680e-01,6.741822147628986350e-01
5.450619288219553660e-01,6.393168272181066758e-01
0.000000000000000000e+00,5.582209844158084744e-01
2.453218232423197975e-01,5.746110637468268001e-01
2.602391765067350038e-01,5.644650543978324553e-01
6.520408645498103617e-01,6.709681588964900856e-01
0.000000000000000000e+00,6.652372235519939947e-01
0.000000000000000000e+00,6.771361763789653931e-01
4.816789190977984747e-01,5.729616554762209102e-01
5.672815360837177856e-01,6.108441581548930133e-01
2.812177557145937312e-01,6.009295824566122102e-01
0.000000000000000000e+00,5.873619261620119936e-01
5.965993764385756348e-01,6.578942899960840140e-01
4.082696257416985608e-01,6.332721733274214726e-01
2.110080120278124416e-01,5.909574975608696823e-01
3.393207982035775783e-01,6.350544796635293476e-01
5.545763904188774074e-01,6.611845256951515148e-01
0.000000000000000000e+00,5.930303224163618880e-01
3.851572416341122462e-01,6.246443132700536527e-01
6.221895391677014775e-01,6.249420907853054930e-01
2.903100120908375104e-01,6.252443304362903520e-01
2.801219171228294669e-01,7.050011141755102573e-01
3.362692637457615485e-01,6.171340892982409843e-01
0.000000000000000000e+00,6.037205560986916852e-01
3.661169343114280550e-01,6.032474164371173231e-01
0.000000000000000000e+00,6.365384069939554745e-01
2.813099886325666210e-01,6.205903989208167992e-01
4.413919126190620768e-01,6.305545960643869075e-01
0.000000000000000000e+00,7.448944938796046022e-01
5.857006764902518148e-01,6.455870847825919689e-01
4.798210640808728833e-01,6.559838238767796703e-01
2.463071086153718059e-01,7.046582715311394685e-01
3.849826698562152094e-01,5.829543871703669611e-01
4.312661702412408093e-01,5.658667845128704244e-01
4.432849235968266965e-01,5.964595578903961748e-01
3.796196615300881927e-01,5.758404124229706822e-01
4.591189335063112220e-01,5.535318984229326000e-01
3.402927973089989178e-01,5.970814523260499218e-01
3.199330059234400392e-01,5.428760267097313408e-01
5.074760381361352879e-01,5.820878972211991353e-01
2.302078403445607102e-01,5.973478145252913984e-01
5.562093890186692313e-01,6.639866491440540308e-01
2.868608785707955078e-01,5.824174512774972223e-01
3.405389610109759158e-01,6.624403348308762762e-01
5.790907969511318587e-01,6.064562747512971530e-01
4.149372794990874302e-01,5.803849763899794345e-01
0.000000000000000000e+00,6.689691365898644548e-01
4.231241500708362024e-01,5.415487489104462426e-01
4.461043984209138724e-01,6.415920847343518085e-01
1.959652329380411062e-01,6.766190218570422577e-01
2.349778014746276011e-01,5.888756770951183439e-01
3.638489572548415651e-01,4.775065636980009853e-01
3.815810674675172431e-01,5.273541923757978367e-01
0.000000000000000000e+00,5.128070413852535703e-01
2.791861307683799476e-01,5.044238219563443870e-01
6.316657940587366848e-01,6.483288990174429500e-01
0.000000000000000000e+00,5.733859770615477025e-01
5.807877448181071323e-01,6.063400949617384628e-01
0.000000000000000000e+00,5.832880457223537096e-01
0.000000000000000000e+00,6.119865916235411873e-01
0.000000000000000000e+00,6.300636522737211864e-01
5.993014327416636977e-01,6.188312191372244975e-01
0.000000000000000000e+00,6.597459310698764456e-01
1.934929430165755471e-01,5.284718300226737275e-01
2.847876002873745982e-01,6.011999907406142540e-01
2.791494842427967304e-01,5.240518018169715297e-01
2.865602314784797544e-01,6.846144033264590645e-01
2.763582536187451089e-01,6.531702917609719661e-01
0.000000000000000000e+00,5.763573248557665174e-01
3.142575470372623858e-01,4.927135213529682534e-01
2.964873657380945882e-01,6.826517084475076658e-01
0.000000000000000000e+00,5.755042595627199997e-01
0.000000000000000000e+00,6.316158394777378060e-01
0.000000000000000000e+00,6.619488347270315876e-01
2.539756985654268995e-01,6.482277958955020569e-01
3.522538509840276166e-01,6.671144967782508539e-01
2.779984731147910337e-01,6.325943567745918594e-01
4.772796792823290613e-01,6.023673358926816546e-01
4.531526209261741434e-01,6.536502220268147756e-01
0.000000000000000000e+00,6.665061287166836879e-01
0.000000000000000000e+00,6.157650003565949826e-01
0.000000000000000000e+00,5.574899124987205967e-01
0.000000000000000000e+00,5.874162112261418489e-01
0.000000000000000000e+00,5.859762618387829303e-01
0.000000000000000000e+00,6.828790556710820914e-01
3.448400978246193294e-01,5.489996584298636462e-01
4.850372064611426226e-01,6.340128295669286151e-01
2.412784224419725343e-01,6.067049125292184319e-01
2.789033498967398161e-01,6.096206047924385141e-01
0.000000000000000000e+00,6.520976701920478957e-01
4.884637415596982946e-01,6.110487189259232732e-01
0.000000000000000000e+00,6.334770597993049090e-01
4.082754228867828128e-01,5.354002372551069922e-01
3.900821166574064414e-01,6.259431076246291248e-01
4.991939552534834790e-01,5.955721749897349149e-01
4.419712139945056739e-01,5.192761569512016617e-01
4.443362085691703323e-01,6.717190837250109903e-01
5.656626100191390893e-01,6.875015383003924008e-01
4.903936221697705045e-01,6.399202441660862828e-01
4.328607859552369708e-01,4.902750673527320746e-01
5.104901422338861128e-01,5.917280510149124373e-01
2.756646534424532224e-01,5.999004361515781758e-01
0.000000000000000000e+00,5.592610898961192234e-01
1.986354336207638016e-01,5.471322403673998247e-01
0.000000000000000000e+00,5.814941008718088611e-01
5.652841437435922600e-01,5.603261772195676782e-01
2.388502670663894545e-01,5.772877471066134580e-01
0.000000000000000000e+00,6.385970355874845961e-01
3.840584566421381130e-01,6.472324206770154742e-01
2.814003582303813422e-01,5.304944079150171188e-01
5.737197589098012029e-01,6.363100835492435658e-01
2.386592382720537087e-01,5.883331520934649284e-01
4.676732722569816314e-01,5.507376929610279248e-01
4.903471935238855051e-01,6.440997264056809168e-01
2.973798875258633068e-01,5.758282408880991410e-01
4.732523492729935333e-01,5.796891152148127002e-01
4.105500849413777908e-01,6.236246535182150552e-01
3.857010111749611392e-01,5.610637348291146465e-01
0.000000000000000000e+00,7.000248967346923701e-01
3.190330517363956231e-01,5.831065378449111769e-01
4.358889450557199008e-01,5.404406967356568670e-01
0.000000000000000000e+00,6.263427291376415518e-01
3.868517612710362097e-01,6.176628324823136840e-01
4.079854908362199883e-01,6.142847054415131458e-01
5.121102032672220083e-01,5.256338961352524652e-01
3.911114511757894929e-01,5.454913349467302996e-01
0.000000000000000000e+00,6.710991481978256790e-01
2.902012156343157789e-01,6.924559138636392497e-01
3.857855891169562623e-01,5.759581584356480155e-01
0.000000000000000000e+00,6.895877922824813488e-01
5.165650113797282117e-01,6.373518244511912068e-01
0.000000000000000000e+00,5.899475678658432365e-01
6.140742140909083435e-01,6.383485330504982125e-01
2.338358599648901470e-01,4.928457889152101923e-01
2.368272548667017530e-01,6.695232746549509839e-01
3.501148042251576165e-01,7.002426613358601060e-01
5.245092114010994067e-01,5.581463610043703172e-01
5.840903279893445710e-01,6.225084388934606361e-01
0.000000000000000000e+00,5.879948704699007322e-01
4.481574218719204250e-01,7.247714257344408662e-01
0.000000000000000000e+00,6.342873679520475427e-01
5.299093561325742829e-01,6.880093985563826564e-01
4.868850027139763892e-01,5.039386368097122926e-01
4.168880533133649258e-01,5.352448288071431914e-01
2.075372885169046167e-01,5.813281222805868342e-01
2.123806085304714153e-01,6.124262444593615573e-01
0.000000000000000000e+00,5.848387048135521571e-01
2.363109766835560510e-01,5.221848123539611919e-01
3.723797348305254995e-01,5.993903425172376620e-01
0.000000000000000000e+00,6.136909203121021505e-01
0.000000000000000000e+00,5.485359712738486770e-01
3.891655660724739896e-01,5.742042484542111414e-01
0.000000000000000000e+00,6.071209074883242574e-01
6.235716325715725539e-01,6.636479607704820483e-01
0.000000000000000000e+00,6.337163315018453646e-01
0.000000000000000000e+00,5.934353899387383446e-01
3.832174244512397965e-01,0.000000000000000000e+00
3.847378816285288439e-01,6.262199099781670109e-01
0.000000000000000000e+00,6.494680976810367490e-01
0.000000000000000000e+00,5.789861568502715494e-01
4.808330762043783735e-01,6.499024228100704903e-01
4.785388773874008073e-01,6.071572169524768192e-01
0.000000000000000000e+00,4.829859914607889104e-01
0.000000000000000000e+00,5.895129118111397393e-01
0.000000000000000000e+00,7.250308239933902499e-01
2.916984531283890458e-01,6.336729827132102644e-01
0.000000000000000000e+00,6.403461524351981016e-01
5.785502336999701622e-01,6.042452368040645005e-01
3.340722153542330375e-01,6.479400480736811074e-01
3.919918828098536423e-01,5.620503999007424589e-01
0.000000000000000000e+00,6.711168229481088154e-01
4.901257031372371342e-01,6.214453919727005449e-01
0.000000000000000000e+00,5.500511224416561040e-01
3.400445168629159243e-01,5.266438942217757102e-01
3.051743466532481630e-01,5.243097414803025158e-01
2.764357379569002959e-01,6.969493732152569621e-01
0.000000000000000000e+00,6.064850900579971116e-01
3.936939495340828765e-01,6.026195073875495467e-01
4.902656855681286618e-01,5.922683558498790246e-01
4.275149378833866809e-01,5.462303390220618615e-01
2.346836029703169291e-01,5.546793350392453803e-01
4.889246010619795468e-01,5.940703259296565841e-01
0.000000000000000000e+00,6.130151988298558896e-01
4.943593430132228184e-01,6.669805861493055543e-01
2.839695502255374926e-01,6.239130063398011794e-01
1.657356897889557534e-01,6.948182923215087126e-01
2.030053017458227638e-01,5.840842502635626987e-01
5.428642989414048659e-01,5.838893151964746897e-01
2.320868730863373530e-01,6.165322612840704597e-01
4.001595219881319832e-01,6.481667809424178639e-01
1.987672816785153174e-01,5.369023288872658561e-01
0.000000000000000000e+00,6.430652966085677047e-01
4.418371279700320509e-01,6.415317617558485841e-01
3.911706329274425298e-01,6.687957296886127834e-01
5.014617951222810621e-01,5.927949562951772000e-01
0.000000000000000000e+00,6.148731002852283467e-01
0.000000000000000000e+00,6.487538591397038479e-01
5.028330176983372146e-01,5.788988407812754033e-01
0.000000000000000000e+00,5.509335192028640416e-01
3.476280148846970786e-01,6.332530374394186312e-01
0.000000000000000000e+00,6.738490750964349907e-01
5.621050394884392620e-01,6.229615511959210039e-01
5.921157496372854157e-01,6.340673630162606544e-01
2.867762662902448856e-01,6.121796838960534837e-01
0.000000000000000000e+00,5.051701893013872402e-01
4.371714583671408860e-01,2.826649881056142455e-01
4.556174076449442389e-01,6.459175940641990188e-01
5.248270757534871933e-01,5.967202638883405408e-01
4.452551370685320364e-01,6.191193652589884744e-01
4.766489861661286631e-01,4.727500218016957856e-01
0.000000000000000000e+00,6.178062421857823949e-01
4.163836914286832003e-01,5.621465078098685231e-01
4.987319595136252559e-01,6.382250009907848298e-01
3.414925947110134530e-01,6.847150338899059552e-01
0.000000000000000000e+00,6.681164297623417569e-01
2.816327829986130515e-01,6.008597879390015217e-01
2.850165816589182444e-01,6.301554494234105075e-01
4.504250764039495758e-01,6.421981460677302911e-01
2.285382088358517971e-01,6.614241587814190249e-01
0.000000000000000000e+00,5.730903814540402319e-01


==> Data2/muhatmb41.dat <==
# arm1,arm2
1.593415991579333335e+00,1.810284635261727670e+00
1.300037919341419546e+00,1.323459964306118675e+00
6.543862678723042503e-01,1.623863657998541488e+00
1.485501748420346768e+00,1.626618413119288453e+00
1.375584878829972491e+00,1.757388484667543160e+00
5.234314357495806203e-01,1.398082880716863041e+00
1.298073461722374145e+00,7.919668639206808303e-01
9.231516287593560799e-01,1.550852382126796103e+00
5.742233495640832741e-01,1.544587136047458120e+00
7.538141160021816223e-01,1.649087708885309533e+00
1.257283611287504765e+00,1.580745438372872957e+00
1.018393491288268393e+00,1.532781693000397460e+00
1.352230175441688553e+00,1.235984215379127171e+00
1.128831041586073836e+00,1.380682781752196275e+00
1.159911110787691824e+00,1.598905626173498185e+00
5.852956434887423010e-01,1.604125127056017064e+00
1.044148042846224200e+00,1.584505109286380442e+00
9.271580336143298018e-01,1.522025339466560379e+00
6.486471206302832915e-01,1.566653782682026597e+00
-1.244434832406272173e+00,1.487835259015821032e+00
1.341163803251708586e+00,1.569511317225100067e+00
1.146328753139723933e+00,1.960404547476388037e+00
1.477891147365308910e+00,9.900737340619568672e-01
3.348262375413703085e-01,1.555486594470328443e+00
4.248481414307975768e-01,1.582538746637883298e+00
1.354722335317689819e+00,1.603205053607174912e+00
6.593324237076917393e-01,1.480718447796728565e+00
1.230403298780585519e+00,1.572928880848700306e+00
8.839315032973774633e-01,1.777061999591137420e+00
4.404451577956146613e-01,1.708462134974211954e+00
9.689689648015170631e-01,1.710699996799711409e+00
6.535987588890334044e-01,1.481151512177737439e+00
1.365350776370820141e+00,1.396829320563691690e+00
1.326524248795707628e+00,1.570736156918483006e+00
1.019710155303964472e+00,1.804785423479770667e+00
1.036809019695140943e+00,1.505981713074224349e+00
1.175153101388330734e+00,1.747267550204899766e+00
1.415359546714032302e+00,1.549635221110697847e+00
8.845678580159643811e-01,1.554107025316917134e+00
9.738929650221935796e-01,1.594266569128001132e+00
1.177242902201115715e+00,9.677221541538060245e-01
3.764387055965212614e-01,1.562212892837799627e+00
8.388392427300678245e-01,1.598390857020638656e+00
1.173225593837527558e+00,6.899598551163140803e-01
9.326450256191178845e-01,-1.539787482794167939e-02
9.779822473858871268e-01,2.174229660324512314e-01
1.251243275037599245e+00,1.588784114791055302e+00
1.173200785569732618e+00,1.705598948727048425e+00
7.056658063575301787e-01,1.782586692488278501e+00
1.399794503171451376e+00,6.351253374868032209e-01
1.302486033865359216e+00,1.796358607260863272e+00
1.341630497700802227e+00,1.651240298749411028e+00
9.949725296040065059e-01,1.784372066307669202e+00
1.627546068929344836e+00,1.692000326858327464e+00
-3.601968385799954597e-01,1.633424386792183158e+00
1.195883832273745728e+00,7.095418930731377527e-01
6.655751967776591949e-01,1.522728993510356732e+00
9.037715246591583318e-01,1.542776252393564640e+00
1.595876535511300931e+00,1.715928408983339315e+00
1.446213086133858461e+00,1.766765674885968807e+00
1.182429310259869970e+00,1.607116011528349375e+00
4.869274336085031574e-01,1.425633891186250057e+00
5.634425441226809106e-01,1.507224948931848107e+00
9.945232376405144237e-01,1.654609243569480137e+00
1.231299343456076389e+00,9.017570961388504669e-01
9.582890376882829964e-02,1.649147358513803230e+00
4.418982884305386327e-01,1.587543023541124754e+00
4.662723207156398431e-01,1.429354217650892211e+00
7.762581791134800513e-01,1.670087352417588322e+00
4.709959571757405539e-01,1.447409708619274982e+00
4.011490609956420705e-01,1.415695473414666061e+00
9.454301829892249875e-01,1.500407960749484237e+00
6.880210265173644091e-01,1.474358489884982193e+00
1.210387758392410529e+00,1.433030411435481488e+00
5.419832403867246295e-01,1.554376527540709985e+00
1.622111674959059169e+00,1.751788100946620075e+00
4.240523642443203012e-01,1.424399938803251997e+00
1.177674469200359564e+00,7.322116809208418786e-01
1.186541047179312081e+00,1.696320154946476810e+00
1.130412034525538179e+00,1.687181088525964601e+00
1.173892038224926271e+00,1.606166760158819429e+00
1.018015305558410466e+00,1.438280136108086804e+00
1.081992644538941839e+00,1.703220708536540506e+00
1.116340759011086536e+00,1.658186880213727177e+00
1.476747818665310019e+00,1.713366631194813472e+00
7.204832522326329869e-01,1.462229067225461421e+00
1.015248330081442107e+00,1.588551511793117266e+00
9.141990183691989236e-01,1.448310462288150857e+00
1.421110937913797168e+00,1.589472763456702964e+00
1.140268885757917072e+00,1.604548047412865941e+00
1.229091066101162255e+00,1.759088716710695444e+00
1.191397988066075664e+00,1.499140659358534133e+00
1.025624350551840758e+00,1.579644214332551089e+00
8.099296626786296471e-01,1.524456158978291231e+00
1.260227462252198949e+00,1.635448451737076647e+00
8.822592850843443690e-01,1.516496773608515980e+00
-1.310799427245304738e+00,1.563780694912972224e+00
1.573885337431753406e+00,1.721059402183336084e+00
9.081011916653445315e-01,1.530933301693576665e+00
5.100300787849214590e-01,1.423912196858799772e+00
1.195931567300673404e+00,1.590095552885294250e+00
1.275213421707661832e+00,1.681472612735389172e+00
9.290951109441623057e-01,1.626519500829504361e+00
1.157249291908095890e+00,1.405960229669964034e+00
6.176799751237779246e-01,1.416301270493648179e+00
9.405162480755320242e-01,1.859824303385279320e-01
1.085511944731795131e+00,4.881357926588995588e-01
5.563120120907685262e-01,1.550815776184372385e+00
1.149057726094600440e+00,1.694651054696817205e+00
3.920722450326506459e-01,1.500210258467453484e+00
6.932939811715914669e-01,1.696864060292812670e+00
1.144677925123956275e+00,1.170494980070436952e+00
3.439434601441317407e-01,1.567307431157430209e+00
1.105444281743067192e+00,-5.104729289831366756e-01
1.553892099605881594e+00,1.669413133146228523e+00
2.938870055969268202e-01,1.425532987879605473e+00
-6.487956189344651348e-02,1.367487086478076153e+00
-2.595785378364842688e-02,1.647334380903198170e+00
1.321562367840536378e+00,1.886486117844106802e+00
1.407283562062561222e+00,1.689866579146767966e+00
1.191670451804587305e+00,1.616487632216810244e+00
1.118418532614009919e+00,1.511598727466922698e+00
1.243414571409276137e+00,1.527138911638491914e+00
3.570177678147828937e-01,1.497759746473071862e+00
1.190868118204984061e+00,1.557690043541498204e+00
1.231888906950356244e+00,1.561898848291999098e+00
1.531024731199189581e+00,1.587256400105715226e+00
5.448443864619162413e-01,1.596021789260726909e+00
1.279026542291340718e+00,1.639480375773338494e+00
-2.507765366442450961e-01,1.540948119223212176e+00
7.750160252361020241e-01,1.476153556839224112e+00
2.704812021081896556e-01,1.537943066677768478e+00
1.571500420644806217e+00,1.556184785452080499e+00
1.322784675902162199e+00,6.892232671751395978e-01
1.466311005013379631e+00,1.629065819848731778e+00
6.380929754914056451e-01,1.535148017510823859e+00
1.994350584105651636e-01,1.485146966641785138e+00
1.234063709300270872e+00,1.585747129920774157e+00
1.597879162905108341e+00,1.685837854319076845e+00
3.629071872355895678e-01,1.575108806397007344e+00
1.159525108317061459e+00,1.538900634364218201e+00
9.923816758721643039e-01,1.484182611347061531e+00
1.507250589909463923e+00,1.602323267190909117e+00
8.523648608464072796e-01,1.782617805297020519e+00
1.560078453266104059e+00,1.767812278531344816e+00
1.184528470750870088e+00,5.555202911446535108e-01
1.193745740085940810e+00,1.469753239115281884e+00
1.051762224090567743e+00,3.609738356077217269e-01
-7.413424091980562736e-01,1.342007515004940199e+00
6.076919363232193838e-01,1.520172840520161772e+00
1.476784441429367600e+00,1.612928797678943926e+00
1.309218686411614652e+00,1.672505797669108230e+00
6.030178760965572149e-01,1.401512094401134112e+00
7.608442354501165905e-01,1.538167553578660085e+00
1.298811219780325210e+00,1.606446606699634794e+00
1.288478628936021719e+00,1.662440498980732873e+00
1.305176022601893138e+00,1.579012654268571847e+00
1.375542495925715203e+00,1.538636771256031155e+00
1.155732701178759037e+00,1.793016419036487452e+00
1.237482050152017621e+00,1.599309138082293025e+00
8.049956209566515586e-01,1.549325503422837258e+00
6.950717103811724362e-01,1.600777765652744877e+00
1.123586696831795573e+00,9.918270418160703983e-01
1.186204653685416499e+00,1.663252908776447381e+00
1.153090875796253467e+00,1.482205486896541302e+00
8.914418096001708314e-01,1.687081186550654532e+00
1.079356216024574877e+00,1.478876104840938899e+00
1.329313841988060574e+00,1.681947677787211548e+00
1.174649182473547215e+00,1.604715368227857875e+00
1.293022421909068687e+00,1.648134825669657744e+00
1.365761287362702303e+00,1.627400050809670873e+00
9.643655968406545931e-01,1.278750128982575562e+00
1.227111574758487977e+00,-1.006916183836319867e+00
1.265757504503572717e+00,1.712128927042562143e+00
1.653854686024188503e+00,1.790799941354545899e+00
1.200500799523696704e+00,1.785531550893056485e+00
1.426992874867180738e+00,1.545084072573615241e+00
1.255392018278486566e+00,1.790347151143266258e+00
1.156732308518084507e+00,1.480880737444987494e+00
1.347520813537456785e+00,1.622861657044531558e+00
1.191357157678164524e-01,1.481513473342224385e+00
-8.425757381517319511e-02,1.420329327309688638e+00
1.292000459749564678e+00,1.729370740636934745e+00
6.890886142672885128e-01,1.454115048690888479e+00
1.166803299146742745e+00,1.722069849166695921e+00
1.343747561938161361e+00,1.660999607796921351e+00
-1.725783316979786763e-01,1.653893177738146703e+00
3.911084059757123921e-01,1.433372276924507638e+00
1.042565234424979836e+00,1.557581492525784927e+00
1.104930458228375212e+00,1.664385950586080742e+00
6.788536318573549222e-01,1.700767873989901258e+00
1.612386972305321908e+00,1.764118361150075698e+00
1.410405192303620714e+00,1.229604757297461770e+00
1.687283538275611283e+00,1.750686936817143824e+00
8.226488672454702611e-01,1.635201081307330995e+00
8.493222610242430193e-01,1.517848652432683298e+00
1.305309443290043170e+00,1.749191129386971966e+00
1.196166715487790633e+00,1.416200255946067577e+00
1.449404249605211303e+00,1.813524551578516775e+00
2.019284230463860574e-01,1.557998454097961893e+00
6.357022814737395278e-01,1.584980563100009787e+00
4.644144843875455120e-01,1.578048040968413890e+00
1.052740249191112865e+00,1.601419199874331678e+00
7.432463626283190017e-01,1.401530915876542993e+00
1.044701712880303113e+00,1.532566982531858635e+00
1.143500452191390071e+00,6.644047439626827867e-01
6.876357857857239297e-01,1.455463087146124046e+00
1.264738343874228788e+00,1.637902358960291682e+00
7.102509347024036357e-01,1.526834805708184861e+00
1.009918250294634667e+00,1.594457329040158688e+00
1.258889162775657766e+00,1.619145075392995237e+00
8.948727457353943260e-01,1.593948924447246451e+00
1.437522456529773285e+00,1.926187945992902995e+00
1.386736723065803645e+00,1.540249911478258182e+00
-4.597336476340626449e-02,1.447222798403540622e+00
1.496796448748627384e+00,1.760914142291316153e+00
1.000525253611077137e+00,1.680356482203374080e+00
9.052325697053319464e-01,1.617971997455002642e+00
7.164641046326392093e-01,1.860862392894024886e+00
7.634074761990874425e-01,1.733642491257725293e+00
1.125327664249438753e+00,1.776059923132335516e+00
1.450581571062738107e+00,1.591885036000232789e+00
1.650048752397834106e-01,1.456473873719912548e+00
9.032311318063724892e-01,1.631143464758676220e+00
1.230982161591866353e+00,1.729937885375604667e+00
1.507013346168585288e+00,1.517465180752947340e+00
8.348694489937028562e-01,1.693173470279030202e+00
4.896588979197226132e-01,1.516042784155658740e+00
5.969248600611487543e-01,1.692147853874732100e+00
1.504453490389860093e+00,1.613681474137384386e+00
3.428046688327238689e-01,1.439648270981048306e+00
5.053951593275340937e-01,1.533454408095325405e+00
3.137596204251527077e-01,1.312191762931411709e+00
4.815475354897632010e-01,1.697979082502624415e+00
1.443120146465126652e+00,1.665989158865685660e+00
4.979832764585224170e-01,1.564030381216518384e+00
1.455489849418918569e+00,1.601134531381360304e+00
9.465183473210078136e-01,1.526034659666598792e+00
1.177539368294442390e+00,1.638214271253241261e+00
6.103860892040011699e-01,1.489360278868635978e+00
1.623445958556572144e+00,1.522855482991006149e+00
1.257836989718688070e+00,1.628960482240949803e+00
1.745154901505652667e+00,1.737526364566090109e+00
1.506663191098027044e+00,1.597950086475588671e+00
6.531561531625537098e-01,1.525976791470216920e+00
1.283128440526364322e+00,1.243705880499239136e+00
1.238522624092667224e+00,1.572406910434771099e+00
1.155691057666281996e+00,1.599299643874661614e+00
1.312570651336735228e+00,1.612476347843724733e+00
-1.763477846002531324e-04,1.504743310987364913e+00
1.175249346462748257e+00,6.063744577921388323e-01
1.313214561072923559e+00,1.519870932927838592e+00
8.560151644427276274e-01,1.674020484701663314e+00
8.114864753212801540e-01,1.419071280667214996e+00
1.563905734454757557e+00,1.620067415523817944e+00
1.175758319550673558e+00,1.296409960240826331e+00
1.161635495142022911e+00,8.388683744511890028e-01
1.234360050376518636e+00,7.837339038729026486e-01
7.734802241369794773e-01,1.529746874362189368e+00
6.515118574000516860e-01,1.592540029826020609e+00
9.706870823914066637e-01,1.537514592497762234e+00
1.132361231269475965e+00,1.695608482838482978e+00
1.010879097143074778e+00,1.660597694542064628e+00
1.159561429684907496e+00,1.490846525888233520e+00
7.744041709873956680e-01,1.549227365100593223e+00
1.400416526343065016e+00,1.548663475839057169e+00
6.341417356654713844e-01,1.632583142638571960e+00
1.375949480656697421e+00,1.537406390677820367e+00
1.137414095019194882e+00,8.034489742807376933e-01
1.614706368303100881e+00,1.586205502634437714e+00
2.597158112997433599e-01,1.494097953722604011e+00
4.688636149400993713e-01,1.538950326166454996e+00
-3.887520543451294941e-01,1.414062056605116524e+00
1.074466327023156698e+00,1.720969041276134481e+00
1.312351889936274496e+00,1.505894063244235026e+00
2.709142376024931131e-03,1.465053194908931156e+00
1.088407956724295467e+00,1.709640149829451117e+00
1.141805755013243218e+00,1.671115739347032170e+00
4.653275170351046097e-01,1.476266126340181062e+00
4.364437693026579357e-01,1.513460366796350876e+00
5.673962266173687707e-01,1.507767322387052245e+00
1.234829827052914553e+00,1.715548079029403983e+00
1.257203182742076431e+00,1.712229566708798334e+00
1.799415320971620824e+00,1.838631797931185252e+00
1.271617116136718240e+00,1.683299321228742818e+00
1.356913946717264174e+00,1.626545300289502283e+00
1.391240196547678165e+00,1.730865714535249511e+00
1.456740901911198205e-01,1.254492408654199309e+00
1.081670388990893628e+00,1.544351747732439106e+00
1.325032471760217101e+00,1.595417217878362992e+00
7.386207299823085437e-01,1.449556720398363918e+00
5.652355970135531926e-01,1.706950135477107944e+00
7.325181399981436359e-01,1.573105556356994228e+00
1.235200982439875972e+00,5.872340068867982765e-01
9.470532014261980880e-01,1.762748174048280658e+00
6.849247552440060893e-01,1.661305781100162804e+00
1.081728781150194330e+00,1.618228082326488515e+00
5.679959707128762192e-01,1.467449524456276189e+00
4.553696876528654514e-01,1.673778004163807953e+00
1.161769353750135458e+00,6.362952695350549970e-01
3.954716664662991099e-01,1.493154487984453160e+00
2.499281354113006559e-01,1.431215195838213328e+00
1.390140379529846815e+00,1.677644306906749261e+00
1.079415955014369377e+00,8.043719396111869147e-01
1.102422382300195736e+00,1.450077788201427076e+00
9.629417030075678730e-01,1.649542306768273292e+00
7.288404502401165663e-01,1.587078138483988710e+00
9.520385404472747615e-01,1.641151189045715109e+00
1.250250566335576075e+00,1.600023106826587327e+00
1.506104703159697689e+00,1.598081410239455602e+00
8.213109591807893350e-01,1.783833520285124319e+00
6.674565121094352405e-01,1.385795220102822078e+00
2.991099413974458998e-01,1.565130312338354424e+00
1.047413457061580511e+00,1.702823378469668247e+00
6.357705805393140119e-01,1.656460284603895383e+00
6.754888067745535851e-01,1.524582616000335511e+00
1.353767086655367713e+00,1.508893253621335306e+00
1.410558982610542689e+00,1.156164675404425468e+00
1.166288087330090040e+00,1.613987691266149049e+00
1.343522513096772286e+00,1.686703305023685928e+00
1.397478035530064444e+00,1.836597769532541946e+00
9.159302278106149497e-01,1.468112966272992592e+00
1.067066766470064154e+00,1.608336092419735186e+00
5.084006691985775150e-01,1.703579187148603902e+00
1.176490277923736727e+00,1.195141433637740835e+00
1.024191667622205149e+00,1.673042271016060623e+00
1.144049994787176505e+00,1.521855720365639764e+00
7.850476374688748482e-01,1.568671608204164736e+00
1.585331549016143704e+00,1.719586899720967343e+00
1.449146658872526361e+00,1.589456536094832062e+00
1.322732968083193628e+00,9.488698737332086353e-01
1.331750613760871449e+00,1.615764653210949309e+00
6.116747872206198533e-01,1.592066772626221649e+00
9.228813039965385601e-01,1.368886073774239875e+00
7.487350985503636869e-01,1.625061312040035011e+00
1.115462658649026606e+00,1.534279810724531901e+00
1.234316073315823825e+00,9.564900642025415678e-01
2.880842200921975849e-01,1.541843211732095265e+00
9.408405671510127188e-01,1.476004766697712745e+00
1.486828188449903054e+00,1.735208848777981316e+00
7.853593217591255948e-01,1.442145123496326287e+00
1.374572787754110736e+00,1.336902334331290021e+00
9.223439085710039009e-01,1.709559251213006004e+00
1.069223406617773486e+00,1.708315239733048330e+00
8.372871110679221962e-01,1.455778987454970697e+00
1.164605358389864787e+00,1.669205573139827425e+00
1.234390849920532052e+00,9.672070846972457003e-01
1.535465871674461136e+00,1.772560646402274287e+00
1.470841997126222767e+00,1.740607626869955959e+00
1.298801711452538976e+00,9.656715501330115359e-01
1.185467364450741412e+00,1.704477440433059821e+00
1.055111761219110544e+00,1.117895501977645006e-01
1.615589504015893407e+00,1.731018287473738093e+00
7.378346302795962819e-01,1.666119283784073035e+00
8.461644222032994600e-01,1.547297794674769911e+00
1.133501623016766491e+00,1.807106582750640289e+00
1.347969585506036072e+00,1.639630595707496585e+00
3.232132936016828273e-01,1.654361714707713871e+00
1.192802819048062180e+00,1.657691979924704739e+00
1.640074912354924086e+00,1.578720871707832485e+00
1.361303406206226141e+00,1.694481324786107912e+00
1.332810394831838163e-01,1.534605498175759086e+00
6.896948003891585355e-01,1.588836336929183357e+00
1.392424449782990736e+00,1.805633001463407661e+00
1.145325375943232915e+00,1.687259859760451786e+00
8.154716803088487564e-01,1.665840250069552830e+00
5.286283900540237335e-01,1.340139858580381205e+00
1.306442291816321211e+00,1.679605270933398620e+00
9.069603556367399066e-02,1.726102697268491859e+00
6.345677527618664993e-01,1.586499178114072706e+00
8.604970892080381351e-01,1.506943161059165481e+00
1.278572713823176166e+00,1.730745126462190253e+00
1.046205630064703129e+00,1.694457037764466989e+00
2.981668028692225358e-01,1.553924842264915451e+00
1.203657948666165156e+00,1.709707455473880922e+00
1.152423687436548105e+00,1.160943591083098969e+00
1.014057645437227206e+00,2.430768195346422467e-01
-3.837894740316772912e-01,1.389871274614194130e+00
1.184684668959206544e+00,1.520023003042921816e+00
1.884553795807632770e-01,1.471577290366251844e+00
1.250228036034972678e+00,1.692863729281825602e+00
1.364356088875763762e+00,1.701656939349924569e+00
1.151235242093867850e+00,1.580972453308838510e+00
1.696788683230412875e+00,1.616358070988001883e+00
1.182760514274111774e+00,1.569849086198916721e+00
1.146913996577538342e+00,1.606535470719407055e+00
1.149253037602035121e+00,1.841135304284210239e+00
1.048524066963882673e+00,1.489796488091619020e+00
9.327561780567432681e-01,1.579462420317964799e+00
9.860416543826296953e-01,1.458539859757490786e+00
1.103538415342974588e+00,-1.119946271011711264e-01
1.235374073287999419e+00,1.697532926172603318e+00
8.268362976533270015e-01,1.596272290737692279e+00
4.546430485378206154e-01,1.500006094513815169e+00
1.213076905734636002e+00,1.769787594944269182e+00
1.815823816727514806e-01,1.571258929159242479e+00
8.214891414291046745e-01,1.615228364457887977e+00
1.053543394420648482e+00,1.512986353241379645e+00
7.197011269982435122e-01,1.491277658217425639e+00
3.941928061730043398e-01,1.430050881303528199e+00
1.207591441054575609e+00,9.476385351193958861e-01
1.154093355496951689e+00,1.778173288617934000e+00
1.428872587210807232e+00,1.655975135345762794e+00
9.485698221479523795e-01,1.681365606894946962e+00
1.553919700209063226e+00,1.664365510162336914e+00
7.760926004900687847e-01,1.464371919715471204e+00
1.016268385193996870e+00,1.610712858271316827e+00
9.731586023268861130e-01,1.562804093105272685e+00
1.133994322183734305e+00,1.652432656320234283e+00
8.018495500653034513e-01,1.645553986444307393e+00
1.324541830759649041e+00,8.860031532324630366e-01
9.810235914453523387e-01,1.617969973560520858e+00
-3.331629545031079831e-02,1.513561007665883418e+00
1.147252331178638007e+00,1.409989852344894601e+00
1.924846819739884640e-01,1.530362886090010255e+00
1.351858038475360457e+00,1.796496013552634219e+00
7.090364471668096913e-01,1.550817133810455939e+00
7.892576560531687768e-01,1.642308217274415449e+00
1.269847187111012854e+00,1.020721236757924144e+00
1.627282024821520512e+00,1.714530880803912805e+00
1.017258244837136782e+00,1.651193874154556873e+00
1.255039661812457963e+00,1.173504341359317138e+00
1.289420943877411574e+00,1.824164419804345183e+00
1.316359140247493453e+00,1.637068594774439889e+00
1.118299957089253116e+00,1.701001986261087673e+00
9.452099905242323796e-01,1.639340407393906629e+00
-6.618749546962644781e-02,1.579714952032029718e+00
-1.313168002999578338e-02,1.553182242580319672e+00
1.034882539834042658e+00,1.468253633001727954e+00
1.248757298361245383e+00,1.221658749461723925e+00
1.152424480495886971e+00,3.654749360437221650e-01
1.376790409912821866e+00,1.550641002733769369e+00
3.658486706089328355e-01,1.688352892186352650e+00
1.113695714058001940e+00,1.383837266965132651e+00
1.059675452901046810e+00,1.428344090301766123e+00
1.169801523915787067e+00,4.157101902753486122e-01
4.128323268077159214e-01,1.671945461459055426e+00
1.449615152267067053e+00,1.585318337768740093e+00
7.489842527704343444e-01,1.517446881640083456e+00
1.483972330315510568e+00,1.754710397202642103e+00
1.119445569148333819e+00,6.998249561308993449e-01
6.337888593700163886e-01,1.575541272394378023e+00
9.731654545225042474e-01,1.503509387199704284e+00
1.268182823563976935e+00,1.054346563929157599e+00
2.856970145389139404e-01,1.655173292781367156e+00
9.928068485614673921e-01,1.641574088298682232e+00
1.051531057048142648e+00,1.500701742885615531e+00
9.773461528567307655e-01,1.501577178867143259e+00
4.883044164037315116e-01,1.406914013018379483e+00
3.445729103774983759e-01,1.554909587422031780e+00
1.181071783552958276e+00,1.093901552542445366e+00
1.444510691336185593e+00,1.526200039762339200e+00
8.097681521606063804e-01,1.478064072032209353e+00
1.067314544896375006e+00,1.495524243612439186e+00
8.866145120450479311e-01,1.480320052325825975e+00
1.125361060813223624e+00,4.980989061702600917e-01
-2.739649619513411793e-01,1.433497056261033631e+00
1.345560810644222283e+00,1.794042816463731205e+00
1.077398528337663475e+00,1.586872501028437910e+00
7.578189455290076371e-01,1.560697005207551724e+00
1.062423270614593296e+00,1.569378947443293981e+00
1.229027189577370338e+00,1.810591976967275363e+00
1.327026688815737376e+00,1.485986294521983497e+00
1.278668491825492914e+00,1.680314791592127710e+00
1.103974677598291265e+00,7.737467840812111142e-01
1.203820140385385873e+00,1.564841419896467078e+00
1.343427380967580964e+00,1.723232079203609990e+00
1.154018301512605538e+00,1.518021862191253568e+00
1.158826828480884474e+00,1.710293101409468219e+00
8.967766015884059971e-01,1.506897764109210280e+00
8.294998123486593267e-01,1.536997272984138130e+00
1.222278628304543258e+00,1.631048642962839468e+00
1.029418437657698249e+00,1.728063017324102502e+00
1.059426177581596740e+00,1.732660679280065397e+00
1.482371317315325454e+00,1.446208786570367444e+00
1.486757560833904979e+00,1.472509068916153963e+00
1.008952161126424274e+00,1.679697457813013939e+00
8.722172125597756898e-01,1.627065575792863816e+00
9.199445787055149371e-01,1.613710160040859209e+00
9.248587515595775299e-01,1.503539393866347496e+00
-2.331279671995689640e-02,1.680828209391278527e+00
1.373913339625929764e+00,1.897845402289849437e+00
7.532801428955067102e-01,1.617773390605911743e+00
1.073116578030887780e+00,8.506285865077775066e-01
-1.054694301531672873e-01,1.492282145783396130e+00
4.515016413063273060e-01,1.635671983684856334e+00
1.079663069778859619e+00,1.624884172642394375e+00
3.698223211457738469e-01,1.460253394427750706e+00
1.149567884929255435e+00,5.777461612270526903e-01
-2.997224108353742089e-01,1.648885292494825849e+00
8.395934715792169323e-01,1.508000197771782958e+00
1.290971843632878091e+00,1.476376656013251409e+00
7.261832826955645359e-01,1.621451453374867180e+00
9.949120621788618557e-01,1.620877221053538042e+00
8.825697831781451619e-01,1.514374126491454309e+00
4.935329441560844521e-01,1.425811014405994337e+00
1.020989888288459380e+00,1.637140687931130101e+00
3.804559070194500348e-01,1.656602930745104896e+00
8.967086432667743523e-01,1.669106957931336233e+00
-8.319642081797604671e-01,1.464038550098338165e+00
9.782054504114885418e-01,1.676104097138877647e+00
6.016808729149281110e-01,1.553006543505440096e+00
3.950039941785323805e-01,1.595299241401668677e+00
1.165913862026004111e+00,1.605057840973171723e+00
1.077319571824606026e+00,1.647145052303917501e+00
8.375772567312981254e-01,1.572997568579757033e+00
8.278300623057324170e-01,1.547387980458809986e+00
4.666607052715867621e-01,1.603273543816720270e+00
1.283073670005812961e+00,1.693487593539549696e+00
-1.099273534650738182e-01,1.428146544659420147e+00
1.163481128061519376e+00,8.595387590451072368e-01
1.009215751832730934e+00,1.525850562782456121e+00
1.288485305473487719e+00,1.161957023124935207e+00
1.343308474695619426e+00,1.607174793912705457e+00
9.575660178274248979e-01,1.573356515269722644e+00
1.080216594112997086e+00,1.550837852576238518e+00
2.627225629806354545e-01,1.636797879532150057e+00
1.086654466867918556e+00,9.044360443752569312e-01
7.386340785870088022e-01,1.605156820171123710e+00
1.244036182973510485e+00,1.753824065214617089e+00
3.077965317517614707e-01,1.467990653115280431e+00
2.981154255949142184e-01,1.522735512507345623e+00
1.555069173898539159e+00,1.837167670123759367e+00
1.280272875361491813e+00,1.642964438353907486e+00
1.353399397735820076e+00,7.704218633433533858e-01
1.211376368578879426e+00,1.506966521760231270e+00
7.387185012766745995e-01,1.629319539148537554e+00
1.064383543574863200e+00,5.070754692280292630e-01
1.481330611334952474e+00,1.711476908937030084e+00
9.551881729753874950e-01,1.712346056366176539e+00
9.150583931338048815e-01,1.771799575926397585e+00
1.277541991450113379e+00,1.631273766007948378e+00
9.310970560606287583e-01,6.205396020528171075e-01
1.236088233936457614e+00,1.664594951713594284e+00
6.391945068824959053e-01,1.744403428773274367e+00
-5.113879693234067991e-01,1.371367050524616715e+00
1.877279124527572451e-01,1.287257606132386156e+00
5.592677150062824731e-01,1.573621021587552127e+00
1.242456784605971531e+00,1.464570827055946545e+00
-3.290857757356304147e-01,1.669145281336252618e+00
1.427356679250527227e+00,1.705048490820293416e+00
3.949630365033984791e-01,1.569027937981995358e+00
3.001809479993773344e-01,1.466965802290123078e+00
1.030453480875547889e+00,1.448686897168038223e+00
1.177236698673765236e+00,1.573594448866276529e+00
1.231886138224758787e+00,1.093144012088612449e+00
1.182192244173690066e+00,1.388332236994916924e+00
1.077992952201049182e+00,1.570809174788642348e+00
1.644742055875453968e+00,1.691616857743657665e+00
1.795397560594797493e-01,1.374018513982319778e+00
1.192138394856610439e+00,1.608614956391570816e+00
1.177198252526292510e+00,1.597106147728109438e+00
1.045857570989885410e+00,1.556737471321858246e+00
4.253449590256545010e-01,1.416811225333371338e+00
1.285052056708479995e+00,1.488198391250283636e+00
1.287375370823989895e-01,1.740850003444073479e+00
1.262282841767827790e+00,1.610157354146575237e+00
1.468083620581456694e+00,1.820528037391065945e+00
7.353541197313725464e-01,1.661274193497045859e+00
1.342455933281565317e+00,1.730931584585342797e+00
-3.488854563865651653e-02,1.329075664405380275e+00
9.141417272562052387e-01,1.577196850342158063e+00
1.155700942933970410e+00,1.645117205216754641e+00
1.250211658085644606e+00,4.329977796742954799e-01
1.259200412785397294e+00,1.013508098763052923e+00
1.033777275535518569e+00,1.587400706858938415e+00
7.007744965587578978e-01,1.632861912593733811e+00
7.987978810154034992e-01,1.655353564725523086e+00
1.032833036423059569e+00,1.549663621720530848e+00
1.333182665320999938e+00,1.584956158792240055e+00
1.135634816668392277e+00,4.226064239406859824e-01
1.242888862352828028e+00,1.512971426071386238e+00
1.202545320738249490e+00,1.627854188243542888e+00
1.585871382340331870e+00,1.819337913923303018e+00
4.627228871666964061e-01,1.499701758203465296e+00
1.398425206810159693e+00,1.738322048992917868e+00
2.399724595383007086e-01,1.438188069087007470e+00
1.000633630070430824e+00,1.482797019821540108e+00
6.095033688704374342e-01,1.468135373763189033e+00
3.348681267192252231e-01,1.726486277452609963e+00
1.548722723660457268e+00,1.653919543025237582e+00
9.698269987790059110e-01,1.621366279987861203e+00
1.169650652534016011e+00,6.280265703763794338e-01
1.627732248481439159e+00,1.847469418974507116e+00
1.413057356822015498e+00,1.824376984344833419e+00
6.323803959985042633e-01,1.684626912765698759e+00
8.639137504747987917e-01,1.448900442170134584e+00
4.321643458310828190e-01,1.567783692642457316e+00
7.323007206844424077e-01,1.644114541623620696e+00
7.477703441229962555e-01,1.603231396595939717e+00
1.400039711017753707e-01,1.639346665791393987e+00
3.965738569518906242e-01,1.668829725122815244e+00
1.336440910913032853e+00,9.845902185929178430e-01
1.141120893008186421e+00,1.521399092301429112e+00
1.177026985842602347e+00,5.301923155288270628e-01
1.123887168118718360e+00,1.477420390859398136e+00
8.649493399937668858e-01,1.420845848281156121e+00
-7.527591089045106154e-02,1.725173284890406222e+00
9.493310353609910601e-01,1.649223202199957772e+00
8.596886702202659603e-01,1.504369093314782635e+00
1.162925367745026195e+00,1.480455634753197192e+00
1.680598707105438461e+00,1.694405338008421857e+00
9.381065005654559696e-01,1.652202972102187362e+00
1.388444001204632849e+00,1.610638396881789669e+00
7.937405581423526701e-01,1.594430620531649634e+00
8.126182688895442485e-01,1.712788901329793223e+00
-1.316415518702391835e-03,1.570720921715707430e+00
2.892993518899094063e-01,1.573488671733874078e+00
8.912957860639421082e-01,1.654140722798928653e+00
1.409544809000027099e+00,1.451691092880760925e+00
1.160091351002535021e+00,1.493473348798817213e+00
1.513937010384180049e+00,1.693304401420910654e+00
1.229901759877713108e+00,1.509521103923862739e+00
3.170751917898566030e-01,1.318794754569494909e+00
3.825604441081895679e-01,1.529962314718132266e+00
1.263542038576362270e+00,1.475376092488682067e+00
2.420346667424503884e-01,1.399356190867693917e+00
1.010053119420118772e+00,1.436900153537379765e+00
1.027106755038428076e+00,1.758761323860265513e+00
1.241430948345494389e+00,1.615794418835982738e+00
1.279761418791016903e+00,1.657978618213759470e+00
8.189554837175432311e-01,1.572526248032100282e+00
1.439050413918451010e+00,1.625079486296523656e+00
1.545223861239433560e+00,1.652030757596149257e+00
1.349640047113588537e+00,1.742715441066434945e+00
1.321072111988823350e+00,1.804871633632282313e+00
8.746651083589811471e-01,1.516615978599796355e+00
1.112607193388064797e+00,1.582963568578354741e+00
1.315077887998566508e+00,1.665764547179137356e+00
1.078789753254711936e+00,1.386992603064194807e+00
1.182172736873116747e+00,1.082173471092361172e+00
-1.658832631809659119e-03,1.381469389983740914e+00
9.256838736740331530e-01,1.529895164701277066e+00
1.194184304405967234e+00,1.637168864473685037e+00
1.334738872191906900e+00,1.713748365747726599e+00
1.203617871257434135e+00,1.660233186901597158e+00
3.791597357931566492e-01,1.543403080459598842e+00
1.047943856322405276e+00,1.538238238682477110e+00
1.006171582407996645e+00,1.631989028306904288e+00
-1.820291886726265740e-01,1.361432157245294539e+00
5.493373094725761963e-01,1.502867842224483885e+00
1.517802577315615409e+00,1.681007957648468887e+00
9.782898570097877666e-01,1.362916254119094672e+00
1.140461711105590359e+00,1.613200087618622103e+00
9.925640927318694073e-01,1.642100922130028451e+00
3.848259856970513981e-01,1.548329894162305376e+00
5.680792709682741526e-01,1.470124306404297698e+00
1.298649235348861897e+00,1.687062811035521470e+00
1.220524948231287432e+00,1.465548083458475759e+00
3.589955845108758203e-01,1.371929429615521334e+00
1.336221288792796447e+00,1.687069190064041768e+00
1.015384247663656758e+00,1.668629606715819058e+00
1.107448443257389892e+00,1.509993077145765694e+00
8.611967160201265958e-01,1.664803230504044551e+00
-3.802668888359275190e-01,1.522484464568202966e+00
1.332107058548890111e+00,1.643208718026810677e+00
1.084635676094244605e+00,1.623541880793182068e+00
5.971779225878266484e-01,1.481450341888478128e+00
7.886804676710604811e-01,1.590072725101469686e+00
1.593429910051353149e+00,1.581477527271870631e+00
1.066291916463112832e+00,1.650100500417203353e+00
7.964167155140320364e-01,1.544420051850423192e+00
1.323217199487228823e+00,1.566779894110085003e+00
9.818887952220031190e-01,1.526138156719931915e+00
1.066441638746262299e+00,1.640516483043792606e+00
1.313510407055471951e+00,1.528395891470903711e+00
1.411327231331531040e+00,1.573116185288305102e+00
1.540226243166022524e+00,1.725524801888735027e+00
1.042770071970580803e+00,5.790587386617173510e-02
-4.660604830783975361e-01,1.550505202715941611e+00
6.394711289324123138e-01,1.638788459759917160e+00
5.813695409073014186e-01,1.550234391954687929e+00
1.027947987728508927e+00,1.610486936788689372e+00
3.458020311174110906e-01,1.449641809001684045e+00
9.590220162524264458e-01,1.301525274193391368e+00
4.823979227295794869e-01,1.395866657947484990e+00
5.316712334120290429e-01,1.840311727019144916e+00
1.195961343360314899e+00,1.582069170808483527e+00
9.323181603454918642e-01,-4.195870943440493939e-02
1.379400634836328354e+00,1.626557592104869610e+00
7.873634855823224976e-01,1.624826660688634794e+00
1.506052858276371476e+00,1.578492664869775686e+00
1.159319614517930308e+00,1.692248609861423336e+00
7.050776501806509111e-02,1.707504997768467536e+00
1.226700468678521672e+00,5.312974373460933597e-01
7.599824757881451509e-01,1.606445278732590243e+00
1.211194203457753193e+00,1.580692882156018220e+00
1.251827454058524580e+00,1.535871860472910910e+00
1.255680449629363427e+00,1.659345025478527802e+00
1.114357990002113663e+00,2.836427366214329671e-01
1.176282482580115696e+00,1.667350821229232727e+00
1.262826194579955708e+00,1.780378051487983893e+00
1.488011904465905921e+00,1.698358854923765371e+00
-1.228068167719969239e-01,1.512064894175344065e+00
1.140784986425075864e+00,6.670905885382807377e-01
1.165342865756856305e+00,1.081672657660799564e+00
1.289367218509131163e+00,1.680063917775756588e+00
8.030614019769313217e-01,1.547476628308504853e+00
1.290020952063938742e+00,1.038834524108843027e+00
1.139669523757778524e+00,1.737390087904688185e+00
1.045097494011900885e+00,1.538879956222477530e+00
-1.171890506893126238e+00,1.508150202196997247e+00
1.236367593305455648e+00,1.679330939133375722e+00
4.417591815270894423e-02,1.460168382723653124e+00
1.305533928308044267e+00,1.721355661756343913e+00
8.479774140875311339e-01,1.461875193838201303e+00
8.010505303548099976e-01,1.649471396508297438e+00
7.583195247150158469e-01,1.603003706353452351e+00
8.137663205686203050e-01,1.604203386497735195e+00
1.206121317392243819e+00,1.737661064677390232e+00
-1.076263600836133566e-01,1.523710299164363846e+00
1.015324364918642974e+00,1.486568178208014679e+00
1.395824770845393470e+00,1.674683874539032447e+00
1.240105820297275674e+00,9.282704074538984385e-01
1.330878708392819521e+00,1.616312296888602562e+00
8.777223955403816724e-01,1.462685173744760148e+00
1.162566385300722427e+00,1.713815644015042050e+00
1.189236694099529590e+00,1.592528851066033813e+00
9.490703154366633143e-01,1.607905138192916583e+00
1.261993238950168905e+00,1.046360633585729616e+00
1.609894139470353203e+00,1.662648511814855956e+00
1.380040972106805874e+00,1.548161501267447449e+00
9.555969124579822838e-01,1.553826291581597463e+00
1.402405481382088093e+00,1.460220184045698533e+00
2.761375255334786241e-03,1.289656221751462661e+00
9.232470723812552515e-01,1.598096038439036359e+00
1.097918220646081355e+00,1.372152461748478158e+00
4.716173894887032980e-01,1.588107719169683074e+00
1.208897658049507662e+00,9.693932895533052818e-01
1.689837548318527505e+00,1.758973043372157763e+00
7.941217811216815248e-01,1.489738282447348183e+00
6.500087569762000861e-01,1.381062867043953535e+00
1.010890714146659208e+00,7.330479198712644417e-02
1.147315456162541158e+00,1.581892558249609504e+00
1.441673666456670722e+00,1.564833546049469781e+00
1.199052830989010554e-01,1.509032227154630590e+00
6.686926993587956058e-01,1.535359933734193438e+00
1.655239081712063021e+00,1.793622102139974528e+00
1.222421273246917295e+00,1.655612453410554297e+00
1.278779072372285164e+00,1.780081268493926228e+00
1.267044441057330273e+00,2.809593252916898765e-01
1.203453375516905455e+00,9.677972741089605480e-01
6.597058538861138022e-01,1.429942018764419842e+00
1.551364960312874075e+00,1.624830493411733912e+00
4.631441321187361182e-01,1.565306948277170429e+00
1.293639218771480026e+00,1.537646901246466191e+00
1.456378793517466574e+00,1.682708982476860182e+00
1.657650928999494289e+00,1.726959592321989589e+00
1.180040276054871384e+00,8.006707505760037868e-01
1.431368436896209184e+00,1.713506472109818324e+00
3.144082955376887312e-01,1.516735378988196770e+00
9.138006558698972270e-01,-7.283752157493239565e-01
1.330980421949993664e+00,1.084233811887691523e+00
1.259595422797567199e+00,1.671191128111521929e+00
1.081953925195993094e+00,1.678903051461554385e+00
3.774639875710804615e-01,1.640222579808683134e+00
1.263689985020133966e+00,1.699216146828639973e+00
1.223747636921904469e+00,1.574077120503765803e+00
1.448043376474640043e-01,1.390663299088477745e+00
1.252769971942741645e+00,1.407395849188272763e+00
-4.727669798970468573e-01,1.481294897599507054e+00
1.330594901676835473e+00,1.704452806528035991e+00
9.099723149624994178e-01,1.454157729095431506e+00
1.675044827884083265e+00,1.529010818141472772e+00
6.653005995092028391e-01,1.437390626023346218e+00
7.829244319760032544e-01,1.524953782415898740e+00
1.064199596022880723e+00,1.458799781649575689e+00
7.696374301434161236e-01,1.564721078690732403e+00
1.383757600107653474e+00,1.625970885787191511e+00
1.441209815899966440e+00,1.660889169735614068e+00
1.053964451087330501e+00,1.627076357015969199e+00
8.766935657184817821e-01,-1.215768788815219992e+00
1.433329247490830349e+00,1.619297822658278152e+00
1.126079458429956492e+00,1.615295731699196491e+00
1.041740219829704772e+00,1.562588275115117220e+00
4.095238491371671063e-01,1.542301117492191675e+00
1.102640668944126823e+00,1.746748557558562842e+00
1.081873818948794863e+00,1.591693322794573540e+00
8.416407093243472026e-01,1.652844034901058468e+00
4.419415215543796016e-01,1.572242270609852000e+00
1.195354849914862072e+00,1.610986816894740103e+00
1.238027409905139375e+00,1.072360190510507127e+00
9.789161459488231465e-01,1.533073122488197049e+00
1.145234690383194920e+00,1.564186990596257987e+00
9.207657985316056726e-01,5.022798633396245993e-01
5.445184377520656538e-02,1.580591558706419208e+00
1.458696769153446038e+00,1.733256110291122587e+00
1.313413184600651817e+00,1.649019685609241170e+00
4.141279453295207413e-01,1.532276078776553030e+00
6.653039087898376946e-01,1.419429687689506281e+00
8.659884707190970143e-01,1.545923056204650647e+00
1.402804779934683665e+00,1.453234028056026306e+00
1.702274379077103550e+00,1.646259759676366619e+00
5.307805691028147921e-01,1.609666738693336319e+00
-6.485310586027831503e-02,1.349693328366175615e+00
1.079922432968214885e+00,1.629757951344909195e+00
9.132390569034198879e-01,1.646380994321951619e+00
1.339772892067721211e+00,1.756247069888150714e+00
1.117224094544809532e+00,5.805623887055183507e-01
1.372713469540053910e-01,1.461879461958730531e+00
1.368242047070871603e+00,1.512178695269055240e+00
1.009074271649170296e+00,2.043985571506551135e+00
5.803177416634655028e-01,1.664069176525344140e+00
1.265856166254544002e+00,1.410564798944264453e+00
1.595127405985204305e+00,1.653201670788615463e+00
1.224862199852777334e+00,1.706596032191918244e+00
1.374994973314461966e+00,1.552275459627505683e+00
1.140992753488055289e+00,1.690652338328234361e+00
4.388452135002271493e-01,1.665664914725637935e+00
1.074198598221987933e+00,1.454433060181403725e+00
1.945109121631546645e-01,1.383437475234758463e+00
-1.084215324368910660e-01,1.668946091886848393e+00
-3.536212847696341699e-01,1.588055715042352656e+00
1.234243977217557076e+00,1.328419304131644108e+00
1.274182872108702735e+00,1.097212895697201596e+00
1.155500915136188134e+00,1.470318012178073674e+00
1.332533834059803413e+00,7.101764004630563010e-01
1.481025341475782575e+00,1.709823408423443603e+00
1.486554534463663035e+00,1.653987839157543327e+00
1.035069879039047347e+00,-7.138412155704666473e-01
1.195560957098290578e-01,1.531876390318044123e+00
1.033244852770180966e+00,5.411444937047709125e-01
9.043238247037963529e-01,1.636225981777801319e+00
4.761745140797715714e-01,1.500933332237420981e+00
5.120997463370051683e-01,1.525287806976025173e+00
1.482157325206880927e+00,1.673138403669895968e+00
7.413653875657055803e-01,1.449205265751188243e+00
1.574600583020011824e+00,1.619254506618492684e+00
1.018858601570838296e+00,1.808996525779359210e+00
6.671267406834585634e-01,1.636608224192369621e+00
1.379314085172784310e+00,1.620774366680920675e+00
1.979849956756226381e-01,1.519565662134890083e+00
1.271704402840452497e+00,1.572767746369747144e+00
1.067059217516272085e+00,1.529089936313011489e+00
1.458739989472740861e+00,1.676316574956404404e+00
1.146576256979557229e+00,1.525800425161175866e+00
1.312001974958096451e+00,1.277563016847003130e+00
1.032358641490211060e+00,1.752004846582448261e+00
1.068315524531119554e+00,9.402000826780416709e-01
1.057557055683142178e+00,1.720662156171607338e+00
5.677170972608602817e-01,1.491063998879941233e+00
1.118158579227524374e+00,7.461371066867088508e-01
8.730335022877826479e-01,1.713825705709888902e+00
9.914547905199668776e-01,1.423222083470182309e+00
1.091461698526865920e+00,6.699978149330736155e-02
5.333569713598781403e-01,1.585377302235879915e+00
2.988077596973219840e-01,1.673497463210599667e+00
1.042722135361712626e-01,1.614928187688291716e+00
8.262193916501718860e-01,1.620786331664383351e+00
9.414039508959746172e-01,1.661593532982534649e+00
1.204976427055402421e+00,1.567963975773463137e+00
1.337602033366304566e+00,1.474178267058777525e+00
9.560393987866240284e-01,1.485065666374706606e+00
1.039168057598804706e+00,1.734183625156899167e+00
1.257991945423116098e+00,6.352965965732277898e-01
1.001633875096738624e+00,1.575578617588028418e+00
1.164502634051571839e+00,1.547052860361044280e+00
1.284708868724641517e+00,1.511548417751964246e+00
3.498948389408743642e-01,1.498202138624918911e+00
7.377471807968093431e-01,1.650532833652613052e+00
1.533509194342310478e+00,1.663391676655002982e+00
5.201228587249733248e-01,1.402437932005539567e+00
1.050973127502497828e+00,6.275324965939454991e-01
7.101020198281057239e-01,1.580558326080435672e+00
1.460076588796055397e+00,1.713119698804816071e+00
1.165528045796181189e+00,1.722668187196512601e+00
1.066192004552415806e+00,7.841851537658439675e-02
1.721176842899813653e-01,1.687256253982141851e+00
1.182249812518620935e+00,1.726324052407865350e+00
1.482373765092943163e+00,1.497430553847727719e+00
6.812953987823441304e-01,1.566422551839542932e+00
1.270998336830618580e+00,1.241818440188573902e+00
1.977286404435539269e-01,1.372987023133399376e+00
1.189240674854056934e+00,1.653116336185262325e+00
1.197996441580550409e+00,8.169528297237849124e-01
1.607949410294086778e+00,1.780825352745004420e+00
1.467343011401361030e+00,1.747407932230623295e+00
1.507199275362890001e+00,1.634450745274599770e+00
1.491566680700022074e+00,1.471053100000354830e+00
3.378329332626816561e-01,1.600588708096879031e+00
5.476696664717503049e-01,1.583772250893087818e+00
7.340252894209472467e-01,1.716702717839782455e+00
1.509403779858355055e+00,1.685217106115465047e+00
5.660639195269929758e-01,1.616369913554077664e+00
1.605642614684234193e+00,1.850850476561782587e+00
1.409160195260497073e-01,1.598009331792176413e+00
1.177456090762635021e+00,7.694808796522629724e-01
8.368270388602830900e-01,1.532097885824333483e+00
1.373484231679062528e+00,1.538591983923493833e+00
2.568525522202826927e-01,1.576026270712589827e+00
1.370326924167292404e+00,7.138181134379329995e-01
1.253942248000377901e+00,1.511968001129075256e+00
1.421012319042154193e+00,1.804112147513826425e+00
5.961387145824534883e-01,1.453658284293529723e+00
1.221108138295960988e+00,1.810088628620964757e+00
1.401756967204700777e+00,1.553527585793246679e+00
9.680525046705950043e-01,1.674959065200034569e+00
8.164575365817082764e-01,1.664318595657487299e+00
1.329468498119794173e+00,1.653429736430940933e+00
1.212756604217021028e+00,-4.916623100407950253e-01
8.066551126270451455e-01,1.610012900576621941e+00
1.482527903685816995e+00,1.566436001961176494e+00
1.105597136288948068e+00,1.624175199950474990e+00
1.181411798236024158e+00,1.561897177612894039e+00
5.912415408384166238e-01,1.582522678935316174e+00
2.176358538390914532e-01,1.554814018086128291e+00
1.247331892183831670e+00,1.036203001695143788e+00
8.201450594993551224e-01,1.506820763301300437e+00
-4.428150231212824028e-01,1.547260058084385825e+00
1.056955699381207259e+00,1.547918588050411159e+00
1.165677383085916174e+00,1.704076918838931531e+00
1.477623749849476642e+00,1.852654235367563240e+00
1.096395440134943389e+00,1.607608478338250713e+00
5.314467177193129555e-01,1.553838031751158644e+00
7.402856450304371450e-01,1.512620060103583963e+00
1.186757010896573039e+00,1.596708149230071649e+00
1.020272764533781462e+00,1.403135806450943601e+00
1.140491330137620274e+00,1.618472415887503235e+00
5.389360416776940443e-01,1.473010871799461219e+00
1.090391199034612235e+00,4.539422666363558956e-01
1.526515451822308744e+00,1.665198108422360601e+00
1.291905746941679922e+00,1.755007914603772479e+00
1.282120933155868059e+00,1.527220657114789493e+00
-4.887639052763227410e-01,1.639245866254906092e+00
3.713592260496855757e-01,1.619298215212514158e+00
1.274637322681688945e+00,1.866471780928003144e+00
1.367455708774854006e+00,1.615768815326103169e+00
1.426229000903234123e+00,1.699820324751337708e+00
8.100890703504990409e-01,1.644870990052175852e+00
8.044278475098822767e-01,1.587374229353823996e+00
-6.852339837878841378e-01,1.410571979671592535e+00
6.690589633775744227e-01,1.481319586338635252e+00
9.929421123818731321e-01,1.469258216239468284e+00
1.196143182684871187e+00,1.689898304054143541e+00
6.857781254848027697e-01,1.539411639532572318e+00
1.250784926186606916e-01,1.384260378981145845e+00
1.279682646535396984e+00,1.616695511225424209e+00
1.451596023398709523e+00,1.612329336705146332e+00
1.233849538770514176e+00,9.329445347434668356e-01
1.420110652884728264e+00,1.663225243812650245e+00
1.561282077163154591e+00,1.747144394796408928e+00
-1.843587813600830461e-02,1.626701994813997576e+00
1.293688111438609845e+00,1.794030108211947638e+00
9.523965861204432004e-01,1.570773759664408464e+00
1.100941176384514275e+00,1.602931925119456702e+00
-2.647250825992450429e-01,1.435713351485062850e+00
9.971523173532079731e-01,1.600388971553462270e+00
8.324186382643475879e-01,1.479935775162385614e+00
1.095094540322735677e+00,1.489080431631587098e+00
6.305288422573817053e-01,1.601623756846557445e+00
1.240064732830147287e+00,7.061040863194401052e-01
1.731984466490555263e+00,1.700896308032767479e+00
-2.558168990663090558e-01,1.402661554402990784e+00
8.762422271710763599e-01,-2.430302823770414955e-01
9.090510750047595678e-01,1.590822017797014931e+00
1.151179712728711557e+00,8.215093645313641391e-01
-4.590759938065819973e-02,1.707419086834330413e+00
1.135422057378784544e+00,1.497569192456809972e+00
1.068157791830970815e+00,1.768883206563354182e+00
1.696528529012925279e+00,1.766263244350799955e+00
1.039583506233102472e+00,1.663613752757401310e+00
9.916156160942942721e-01,1.704590935818944164e+00
1.339346504834576956e+00,1.625171983124829245e+00
1.297678559465160530e+00,7.452630264816445527e-01
1.448441041212282343e+00,1.583896096045394941e+00
1.136041420768936661e+00,1.183458061695242369e+00
1.007346564014531598e+00,1.446823679860160139e+00
4.005937020489619416e-01,1.581392347506932694e+00
9.056792387680884238e-01,1.532443127337221211e+00
1.318397011412729691e+00,1.195399673838202226e+00
1.336006853073310907e+00,1.794234803215591256e+00
8.737953466437728967e-01,1.564814432345328576e+00
1.698642640614108912e-01,1.513135918595500895e+00
3.625617380593142980e-01,1.544542088313087147e+00
1.105155217431392778e+00,1.650887667606486309e+00
1.415729518049219537e+00,1.619953065812467452e+00
1.448057877931337556e+00,1.655942088887745633e+00
5.800383853037208715e-01,1.553308882220221232e+00
6.743859485609232651e-01,1.602122992014988645e+00
1.343505389436296049e+00,1.535099185707359037e+00
1.603959120014623707e+00,1.623658397441571699e+00
1.217746346546066082e-02,1.467377764809578711e+00
-6.123936068134130384e-01,1.484753136173307286e+00
1.113965329360175005e+00,5.961291460970471467e-01
9.841041532466934250e-01,1.554273571107993801e+00
8.768927801222566876e-01,1.562336226257360794e+00
8.018362563321637104e-01,1.486864107281826497e+00
7.453825241612661578e-01,1.568248242878412135e+00
5.475466089679248416e-01,1.570052940096511529e+00
4.671248602128644234e-01,1.656407458145599421e+00
1.036425634990077338e+00,1.490339171376325655e+00
1.000037561505471739e+00,1.691766914369974284e+00
7.983744749123067308e-01,1.769723499652954724e+00
1.120473854450620088e+00,1.563246741055520639e+00
-1.466861039939773903e+00,1.499734829152135962e+00
1.066170643431846976e+00,1.765637082190457452e+00
1.043572072349234103e+00,1.603418750393156733e+00
1.027540826103603644e+00,1.525435110764527646e+00
4.668541394451340421e-01,1.608260472624801540e+00
1.474327697945979621e+00,1.512433443902717833e+00


==> Data2/muhatmb42.dat <==
# arm1,arm2
3.511513286357571539e-01,2.756008392263777917e-01
4.799254754323645233e-01,7.070881155154121744e-01
5.933533867660243377e-01,6.828750011697287681e-01
0.000000000000000000e+00,7.159569160189387382e-01
4.009452456354126726e-01,7.111701226887885419e-01
4.058748016573595074e-01,6.459361825222226239e-01
3.942940209870979262e-01,6.662515812434981477e-01
4.102684749640155837e-01,6.817889326583589371e-01
4.538626200522812293e-01,4.230224673836872062e-01
5.941805260856150017e-01,7.366880393801235050e-01
0.000000000000000000e+00,6.461515000457722646e-01
4.733067180270890684e-01,6.961906265734797428e-01
0.000000000000000000e+00,5.089072527800513335e-01
4.728753050318076911e-01,7.129292373854465570e-01
4.311381580235259525e-01,0.000000000000000000e+00
7.630761500357313709e-01,7.627363119626464627e-01
3.862196908761190706e-01,0.000000000000000000e+00
3.543150465341207145e-01,2.747962170565173001e-01
2.931167403092947987e-01,6.412838221424216334e-01
4.869785571643936994e-01,7.023287236627394625e-01
3.100630453490623717e-01,6.302059086379290243e-01
3.505594864654048570e-01,0.000000000000000000e+00
3.833584217235083136e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.909270724094005667e-01
3.941332744429187351e-01,7.110673316056582705e-01
4.710975369102170518e-01,6.135776196017097561e-01
3.925563863822220112e-01,5.706703524323391008e-01
2.092394158876993981e-01,5.358212029836300072e-01
3.789029797161552193e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.447922369013624477e-01
0.000000000000000000e+00,5.654897436246401066e-01
2.887301709913139836e-01,6.603693861519459585e-01
5.873689587533592604e-01,7.272822387222447338e-01
3.084097658645098550e-01,6.359364177229048787e-01
1.745366868045895581e-01,6.717844820407617989e-01
4.189989119093550096e-01,3.315809255716236081e-01
2.820621418941301473e-01,6.649043362180779848e-01
2.072587584703191599e-01,5.888457914497700063e-01
3.039492495024324059e-01,6.496556994080986414e-01
4.039451772842621580e-01,6.629447583966744384e-01
4.290104156973700289e-01,0.000000000000000000e+00
3.654082532773408332e-01,7.049976538370125168e-01
4.034019848979869538e-01,6.830068760113006121e-01
3.256189062596792638e-01,5.921861603224709558e-01
2.074402624049646593e-01,6.630350125789330473e-01
0.000000000000000000e+00,6.745231854701758678e-01
2.514824508482683685e-01,6.302219523724986727e-01
4.038233359524920352e-01,6.559893989745619880e-01
5.918784139881265727e-01,6.784799411791808676e-01
3.915851926308041020e-01,6.676104409249525862e-01
3.287201735925159296e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.085217733658623285e-01
0.000000000000000000e+00,5.887941590172768302e-01
0.000000000000000000e+00,6.475302447043232990e-01
3.154856585120878743e-01,6.008399443884514524e-01
0.000000000000000000e+00,6.635178230610352390e-01
3.815875462431870258e-01,7.348231941533160949e-01
6.078526714616439008e-01,6.696460252967153526e-01
4.904457287706924240e-01,6.169887838978791450e-01
6.014667304362504296e-01,7.098330622787112354e-01
2.673418708890742401e-01,6.719356406138843330e-01
1.778425498196808674e-01,6.272249389191967284e-01
2.011334958924244354e-01,6.035441267579101376e-01
3.766088426566134295e-01,6.005487213482308961e-01
3.131968179540014496e-01,6.227879091350437823e-01
0.000000000000000000e+00,6.276280887139634723e-01
6.727446715873612870e-01,7.159586080229475291e-01
3.183637205251129698e-01,6.919350382733674421e-01
5.299741132923981857e-01,6.943339421551626423e-01
0.000000000000000000e+00,7.054913173540868776e-01
0.000000000000000000e+00,5.986666773281013043e-01
3.466253137774949478e-01,5.573756324009504493e-01
0.000000000000000000e+00,6.966311505948978855e-01
0.000000000000000000e+00,6.288546602195955737e-01
2.533271767020436882e-01,0.000000000000000000e+00
4.827857110580524580e-01,7.103644593025008058e-01
0.000000000000000000e+00,6.238717719331056122e-01
4.866648770671732627e-01,6.902646215586996092e-01
0.000000000000000000e+00,6.014408500932748591e-01
2.490724472165316561e-01,6.207937842987080179e-01
3.157714651360176150e-01,6.524758664304560751e-01
3.092928680266854857e-01,0.000000000000000000e+00
3.780854290347241964e-01,3.395557209748187311e-01
5.998611622865273052e-01,6.498930238887674626e-01
4.249293412230756295e-01,6.290006962147284275e-01
3.457413826866554407e-01,3.347574119350186228e-01
3.834155131824704688e-01,2.698477960902198602e-01
3.586972366495022602e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.374739130917676189e-01
0.000000000000000000e+00,6.576232317018709805e-01
3.498582202773190541e-01,3.367085394056332781e-01
5.913222062491555464e-01,7.010786052750911379e-01
0.000000000000000000e+00,5.662080213861995226e-01
5.081816780237637943e-01,6.409445557778448155e-01
2.767073037045778561e-01,6.325039708001216621e-01
4.226462022809648889e-01,6.316214686219486785e-01
5.651456266296648323e-01,6.349222098158644467e-01
3.466350378635721374e-01,6.168367222973151209e-01
4.044368787396919740e-01,6.921131331717628177e-01
3.193367443938944783e-01,0.000000000000000000e+00
2.392018581887945805e-01,6.645559551453987801e-01
2.844848648831678206e-01,5.505073456754377981e-01
2.990096906976740243e-01,6.961111011818791328e-01
0.000000000000000000e+00,5.884147909328354409e-01
4.663107761058778999e-01,7.759845080743018597e-01
2.716808500239147328e-01,6.065707982598247394e-01
4.825157352522764231e-01,4.241277489905955767e-01
0.000000000000000000e+00,6.344012651542149106e-01
0.000000000000000000e+00,6.646734648916063914e-01
3.600107023613721702e-01,5.422766755250252313e-01
2.193409710497115916e-01,7.040635574109250783e-01
3.910100335436973995e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.305183457627451249e-01
4.147246076161066886e-01,0.000000000000000000e+00
3.309705813173116629e-01,6.196014501903567284e-01
4.012097322298062707e-01,6.464671049464800756e-01
3.363283430755876213e-01,0.000000000000000000e+00
3.709706059012535806e-01,0.000000000000000000e+00
2.880401373910130292e-01,6.930594057025660781e-01
6.929241090657239921e-01,7.576984475139540987e-01
2.928132324525344332e-01,6.778510216765756269e-01
5.251256707133064028e-01,5.853117451676149718e-01
5.171059330694314227e-01,6.745811636689321711e-01
4.064719990254613835e-01,6.401712328584405753e-01
3.911793251171884478e-01,6.781460465808832883e-01
3.499136773284800550e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.863589620335457608e-01
4.114997348681521672e-01,6.284300292136075772e-01
2.418085851250614815e-01,6.375470632292818962e-01
2.938816316448416011e-01,0.000000000000000000e+00
1.722832074270254643e-01,6.466504831588957281e-01
0.000000000000000000e+00,5.820558329885061610e-01
0.000000000000000000e+00,5.409455281066848364e-01
2.967107701191069036e-01,6.522735190038435604e-01
2.887831974877022034e-01,6.681939371476880440e-01
0.000000000000000000e+00,6.227043257843426494e-01
3.997600793375675199e-01,6.269397616785208349e-01
0.000000000000000000e+00,6.677789296573080069e-01
3.180623414954922845e-01,0.000000000000000000e+00
4.575522772199974719e-01,6.409327821734639441e-01
5.929768459632464017e-01,7.261201464091326940e-01
0.000000000000000000e+00,5.948685296847084913e-01
0.000000000000000000e+00,6.328664225264044596e-01
3.957738671581120249e-01,6.796841720521189512e-01
3.821037477826100814e-01,5.986256049395950463e-01
4.298497295133179574e-01,4.347035869988638557e-01
4.069037110728813689e-01,5.723659971357288878e-01
0.000000000000000000e+00,7.070547921064650465e-01
0.000000000000000000e+00,6.101426201497833768e-01
0.000000000000000000e+00,6.547854917553104226e-01
4.137508611932745328e-01,6.237242164105299969e-01
0.000000000000000000e+00,6.435800934973058274e-01
3.837733007043723221e-01,2.665998326738611146e-01
0.000000000000000000e+00,5.837179353347918820e-01
4.115430275827480222e-01,6.154959600989777790e-01
3.618212180572349390e-01,0.000000000000000000e+00
1.984321270222036970e-01,6.227242339105575342e-01
3.238804529321236969e-01,6.500638619369625282e-01
0.000000000000000000e+00,5.800257064753233660e-01
4.809137571618838369e-01,6.664249945181719426e-01
4.033629006588265176e-01,6.741380271492488641e-01
4.557760151027830942e-01,1.952653887747720085e-01
7.418277079438858612e-01,7.064086203423234345e-01
3.075265324922673571e-01,7.016333354776620457e-01
3.323487358075272180e-01,6.548582722176266024e-01
5.981914503084296841e-01,6.660638482991683151e-01
1.927017110591843774e-01,6.108878824169572397e-01
2.539412511140923812e-01,6.675471296522758058e-01
3.647511322468744988e-01,6.385037196483734911e-01
6.066832240488209127e-01,8.156266674083226809e-01
4.032683708110377241e-01,6.543624538925819634e-01
3.735946385687310412e-01,0.000000000000000000e+00
2.509714879161052958e-01,5.633848019705065546e-01
5.905986290782153647e-01,7.162324405688641482e-01
2.388727905723084521e-01,6.475941225329419071e-01
0.000000000000000000e+00,6.922651722354178361e-01
5.885501627540250524e-01,7.095643957702280069e-01
2.730120278835901360e-01,6.029943386593697996e-01
3.922458421399661055e-01,6.658015740110181380e-01
5.933558731264777508e-01,7.209552123626234987e-01
4.424017608778171851e-01,4.325524076715802080e-01
3.944963849458499872e-01,6.544696054786474093e-01
3.457554407158188736e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.238102328557184606e-01
4.185404804090587794e-01,5.096915772888410689e-01
0.000000000000000000e+00,6.048408102661088082e-01
4.921252988243397519e-01,7.053684425843327332e-01
5.266072541291776377e-01,5.994683384440100404e-01
0.000000000000000000e+00,6.311187677365316384e-01
3.057330804721833939e-01,6.302110997728957997e-01
0.000000000000000000e+00,6.641736921709486818e-01
0.000000000000000000e+00,6.358329537490247096e-01
3.114375776878992585e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.420930762062172503e-01
3.858994500955010842e-01,6.366419275469642480e-01
0.000000000000000000e+00,5.694371706172371983e-01
0.000000000000000000e+00,6.467064875960560899e-01
4.809721347594142493e-01,6.879185504997514800e-01
3.627106725102793860e-01,2.063865627636522759e-01
3.360297250937759328e-01,6.093758026387597893e-01
2.643264862026257767e-01,6.307597600098661106e-01
2.412814962762855342e-01,6.365329161050894413e-01
4.119990478006114176e-01,6.359076044076752421e-01
3.685170908766896014e-01,6.836988544660485001e-01
2.453739442709738372e-01,6.481114654028333755e-01
5.996626759961440900e-01,6.741879257890747157e-01
3.274485707603318474e-01,4.102277810651996370e-01
0.000000000000000000e+00,5.980613019405817132e-01
0.000000000000000000e+00,6.263509100802016061e-01
4.139800013618760710e-01,5.812880974136147572e-01
4.078516655967429627e-01,6.124294455231329426e-01
4.140137870053424152e-01,0.000000000000000000e+00
5.312114977987416609e-01,7.294982294609289042e-01
4.356936227187731547e-01,6.236341437800116960e-01
3.686876499199039925e-01,6.949319650202716581e-01
5.923741082344033959e-01,7.094407499059599553e-01
3.881715836775850859e-01,0.000000000000000000e+00
3.556680621836126321e-01,6.712467452068712204e-01
7.201239924022648786e-01,7.438823245723945599e-01
5.941082613151223990e-01,6.410989268946316599e-01
2.430476243424148919e-01,6.114274985106277205e-01
2.969539056801205890e-01,6.293187423232088351e-01
3.237547651482360900e-01,6.670999026773619667e-01
2.584889839558799363e-01,5.456794772940589677e-01
3.014565996823830307e-01,5.876651074409495745e-01
4.489580101442875448e-01,3.263910849301595585e-01
3.506947504633938784e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.925001863023174664e-01
3.513716738844556708e-01,0.000000000000000000e+00
4.122615345395836961e-01,6.746784621884206468e-01
0.000000000000000000e+00,6.694582861360557358e-01
4.924371617764072284e-01,6.562577165971094084e-01
4.781558288546609581e-01,6.673324929278998674e-01
4.476423180971214610e-01,6.195986384374777556e-01
1.708021248584571383e-01,6.409464897889373125e-01
3.850760604833656231e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.058058505154239048e-01
4.441335898614315880e-01,0.000000000000000000e+00
3.068032932625136544e-01,6.093731204879740959e-01
4.554865137570479061e-01,6.449885398332111386e-01
4.002113736485205520e-01,7.529484868079623361e-01
3.080480338254401040e-01,6.724180952231662012e-01
0.000000000000000000e+00,6.017127673102594665e-01
3.451885410631168605e-01,0.000000000000000000e+00
4.120621606820334404e-01,6.201009513386588345e-01
4.196296695966376111e-01,3.828722883644958275e-01
4.075104540773468731e-01,6.178296952249878737e-01
0.000000000000000000e+00,6.407683462577715705e-01
4.052370708440392044e-01,5.980688911935516661e-01
3.088473210393504198e-01,6.688733822053170019e-01
4.504942320428952929e-01,5.999021095147080151e-01
5.962020055558596709e-01,6.522737444289399278e-01
1.989920969101279524e-01,6.429962953856492858e-01
2.031083973530818654e-01,6.174959074565977701e-01
5.991526277214496154e-01,7.458403344599480178e-01
2.337473488618478368e-01,6.335755558764382123e-01
5.890142298433875823e-01,6.605027370671574527e-01
3.427742190235880115e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.574895687938527855e-01
0.000000000000000000e+00,6.299674519436104791e-01
0.000000000000000000e+00,6.092424738536240669e-01
4.782624812270337422e-01,6.214429203166194071e-01
4.134867852990273263e-01,6.333100415696408803e-01
0.000000000000000000e+00,7.199672627737987440e-01
1.629492459244309133e-01,6.544769936415558709e-01
0.000000000000000000e+00,5.978090488255731749e-01
4.729609120608641581e-01,3.180300131011539744e-01
5.207220446586530160e-01,6.830920203574272209e-01
4.843755598175179533e-01,6.159224208385494226e-01
3.540307187618033646e-01,3.343335490950299360e-01
3.735848786894810369e-01,0.000000000000000000e+00
4.896148994662407605e-01,6.873576433801585894e-01
4.292750891884503095e-01,3.723469036460528847e-01
0.000000000000000000e+00,6.017427907690524602e-01
3.018026341536026447e-01,7.081398581257490887e-01
3.151770990598067312e-01,5.576119405563666476e-01
3.665560483341610554e-01,5.893465537486550776e-01
4.033818411989205099e-01,5.968606481146463416e-01
3.999391847735514482e-01,6.793276195794694106e-01
2.695525310914367312e-01,6.894145525187117540e-01
2.432584213260386430e-01,6.217923950680204204e-01
0.000000000000000000e+00,6.435648802541199531e-01
4.208120714296997855e-01,5.785894723784449356e-01
4.068904894217574841e-01,6.039953849142205566e-01
0.000000000000000000e+00,6.623204017220406525e-01
4.610873454809836791e-01,6.216894904910976738e-01
4.946810015265571958e-01,6.966534949849366720e-01
5.245887379973354081e-01,6.548815231275151305e-01
3.451093469821692183e-01,0.000000000000000000e+00
4.293227868372538336e-01,4.194070316970736068e-01
3.667468750747088224e-01,5.144177453693634661e-01
2.583658503323690292e-01,5.970773167034891804e-01
2.482156443627069886e-01,5.803696352879017528e-01
2.000866191776263237e-01,6.634451370169619500e-01
3.927859402163915714e-01,3.207894974747113048e-01
5.876375864226794921e-01,6.946436512744160741e-01
3.009084981327364572e-01,6.569896508842133498e-01
0.000000000000000000e+00,6.191102201205860300e-01
5.686832331847128108e-01,6.757663045696787885e-01
2.394139370511885745e-01,6.471614077306808710e-01
3.103647637792786296e-01,6.287002445882476920e-01
3.004878517829773776e-01,6.450933142540101750e-01
4.679791565012031973e-01,4.189238000196020550e-01
3.219174137208501429e-01,6.208059150738801657e-01
3.050369113669298415e-01,6.139759758511162957e-01
4.108615033777747727e-01,6.520138742475681815e-01
5.975524518058825674e-01,6.746942053827829078e-01
0.000000000000000000e+00,6.449319870529389709e-01
3.396827991269195657e-01,0.000000000000000000e+00
3.417590830559018023e-01,6.933327822431878396e-01
3.545157491759032276e-01,6.263956584712595532e-01
3.403323125361810142e-01,6.280262229343182012e-01
0.000000000000000000e+00,6.371318094268311194e-01
2.456264966282867002e-01,5.888723062608187675e-01
0.000000000000000000e+00,6.133286441495734431e-01
2.014589997130333265e-01,5.960870703015840322e-01
3.607013507131956453e-01,6.992048111121943466e-01
3.579222326200552917e-01,0.000000000000000000e+00
1.033905862775388595e-01,6.785444720584470346e-01
3.054886950571580329e-01,0.000000000000000000e+00
4.032227926659085471e-01,0.000000000000000000e+00
4.224252556586524099e-01,5.727650200522037549e-01
3.708949849531046339e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.306776040002638473e-01
4.008696295329176595e-01,7.117648477390259298e-01
3.061358002982160209e-01,6.736785837903001006e-01
0.000000000000000000e+00,6.384967827975912558e-01
5.342121725629398465e-01,7.017085855143955220e-01
4.937580677702058662e-01,6.246008669731637486e-01
4.028364084585618898e-01,3.760702747302967497e-01
7.673949446967640586e-01,7.752240128223895077e-01
0.000000000000000000e+00,6.232148542967762550e-01
5.598732498723211215e-01,5.855249016757981817e-01
0.000000000000000000e+00,4.931212704182340034e-01
2.449551585365733475e-01,6.199287565583284643e-01
6.075943229636121545e-01,6.786414092836063894e-01
4.808947222507728436e-01,7.241941301840987277e-01
3.453957008964362307e-01,6.611141063031487075e-01
3.801110526670142820e-01,0.000000000000000000e+00
3.742356613584351122e-01,6.992505710139702568e-01
4.015632746459207314e-01,6.685693774768145525e-01
3.985109680069200966e-01,3.223108517274628770e-01
3.476163445598630664e-01,0.000000000000000000e+00
5.463677368168018411e-01,6.806594652725380667e-01
3.590513932561538168e-01,3.855469553132889748e-01
1.728665262138305569e-01,6.557215091774069027e-01
4.252396530447552503e-01,3.326407196143386091e-01
3.896139039126303993e-01,6.506876284978733160e-01
3.643157140325367083e-01,5.634476024535505223e-01
3.837092874376072382e-01,6.596981620110816680e-01
0.000000000000000000e+00,6.232209803358635947e-01
0.000000000000000000e+00,5.785915340176395194e-01
4.961627973176933049e-01,6.420131589667569250e-01
5.995377767817284820e-01,7.004704411654905094e-01
4.256041666027138848e-01,0.000000000000000000e+00
2.941251149348950156e-01,6.325778946659169621e-01
4.008179919913040234e-01,6.690121910285241613e-01
4.888610474027744734e-01,6.252765041489347642e-01
3.039420716187601901e-01,6.511560000107854407e-01
3.438204835108745194e-01,6.639637342789517227e-01
0.000000000000000000e+00,6.081306581738281647e-01
6.002939337947676979e-01,6.432310639127660767e-01
3.926412824728568451e-01,7.309901162256982055e-01
3.632446926989152391e-01,6.385333726294347700e-01
4.149270377847437685e-01,6.139355623878115509e-01
2.929950545987470845e-01,6.576851001467062252e-01
3.948916902552724317e-01,0.000000000000000000e+00
2.197897153039430895e-01,5.759107015675408725e-01
0.000000000000000000e+00,7.030289021824609463e-01
3.524325483789078062e-01,6.069856853308048805e-01
0.000000000000000000e+00,5.853074364717596456e-01
3.689757876308302209e-01,0.000000000000000000e+00
3.404021611268408520e-01,1.976028206964602907e-01
3.204215560735462209e-01,7.051315313387628292e-01
2.934416188293222927e-01,6.502415366017504361e-01
0.000000000000000000e+00,5.704438376691698398e-01
0.000000000000000000e+00,7.002918739012523597e-01
3.555174299642993585e-01,0.000000000000000000e+00
3.801918132261976058e-01,0.000000000000000000e+00
4.851817567796418151e-01,7.767928438273007385e-01
0.000000000000000000e+00,5.428999108978607158e-01
2.625729869074011624e-01,5.624499383665388930e-01
3.639504240162990678e-01,6.385740861076347752e-01
0.000000000000000000e+00,6.993621844685723454e-01
4.134795744000860362e-01,5.635594070499793107e-01
2.816463728830860269e-01,6.621019234245247853e-01
3.898622170239730012e-01,0.000000000000000000e+00
5.066923006948156338e-01,6.932638987290309363e-01
0.000000000000000000e+00,6.383965908620983232e-01
0.000000000000000000e+00,6.494608698020151172e-01
4.613889586832635725e-01,6.128277727278929055e-01
3.001137492285277375e-01,6.612899050095035758e-01
0.000000000000000000e+00,6.353390209700097158e-01
3.681249474653415232e-01,4.875753208183072340e-01
2.527554833323659711e-01,6.209094111058961474e-01
3.034282473262844837e-01,7.129902277218927997e-01
4.078767820487522178e-01,6.491438825708195637e-01
3.146969233281363687e-01,5.943707074615605102e-01
4.073594760881870669e-01,6.863869074231530032e-01
3.987231237639253245e-01,6.685371608684929079e-01
2.819018824696087333e-01,6.678155574455676424e-01
3.875746244353764358e-01,7.010216086002979408e-01
3.174874715751515586e-01,6.917092270635666340e-01
3.967707629775943379e-01,7.368844990070619883e-01
4.151608910935225549e-01,0.000000000000000000e+00
6.061035165731218921e-01,7.110731443749984670e-01
2.918337504590751696e-01,0.000000000000000000e+00
3.065111322265572369e-01,2.087596200012858116e-01
6.029078943618909614e-01,6.914276318844563285e-01
4.285559430870073960e-01,2.697888975413617052e-01
3.145298431312635312e-01,5.891546906632312286e-01
4.449786139664699269e-01,4.179410634879315856e-01
4.210392788064184488e-01,6.373769296311369015e-01
0.000000000000000000e+00,6.454668924710431632e-01
3.376475117043077345e-01,0.000000000000000000e+00
3.415198794561705720e-01,5.929309060866192471e-01
3.052694247727993915e-01,6.380767193351666311e-01
3.619073932453876208e-01,2.721094518528158757e-01
4.415084029190576298e-01,6.374924646589602562e-01
3.603826273466975705e-01,3.332013299953816565e-01
0.000000000000000000e+00,5.726708062227316987e-01
0.000000000000000000e+00,5.719607308383941602e-01
2.391863298023152173e-01,5.752936570312283671e-01
3.648542559172056610e-01,6.445159434540248533e-01
0.000000000000000000e+00,6.191616492972135122e-01
3.669856864302826205e-01,0.000000000000000000e+00
1.869342170408859749e-01,5.847611351257202550e-01
2.888481101622933367e-01,6.103988857431277282e-01
4.102914066375331625e-01,6.301770798873438384e-01
3.107709956108399840e-01,5.988859642842799813e-01
0.000000000000000000e+00,6.568608706860575852e-01
6.008393527418369739e-01,6.833671614887134593e-01
3.633983144235795049e-01,0.000000000000000000e+00
5.939807520513062933e-01,6.895390691603682232e-01
3.009280898347254096e-01,6.631225899116696132e-01
3.035784587068057760e-01,6.602167632509055029e-01
5.624281975637692721e-01,6.382448272485894414e-01
0.000000000000000000e+00,6.598696431838743104e-01
3.099217004193244307e-01,6.299147029043701274e-01
5.944210378494791946e-01,7.222658361046842002e-01
2.388787784444175999e-01,6.643233372223205091e-01
4.716279193840899331e-01,6.560008644479556894e-01
0.000000000000000000e+00,5.878740331242267025e-01
4.859971122197411786e-01,6.542514021354612908e-01
3.469214408993385734e-01,6.469176737120638787e-01
4.934294850153708722e-01,6.591633410199739807e-01
0.000000000000000000e+00,5.820435927898232054e-01
4.275309875454066932e-01,3.332228512720419866e-01
2.727700821280552024e-01,6.418677376199720674e-01
2.411910392513825774e-01,6.069912906855836621e-01
0.000000000000000000e+00,6.691603128569661996e-01
3.075915404795681041e-01,5.970933805237355063e-01
0.000000000000000000e+00,5.066987016947706035e-01
5.242103161233315767e-01,6.147768898340033594e-01
3.028923679465780894e-01,6.433396409936001925e-01
4.057110659900275973e-01,7.042124985411628568e-01
0.000000000000000000e+00,6.842682937584276814e-01
4.875581600816845107e-01,6.525936001165685285e-01
2.958994569337837222e-01,6.225335285201307745e-01
3.149548521935330858e-01,6.117399870741083712e-01
0.000000000000000000e+00,6.762411421180377635e-01
3.559930374161144329e-01,6.490669049451174288e-01
2.430748511484319696e-01,6.029693561493381093e-01
1.283480394440546790e-01,6.231588063856122739e-01
3.135074436853720892e-01,0.000000000000000000e+00
3.714011211086676312e-01,6.515264307008719058e-01
0.000000000000000000e+00,6.532396061449460278e-01
3.527872666569551452e-01,6.206373674257644746e-01
3.992436557582672574e-01,6.324214978609354887e-01
0.000000000000000000e+00,6.129316667021217357e-01
3.667785088445924546e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.192074808576998324e-01
5.961340684955147573e-01,7.094869952779571110e-01
0.000000000000000000e+00,5.124957579200295488e-01
5.735636123468454972e-01,6.073791810319684181e-01
3.043067353355376481e-01,6.609037397095012256e-01
4.193363417445803432e-01,0.000000000000000000e+00
3.401193105260139626e-01,6.478569088784242869e-01
4.479654783684232644e-01,6.387029094259798478e-01
0.000000000000000000e+00,5.671147561297532613e-01
5.833938317759026493e-01,7.449147575517904851e-01
4.654954465261316732e-01,6.374447808752592426e-01
0.000000000000000000e+00,6.448466799487725387e-01
0.000000000000000000e+00,7.100152211577579475e-01
3.543772682467708490e-01,6.554667720861255820e-01
3.905190771338500344e-01,3.288998418329679430e-01
3.066969465613857970e-01,5.833266945871586895e-01
3.434172143613403172e-01,6.024202510683478451e-01
4.135459732075021932e-01,3.465779018425728664e-01
3.104053819674449377e-01,6.385101647699334970e-01
4.384407902947555780e-01,6.287941684130085029e-01
6.033543957462690344e-01,6.232108536247769059e-01
0.000000000000000000e+00,5.767681611301113120e-01
3.942104189636178035e-01,7.058460118361128410e-01
2.864974183355072923e-01,6.286435050068431840e-01
3.231044701571957334e-01,0.000000000000000000e+00
3.395882164186364571e-01,6.445648822643367248e-01
0.000000000000000000e+00,6.350395743226752154e-01
4.130880780926212692e-01,6.321749334735411452e-01
0.000000000000000000e+00,5.434235445764805661e-01
2.592647251974841138e-01,6.015779849426508008e-01
0.000000000000000000e+00,6.031190174956281291e-01
2.545315807703346644e-01,6.368042138414156117e-01
0.000000000000000000e+00,6.829684063843326491e-01
4.578623542630251286e-01,6.785603207223140920e-01
3.547719286835363528e-01,0.000000000000000000e+00
3.127582684886018871e-01,6.323830633744854657e-01
5.086606468225465250e-01,7.046596836812114573e-01
1.678195828907759757e-01,6.794265566959634128e-01
6.001163587442956970e-01,7.044001078455940368e-01
4.047877515046446328e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.123332998266028726e-01
4.042637132304908176e-01,6.569212643546646913e-01
3.760183674211430294e-01,0.000000000000000000e+00
6.025959868901262784e-01,7.097288813414088793e-01
5.936025167919491974e-01,7.114666799942311881e-01
4.833667273152550958e-01,6.515572580672808201e-01
3.359697470614969039e-01,6.007810912888253974e-01
5.978224042300890329e-01,6.454824844965214581e-01
3.398395351774966544e-01,5.653832397381053365e-01
3.456430158584073986e-01,0.000000000000000000e+00
4.541224627683194126e-01,6.934782445568599130e-01
4.809480217303975236e-01,6.822132144312048618e-01
2.436038034838809152e-01,6.117698632436084916e-01
5.998900347799962507e-01,7.307383931790641940e-01
0.000000000000000000e+00,5.920160710317334818e-01
5.053708060055432938e-01,5.787849303089959152e-01
5.900535121369941960e-01,7.248723799745595553e-01
3.814347059347066304e-01,5.306720679891527848e-01
3.063211112443642303e-01,6.629244665057755226e-01
0.000000000000000000e+00,6.004838615646943545e-01
3.104860231640828028e-01,6.843890011100449700e-01
3.569410534521466616e-01,6.397658468032183521e-01
5.414548111453878487e-01,6.355668929276524493e-01
4.563255525959346026e-01,6.351821637465726589e-01
6.024080466164478675e-01,6.159003296503777758e-01
3.030692430041065366e-01,6.543508574508896114e-01
0.000000000000000000e+00,5.691091267331840342e-01
4.964685632163043927e-01,6.069575627560397368e-01
4.843675254597398228e-01,6.619360094201783840e-01
0.000000000000000000e+00,6.734140770413482580e-01
3.406356891869658510e-01,0.000000000000000000e+00
3.901173456666274797e-01,7.507031035508240358e-01
5.955150497880620231e-01,7.284407926307134851e-01
4.034835712176582101e-01,6.436096467045772096e-01
0.000000000000000000e+00,6.995674381211015591e-01
3.278238068614651723e-01,6.122128924425233043e-01
0.000000000000000000e+00,5.949245081460068363e-01
0.000000000000000000e+00,5.387054118686593895e-01
2.449012763164820083e-01,6.239824182868172198e-01
0.000000000000000000e+00,6.250456109174553632e-01
4.016074699798739545e-01,6.722832797405932093e-01
2.894704686299595098e-01,0.000000000000000000e+00
1.943383222859284276e-01,6.596014262018313756e-01
0.000000000000000000e+00,6.439703397010555497e-01
2.623980901286223633e-01,5.725665073840005004e-01
4.334685968716158744e-01,3.233049647063807042e-01
4.305771682292817149e-01,4.179629703114758899e-01
0.000000000000000000e+00,6.502954657038854114e-01
3.787227190742544769e-01,5.963052975847115134e-01
3.002407439115609700e-01,6.621955806918784493e-01
4.786223465014432521e-01,7.129536479437003083e-01
0.000000000000000000e+00,6.237349642989878928e-01
0.000000000000000000e+00,5.835529938387943316e-01
4.020878930034728627e-01,7.031520676806244374e-01
0.000000000000000000e+00,7.074406259202250524e-01
3.396267471657640202e-01,0.000000000000000000e+00
1.494407686116518419e-01,6.140581564758893496e-01
3.411675078091067626e-01,0.000000000000000000e+00
4.574780119051274352e-01,6.370105312785829810e-01
0.000000000000000000e+00,5.448997576483237681e-01
0.000000000000000000e+00,6.698154196519230386e-01
4.903475828811004744e-01,6.401052346530985426e-01
5.908177960098559556e-01,7.158225385596278523e-01
1.434969030474708140e-01,6.953537741411013329e-01
2.126823905582719276e-01,5.959286338386832194e-01
4.149813157343781866e-01,6.514316529566264169e-01
5.163502663608511289e-01,6.730749866489896815e-01
3.225859079991132417e-01,0.000000000000000000e+00
3.490643047300385771e-01,0.000000000000000000e+00
3.448844060445576121e-01,2.380017753233003575e-01
2.379987567663882919e-01,6.410405624480055575e-01
0.000000000000000000e+00,5.604381273338453484e-01
3.632026066213900894e-01,3.362313490086207834e-01
0.000000000000000000e+00,6.913232881932771523e-01
3.632854713837813110e-01,0.000000000000000000e+00
5.524771715682341711e-01,7.345355146166195892e-01
0.000000000000000000e+00,6.492590489667486864e-01
3.480287121548716334e-01,2.749896967136188364e-01
4.739245270548944067e-01,6.694220696630183154e-01
2.731517083762453613e-01,6.622490985718999523e-01
4.716465776286637435e-01,6.998701284045547588e-01
0.000000000000000000e+00,5.987338070445493710e-01
4.132545792617275948e-01,2.245410426053424668e-01
1.728210846432507997e-01,6.337546673298840583e-01
0.000000000000000000e+00,6.663809562626413774e-01
4.315599262091535659e-01,3.242860773695950272e-01
3.055582950259483899e-01,6.209722695735242493e-01
3.658646850050034094e-01,3.423365113374681190e-01
4.426308806850277611e-01,5.982504368927199501e-01
0.000000000000000000e+00,5.390170351958106787e-01
0.000000000000000000e+00,6.143924966906261220e-01
5.255360699319291395e-01,6.091518685029887470e-01
3.217255339488464538e-01,6.361390215847338991e-01
3.503462618560857500e-01,6.120002270535525035e-01
4.104672450527008243e-01,6.528601628349902652e-01
4.197734043990641872e-01,6.223747297548096746e-01
4.507004573766788535e-01,6.264151808620561646e-01
3.266745327744935423e-01,6.040265967298301675e-01
5.309308432043408077e-01,6.223473551562621608e-01
0.000000000000000000e+00,5.854449463423051503e-01
0.000000000000000000e+00,5.807107402837439203e-01
1.933511711652121379e-01,6.759412865242699908e-01
3.602728046608883461e-01,0.000000000000000000e+00
4.105682389860327297e-01,6.706022986784828666e-01
5.984534305465678550e-01,6.797692110740111149e-01
3.122165352959949125e-01,6.114115114114263561e-01
2.039542799080508451e-01,6.457749943716408758e-01
4.816493626835645636e-01,6.859689845487988435e-01
4.090244314255498392e-01,6.158301705264044301e-01
0.000000000000000000e+00,5.876065075126118975e-01
0.000000000000000000e+00,6.294420678557052229e-01
4.064042578787244731e-01,6.838449916499714787e-01
5.222098579574465660e-01,6.505053611537744418e-01
0.000000000000000000e+00,6.643641046531976180e-01
0.000000000000000000e+00,5.895799831531706170e-01
4.837356010173482490e-01,7.117932244319267188e-01
3.579772579436474311e-01,6.307545352324117616e-01
4.699912053328423323e-01,6.432400759024901049e-01
3.852528756535084087e-01,6.460727117712794509e-01
4.898865618675392053e-01,6.496563095401146626e-01
0.000000000000000000e+00,6.166311346338966271e-01
2.651227956458609425e-01,6.415518977861967009e-01
0.000000000000000000e+00,6.004670597940277021e-01
5.146873123384462234e-01,6.902727886237320920e-01
3.106931797533317163e-01,6.463633927290033387e-01
0.000000000000000000e+00,6.475475130343303354e-01
4.709560271488892336e-01,6.686214281927698178e-01
2.462374992802550677e-01,5.650146318126307854e-01
3.631468014075873718e-01,2.789119932313813277e-01
0.000000000000000000e+00,6.333742139783777869e-01
3.387050361376896523e-01,6.973095812312490871e-01
3.132834473211554283e-01,6.128366809602195930e-01
0.000000000000000000e+00,6.273427340790406204e-01
6.261729621304314986e-01,7.470116234778296782e-01
2.473917189791927096e-01,0.000000000000000000e+00
4.732108914076208483e-01,6.954549905952965849e-01
3.648045978179056403e-01,6.906239166190595302e-01
4.090444081469254423e-01,0.000000000000000000e+00
3.090575699013583533e-01,0.000000000000000000e+00
3.962439174068229653e-01,7.180444009618638379e-01
2.591964953963757923e-01,6.108655978949351084e-01
6.029237568155343396e-01,6.810474193734941117e-01
3.546981251801977764e-01,5.440315047555651651e-01
0.000000000000000000e+00,6.538185089897058377e-01
5.452415600957580821e-01,6.878247236381195284e-01
6.018936508972350108e-01,6.527469464699833246e-01
3.395380030001694527e-01,0.000000000000000000e+00
2.407549773039136254e-01,6.503458054578687975e-01
0.000000000000000000e+00,6.033117480001216615e-01
2.427046973124106222e-01,7.265716232183874190e-01
0.000000000000000000e+00,6.016091261041162097e-01
3.392575113193332936e-01,4.760324582924834180e-01
2.940059122135839642e-01,6.667094914027619224e-01
2.338288047560903027e-01,4.969076242352876704e-01
3.044268521020783713e-01,6.331341421274626624e-01
3.291596443953130335e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.498491675034734349e-01
3.023315295574512396e-01,6.409812049785559296e-01
4.198003681482670446e-01,6.722907044514390140e-01
4.567823723893865706e-01,0.000000000000000000e+00
3.936423037728741803e-01,6.860220035341889622e-01
2.474721561285857241e-01,6.240608534344526115e-01
4.154393597616197198e-01,6.061406592665270487e-01
0.000000000000000000e+00,5.759311018013668626e-01
4.023575237787597181e-01,6.882543661357084508e-01
0.000000000000000000e+00,5.838059399334422084e-01
2.474055474881565464e-01,5.517135794158756212e-01
3.615223739907181821e-01,6.075348350639754313e-01
3.444782950337519356e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.821542705200780654e-01
0.000000000000000000e+00,6.524312760986270554e-01
2.603659171520753546e-01,6.804256936868019467e-01
5.988200331795658915e-01,6.481924843269637471e-01
2.976455614035420361e-01,6.487984575070627757e-01
3.818818802680509772e-01,0.000000000000000000e+00
6.074987112805720901e-01,7.054672397223064051e-01
5.988260990324718591e-01,6.521783359647683742e-01
3.457272850162153022e-01,5.898785337504031112e-01
2.973441762624617901e-01,6.993037667774701927e-01
0.000000000000000000e+00,6.403643937345046000e-01
4.994108888280932024e-01,6.606020560252439111e-01
3.610896522455229185e-01,5.889680519147233451e-01
0.000000000000000000e+00,6.257141721944731172e-01
0.000000000000000000e+00,6.157275346794822690e-01
0.000000000000000000e+00,6.893545124538479341e-01
3.044164772888282577e-01,6.127477899772492131e-01
2.687760124945942630e-01,6.380854403607554293e-01
5.971613282039751613e-01,6.855572297151755201e-01
3.757127678410240312e-01,6.088575738138426452e-01
0.000000000000000000e+00,5.756647365000735483e-01
6.418783284567363134e-01,7.115629232804996374e-01
3.760580629173825296e-01,0.000000000000000000e+00
4.699026530981902927e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.162658667640184884e-01
3.152079024883164271e-01,5.611122346863166577e-01
0.000000000000000000e+00,6.416967742089781934e-01
0.000000000000000000e+00,6.667604269277950246e-01
0.000000000000000000e+00,6.096381077230006440e-01
3.913337425584944573e-01,0.000000000000000000e+00
4.072940062544584960e-01,6.609448392461471089e-01
2.482484245342380103e-01,6.344670061585414578e-01
4.964066216728695302e-01,6.887396078757433981e-01
4.618895780993729216e-01,6.328182099173921271e-01
4.724858210038167528e-01,6.871355440519673063e-01
4.160146309315502777e-01,5.713303334383210697e-01
3.599581817544345586e-01,0.000000000000000000e+00
2.379282429161481693e-01,6.541261093590094999e-01
0.000000000000000000e+00,5.998786680131302784e-01
3.414257749439648659e-01,7.537477613306410307e-01
4.155940412340279333e-01,5.827619528229834867e-01
0.000000000000000000e+00,6.168948185856891753e-01
1.883564231898005870e-01,7.146173152555073127e-01
4.039761466521035738e-01,6.050594341376939189e-01
6.017398767140347271e-01,6.623957846529069382e-01
6.038305441801190554e-01,7.425229902136133431e-01
4.027735791550086653e-01,6.376812249772897401e-01
5.529737936593285275e-01,7.198882895540877902e-01
0.000000000000000000e+00,6.361366667664333230e-01
2.096819106631070406e-01,5.869513325435637974e-01
4.054688338361477906e-01,6.287954312681032221e-01
0.000000000000000000e+00,6.379666730050305157e-01
0.000000000000000000e+00,5.824507676557364455e-01
5.750736290210762824e-01,5.339259482595870576e-01
2.099824880965679985e-01,6.261267394500235062e-01
2.487050163043924289e-01,6.763944683533823499e-01
3.014795311797751065e-01,6.299509830718407200e-01
5.935504310861221544e-01,6.512255183174443518e-01
0.000000000000000000e+00,5.692891914238819018e-01
3.163767549947782420e-01,5.424338806621926690e-01
3.232001925519934482e-01,5.646813619096584524e-01
5.985482480553562246e-01,6.961718919921355830e-01
3.443556144729045254e-01,6.072476870765282086e-01
0.000000000000000000e+00,6.269021723843799521e-01
0.000000000000000000e+00,6.176313535804042187e-01
3.167824095495903047e-01,5.557855925696124633e-01
5.995536763458839680e-01,7.157619724890963431e-01
4.131258811901374894e-01,6.683004716800879930e-01
5.182269742299256965e-01,6.577193366775636596e-01
0.000000000000000000e+00,6.855189610151209978e-01
0.000000000000000000e+00,5.819038275919365955e-01
3.687471939008772903e-01,0.000000000000000000e+00
5.057990836684309599e-01,7.489934056234963666e-01
5.024930555182687275e-01,6.683726244994712129e-01
4.567241699639946750e-01,4.335418262518753729e-01
3.072671617822128054e-01,6.591373627107616207e-01
2.823158141012625522e-01,0.000000000000000000e+00
3.534877368561538669e-01,6.130399184170384208e-01
2.787707337431352128e-01,6.595318944698931318e-01
2.916079100685845527e-01,6.357593980758778907e-01
3.639488316318726380e-01,5.807165561718341529e-01
1.984783212794925256e-01,6.696732662103206390e-01
2.158405835793562044e-01,5.540644364837075120e-01
4.786260143404825196e-01,6.851355953090240147e-01
0.000000000000000000e+00,5.962713592324029310e-01
5.134039595465205164e-01,6.703386837530297404e-01
0.000000000000000000e+00,6.857963353331389955e-01
4.147614944446009200e-01,5.926619608657501814e-01
6.853127360599988727e-01,7.372795269383051187e-01
3.609683059467549970e-01,2.672183230341328430e-01
0.000000000000000000e+00,6.109824910201685499e-01
0.000000000000000000e+00,5.218154406370982823e-01
3.073551082291817726e-01,5.920557689181231709e-01
3.168970579914253682e-01,6.108403938875435202e-01
2.569965352375921386e-01,5.683107553958794966e-01
3.613676852299118059e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.271250939725298013e-01
0.000000000000000000e+00,5.453349128592004380e-01
4.066254372325778244e-01,6.412630123048457254e-01
3.449055061853505411e-01,0.000000000000000000e+00
3.198403966044090496e-01,0.000000000000000000e+00
5.998888560723124597e-01,7.103586837490812878e-01
3.082463112095318314e-01,6.019919024769941895e-01
0.000000000000000000e+00,5.800288223024089307e-01
3.909414785894870237e-01,7.236981763937482270e-01
0.000000000000000000e+00,6.002195674332494457e-01
6.053991604842277052e-01,6.725714186927118643e-01
0.000000000000000000e+00,6.222743369068473029e-01
0.000000000000000000e+00,6.543839034954092027e-01
1.505027539597759700e-01,6.290768431323499055e-01
1.942457218305539413e-01,5.954955115698918888e-01
2.519989001810296614e-01,6.045488975033536105e-01
4.552317091075732680e-01,6.820318834867167279e-01
0.000000000000000000e+00,5.463874993083495113e-01
4.088429806998455929e-01,3.326194881454447860e-01
2.524894613873295279e-01,6.010514760348234509e-01
0.000000000000000000e+00,5.395748081337444768e-01
3.821734974614547364e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.248613850833484307e-01
5.498602271320167656e-01,7.454354092305853774e-01
4.036630273653334378e-01,4.221276817979659479e-01
0.000000000000000000e+00,5.759641651400260187e-01
3.041053100780947149e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.244367941288464507e-01
4.710244003086103137e-01,4.274024779583284750e-01
3.513379993535329371e-01,0.000000000000000000e+00
3.723873582170381669e-01,6.273144744273022599e-01
3.978922044240150169e-01,6.495971116939516232e-01
0.000000000000000000e+00,5.959269593538083498e-01
5.165745727907035123e-01,6.890284345053181436e-01
5.141254846610556761e-01,6.629321057305669340e-01
3.814113059487381774e-01,6.159901899946127468e-01
0.000000000000000000e+00,6.659388085950199709e-01
2.986145039958530423e-01,7.548901233956220036e-01
3.986766537868967619e-01,6.100178719062707700e-01
0.000000000000000000e+00,6.497579261022837782e-01
5.894509393618380111e-01,7.046328409181865648e-01
3.184215461357072785e-01,5.934255088992324012e-01
5.435028481242427656e-01,6.748194076152341792e-01
4.452067959348529058e-01,6.321891536638283293e-01
3.983032322467378039e-01,6.910053782212973728e-01
0.000000000000000000e+00,5.817497973171067427e-01
2.133563748172282726e-01,5.702404750465729366e-01
6.033150326293916788e-01,6.883362213203626512e-01
2.874562756920036044e-01,6.824588131100042254e-01
0.000000000000000000e+00,5.886572690799233287e-01
0.000000000000000000e+00,6.308863379886432421e-01
4.904631847887298557e-01,6.164330947879387290e-01
0.000000000000000000e+00,6.614711497321761335e-01
3.594838285962081992e-01,6.100605230640875343e-01
4.113779816602980977e-01,6.241096305002171718e-01
5.411310580489048228e-01,6.901469217715462401e-01
4.234441425124851333e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.821629964291652470e-01
3.589651193309282284e-01,0.000000000000000000e+00
2.855799940311698482e-01,6.497645866139833970e-01
0.000000000000000000e+00,6.775557972572961996e-01
5.020622587958754046e-01,7.161388970311957092e-01
5.881730459582852344e-01,6.558023785208286771e-01
0.000000000000000000e+00,5.364041578744807026e-01
3.395134245762175262e-01,6.809499585865783633e-01
1.717918737191072021e-01,6.390645788130957516e-01
4.092020209163728106e-01,6.619892240779527981e-01
6.095681010314571990e-01,6.785730915059997592e-01
3.615179359826825589e-01,6.818516131804460700e-01
5.574013519384466431e-01,6.504527036244153182e-01
5.227060851544795828e-01,6.438270726696676549e-01
0.000000000000000000e+00,6.482381711958784543e-01
4.454951371127477966e-01,0.000000000000000000e+00
3.814685137717812591e-01,0.000000000000000000e+00
6.029145927864745236e-01,7.057398062338622324e-01
5.934228818746621892e-01,7.144713787920385917e-01
0.000000000000000000e+00,5.907247497930543378e-01
0.000000000000000000e+00,6.417467085142375405e-01
0.000000000000000000e+00,6.092390458090651828e-01
2.981940816910135794e-01,6.032017501804994852e-01
0.000000000000000000e+00,5.154258354760078431e-01
4.404931838735618999e-01,6.537715382637403483e-01
0.000000000000000000e+00,7.058511510475786732e-01
5.934032937371570560e-01,7.357352728921544571e-01
4.872240496066557736e-01,6.523928690716620515e-01
5.928489982413015502e-01,6.732710856407559952e-01
5.291567971337650667e-01,7.278515199839166172e-01
4.632650920789530558e-01,6.298873003155126549e-01
0.000000000000000000e+00,5.692461846920763291e-01
3.030997225026454966e-01,6.713355412026035252e-01
3.224482724681902446e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.558004229957277165e-01
0.000000000000000000e+00,5.767503170418857295e-01
3.913572430806596114e-01,5.484127544988851577e-01
0.000000000000000000e+00,5.268851543207333510e-01
2.652407117960091654e-01,6.189072315447770034e-01
3.594657317259830620e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.195989388232280293e-01
3.677302948309343900e-01,2.801785867690538834e-01
3.393542325073956034e-01,6.167087618699877982e-01
0.000000000000000000e+00,7.150188203679814780e-01
0.000000000000000000e+00,6.311389780827739715e-01
5.112024222999012046e-01,6.265608213810678340e-01
0.000000000000000000e+00,5.523570609334136350e-01
0.000000000000000000e+00,7.125277886844090247e-01
2.463438703158020160e-01,6.097974403072147220e-01
2.991765127260547774e-01,6.696714752615704480e-01
2.013940651951814098e-01,5.626231827259093876e-01
4.017033999602855898e-01,0.000000000000000000e+00
4.965664733158150490e-01,7.105389520866322028e-01
4.138861309880459971e-01,6.198343489758264546e-01
1.032081025888687970e-01,6.781480313644492330e-01
4.117661843220023488e-01,6.755213137272020330e-01
6.034133740062999074e-01,7.052797034163289513e-01
5.950159492963804642e-01,6.742365801632499434e-01
4.121890165588170118e-01,6.008284815974787030e-01
3.839170817850522388e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.203743740310135868e-01
2.983341689490440762e-01,4.451925236969169752e-01
0.000000000000000000e+00,6.192977758263354948e-01
3.419213188668642767e-01,0.000000000000000000e+00
4.023364559212748159e-01,6.559573396603369799e-01
4.778977863548385940e-01,6.725323219674685937e-01
4.431798290670767582e-01,5.984526396898941503e-01
3.973048628765762924e-01,7.319349541516316782e-01
4.360407107286070616e-01,0.000000000000000000e+00
2.411189812397752930e-01,6.265208889486525434e-01
3.338295195681414973e-01,6.104075663740590185e-01
0.000000000000000000e+00,5.867711523030537668e-01
3.922161141458167521e-01,7.503573090572849269e-01
0.000000000000000000e+00,5.862538067748802595e-01
6.008250978736693337e-01,6.896592861761050575e-01
4.057221968170698911e-01,0.000000000000000000e+00
3.393186121079952988e-01,6.279116846127692497e-01
2.833426525636211224e-01,6.053577261014390087e-01
4.147200389313692726e-01,3.261965342084477970e-01
4.161974188387317919e-01,0.000000000000000000e+00
4.087773821189780721e-01,6.907972097171164449e-01
4.003853468736006116e-01,6.946637309380276903e-01
4.035304611711929557e-01,0.000000000000000000e+00
3.660708236810923388e-01,0.000000000000000000e+00
2.326594326691205361e-01,6.809333395061505367e-01
0.000000000000000000e+00,6.447952886845609299e-01
0.000000000000000000e+00,6.203540330514910606e-01
4.053351819763880148e-01,6.924263733242409513e-01
0.000000000000000000e+00,6.178464470726180435e-01
5.969915033998436371e-01,6.695768432482821497e-01
3.904762398905023413e-01,7.062043198052918580e-01
4.479102695622652064e-01,0.000000000000000000e+00
4.732183285793160610e-01,7.043764836710513233e-01
4.107105833980275733e-01,6.743673627056834263e-01
0.000000000000000000e+00,5.974912444419098190e-01
4.638845464501861748e-01,7.307052007416697803e-01
3.550003136829825712e-01,5.988681279904467525e-01
4.228741810009416513e-01,6.021027605024670271e-01
3.231080785148781609e-01,7.791568942325091118e-01
0.000000000000000000e+00,6.283233795192708637e-01
4.134799201094128129e-01,6.075812594248026777e-01
3.508499526283854753e-01,5.617546659090157934e-01
0.000000000000000000e+00,6.207572415908280128e-01
4.022605216240588977e-01,6.874549187062728439e-01
4.843955137232967001e-01,6.209507188849534565e-01
0.000000000000000000e+00,5.787589255224552254e-01
0.000000000000000000e+00,5.516005037978222170e-01
5.891598705493648058e-01,7.470145118641765558e-01
0.000000000000000000e+00,6.011819426068734096e-01
3.169083575237438000e-01,0.000000000000000000e+00
3.004585194848520269e-01,6.220098883415645652e-01
0.000000000000000000e+00,5.653927000996999963e-01
3.676336986656952299e-01,5.655257958145241126e-01
3.284541889087955746e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.065051666653215046e-01
0.000000000000000000e+00,6.897963474374056991e-01
5.972151936776060044e-01,7.645224872099846136e-01
3.783833476845932520e-01,6.970773969046545337e-01
4.203513397866607271e-01,6.045426971388330184e-01
2.413063860055150722e-01,6.649186586307590519e-01
3.417956988484163738e-01,6.688052290584609594e-01
2.793146632141351171e-01,7.094555316420523283e-01
3.847348974799225663e-01,6.653978159793229041e-01
4.120673866999983170e-01,3.336514763126888772e-01
4.324405865068184918e-01,6.234367975891254021e-01
4.576385334435480456e-01,7.252522652502696454e-01
4.261560577502929159e-01,6.919437092438436299e-01
4.035098571037379900e-01,3.340848641061574531e-01
3.282638070708062683e-01,3.352086786990536305e-01
3.530832943243530364e-01,2.350899415810175919e-01
4.053363394162724509e-01,5.924724118434256948e-01
0.000000000000000000e+00,6.759637607666859616e-01
1.877244709128111921e-01,6.510223537741837152e-01
2.974568377386387352e-01,6.585477417797112043e-01
0.000000000000000000e+00,5.880168177970354071e-01
0.000000000000000000e+00,5.236395438859784424e-01
3.472065025826335249e-01,6.650439283940504653e-01
3.729185468526802216e-01,5.673729399513586236e-01
4.907560847139204596e-01,6.643358553646528941e-01
3.964956409796713266e-01,0.000000000000000000e+00
3.017805258306560656e-01,6.187418220721847550e-01
5.235449041159829786e-01,6.648510115488642791e-01
0.000000000000000000e+00,6.240337377492461979e-01
6.394557315946662879e-01,6.909834567060471056e-01
4.344761526157855380e-01,2.675443545585703964e-01
4.516340443158680662e-01,6.771643852959143839e-01
5.719550373444552971e-01,6.743906764372563645e-01
2.664596355968863461e-01,5.938063401357835946e-01
3.493751391241890492e-01,6.416674880011777882e-01
4.352907159719687780e-01,6.558528692145955130e-01
1.242955160579038987e-01,6.161368311375722273e-01
4.766056437846658556e-01,6.257100809241691319e-01
3.021309957351293596e-01,6.469601092585745006e-01
4.334176779349557806e-01,3.559210992154568931e-01
4.658735090610645613e-01,6.294624057493667380e-01
3.957524552154024766e-01,5.948107501197473779e-01
3.690370644160509972e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.418076157988130692e-01
3.449395629814227537e-01,0.000000000000000000e+00
4.666607088979920492e-01,6.044442182791490703e-01
4.841509223421250341e-01,6.786726712945283513e-01
3.870455914871716585e-01,6.575728036583848857e-01
3.284110099426427731e-01,5.574063037913470353e-01
3.536785748994436540e-01,0.000000000000000000e+00
1.980810302988247618e-01,6.564413485472628818e-01
2.629673597584478717e-01,6.655188847450413947e-01
3.999563625817577628e-01,6.609449658125876592e-01


==> Data4/mulbias11.dat <==
# arm1,arm2,arm3,arm4
-2.641690659949919029e-02,-7.058620402234433086e-03,-4.162688793987203567e-02,-1.923999829610514578e-01


==> Data4/mulbias12.dat <==
# arm1,arm2,arm3,arm4
-5.957142857142878715e-03,-1.024285714285714556e-02,-3.662857142857139231e-02,-2.895714285714289654e-02


==> Data4/mulbias21.dat <==
# arm1,arm2,arm3,arm4
-8.538452087444358130e-01,-7.435465165487523675e-01,-5.520523143265919641e-01,-6.990347008537917128e-01


==> Data4/mulbias22.dat <==
# arm1,arm2,arm3,arm4
-6.605311713863262768e-02,-6.659369282986704608e-02,-3.933885437960035758e-02,-1.190009982807046715e-02


==> Data4/mulbias31.dat <==
# arm1,arm2,arm3,arm4
-7.917236652033429190e-01,-2.872498291076094334e-01,-2.593602993844094651e-01,-6.559241146740539818e-01


==> Data4/mulbias32.dat <==
# arm1,arm2,arm3,arm4
-1.111718750999484140e-01,-9.244526528652335928e-02,-7.482945181166834880e-02,-2.783413733538896845e-02


==> Data4/mulbias41.dat <==
# arm1,arm2,arm3,arm4
-2.251503918235960022e-01,-1.482274744772912045e-01,-3.590916208797685916e-01,-9.590271715988910595e-01


==> Data4/mulbias42.dat <==
# arm1,arm2,arm3,arm4
-1.114546909280691445e-01,-1.310336235170834196e-01,-1.517432619524606285e-01,-1.182397644154722233e-01


==> Data4/mulbiaseb11.dat <==
# arm1,arm2,arm3,arm4
-3.854524780094426700e-02,-1.573454603861867626e-02,-3.685020767087247850e-02,-1.448093438751658912e-01


==> Data4/mulbiaseb12.dat <==
# arm1,arm2,arm3,arm4
-9.163671428571433519e-03,-1.576098571428571904e-02,-2.840815714285714610e-02,-2.729568571428567583e-02


==> Data4/mulbiaseb21.dat <==
# arm1,arm2,arm3,arm4
-3.997974713698048688e-01,-2.136135512604357689e-01,-1.481671096911143792e-01,-5.016517842952058492e-01


==> Data4/mulbiaseb22.dat <==
# arm1,arm2,arm3,arm4
-5.031624397441531588e-02,-5.393413173803148636e-02,-3.798186008812396569e-02,-1.371223456476969478e-02


==> Data4/mulbiaseb31.dat <==
# arm1,arm2,arm3,arm4
-3.320889787984669383e-01,-1.720524553906850052e-01,-1.398003259321084768e-01,-4.974257895995795042e-01


==> Data4/mulbiaseb32.dat <==
# arm1,arm2,arm3,arm4
-7.101153909561778999e-02,-6.560068665438902047e-02,-6.744424782952040953e-02,-3.148819260285844190e-02


==> Data4/mulbiaseb41.dat <==
# arm1,arm2,arm3,arm4
-2.203854538553966236e-01,-1.077659272787450939e-01,-2.234606107439665590e-01,-5.554486019529938368e-01


==> Data4/mulbiaseb42.dat <==
# arm1,arm2,arm3,arm4
-7.043664055394140144e-02,-9.565584757295630958e-02,-1.167926776526169858e-01,-1.083323779247711838e-01


==> Data4/mulbiasmb11.dat <==
# arm1,arm2,arm3,arm4
-3.980633451015200969e-02,-1.574809146289799303e-02,-3.750605418071414204e-02,-1.443066922304812871e-01


==> Data4/mulbiasmb12.dat <==
# arm1,arm2,arm3,arm4
-6.408255016480688196e-03,-1.267389954726147114e-02,-2.630802793912975779e-02,-2.591024618278800137e-02


==> Data4/mulbiasmb21.dat <==
# arm1,arm2,arm3,arm4
-2.736920729133678898e-01,-2.109380691404121877e-01,-1.479071099530040734e-01,-4.529145457423390808e-01


==> Data4/mulbiasmb22.dat <==
# arm1,arm2,arm3,arm4
-5.643757315929629620e-02,-5.796089149096084192e-02,-3.625464738872632292e-02,-1.209640568640507445e-02


==> Data4/mulbiasmb31.dat <==
# arm1,arm2,arm3,arm4
-2.996306969404927134e-01,-1.701055494013229141e-01,-1.400633665719665244e-01,-4.912813208354059324e-01


==> Data4/mulbiasmb32.dat <==
# arm1,arm2,arm3,arm4
-8.548623685712226916e-02,-6.699436760842109040e-02,-6.429305285919505175e-02,-2.655993974047654235e-02


==> Data4/mulbiasmb41.dat <==
# arm1,arm2,arm3,arm4
-2.127580500020652687e-01,-1.038686758544525579e-01,-2.166506038651559163e-01,-5.405328589229659864e-01


==> Data4/mulbiasmb42.dat <==
# arm1,arm2,arm3,arm4
-6.518347262769851047e-02,-8.201466664175047216e-02,-9.847115920101702502e-02,-8.311014698404860235e-02


==> Data4/mulmuhat11.dat <==
# arm1,arm2,arm3,arm4
2.033011671475169369e+00,2.417114823731203899e+00,2.864810547954008690e+00,3.492154270400507965e+00
2.262893994793160779e+00,2.708063186089395558e+00,3.099032362526860762e+00,3.043642057160261594e+00
1.727658328917849317e+00,2.555049078671140617e+00,2.663617100042721564e+00,2.792909123985414688e+00
2.048790293572829935e+00,2.292792781779326106e+00,2.976959840655516665e+00,3.852772304330139619e+00
5.833996858500709592e-01,2.805859791380160839e+00,2.887551027332338371e+00,3.593450972008729760e+00
2.215130817155608334e+00,2.535164233255672084e+00,3.047356313826936169e+00,3.452570813443782693e+00
1.113571934858913703e+00,2.176583419176183476e+00,2.593246083717998030e+00,3.338482388107875121e+00
1.872994934489356833e+00,2.643709693138983408e+00,3.038843144623742276e+00,2.252737107874072553e+00
1.933741509827783034e+00,2.216667821261265825e+00,2.786855310930225649e+00,3.848617115505213793e+00
2.929204902966636492e+00,2.795992453838608505e+00,2.241409534681067406e+00,3.616908576471090431e+00
2.205381720833434311e+00,2.535832482489898343e+00,2.867712061556372483e+00,3.820367725426825789e+00
2.115804510038737707e+00,2.664743169668078338e+00,2.799325514608520749e+00,3.434748586923831226e+00
1.908122627624047940e+00,2.723650147070667771e+00,3.221230415681310522e+00,3.939901165812136785e+00
3.124698954494983916e+00,2.672231344310314505e+00,2.516502580414916146e+00,3.588008218152801021e+00
1.148157179728048538e+00,1.755553196706062469e+00,2.642907086613603962e+00,3.605406699730565823e+00
2.021257271510793263e+00,2.192997064184920131e+00,3.604823591029520991e+00,3.300860637904055039e+00
1.894868614849026356e+00,2.106345918853855803e+00,3.145561333508876789e+00,3.534590690045137595e+00
1.970572763595341614e+00,2.193426815761275961e+00,2.977470833905841996e+00,3.323291233692793334e+00
2.019556705396008844e+00,2.462994336227573022e+00,2.652146278898444898e+00,3.803050866033589106e+00
2.735828114143691092e+00,2.666616374764055220e+00,2.822471490312208786e+00,3.371650281452203135e+00
1.688070762338637065e+00,2.442920713671872690e+00,3.183151337877258680e+00,2.989321785759705197e+00
1.809144120256200639e+00,2.349444400107640885e+00,2.985388885948390136e+00,3.843954004090226473e+00
8.732282256773750140e-01,2.739105757622944282e+00,3.058439643759888416e+00,3.605325132353567774e+00
2.870250145352745363e+00,2.698898204010078850e+00,3.176927373414936806e+00,3.438233458176860768e+00
1.239511557641801653e+00,2.741945470084142134e+00,3.146663593758233457e+00,3.058557171420921428e+00
1.248990923369860395e+00,2.485455290510663939e+00,3.000399087025942269e+00,1.690222832890775795e+00
2.123615005902661501e+00,2.410161413174679801e+00,2.479465908302717292e+00,3.374938713935177415e+00
1.599406894298604609e+00,2.742448923907970126e+00,2.970098098649777807e+00,2.914094834437147341e+00
1.555958432858775220e+00,2.835864028183635810e+00,2.847367447690135389e+00,3.713053665686436577e+00
1.572982486945236236e+00,2.972345483684161405e+00,2.693358075140871222e+00,3.141836818508556117e+00
1.855202117146224960e+00,2.616050429951795486e+00,2.812884710926550902e+00,3.665561396057289922e+00
1.706983822268901552e+00,2.345313762937355939e+00,2.831705865908987985e+00,3.385323407802952378e+00
2.549922212424136969e+00,2.990495299107190252e+00,2.900843565006332447e+00,2.906275782249351458e+00
2.213812831199031717e+00,2.073508174377552304e+00,2.986868583826661983e+00,3.493331774297306680e+00
1.765002051157755769e+00,2.407057110107001296e+00,2.611601774228207606e+00,3.427613341953866577e+00
2.497153033973146030e+00,2.338746464567076355e+00,3.041852170680233058e+00,3.742649776420170493e+00
2.774417852714007982e+00,2.984721690106802328e+00,3.256291657448322496e+00,3.693678303937496299e+00
1.880131661100599372e+00,1.999826049788296034e+00,2.691575616899345214e+00,3.362155283371961456e+00
2.410361238302734854e+00,2.702119975090222948e+00,2.954116343681448598e+00,3.213170406926794787e+00
2.291860818373719688e+00,2.932228874177744249e+00,2.840313428988398226e+00,2.994206219117505618e+00
1.550271845001330195e+00,2.755608609574186740e+00,2.925024567488211158e+00,1.766497971266318689e+00
2.158766119531359884e+00,2.744585214724275968e+00,3.119560010859329768e+00,3.550479645004358975e+00
2.123869043167802229e+00,1.985818591745877271e+00,2.971470966174778905e+00,3.664319851880589063e+00
2.009000805046050164e+00,3.110129145028093234e+00,3.358714338018589984e+00,3.397892505576782796e+00
2.846509630026418769e+00,2.480313168347861641e+00,3.185467610515821058e+00,3.765415063346477353e+00
2.931230646254594063e+00,3.153290858357683302e+00,3.082560895198594775e+00,3.150434568085518361e+00
2.301521896630348785e+00,2.592909683269000176e+00,2.919719182710771577e+00,2.105360957048240778e+00
3.114680390742821992e+00,2.321395414842246652e+00,3.096718959271472560e+00,3.602216101732323317e+00
1.780574730851330667e+00,2.441020167280548936e+00,2.906301313488476090e+00,3.419865710338090281e+00
1.496618056955796972e+00,2.617209453274125686e+00,3.052992548871605649e+00,3.110442231784993794e+00
2.246386181704809637e+00,2.612027391659644149e+00,3.184106676629381738e+00,3.721382758604525165e+00
1.331280170453026823e+00,2.592184273398391525e+00,3.110217565577674925e+00,3.681057841147962417e+00
1.468373953593010262e+00,2.822438620490640648e+00,2.444370238297160824e+00,3.501228621893401893e+00
2.305719073593622603e+00,2.554203758980093220e+00,2.895834115507050832e+00,3.641092852447006312e+00
2.574724309810576983e+00,2.514437476723423437e+00,3.039826617002750364e+00,3.613068833823075643e+00
4.244914472914119719e-01,3.041626303241824036e+00,2.856447631268106857e+00,3.011498768140232762e+00
1.693546846414254459e+00,2.295310572300829577e+00,3.130338494259770066e+00,3.306672373789769637e+00
1.730593190308098883e+00,2.527224044339200670e+00,3.301998846988357883e+00,3.444213149233671167e+00
1.729261674073031996e+00,2.246401631922983366e+00,3.382087025748616860e+00,3.696026708332748711e+00
2.463384942523888732e+00,3.032113066509416477e+00,2.993544350189117242e+00,3.671804508335459793e+00
1.130337001539819752e+00,2.265138909150772761e+00,2.587498017255096094e+00,3.567030068365209416e+00
1.541440416466989038e+00,2.305025111927263115e+00,3.062381784286393405e+00,3.391561737240398777e+00
2.415893371293331260e+00,2.087172486537423488e+00,3.385363420871552620e+00,3.299893189100541857e+00
1.413029805631928815e+00,2.248764051756102500e+00,3.119861411739468959e+00,2.933613867055143487e+00
2.230674529813339912e+00,2.441601170073748328e+00,2.924994266672841459e+00,2.740520583757680040e+00
8.024292120427375385e-01,2.171214797089326520e+00,2.976086803603946063e+00,2.429014876426081493e+00
2.465296384824585019e+00,2.377853059777139677e+00,2.895918181952461090e+00,3.588016952960257910e+00
1.796518559042963759e+00,2.376859279766011745e+00,3.032282924820888237e+00,3.437896661660391207e+00
2.723079603158197859e+00,2.182690056468154172e+00,3.071791658546724424e+00,4.116408443885380741e+00
2.072941708860657428e+00,2.892949526256079817e+00,3.235689814169604883e+00,3.762201533087029315e+00
1.774473109049183872e+00,1.879678136476137906e+00,3.061276505012409999e+00,3.887912584962562423e+00
1.818634855335269140e+00,3.280631966015187029e+00,2.915514319188096337e+00,2.427608298698447520e+00
1.704901366255615169e+00,2.461090783847379004e+00,2.866359468867134552e+00,2.437489565151958804e+00
1.509680729085813855e+00,2.771433396724162890e+00,2.839960467342602435e+00,3.458189814557862007e+00
2.135612459876761626e+00,2.764700733718686632e+00,2.920960971179806354e+00,3.274044694630907415e+00
1.727945535458790260e+00,2.266698675512948125e+00,2.914393717809810269e+00,3.010643656876592633e+00
2.510740470103438149e+00,2.527066980136234875e+00,2.808238007616338461e+00,3.418389193527395786e+00
1.965274592030322065e+00,2.598831686270357100e+00,3.220986713154106784e+00,3.625022093201701878e+00
1.353682805906298636e+00,2.775101289348536504e+00,3.316389222136217008e+00,3.242088940627407379e+00
2.170099885507627668e+00,2.428127530427033776e+00,3.095816727142623570e+00,3.667702310295688939e+00
1.598547834670374979e+00,2.235348611618400039e+00,2.664323261748851923e+00,3.840972194421855779e+00
1.830705353760822884e+00,2.419480379722996677e+00,2.757221349747519756e+00,3.548501846682167393e+00
2.891339059625964936e+00,2.489830861493273595e+00,3.379700886795590886e+00,3.099176104562290313e+00
1.542455614818906806e+00,2.615591004457592739e+00,3.049757881239588908e+00,2.782357652803391090e+00
1.492500996390745183e+00,2.455868126963733467e+00,2.601545279789561960e+00,4.044820233652359320e+00
1.340597756289134912e+00,2.552687408431743687e+00,2.890710585585639425e+00,3.433735553600752333e+00
1.552870005546198140e+00,2.819100419162961835e+00,2.846415956116155499e+00,3.606429008185878526e+00
1.568667075136052969e+00,2.602263312047168764e+00,2.763149969128393391e+00,3.748444995994145934e+00
2.534612986239824561e+00,2.916155590435778322e+00,3.122053839683888388e+00,3.356368156573805717e+00
1.652416946002257303e+00,2.171336414894622813e+00,3.403438697075488850e+00,3.535984561689658356e+00
2.087399366013506175e+00,2.994237231955686696e+00,3.057264836737476177e+00,3.292394949920601110e+00
1.432851311288823482e+00,2.843719567932844416e+00,2.511275366461183545e+00,3.167880002852945243e+00
1.817922112152473790e+00,2.738517677678629525e+00,2.910181836647189879e+00,2.862094202421078926e+00
2.699482583107794653e+00,2.915459247924446995e+00,2.915744813903623278e+00,3.862809093243123382e+00
1.431420493103808811e+00,3.048587730328666368e+00,3.217391186476529441e+00,3.891487825258613142e+00
2.461697317608515512e+00,2.633247821625558149e+00,2.931465534824012398e+00,3.737420090152232977e+00
2.424035300500533285e+00,2.750918532763168223e+00,3.194325837283300551e+00,4.062905080158011550e+00
1.496603052754289065e+00,2.434808146568401721e+00,2.532984202278670605e+00,3.198669845153079283e+00
1.773754854801494529e+00,1.784481444300288988e+00,3.698672993698761680e+00,3.897804086842294069e+00
2.427002768978952840e+00,2.718108740583939031e+00,2.838226090604904606e+00,3.107659226594784663e+00
1.923032482712782265e+00,2.696427672006080023e+00,2.671298527113538324e+00,3.440585510230356636e+00
2.584100317766048427e+00,2.824153977730941012e+00,2.904934125541186241e+00,3.645744248014430422e+00
1.385704367675463455e+00,2.754323083580795029e+00,3.078908125898778270e+00,2.120947807347884684e+00
2.568690539356537350e+00,2.411179424493364198e+00,2.967148036087587037e+00,3.047967323551968200e+00
1.371865004429528856e+00,2.470805824794890082e+00,1.837198977625244867e+00,3.413760592622985257e+00
2.199161151606633613e+00,2.219678518409460288e+00,3.004095320973788841e+00,2.577874260472875267e+00
2.325170346026731227e+00,2.431922876336160666e+00,2.642383054455079261e+00,2.343369116519604223e+00
1.875874423898935550e+00,2.598893483378029057e+00,2.677908983851652991e+00,3.223740630799702078e+00
1.206926324284094187e+00,2.763983049817066551e+00,2.595963848115245831e+00,3.342296592713921655e+00
2.807015421015909062e+00,2.294470363862078255e+00,3.540943635383035026e+00,4.043265366581210607e+00
3.054798929787011730e+00,2.644146665142185437e+00,3.126662316705341116e+00,3.790180028814280178e+00
2.726135170998985391e+00,2.470627061347927977e+00,3.326551820479519250e+00,3.708749342686016970e+00
2.658350340526847599e+00,2.516111753401644613e+00,2.701692127579927938e+00,3.934037640597432439e+00
1.523468177709214277e+00,2.857386732869286128e+00,3.130471225919031930e+00,3.167841286278348267e+00
1.516207523966748516e+00,2.675184198858518325e+00,2.775587586266674123e+00,3.758945926062351894e+00
1.682121520129884917e+00,2.904605438929424466e+00,3.196427505615814457e+00,3.254429443743195094e+00
4.459097890483204596e-01,3.266396474605972600e+00,3.259983927894747779e+00,3.706142698747878050e+00
2.914718213066744390e+00,2.331119938009620807e+00,2.688569723292840052e+00,3.173578211550819983e+00
2.155814009069379811e+00,2.142970423810637293e+00,3.372866265976424138e+00,3.381540953767827151e+00
2.508911475276549563e+00,2.271683702060019794e+00,2.896683544818321909e+00,3.404811233053604891e+00
1.165093879237594887e+00,2.884472357001463205e+00,3.279560628196742211e+00,3.546085486940261600e+00
1.522695948600012228e+00,2.642561284539481026e+00,2.673184845978710200e+00,2.736919244801345297e+00
1.869871015302759121e+00,2.665533826143873242e+00,2.962828983600550359e+00,2.756069862709517260e+00
2.138761773126675703e+00,2.848435934588285257e+00,2.449512528836820469e+00,3.515656893447943965e+00
1.449149119651527373e+00,2.341625848829552048e+00,2.797478856663748736e+00,2.533292626413660820e+00
4.189419465554167776e-01,2.554075964279753030e+00,3.009170297060955068e+00,2.783040247269203071e+00
1.369730267491194198e+00,2.478040665581630719e+00,3.020690499104915272e+00,3.353638396791919885e+00
9.616262487859932317e-01,2.388565988477330482e+00,2.876408880304567539e+00,1.967409656858425393e+00
2.043868063795787560e+00,2.477415250720189643e+00,3.052455711910040392e+00,3.577096771758052629e+00
2.799523142842395895e+00,2.605143790399413462e+00,3.189936224024552125e+00,3.439044882147689997e+00
2.412117315052823674e+00,1.695961574096464419e+00,2.841707242772373299e+00,3.578689506662410036e+00
1.590684405910009147e+00,2.512024805024358987e+00,2.763602380791490454e+00,2.626270541862850472e+00
1.329698795529254962e+00,2.082544055663460458e+00,2.883584004093382447e+00,2.551744293254759377e+00
1.791352054396246674e+00,2.655157384144148480e+00,3.187167605336598264e+00,4.078493184392177007e+00
2.270739370549178293e+00,2.849362468600864506e+00,2.132466425813865030e+00,3.069520517708400398e+00
2.591982047229855368e+00,2.726370955881461278e+00,3.059777837215267304e+00,3.736416073878234378e+00
2.167268876781009546e+00,2.302607212251273516e+00,2.998738266146871112e+00,2.933964225131405978e+00
2.449118565133017178e+00,2.554278979490707258e+00,2.683947154424780823e+00,3.437026892294433367e+00
2.647307668064333264e+00,2.398455289103128774e+00,2.960707752829165429e+00,3.643102637113616815e+00
2.655920290086371871e+00,2.863079435510051063e+00,2.800359364590596201e+00,3.783134402242817274e+00
2.244822625487603585e+00,2.516831920616249718e+00,2.953378228173264564e+00,2.500147332130854494e+00
1.505236680973910834e+00,2.514591833651353525e+00,3.462614829900061864e+00,3.664863394601451940e+00
1.657825221617446498e+00,2.956257421864468604e+00,3.330972900710789553e+00,3.120992714819674774e+00
1.717436803922721467e+00,2.489008582039311968e+00,2.841255807982114856e+00,2.143054972452083540e+00
1.961284192070094079e+00,2.271241655237756785e+00,2.857167121957445932e+00,3.598854428843013320e+00
2.253221332274180089e+00,2.644147040459689624e+00,3.143138295967678353e+00,2.962766253474918621e+00
2.129323942019513360e+00,2.104645683309525062e+00,3.138585761505401805e+00,2.614962638984558829e+00
1.557066341423434475e+00,2.539658171513154095e+00,2.901512229287197098e+00,3.099684751623363432e+00
1.447875373278246114e+00,2.453283487711596322e+00,2.777139875157605520e+00,3.150131924907611847e+00
2.503313188277826118e+00,2.609732267867170386e+00,3.090408265903601404e+00,3.501954381931692062e+00
1.862121452759595730e+00,2.147906783640047834e+00,2.887012000889418228e+00,3.882130897174046691e+00
1.690055888616172952e+00,2.158909473982494998e+00,3.077847878505550305e+00,3.713896384948424334e+00
2.231152058000488658e+00,1.965773130167335125e+00,3.003579294242491038e+00,3.390615164363398826e+00
1.544472846314740799e+00,1.953957886150975654e+00,2.726772665713999899e+00,3.405841228119372399e+00
2.411081088396242134e+00,2.705688297789671459e+00,3.032884447466031030e+00,3.266816234536264130e+00
1.866552641115133415e+00,2.568474427510639035e+00,3.037793780508024177e+00,3.661002800439746352e+00
1.460291994868212928e+00,2.967923460274513925e+00,3.329662584722580476e+00,3.219373599188502855e+00
3.330309023996194551e+00,2.689334024269979029e+00,3.324686059359481138e+00,3.739335793366056482e+00
2.567371124669203031e+00,2.569100681571423017e+00,3.006180370194359242e+00,2.601817336987960694e+00
2.174611050383643995e+00,2.367634952950027571e+00,2.842385037895814648e+00,2.761510497582764234e+00
1.446142878132694598e+00,2.604423519612485194e+00,3.488342737177510422e+00,3.399673773805493848e+00
1.818693955830107400e+00,2.359033972000674773e+00,3.566201851516896060e+00,3.805937855478046306e+00
1.972477235294006537e+00,2.530439304837111436e+00,2.976855449096914796e+00,2.491228672202797423e+00
2.967127812703766132e+00,2.283890009581130975e+00,3.276393909336490218e+00,2.704432923319197712e+00
2.048905316608887972e+00,2.519600335737357533e+00,3.100340150414724327e+00,3.019541111356951468e+00
2.691903532574218438e+00,2.880694023404671178e+00,2.362419881145601419e+00,3.609032077279802575e+00
1.927203230710129445e+00,2.831941518215753462e+00,3.042184064989429171e+00,4.235392592594154237e+00
1.633854956109545453e+00,2.133840165475830997e+00,2.607203323689192054e+00,3.312018102299912226e+00
2.712174199371998107e+00,2.901506808909545931e+00,3.130963431087449234e+00,2.651690066328349804e+00
2.251969918271905069e+00,2.424972027898607330e+00,3.311755088349917830e+00,3.701341890783901523e+00
2.375827182503928992e+00,2.016484979506411701e+00,2.896757799538353328e+00,3.095935182625119353e+00
3.194285788845410146e+00,2.352049966312700136e+00,2.477104604350433448e+00,3.420514805137298886e+00
2.624848255268803943e+00,2.837962667608582734e+00,2.555272836682282556e+00,4.060610756666840793e+00
2.209344555633466101e+00,2.664965401239280052e+00,2.909510681390320208e+00,3.598690466795498200e+00
2.612819156543170873e+00,2.935582230332996367e+00,3.070453140457314323e+00,3.258437154508725175e+00
2.545927362313314291e+00,2.304146632035905196e+00,2.824141321882809752e+00,3.550922024492715323e+00
2.067687944481545248e+00,2.351165840005129404e+00,3.009230670441805255e+00,2.960025217953231813e+00
1.818408128695600867e+00,2.670362509000532292e+00,2.885207155043137739e+00,2.595871050125114543e+00
1.778230522449367523e+00,2.508583921436858599e+00,2.797427516241463685e+00,3.281924040423457090e+00
2.020812056618435992e+00,2.011408507392786760e+00,3.220389980443850053e+00,2.879627421474622029e+00
2.248304829601287302e+00,2.786650993641314411e+00,2.679229499252113289e+00,3.515820387016553195e+00
2.089646333894218166e+00,2.681458903091881840e+00,3.116861961949383808e+00,3.575612745044248975e+00
1.830038373855344958e+00,2.556768996429686247e+00,3.097464287489522405e+00,3.113933277788881515e+00
1.768306295671764117e+00,2.682433544038004491e+00,2.401728220343065878e+00,3.384219304052223709e+00
2.823146892993739332e+00,2.346467487850555589e+00,2.948306491814955077e+00,3.813922743077040600e+00
1.431210069642192995e+00,2.390805028150064349e+00,2.353508702515845208e+00,3.079903683867093900e+00
2.131946342839790898e+00,2.286519153885301137e+00,2.492913156211563397e+00,3.505901434752311641e+00
2.184165511320963926e+00,1.965113519909458928e+00,3.099113490110529945e+00,3.456230176614729643e+00
2.249781467539059499e+00,2.388927883257528251e+00,2.924941193533640238e+00,2.192796514925584805e+00
1.350960507415102541e+00,2.742224911694755018e+00,2.918101049943121250e+00,2.741918476537132054e+00
1.536158419910514272e+00,2.448123196536339918e+00,2.969457239933319226e+00,3.619455641138995539e+00
2.003070848203711396e+00,3.094083203461988951e+00,2.977157590221396255e+00,3.511757761461504757e+00
2.086162021946585732e+00,2.299912884248452194e+00,2.292162413443107560e+00,3.384022570558629539e+00
2.149976898020776961e+00,2.194997190428026990e+00,2.697309756623116783e+00,3.581618076331946288e+00
1.484255786714488545e+00,2.764269074862195641e+00,3.173809726682184529e+00,3.490761709489953901e+00
1.560538650384066139e+00,2.438949770706533293e+00,2.993667190080908203e+00,2.853806050695335550e+00
1.009517211769541678e+00,2.388087059747258767e+00,3.162802604971654219e+00,3.633614334191308526e+00
2.132786849398814244e+00,2.277838365442978130e+00,2.880080195758284223e+00,3.644858044831162935e+00
2.172779037657574186e+00,2.245991047784474670e+00,2.921382212025128933e+00,3.494447901602155238e+00
1.606961469737995696e+00,2.937658925716500669e+00,3.042161121470303264e+00,3.368055736952950685e+00
2.157762806585900695e+00,2.323381619246269292e+00,2.833833054298132925e+00,2.155278494231864350e+00
4.637129486169821457e-01,2.515650476319873707e+00,2.895761816507453457e+00,3.511711257541052955e+00
1.105996041595371349e+00,2.805467733967351940e+00,2.565709444392115124e+00,3.048268781628541646e+00
1.815298827674705961e+00,1.797755454223382454e+00,2.910968232263184685e+00,3.088769518735660302e+00
1.720118738460724384e+00,2.521521663455601026e+00,2.935477703444330899e+00,2.884601648231742921e+00
2.447185612751955119e+00,2.774681058870486883e+00,2.590936033927955684e+00,2.794488848993393226e+00
1.814581598270844864e+00,2.862704079465711260e+00,3.019975577621693219e+00,2.894485286316739625e+00
2.019616431108400612e+00,2.647736626274069582e+00,3.099656907699276154e+00,3.026389435374818415e+00
2.136701114696084591e+00,1.636460143301277537e+00,2.684674699223589478e+00,3.815030266619337418e+00
2.245513405571932353e+00,2.420975253757035706e+00,3.128674997877856079e+00,2.318759564221331892e+00
1.376430476178112539e+00,2.144830883740483696e+00,2.980940316664024259e+00,3.488631395428538173e+00
2.131477217516380751e+00,2.179962031444586668e+00,2.291456155196935462e+00,3.555125344639720630e+00
1.706626924037215165e+00,2.961279524536693852e+00,2.708543991564011488e+00,3.511130564159183898e+00
1.869898805993136959e+00,2.667003946645940093e+00,3.217825091356323330e+00,3.333898454878183593e+00
2.014117956067969839e+00,2.625535322820971906e+00,2.523989805366758876e+00,3.448660320901948406e+00
1.731368832619210041e+00,2.058980273198323996e+00,2.710342001171608395e+00,3.967229010443752646e+00
1.270485082255239373e+00,2.382018724996382009e+00,3.410405783074328845e+00,3.601006839994515207e+00
2.647465154500886264e+00,2.967461426423978033e+00,3.064216340829375884e+00,3.380212771135793215e+00
2.298328087972779432e+00,2.137874175721475201e+00,2.950921973448562774e+00,2.662853216792437472e+00
9.753650752870715035e-01,2.472658994964193724e+00,2.948896214329539411e+00,3.537777897559932772e+00
1.607360165215382608e+00,2.111141167942912844e+00,3.169136603151086806e+00,3.592648282397834958e+00
1.553748071451267476e+00,2.546029313714002207e+00,2.956058337726527263e+00,3.408925779201516182e+00
8.617899963419681786e-01,2.728216050433771134e+00,3.083091040173439712e+00,3.367241385932076891e+00
2.239685633032558520e+00,2.354415989508884088e+00,3.287743714253779981e+00,3.730782434694071892e+00
2.670186522401958307e+00,2.797294937455088615e+00,3.077679150092247795e+00,3.431936523313617204e+00
2.747211970983724605e+00,2.693714360335575986e+00,2.824072276045543894e+00,3.394347794708521882e+00
3.201005803118436521e+00,2.719040401185792710e+00,2.884813905192270322e+00,3.494934464769885896e+00
2.381234868009580730e+00,2.500392064610179155e+00,2.552527773730592919e+00,4.076410456932125115e+00
1.864169029313639481e+00,3.041717499131528335e+00,2.963718464442692380e+00,3.441557531377927415e+00
2.963308772371346045e+00,2.644731680148901809e+00,2.926498330683100058e+00,3.472696721076872439e+00
1.419450097608782491e+00,2.537858082949960625e+00,2.932037446016127813e+00,2.762679520995381388e+00
1.951304384836989980e+00,2.532537618704056026e+00,3.010505074974046291e+00,3.696920510483105993e+00
1.371539739987085227e+00,2.687849764964237664e+00,2.803027546846454054e+00,2.391741572539639815e+00
1.578114867167204283e+00,2.512087529061773239e+00,3.152911037257034366e+00,3.726430490082831337e+00
9.660005193276844926e-01,2.547964151800815813e+00,2.951261527240165883e+00,3.682021934080972780e+00
8.138897079499972653e-01,2.299107639609519360e+00,2.702071582123743099e+00,3.622609035840438807e+00
3.164102116349741589e+00,2.860165247837643143e+00,3.412182153241390292e+00,3.151716509007462808e+00
2.075572399855164285e+00,2.884010450932135594e+00,3.077508621817303336e+00,3.346314674607777206e+00
2.540015209356079051e+00,2.613760541697003781e+00,2.527442711521874052e+00,3.752550569113535683e+00
9.972877042352081833e-01,2.857337920162706713e+00,2.779499708772665834e+00,3.610913737014812774e+00
3.150045672080713732e+00,2.100943815038977647e+00,2.886897320059573779e+00,3.479980536990487927e+00
2.160536771174581983e+00,2.205512408196630858e+00,3.109196496438586532e+00,3.656992724108506287e+00
2.700199562949749943e+00,2.342330192687001933e+00,2.969747677769869920e+00,3.363483775033179413e+00
2.267468504946663188e+00,2.690335730031716555e+00,3.033953992233247021e+00,2.836049022839163936e+00
1.872407706247046999e+00,2.305653061524910008e+00,3.027576278895743656e+00,3.273927742355267956e+00
1.659299659909793334e+00,2.504742946039240081e+00,3.236318180798260613e+00,3.436620436706473658e+00
2.178777345580395597e+00,2.882246948605251546e+00,3.150254905195989608e+00,3.197623381135996645e+00
2.649086365783156261e+00,2.246574010432372148e+00,2.490970027236281137e+00,3.045102763138466617e+00
2.240922813479533815e+00,2.909060316444245231e+00,2.312993771278011312e+00,3.533630311064273943e+00
1.430036310067249739e+00,2.846884837780803146e+00,2.408066731956232776e+00,3.529193465573976951e+00
1.794856349383999072e+00,2.826164223800782249e+00,3.273891673600533458e+00,3.315219882235567184e+00
9.480944058986906509e-01,2.670643733061460523e+00,3.231419751749037506e+00,2.967000441516568721e+00
1.850915778976792270e+00,1.906446811989736201e+00,2.478877974251091132e+00,2.000514688794397422e+00
2.761808811897201288e+00,2.325243329388049229e+00,3.165799802234137150e+00,2.710671769517373431e+00
1.406420164233069148e+00,2.492739102837922882e+00,2.713452531662176259e+00,2.073477915012735373e+00
2.506513901290827739e+00,2.065111798306367596e+00,2.409989745715552356e+00,3.596478534113286329e+00
1.622310102593167880e+00,2.649914776716085552e+00,2.962001809998528135e+00,3.396332952048261689e+00
2.364739848167845437e+00,2.358842838606464820e+00,2.924428061531218592e+00,3.649669909620428587e+00
1.606747894605376814e+00,2.287956129484254753e+00,3.179275873919690021e+00,3.730905137096185875e+00
2.217546175108624062e+00,2.352000605667143418e+00,2.621258724305085774e+00,3.096922136011805993e+00
1.077785040000655670e+00,2.605509212845163791e+00,2.875687901768129162e+00,3.240930516128970762e+00
2.006623964052700160e+00,2.881186242542983944e+00,3.188369879753080394e+00,2.431001259687378457e+00
2.234785311165597754e+00,2.346080672951010193e+00,3.240585747038386977e+00,3.487588658354214832e+00
2.125140502012378363e+00,2.895461554660870185e+00,3.094701635879834267e+00,2.880297198086920751e+00
7.438082769925344895e-01,2.205844294606448042e+00,3.383252541354770049e+00,3.562920618708462328e+00
1.821616219350805865e+00,2.120539577344631166e+00,2.398910377497324387e+00,3.708848120819348004e+00
1.203476248074722976e+00,3.119824500527326627e+00,2.998293038533458965e+00,2.161682213613522752e+00
2.044804603856151815e+00,2.917518864262627520e+00,3.074450915065024770e+00,2.650453750274873066e+00
1.540200430106376306e+00,2.312528883218094578e+00,3.005183353893031040e+00,3.819893016559685162e+00
3.245298309120587366e+00,2.171044332576110403e+00,2.967982526225256379e+00,3.786123425509310803e+00
2.480088488326385399e+00,2.802637867440884722e+00,2.718885602421535541e+00,3.488880669920805921e+00
2.827974237731483598e+00,1.804774584577118146e+00,3.020094156443126288e+00,3.405282954631045911e+00
2.174321912829486170e+00,2.295071896249645249e+00,3.026904820976899391e+00,2.257296142734198874e+00
1.915173088236529875e+00,2.758982292550693494e+00,2.958007856848949402e+00,3.677191003904286770e+00
2.112823634587788213e+00,2.415050108020385444e+00,2.744697704056644039e+00,3.535963614097357599e+00
2.455339410388002630e+00,3.100150315356271058e+00,3.022185867788504954e+00,3.304935931717649655e+00
1.517099087957169301e+00,2.373635261021042275e+00,3.096788987439083929e+00,3.547465326033961031e+00
2.167129619359555726e+00,2.353007333848438520e+00,2.434811941367602373e+00,3.550477771393308668e+00
1.749805510353638072e+00,2.489295024664458733e+00,2.573062508370322021e+00,2.183092898667702730e+00
1.933096136927733966e+00,2.493599774255045087e+00,3.109576395306364205e+00,2.822616405414143603e+00
2.164367909825457126e+00,3.010052883619976694e+00,2.575399662446778759e+00,3.609768158430670670e+00
1.199520697423328564e+00,2.563400461218825477e+00,3.595872760133437485e+00,3.369831606214094943e+00
1.383475162011913451e+00,2.529231465300585846e+00,2.598072854204050319e+00,3.630585835773013414e+00
1.890629400166904173e+00,2.603201952562417709e+00,3.058332491108424200e+00,2.305173697610487515e+00
2.729033388344821898e+00,3.117732722298296899e+00,2.898541738015377511e+00,3.526580205289626235e+00
1.315497981832434604e+00,2.153024698639700141e+00,2.855967981432823599e+00,3.324974856071705620e+00
2.448935146075422509e+00,2.802716244602664553e+00,3.354963792700596859e+00,4.159102885014373641e+00
1.915303921410593135e+00,2.821803833404120443e+00,2.582471495540138662e+00,3.608259537376729220e+00
2.223836923367667584e+00,2.343716250969401838e+00,2.910474022583813714e+00,2.800631977450718235e+00
1.303033148834121135e+00,2.110538033054295326e+00,3.112161566339914476e+00,2.579208632498752429e+00
2.769458917209096871e+00,2.719884511269289096e+00,3.513309636299966510e+00,3.502481018007518543e+00
2.709493055183949117e+00,2.349679483546875502e+00,3.050319612733063845e+00,2.833686395478737019e+00
2.626908237385540801e+00,2.313403637814841929e+00,3.064173253598879487e+00,2.006470909942376757e+00
2.500542330201141361e+00,2.402131938150656953e+00,2.835329951079496258e+00,3.366914180573080895e+00
1.459812052990986597e+00,2.181461698401201854e+00,3.286578500006014814e+00,3.366533599961029299e+00
1.443285272629763583e+00,2.399337801889366517e+00,2.310077791383403412e+00,3.715995684772763319e+00
3.115202232065461097e+00,1.913019152836862746e+00,2.929465075960205667e+00,3.418656654883815982e+00
1.461497007436447948e+00,2.677535529639301082e+00,2.852493843569000376e+00,3.057034295137008861e+00
2.551787480061759705e+00,2.172340938636846186e+00,2.850590849489042178e+00,3.717093106529520075e+00
1.622782256617460117e+00,2.913373400986019046e+00,3.194458904482784689e+00,3.326723184497896835e+00
2.186025288764672059e+00,2.006036339239478217e+00,2.924793780100550133e+00,2.330946771241403592e+00
2.402338751818593465e+00,2.434967883879885608e+00,3.219842954568408633e+00,3.674492906923088942e+00
2.568056722147648685e+00,2.744497374430736159e+00,3.050928717531063317e+00,2.101958691412849856e+00
3.268365492594410338e+00,2.374667390724741978e+00,2.865669281052568795e+00,3.301557587440603569e+00
1.884714512253512719e+00,2.517542289923517806e+00,2.569320938470570415e+00,3.507554295697189684e+00
2.026882465706156378e+00,2.875323265474840184e+00,2.578845785600651030e+00,3.482007385044275871e+00
2.483862122052792998e+00,2.396530963551078752e+00,2.506326188875520611e+00,3.247695862578197978e+00
1.341133071595074000e+00,2.200311841227876819e+00,2.527315374783307700e+00,3.530351435764259804e+00
2.503055679363823671e+00,2.414948187644596178e+00,3.062686147941509951e+00,4.089376940713097319e+00
2.801929474841726719e+00,2.685547990094826254e+00,2.927551015944761303e+00,3.810595368749808642e+00
2.311542818466969518e+00,2.682102623091026761e+00,2.830106129720546981e+00,2.692337223782701905e+00
1.875457091644275653e+00,2.263384228903783324e+00,3.127051057432657100e+00,3.283395653636089317e+00
2.278967172283877574e+00,2.706315286355626792e+00,2.733588855602088863e+00,2.900100567968728171e+00
1.957142682266709954e+00,2.597019516092748948e+00,2.798593266180124495e+00,3.364786802818694689e+00
1.578685593777827689e+00,2.662248206663326400e+00,3.076804329736449795e+00,3.582892243461937465e+00
2.313952257430659465e+00,2.502769667970119905e+00,3.151953708515828900e+00,3.609434456942099967e+00
1.225606569412750702e+00,2.377880591697441037e+00,2.868580395457538845e+00,2.864096081229892565e+00
1.170046614253643869e+00,2.245607065773969957e+00,2.944103770300248168e+00,3.896362269957613478e+00
1.880472907314113540e+00,2.666213436378706891e+00,2.863669445428842497e+00,3.863663124114307568e+00
2.125046572338474160e+00,2.437396220983716777e+00,2.973284535258213346e+00,3.157727315901496468e+00
2.452494592712223032e+00,2.382458284222779277e+00,2.769252292635920210e+00,3.389238865418470414e+00
1.272797281989234808e+00,3.177844016409186345e+00,3.003027628208282174e+00,3.472408495942996165e+00
2.386755512969062298e+00,2.380455253873738464e+00,2.914368943714827243e+00,3.231635304623493798e+00
1.982907767658499409e+00,3.083472507792687001e+00,3.246955019475207038e+00,3.330681759487284843e+00
1.642837509441876120e+00,3.083607828405194873e+00,2.840491843946472805e+00,3.727747186633111554e+00
1.589021042380232229e+00,1.810801706954668244e+00,3.172581642800170076e+00,3.849986421442913809e+00
2.928567109609557129e+00,2.158626532124423569e+00,2.548302241452929273e+00,3.137792521795114364e+00
2.184675241460225514e+00,2.160659875995940560e+00,2.867232837010791791e+00,3.411763720890094387e+00
1.666099427602285798e+00,2.892365177648341223e+00,3.007630657845930422e+00,3.342439782903570133e+00
1.001454963551343003e+00,2.597653298914886388e+00,3.055677740908327333e+00,3.429034761609135895e+00
3.121523494195789006e+00,2.058603299120545849e+00,2.861068307125441912e+00,3.694990299936169453e+00
2.415413972507572282e+00,2.369729951312106841e+00,3.414842619967184412e+00,3.942713248150479632e+00
2.812171578722952425e+00,2.311681710765742359e+00,3.155980019416899207e+00,2.752410421982808053e+00
2.084892141380198627e+00,2.715053083859541250e+00,3.151730401487107258e+00,3.019263909664350098e+00
1.840254676202572437e+00,2.391880432990398209e+00,3.018902602707420613e+00,2.386471402743021830e+00
1.518392841879164790e+00,2.363375182435880184e+00,3.147632348852720252e+00,3.338554195094386667e+00
1.530247460063315579e+00,2.561887371306550865e+00,2.918669396645966252e+00,3.519758580866516606e+00
1.733879383279463671e+00,2.026003130916336215e+00,2.557157664546721332e+00,3.292397223067808909e+00
3.193386245979885629e-01,2.547646499459674807e+00,3.466730616922549135e+00,3.394231345626818719e+00
2.060954604519097622e+00,2.814429835844847183e+00,3.060711260681385326e+00,2.939666320292599000e+00
2.455734953047882918e+00,2.009063178634564739e+00,2.885982316216655796e+00,2.994431119523121687e+00
2.416641958670824319e+00,2.720693644610565620e+00,2.976963830135866740e+00,2.764680856794716313e+00
1.752359403609277777e+00,2.710824029959153503e+00,2.821919170844889635e+00,3.822522301473769257e+00
1.534012110374972426e+00,2.189889954807373584e+00,2.880328999063080264e+00,3.637110789934955069e+00
1.857768244182603778e+00,2.360836557467513863e+00,3.179122821922820030e+00,3.861921550646741252e+00
1.816938962605392449e+00,2.374433873235056058e+00,2.482942823875902150e+00,2.614486304400323036e+00
1.737602344236897078e+00,2.407504941111674235e+00,3.165944473136357296e+00,3.393128188581833626e+00
2.319217353325477848e+00,3.252021262659249512e+00,2.892823136644353532e+00,3.311566728737567189e+00
2.499887558118718101e+00,2.589515073779653509e+00,2.283829374822226477e+00,2.756418644480599145e+00
1.734568988031131465e+00,2.110214333527809405e+00,2.936569739469897744e+00,3.055806575674642644e+00
2.519494784265407628e+00,2.320377479193109327e+00,2.429677322731718103e+00,3.475063134332655235e+00
2.297199438381570591e+00,2.444008364780112963e+00,3.570982916746320512e+00,3.274728864721764499e+00
2.847399048335948812e+00,2.707845950231425380e+00,2.757409275561829354e+00,3.591914539826855712e+00
1.886468643120463806e+00,2.422877114448686253e+00,3.116568541411730564e+00,3.440246052518058928e+00
1.523856572564986633e+00,2.400937127888553846e+00,2.585896198589270334e+00,3.503659222058867151e+00
9.718287689803407625e-01,2.483319221104416386e+00,3.052142040552609181e+00,3.092210318813636949e+00
1.663524806273307899e+00,2.362006106777653436e+00,3.171775426224887173e+00,3.425874788879178734e+00
2.762849211592240728e+00,2.093094637806919067e+00,3.238359780076100591e+00,2.504067030645408476e+00
2.073864901528708060e+00,2.841538908216862946e+00,3.037610076621781285e+00,3.245172604731022759e+00
1.567428852119332250e+00,2.633662043135327036e+00,2.907810493015595021e+00,3.243459771975648387e+00
2.862781576448734544e+00,2.558412115158806621e+00,2.923273111421984094e+00,2.490021985330618914e+00
2.334877582649798278e+00,1.947678288177092654e+00,2.958765769387700750e+00,2.598448739311588263e+00
1.156361701967941968e+00,2.358795522462592498e+00,3.142663803178908921e+00,3.913950575041732272e+00
2.225428208891643500e+00,2.502375192319708397e+00,3.101336252598222210e+00,2.732591775768772546e+00
1.992301336017084479e+00,2.175721271933775736e+00,2.593934659527930453e+00,3.802594744610852118e+00
2.854369765700766948e+00,2.722981447080011996e+00,2.828548534035706385e+00,1.614520502056977946e+00
2.119182681849858252e+00,2.281093881126996514e+00,3.221618703715139809e+00,3.632888914593427554e+00
2.127216169082877251e+00,2.460500387988390436e+00,2.899204642622226658e+00,2.727404256289696516e+00
2.282453723106780963e+00,2.240078432015639276e+00,3.100630728972765038e+00,3.277682353556078620e+00
2.490541769054310350e+00,2.133287034514950609e+00,3.054740522504451938e+00,3.568790032356015107e+00
2.877353963290953054e+00,2.969453221071636229e+00,2.900059843484476652e+00,1.529388123161618429e+00
1.750541795213101492e+00,2.630236786427684326e+00,3.161689074191117221e+00,3.559528885466893833e+00
1.395533930215700824e+00,2.573524731178630454e+00,2.719779003114275007e+00,2.588506338873284740e+00
1.358396578408940458e+00,2.399723394928671816e+00,3.031694381195227272e+00,3.274340955594959190e+00
1.469602478493759357e+00,2.222743387369571000e+00,2.961468729896589380e+00,2.541425459459342839e+00
1.765385001621514460e+00,2.639043654743003842e+00,3.125787224595580227e+00,3.112918446047805432e+00
1.123008974125724979e+00,2.925006897131446681e+00,3.157136880972447823e+00,3.777369055492098671e+00
9.585487111006578687e-01,2.512273871637772604e+00,2.974906885527714984e+00,3.124522013958226374e+00
1.511726352322828149e+00,2.581529916752752118e+00,3.004000829918843873e+00,3.500905289000888487e+00
2.235690795304358769e+00,2.647998143940220039e+00,3.101389825479654583e+00,3.790175882093651083e+00
2.214137906583014015e+00,2.414908319146102489e+00,2.694261953484289318e+00,3.527122397647370455e+00
1.303786423134312589e+00,2.651643688187556247e+00,3.330606300636095085e+00,3.464305881027165857e+00
1.774740887358674302e+00,2.833774977528231709e+00,3.090270068715104124e+00,3.913075351033131088e+00
9.728950574715018451e-01,2.079476881009109768e+00,2.763171126000716349e+00,3.608957949460385173e+00
1.782001682681934929e+00,2.788893892858466561e+00,2.954704104123240249e+00,2.806213891099720747e+00
2.877945027553676649e+00,2.020391951515476237e+00,3.124645282232811017e+00,3.199003972666795814e+00
1.146371215968827517e+00,2.689583303509283319e+00,2.914353306024238144e+00,2.498259135598436043e+00
6.721107710066608343e-01,2.613942209746020318e+00,2.988970953835757616e+00,3.459185528084330663e+00
1.902055734136384846e+00,2.151537373570399314e+00,2.977694509149173996e+00,2.020530379530136589e+00
1.806195750762081165e+00,2.265551434136797493e+00,3.142685900320807413e+00,3.654304831278738508e+00
1.231139078028407496e+00,2.478751170201080267e+00,3.224216539501805645e+00,3.517033688230601030e+00
2.490392054995502757e+00,2.325062733256910263e+00,2.728586880532501091e+00,3.828197260214553310e+00
2.046913397301539650e+00,2.868079330129233551e+00,3.323745185252058754e+00,3.595855004925704979e+00
1.615293927947082819e+00,2.752853414098598517e+00,2.804851351725645703e+00,3.585879508232330259e+00
2.087879967593588848e+00,2.558112478524168676e+00,3.275054937809117384e+00,3.000029041476726999e+00
1.170691711763790943e+00,1.998657081364224153e+00,2.744380937436415202e+00,3.231090681620074623e+00
1.146380101253225314e+00,2.323298506520784734e+00,2.498905198153979157e+00,3.338231522608398727e+00
1.969113952070806306e+00,2.741217069538132378e+00,3.020721715252074890e+00,3.826986380903325102e+00
1.824267851789073358e+00,2.697362236271930946e+00,3.156351509357684826e+00,3.791415594288519486e+00
8.530529896128467016e-01,1.535583558197596510e+00,3.259723172449199957e+00,3.337845149731604177e+00
1.967728858384994783e+00,2.978060846905213666e+00,2.722986745932004293e+00,3.703424476862064996e+00
1.991226591012629665e+00,2.616931216545217875e+00,3.403228602991318574e+00,3.811414251052453128e+00
2.532312354142600697e+00,2.513925683134524469e+00,2.793442278525263500e+00,3.845114779262042592e+00
1.763126026019154580e+00,2.880548835425627008e+00,3.090030402291529921e+00,3.304501689901243822e+00
2.636930027676950061e+00,2.758380692751659868e+00,2.982198293553641744e+00,3.740469666865763099e+00
2.681963706654816981e+00,1.955572198738501299e+00,2.728511317320880813e+00,3.597693849551713452e+00
2.092858713459290421e+00,2.351109505883158590e+00,2.953511074998269592e+00,3.166763470397051972e+00
3.670003554753217934e+00,2.281147899380379762e+00,3.399806558274366175e+00,3.975821641881900792e+00
2.627368984376667438e+00,2.745158651252694426e+00,2.483736247427832833e+00,3.731590511371079444e+00
2.011842676149325548e+00,2.234422098545036484e+00,3.010068352381733092e+00,2.335902824884887430e+00
2.034551300780381045e+00,2.217435598610967951e+00,2.586825648215381968e+00,3.675657932169703379e+00
2.372612279082123354e+00,2.768804856387705460e+00,2.993652443836944066e+00,3.896570222597080857e+00
1.893680355063949605e+00,2.280373440235802907e+00,3.068446871860185610e+00,3.573995573430553740e+00
1.793371021145643507e+00,2.507936012727626451e+00,2.325230053749740122e+00,3.162687431904854574e+00
8.543386501023991775e-01,2.478657132259638463e+00,3.184518614643111700e+00,3.959590619679910883e+00
2.844219846538778906e+00,2.721721208458123709e+00,3.022912726915662596e+00,3.616623033800789866e+00
9.568708557185532371e-01,2.735017406534580253e+00,2.899971290189214734e+00,3.584338432982157485e+00
1.608905699753207186e+00,1.839202584878555813e+00,2.858582779787854911e+00,3.304979773276289556e+00
1.282763866003106212e+00,1.960610009314052160e+00,2.920157434348706005e+00,3.591677477186712597e+00
1.919252903634449670e+00,2.552427476254949479e+00,2.522569936211794150e+00,3.494191510065975059e+00
1.652834884443118657e+00,2.961560248744108836e+00,2.609507290550696634e+00,3.355223224904007484e+00
2.666475322469080034e+00,2.884552676258208770e+00,3.066015956556099376e+00,3.597249904312602720e+00
2.188367289393872817e+00,1.987219683974313256e+00,2.823610613395026725e+00,2.333087263757442908e+00
1.553731632260594520e+00,2.552641425673745967e+00,2.485525384317814890e+00,3.543822158353951313e+00
1.578712446319047391e+00,2.805663314414569953e+00,2.684044273925116020e+00,3.595111480559884054e+00
9.810264825063388372e-01,2.719271983699250050e+00,2.302610019077192760e+00,3.696598869527333964e+00
2.870547453083308831e+00,2.337951740941984546e+00,2.980917376642047145e+00,2.426926510248774704e+00
1.369362597267733461e+00,2.363763115360608680e+00,3.171343582419148710e+00,3.434011718468121810e+00
1.185891418923636920e+00,2.430524954488896938e+00,3.140845227614221358e+00,3.727736801445451054e+00
2.419879467289241415e+00,2.571486221575919551e+00,2.763113407635393592e+00,2.612846393115713095e+00
1.792887326993729769e+00,2.433060083416799024e+00,3.210456640982832344e+00,3.539076428992712575e+00
1.142828978621343028e+00,2.385211589755035444e+00,3.451428973309562220e+00,3.077586587536698115e+00
2.559740870837843296e+00,2.378731488209081313e+00,2.949617192950017674e+00,3.385855312747366952e+00
1.873912306176012121e+00,1.983884017775456865e+00,3.069745935846796225e+00,3.699943258882537389e+00
1.637359966521715560e+00,2.545883435814887630e+00,3.162292181329176444e+00,3.404006938679370986e+00
7.391949057328869310e-01,1.758486600091950125e+00,3.211296987693427418e+00,3.127064997935872892e+00
2.463014871605862854e+00,2.591637450346447658e+00,3.144820936859402671e+00,3.576573501256934406e+00
1.922765074330712753e+00,2.625109861553831969e+00,2.946374409917086989e+00,3.586521994188267559e+00
2.250739303239897904e+00,2.559891862623218106e+00,2.958921410221483583e+00,3.159907640512059412e+00
1.979585131848943247e+00,2.092490972396740201e+00,3.091167733853672495e+00,2.579721250892666351e+00
3.030471612067914489e+00,2.760560045878636348e+00,2.824950741018738221e+00,3.506165241849767078e+00
2.044807018894929218e+00,2.600815920232578016e+00,3.156366704453299032e+00,3.300970938622125317e+00
2.062677639834302745e+00,2.418429172233878877e+00,3.013848915997435984e+00,3.629089554149099506e+00
1.092717421928014243e+00,2.684668693978685461e+00,3.213307378559064009e+00,3.560905271392809990e+00
2.512996256412209473e+00,2.567208226754580380e+00,2.690934115040735541e+00,2.279259683473390918e+00
2.228769481417780529e+00,2.414788300581192537e+00,3.245551462202980186e+00,3.538997088881177255e+00
2.456761383895311290e+00,2.222716401742572678e+00,3.435944009987899506e+00,3.459654086501528170e+00
1.532915347119901961e+00,2.326093855286596401e+00,2.918608983810894841e+00,2.046413733820632075e+00
2.906698037651751498e+00,2.489037484176937820e+00,2.956739733521049462e+00,2.996464065702807211e+00
1.577149904952651838e+00,2.491296115846100889e+00,3.050413868122405336e+00,2.835134924539331358e+00
2.411357912461275621e+00,2.752169997421627379e+00,2.992801256968597556e+00,3.569639649813287186e+00
1.209423559940600912e+00,2.238198431253792364e+00,3.289031301523668738e+00,4.040619130598976483e+00
1.206867841407139430e+00,2.242922987967774340e+00,2.844246537997729085e+00,3.189438635022228130e+00
2.138150345690397192e+00,2.234880404957747313e+00,2.948047611064280815e+00,3.778752436471639164e+00
2.109445342879563867e+00,1.900422280946218123e+00,2.982249133388081397e+00,3.769958575952024216e+00
2.298653148772161536e+00,1.984460620524085339e+00,3.195095927417323622e+00,3.454230008486708137e+00
1.454481116176557176e+00,2.304871362181626804e+00,2.955196269457911029e+00,2.985846685765215280e+00
3.146275018917659150e+00,2.962702178567934386e+00,3.498277618205980932e+00,3.806706433889411212e+00
2.902584538374715972e+00,2.485491248403581821e+00,2.591530957033235438e+00,3.326901860201958439e+00
2.047077510802674194e+00,2.200744498009520989e+00,2.959042134720738293e+00,3.398176377795740333e+00
1.767701358966916825e+00,2.687877969771549136e+00,3.027094205822415063e+00,2.625311152862552344e+00
1.648565155214342326e+00,2.747174984683116161e+00,2.928071276590677563e+00,3.097291947395047540e+00
2.058623700807364898e+00,2.682967061574206280e+00,2.832807380020923915e+00,3.553327131363632763e+00
2.466800467813672348e+00,2.950945973741629924e+00,2.538816489736796633e+00,3.483110993123056165e+00
1.956403379176809398e+00,2.445879670907443959e+00,2.853191382259546938e+00,3.563333688888545847e+00
2.428969522177312879e+00,2.584096898873474935e+00,3.174330427752530603e+00,2.581569724880611094e+00
1.699993133136168399e+00,2.606329879999191412e+00,3.009736756865960317e+00,2.984774110704877081e+00
2.036372315305192693e+00,2.777012363469273382e+00,3.136077780907549073e+00,3.592707032175633142e+00
1.268439250608630164e+00,2.790112674096289602e+00,2.909499391728012974e+00,3.954964104254738100e+00
1.665217401378428219e+00,2.598507508151119971e+00,3.403576889382108561e+00,3.618711594260181741e+00
2.680998546514880676e+00,2.552751461018691437e+00,3.619497100623340735e+00,2.625915357744016188e+00
1.146930835239427848e+00,2.881236566241151653e+00,2.615688320096523078e+00,3.441197131520671082e+00
2.053728316727756464e+00,2.270313688279924857e+00,3.414258775918560751e+00,2.670807516243113966e+00
2.430978254691942286e+00,2.407495398593275659e+00,3.146202915784564347e+00,3.889250227328312715e+00
2.775721061581908344e+00,2.583631418919941858e+00,3.499856168552891944e+00,3.365012068967352832e+00
2.756904036734902252e+00,2.210077444302021910e+00,2.903981824290303049e+00,3.639203835636144468e+00
1.651673189038539658e+00,2.233163774743353702e+00,3.092780531733267502e+00,3.410005304109421154e+00
7.099509865281028453e-01,2.561369316253459427e+00,3.242424887041288173e+00,3.517027048802383593e+00
2.095262616912424214e+00,2.097988422677467657e+00,3.217010712969506248e+00,3.353273715896027962e+00
1.690490631608330574e+00,2.602874132128776274e+00,2.739446486721836216e+00,3.635460373589911143e+00
1.671830185181361728e+00,2.241329024269143932e+00,3.423018082510369542e+00,3.758072827872994015e+00
1.801709598290095471e+00,2.363133589736048812e+00,2.449649736633439989e+00,3.505984610922554090e+00
2.114290204869501366e+00,2.458081166821355801e+00,2.897519724142229691e+00,3.165556367563104878e+00
1.824205174300672638e+00,2.938102833386033286e+00,2.944164353671943957e+00,2.206831233339884957e+00
1.591794775709486132e+00,2.578329455094022116e+00,2.702358127623481376e+00,3.637010749357003636e+00
1.184675809172700545e+00,2.719512624788644750e+00,2.960389752415992337e+00,3.321410402244504123e+00
2.281737360714846119e+00,2.515282040064080071e+00,2.811638206849452093e+00,2.964240368581422480e+00
1.379047944089708988e+00,2.256542629936525657e+00,2.984854133946528876e+00,3.630272134937875261e+00
2.000917948025719983e+00,2.777028557403916853e+00,3.176992494069879491e+00,3.713682810499317810e+00
1.241207265744487698e+00,2.930884114139118424e+00,2.643321717095716394e+00,3.517945891687968007e+00
1.385348606417020179e+00,2.293093954209430407e+00,3.398510290541281620e+00,3.738701729984685418e+00
1.466679659660376833e+00,2.356542560262885999e+00,3.157619754114359356e+00,2.277923127452752716e+00
1.932378237165859547e+00,2.390513993389684622e+00,3.090539283991307062e+00,2.760619965693300149e+00
2.689868839773451814e+00,2.611700895836797542e+00,3.038502056621252390e+00,2.440063995850733303e+00
1.971505139273911578e+00,2.172370718104446929e+00,2.496078490303492714e+00,3.382464906511479352e+00
2.781805336349080893e+00,2.361393776026530666e+00,2.470510370213671703e+00,3.817598141972435410e+00
1.404631672197010461e+00,2.436178503923053906e+00,2.876228754958558564e+00,2.932349641676560204e+00
1.250615724758589398e+00,2.736280798002331149e+00,2.673468536626965264e+00,3.468711249182066414e+00
2.719363758976499845e+00,2.880614259933799826e+00,3.267844713937233969e+00,3.223641653335768353e+00
1.369695098110176534e+00,2.146419844842549551e+00,3.046897685350210772e+00,3.626941148165526041e+00
2.004204660040990404e+00,2.540695098648323658e+00,3.022152590379296733e+00,3.574912672874748676e+00
1.904855796050452854e+00,2.414569089821546388e+00,3.274250985714051154e+00,3.485319519575150515e+00
1.766137920971489361e+00,2.879493702643428410e+00,3.169902611270247750e+00,3.566211021711967355e+00
2.593019586426729806e+00,2.511634613957578033e+00,3.200095201431935710e+00,2.479256949217783834e+00
3.269458603716242528e+00,2.312524068534224320e+00,2.751627581840291548e+00,3.622418607246039812e+00
1.944496204289383412e+00,2.639118437604293543e+00,3.084482486112181121e+00,3.287551275855256527e+00
2.542208448154547717e+00,2.285656214853759582e+00,3.105251097214237088e+00,3.575880554493167551e+00
1.348143646722537170e+00,2.400680104384666613e+00,2.887432332635422760e+00,2.620291281372015835e+00
7.065860083919226486e-01,2.938575354402939599e+00,3.590715338940844159e+00,3.570897503462171052e+00
1.861368833320961258e+00,2.052325208974569826e+00,3.168366855891671552e+00,3.433252448372623444e+00
2.134547621264104134e+00,2.402638643451604050e+00,3.078234428005422352e+00,2.864591978771257708e+00
2.572563788320511691e+00,2.144256066111467796e+00,3.288633730517778186e+00,3.568293837660049928e+00
2.293925731938045942e+00,2.319693740179522568e+00,3.099115061846371866e+00,3.211029131079171428e+00
2.982807488865087731e+00,2.356323947720755374e+00,2.457668660857481591e+00,3.383127851749053061e+00
2.026499728213897455e+00,2.467579043367465363e+00,2.602963035208996079e+00,3.441816809577719294e+00
1.310265743132112970e+00,2.305030068297305945e+00,3.304754799646647090e+00,3.159800712877002926e+00
1.313727054178671194e+00,2.371450419189860881e+00,3.372460184779716652e+00,3.728464381599480681e+00
1.215660043113173661e+00,2.391005137686830651e+00,3.050448383793396001e+00,3.278831720513205816e+00
1.862213320523971261e+00,2.378717674505488766e+00,3.272681350849663939e+00,3.828470963326206622e+00
5.585464952546729256e-01,3.014921248237008022e+00,3.051884962525424072e+00,3.580086670002666338e+00
1.245442592719208097e+00,2.566673494505812947e+00,2.757743714474093721e+00,3.500193196563234910e+00
2.383475873494988573e+00,2.167846850565867456e+00,2.767015560465849067e+00,3.974940024336819810e+00
8.973658125430233889e-01,2.428294555329605142e+00,2.832542002647524093e+00,3.361483355855707789e+00
2.410310096599200591e+00,2.190085797206449136e+00,2.918646900461527416e+00,3.261659368395565028e+00
2.678812127408185528e+00,2.311757301494870909e+00,3.088910776339390818e+00,3.180401665946083867e+00
1.849576512697059361e+00,2.848144463802804616e+00,3.010318321060997171e+00,3.244263293863641984e+00
2.426316179002112605e+00,2.234849738643839512e+00,2.279433153400698409e+00,3.880998197121043880e+00
2.305966425968931865e+00,2.213386646614549758e+00,2.999865275298262191e+00,3.822233200460387170e+00
1.916493861481269878e+00,2.803956859990726525e+00,2.870071510733620102e+00,2.977564366986206856e+00
2.886569224473908957e+00,2.672938059496490215e+00,2.954847227146133459e+00,3.460333587198302752e+00
8.057363693128829496e-01,2.497120710576514746e+00,3.007975517805365762e+00,2.213166605124308184e+00
2.722697877993599747e+00,2.635804598794087905e+00,2.913067266789165721e+00,3.295719439095771808e+00
1.683800338468537827e+00,2.060606662930044131e+00,2.972618345743081925e+00,3.690093314185589612e+00
2.591173863738754690e+00,2.879279644689653139e+00,3.479924107166446845e+00,3.321933720385381150e+00
1.605684785199675391e+00,2.923172734983841003e+00,2.753823915545241530e+00,3.464721690003846000e+00
2.386778072936425410e+00,2.588232228617905584e+00,3.309882996387554677e+00,3.759204986657718184e+00
2.448422651251225712e+00,2.915370202257203225e+00,2.419282986873030783e+00,3.234564994032750995e+00
2.037544201104118269e+00,2.385086529599092842e+00,3.268015717033983858e+00,3.070343800171019044e+00
1.836904099552820968e+00,2.333190871798991761e+00,3.125005383884571941e+00,2.300530898927460211e+00
9.579368782520065739e-01,2.547161056508727039e+00,2.776116483558121573e+00,2.277580698419884531e+00
1.678615049752000932e+00,1.745302985753970137e+00,2.817096727815108892e+00,3.549908513141116995e+00
1.999860301792173001e+00,2.345559252569410003e+00,2.897700288203131969e+00,2.796763618961262132e+00
2.525630524909433738e+00,2.449166430534970296e+00,3.296718932259142143e+00,3.304742773537549194e+00
2.735714635957287477e+00,2.105480711924152093e+00,2.894209179777637253e+00,2.964511447575124858e+00
2.841247843602547896e+00,2.214412532490103391e+00,3.112024665063965578e+00,2.554148685153818210e+00
2.247048738718653293e+00,2.266839619155011754e+00,2.995872559409431979e+00,2.687661666802981575e+00
2.119286244865020485e+00,2.128742660581061763e+00,2.844638008781607663e+00,2.807734902040573299e+00
1.489913633070240051e+00,2.760437228276278354e+00,2.597371630632650863e+00,3.484874553397770747e+00
1.969249973161739664e+00,2.732685106171825140e+00,3.130397977530977371e+00,3.836516719426897204e+00
2.514909207427147297e+00,2.104855708150963345e+00,2.459925894837425187e+00,3.620264368433040225e+00
3.140888711762413799e+00,3.323709891504374347e+00,2.810613844168614595e+00,3.682596509296926168e+00
1.244239538646729093e+00,3.267050100253741984e+00,2.762674639987380942e+00,3.704758032144499058e+00
1.299346149022166497e+00,2.499630782000088924e+00,2.870046159801537211e+00,3.292120773293296665e+00
1.713464957579876158e+00,2.603282393397418737e+00,2.341369199875545259e+00,3.577609497428531959e+00
1.393823590698956671e+00,2.896853574430869660e+00,2.342399152576734700e+00,3.669900042035434851e+00
1.695188459907556844e+00,2.467422247050555129e+00,2.948642476476373453e+00,3.258512664433262707e+00
4.384635691748416941e-01,2.968870991894075217e+00,3.291719895784245065e+00,3.595192084335414595e+00
2.030002070822786386e+00,2.822074602446082103e+00,2.859423109991263257e+00,3.314822942965899522e+00
2.750807166308461227e+00,2.435078403830421401e+00,3.554274630850058347e+00,3.571932294637493399e+00
2.633221634241834419e+00,2.697656682554872898e+00,3.152276741306505592e+00,3.387446551950675566e+00
1.729764577014148541e+00,2.384927547885621557e+00,2.888403666284297344e+00,2.895952775354246000e+00
1.149053387290352113e+00,2.677171939981858095e+00,3.541843535667662302e+00,3.532044537208347545e+00
2.091358772639027030e+00,2.243592991585096286e+00,3.193922983301705099e+00,3.541458545861290386e+00
2.251367344761616707e+00,2.256972291687609822e+00,2.797642070066359565e+00,3.612212775050946956e+00
1.431111963099601425e+00,2.383368213197838426e+00,2.988215423652719416e+00,3.677904239535912279e+00
2.801549277043372754e+00,2.148786523453976915e+00,2.662791924332264859e+00,3.663769811700710477e+00
1.674295191457723986e+00,2.432773140425337655e+00,2.921577085743695790e+00,3.283486100143475195e+00
2.410716146653311576e+00,2.334496253719483772e+00,2.935585522194300356e+00,3.839590864301338335e+00
2.425522260997531543e+00,2.115881181253073784e+00,3.036632197283542833e+00,3.265623727410501775e+00
2.836260411335747467e+00,2.921619717681178674e+00,3.100209619769357161e+00,3.146568535477190842e+00
1.946345191076525039e+00,2.940157823024923012e+00,2.916057749720307068e+00,3.524570143964434799e+00
3.193806055404277977e+00,2.702520031621612251e+00,2.858829597721188609e+00,2.902706017754704604e+00
2.190142216106780726e+00,2.589060383910253282e+00,3.251361192602933325e+00,3.805316573493013887e+00
1.894853487120825575e+00,2.536865961765184529e+00,2.973479656078617417e+00,3.386054565778550351e+00
1.439872524758318395e+00,1.822350019908408836e+00,2.696466844722609668e+00,3.430961081749938746e+00
2.226723104522350560e+00,2.144429409314627666e+00,3.015067139652367612e+00,3.423076227545735595e+00
1.738051115447105888e+00,2.602941563758979004e+00,3.190418387091125130e+00,2.806845668897462343e+00
1.224047427214658423e+00,2.584041909059570763e+00,2.456685693460662456e+00,3.165352201954597433e+00
6.871122695322087193e-01,2.758220555495867643e+00,3.045461891619092309e+00,3.845909090615900361e+00
1.702659442934664868e+00,2.665153148805619931e+00,2.921363615176555406e+00,3.060936376371219847e+00
2.505341492629850286e+00,2.504929931162835466e+00,3.039452437877466995e+00,3.468895418680319587e+00
1.406322080309995171e+00,2.604414745975200951e+00,2.809756848132431983e+00,2.381346797884388522e+00
1.737795039264174779e+00,2.571544318936109796e+00,3.196126539292475144e+00,2.465827297550452268e+00
1.373864819610928212e+00,2.305151303154887810e+00,2.611409940770765381e+00,3.788533691441072548e+00
3.014783214565639469e+00,3.018437085673446596e+00,2.599840062257764206e+00,3.657603146805624039e+00
9.942200036846994271e-01,2.428963374569674816e+00,3.142657822503937659e+00,2.793189522411969161e+00
1.306757635651069283e+00,2.042129689664921699e+00,2.389205553250976610e+00,3.922633111060529920e+00
2.357708211250399088e+00,2.547111608124583704e+00,2.862288044284995614e+00,3.598835201410753637e+00
9.129484684112076920e-01,2.435729858483311361e+00,2.802220381944851013e+00,2.763261458213030153e+00
2.744053592151863175e+00,2.230334722089542421e+00,3.037109396987175636e+00,3.334947662181942718e+00
1.370391692526357952e+00,1.773991546735167235e+00,3.045598726534739065e+00,3.262531283680326410e+00
2.278727627989511006e+00,3.175464667216466363e+00,3.077943994248542037e+00,3.592018524901352983e+00
1.886664113081847560e+00,2.354751553102210071e+00,3.206806267936701094e+00,3.339827015687143241e+00
1.819648943190357304e+00,2.915513593940589399e+00,2.881806037389403219e+00,3.364743886662533434e+00
1.814669901572316890e+00,3.095214069334987439e+00,3.120113539502480826e+00,3.124408468065633215e+00
3.049451496355524593e+00,2.467415992010056680e+00,3.129470506629922433e+00,3.907455463149721364e+00
2.117726624609740149e+00,2.389728521075849876e+00,2.716837168406321723e+00,3.516457880132423330e+00
2.206276757567488200e+00,2.306093734716843535e+00,2.506793023933155951e+00,4.052645102286944301e+00
2.150436517367259714e+00,2.165796895910796938e+00,2.808760999709690065e+00,4.022413939992207865e+00
1.293911632840762271e+00,3.094963270041820369e+00,3.275957695742467646e+00,3.557302285718304091e+00
2.290353492370905908e+00,2.455809864500792639e+00,2.487375589066231463e+00,2.185731911703998165e+00
2.105459307905719335e+00,2.417559383348320434e+00,3.025944714563508775e+00,3.392977396732574480e+00
2.692151006341628516e+00,2.770550990076633191e+00,2.949480594049503246e+00,3.988925508545604792e+00
2.666797575482796390e+00,2.816237035708053948e+00,2.937098807717342552e+00,3.466527653182713387e+00
2.941836479884648803e+00,2.346994957802554627e+00,2.879316390852983965e+00,3.703903579490606557e+00
2.606471703665069750e+00,2.426700806073375016e+00,3.193824332753614215e+00,2.851487650221871561e+00
1.012657232781991601e+00,2.785663971162071650e+00,3.175496683103628648e+00,3.441313580151830198e+00
2.752913119655112428e+00,3.075901184212484818e+00,2.890704749761305870e+00,3.198920731462753242e+00
1.928099815583331322e+00,2.228894099157854303e+00,2.896065116969634534e+00,3.330062307685468070e+00
2.311423679725555846e+00,2.528150908352439608e+00,2.668710230802239458e+00,3.760451904399888967e+00
1.021303114519450439e+00,2.914852865981913510e+00,2.930764418852112474e+00,2.978942795408267674e+00
1.489259415713855450e+00,2.048952840315117374e+00,2.899835494248976353e+00,2.506337639518188887e+00
2.705286534575900959e+00,2.679692547204830966e+00,3.028540007957254865e+00,2.392185963903740387e+00
2.379404450088240530e+00,2.176067653439984984e+00,2.764229818369510205e+00,3.630750164882256215e+00
1.398106522451049161e+00,2.664525845102740043e+00,2.644480293003878213e+00,3.109752784234290690e+00
2.938348340335967812e+00,2.356199929105927016e+00,2.711104135207150101e+00,3.232610101335354980e+00
2.344130990852438146e+00,1.984262874698549339e+00,3.334235740562900396e+00,3.141348719484154728e+00
3.111783894791257943e+00,2.554439647790333723e+00,3.503823438350751385e+00,4.166641232078030832e+00
1.770601702632333074e+00,2.522522221006514798e+00,3.022721954600351868e+00,1.957959908201533539e+00
1.023120151676712108e+00,2.433379581763804644e+00,3.131822766419896986e+00,4.010491638522737823e+00
1.717484734437281890e+00,2.199139716369070463e+00,3.060380810052091061e+00,3.095471006431807393e+00
1.882653754335927854e+00,2.754391989051975020e+00,3.367689227663301921e+00,3.611374340678929595e+00
4.569991280188027138e-01,2.704050872069463818e+00,3.119191451819133043e+00,2.893731245453450285e+00
2.148078440013931889e+00,2.516972150024787247e+00,2.949819877154860936e+00,2.551360186885584191e+00
3.141072811943097065e+00,3.046046161419030174e+00,3.035551286949690564e+00,2.617179413695658319e+00
1.370750370606323987e+00,2.749364721474057305e+00,3.040446052873186922e+00,3.364232956153189402e+00
2.218967884457858197e+00,2.322414998331749469e+00,2.464219024628539589e+00,3.273558211221737846e+00
1.986510235503529787e+00,2.618351899782172865e+00,2.737863065403328910e+00,3.379858901568967955e+00
1.527567479906158265e+00,2.649018311000021164e+00,3.041065030458506513e+00,3.734284576578342563e+00
1.879687416239982145e+00,2.710442808859373720e+00,2.908012997016187651e+00,3.309646051658449828e+00
2.699293549292536731e+00,2.597561535374356190e+00,3.207448948619427753e+00,3.111218883473516605e+00
2.218688188520202775e+00,2.713634836287739827e+00,2.854064021303548415e+00,3.904594091036194481e+00
2.243548225789405937e+00,2.932048464725667269e+00,2.743948927118430525e+00,3.268710354645398386e+00
2.396440408385092091e+00,1.760964298821330987e+00,3.395894576702737311e+00,3.592828588139702628e+00
1.429370065198722894e+00,2.674122344166965259e+00,2.931837920479957393e+00,3.531541036700975411e+00
2.411356445323038944e+00,2.927700610238236578e+00,3.119966360581641673e+00,3.171051504283659117e+00
3.035505124705688118e+00,2.715862934121759054e+00,2.540613473707878711e+00,3.515799081324165964e+00
1.784579300183711581e+00,2.322963461554429898e+00,2.706261736546303531e+00,3.029807488401149218e+00
1.164551897789923851e+00,2.571740800170561059e+00,3.205754734272090012e+00,2.739759806192472613e+00
1.909180864107478115e+00,1.840437691333398407e+00,2.955874043634820314e+00,3.491870945830277240e+00
1.661412496621851087e+00,2.316730780801777634e+00,2.821876450910238976e+00,3.537981667618772086e+00
2.013883452281397091e+00,2.767889697563016504e+00,2.759021965441017077e+00,3.377327901798933940e+00
2.033416614084246454e+00,2.583844581061228496e+00,3.074794599342655754e+00,2.809373070755877499e+00
2.307031743044982264e+00,2.289547815205055681e+00,2.958907071042727210e+00,1.253490643528053061e+00
1.675315985557358944e+00,2.356906101716832236e+00,3.042906334792516265e+00,2.150202430805760123e+00
2.554412808939306334e+00,2.713062262718652029e+00,2.700493909467306164e+00,3.271097104923631704e+00
2.412126855061319297e+00,2.242556016905877136e+00,3.250781885162396190e+00,2.617443423909753264e+00
2.206671374810923236e+00,2.643449918493899986e+00,2.321021040150097470e+00,3.053995896270392141e+00
2.175126827680160080e+00,2.366122822337829223e+00,3.133272957769120737e+00,3.454927262964113677e+00
2.075896714118580011e+00,1.933905912647277292e+00,3.072812367087052188e+00,2.792448304832404915e+00
2.174514398425376971e+00,2.370015237979011591e+00,3.158708656158548234e+00,3.433981650092904570e+00
1.411848244608356229e+00,3.012250690193929437e+00,2.587197024603148154e+00,3.552191351688303467e+00
2.183702911082364029e+00,2.023073252994310955e+00,3.141514614137329353e+00,3.248278871018054126e+00
2.879703901815886979e+00,2.234490834566638107e+00,3.008334249091316082e+00,3.609542048362873512e+00
1.209703161481177291e+00,2.172592617480793020e+00,3.056167869926679437e+00,3.881761486929395488e+00
1.815479209753861012e+00,2.266074877884807659e+00,3.053019301895828708e+00,3.258800398035319290e+00
1.145376776926633866e+00,2.479938710574976390e+00,2.900521428232449406e+00,3.716497298684584116e+00
1.767297173925480580e+00,2.614706474836351102e+00,2.696362710499031756e+00,3.341563272353307301e+00
9.249060452550107447e-01,2.352506477300546628e+00,2.666875081711834294e+00,3.259036971885483247e+00
1.866225256905244212e+00,2.805099056857607298e+00,2.836253195983888808e+00,3.323152406699318107e+00
2.029498785326848243e+00,2.847714252842258986e+00,3.191545897313184721e+00,3.479968288493433537e+00
2.058268793353696502e+00,2.533560575145496152e+00,3.056725810532013643e+00,3.453339636728949280e+00
2.546817286568812122e+00,2.564483067798583704e+00,3.044040713363737716e+00,3.463837812266087557e+00
1.458369064637737633e+00,2.813975505475936778e+00,3.130235897394976430e+00,2.975315703219016950e+00
2.024369556895946776e+00,2.602379086711328338e+00,3.206608656893778608e+00,3.334374657326548252e+00
1.964945862868310966e+00,2.851217487077446044e+00,2.900701595750144524e+00,3.300368621088188181e+00
2.690008392208945054e+00,2.480242887020937648e+00,3.258767019035450740e+00,3.564318077089250192e+00
9.672241141387190044e-01,2.690970293476520059e+00,2.874249957218313778e+00,2.615817931837566945e+00
1.490193142562367568e+00,2.363884530117516203e+00,2.891455360724831447e+00,3.874283278234798011e+00
1.757911289039268521e+00,2.563307935606434551e+00,3.124167775294782956e+00,3.431370769868502091e+00
1.751491945508109938e+00,2.631204716760533024e+00,2.908319435825687194e+00,2.409004194821004141e+00
2.717366748291738965e+00,2.381537216174755667e+00,2.948651415421858601e+00,3.188932958552928909e+00
1.742150932290293497e+00,1.999341877695512748e+00,3.335833392694959265e+00,3.739501603260509288e+00
2.708383697151773184e+00,2.396665528379959831e+00,3.043226331151672515e+00,3.591098654409172752e+00
1.719316958455473054e+00,2.120369212629562572e+00,2.913238272319985445e+00,3.716128001097112943e+00
2.393808384704258607e+00,2.309410300556268059e+00,2.823784888977223684e+00,3.043165945998696831e+00
1.862495565449746149e+00,2.100591959791523244e+00,3.378705596656877308e+00,3.633124665622116556e+00
1.148897040270982606e+00,2.714353441222430607e+00,3.204756020638666492e+00,3.545556819778170610e+00
1.702817610296502693e+00,2.515934410014337264e+00,2.985714810360359461e+00,3.211867506752959844e+00
1.681745121908155172e+00,2.610437544479216054e+00,3.463280533524189853e+00,3.238033367463403422e+00
2.773977369327347731e+00,2.584991709078622080e+00,2.421881918367909226e+00,2.725323144460603420e+00
3.227585730531601804e+00,3.148722017869980405e+00,2.997003500867020165e+00,3.514066760468893769e+00
3.001701908448926925e+00,2.148806449755416015e+00,3.205952838263907090e+00,2.554217082833782460e+00
2.684465866427828917e+00,3.136628168598818878e+00,2.540088031996081686e+00,3.522514635413130257e+00
2.547513552481221577e+00,2.670099226882483912e+00,2.507915682331127716e+00,2.976035303705597990e+00
9.758484624472156810e-01,2.784668184352921738e+00,2.416849427323035648e+00,3.514312466595735707e+00
2.204281052803979790e+00,2.715863262815156887e+00,3.009889048432576875e+00,2.786735969496528131e+00
1.704641273355657294e+00,2.242404916675576398e+00,3.023618783554578471e+00,3.719284482767007294e+00
2.828866221713115525e+00,1.799357992059501310e+00,2.353640736580002280e+00,3.515927107632941695e+00
2.862265548119770742e+00,1.909186589416079771e+00,2.667001162081367394e+00,3.825664850653446081e+00
1.953934515118841642e+00,2.531762641129643221e+00,2.421694292466863629e+00,3.609370718153475543e+00
2.648904987050519022e+00,2.551106977947650289e+00,2.607385146315109647e+00,3.452736684307996740e+00
1.321193264713543813e+00,2.695418492625507589e+00,2.821663531458843188e+00,3.316644092878009875e+00
2.484596983899456824e+00,2.449147882371561558e+00,2.435783080832343295e+00,3.411513252876327229e+00
1.163823169895920939e+00,2.386004420661524073e+00,3.373637615350804531e+00,3.588528506203088053e+00
2.499989049000938657e+00,2.437390681754475263e+00,2.482070687776041229e+00,3.623324969297836429e+00
2.627039614875300799e+00,2.642352507982132614e+00,2.182824941332284663e+00,3.800280721825150199e+00
1.212987185502395482e+00,1.952145495725435609e+00,2.882249738279384133e+00,2.682116085629266511e+00
1.909276261973224864e+00,2.823831661186960496e+00,2.912384699283929734e+00,3.435511395113471700e+00
3.607011462539023716e-01,2.166121542804503086e+00,3.144392213540716519e+00,2.333662660022215452e+00
2.186401138698600199e+00,2.455970114997321652e+00,3.086008295249897504e+00,3.557709973125123160e+00
1.972813019070521978e+00,2.263933161982774944e+00,3.432309374768929722e+00,2.984903824265725980e+00
2.301082143569844085e+00,2.590344193952235585e+00,3.081250454627741497e+00,3.596433454469575963e+00
1.221128921938707590e+00,2.848834783684940142e+00,2.817902490195773435e+00,2.346545408582771497e+00
2.729605383513461714e+00,2.619382425881965126e+00,2.903412566196805766e+00,2.795606697078802050e+00
1.280904579972842017e+00,1.927779766262197825e+00,2.634064059894176246e+00,3.474926074716424562e+00
1.662513623900735427e+00,2.294442482060441435e+00,3.425797068932298739e+00,3.541076822136276725e+00
2.452597402856929065e+00,2.541958216894449674e+00,2.864428557072100201e+00,2.322047348957076540e+00
1.889683883253852059e+00,2.577646541203302277e+00,3.152305947419730359e+00,2.771407641472142025e+00
1.807551629014184202e+00,2.979490939179170628e+00,3.115512885836789980e+00,2.724527832653648396e+00
2.287520534340150125e+00,2.319795073194996782e+00,2.588480874159263756e+00,3.391283399959057920e+00
1.028298334654548452e+00,2.657973035440212239e+00,3.133429112633361324e+00,2.837070106586719653e+00
1.826398242902457003e+00,2.983205897134391105e+00,3.050846008720551783e+00,3.872999660922363141e+00
2.259759827676472987e+00,2.407997424632843053e+00,2.920633631071332559e+00,2.278910676275043734e+00
2.428401780346002070e+00,2.190403588996269413e+00,2.899921455071511556e+00,3.604511348298191642e+00
1.628133357241785095e+00,2.576346913953999174e+00,2.739641098030888955e+00,3.409862453822113615e+00
3.197941196533991892e+00,1.374556932361785666e+00,3.641374590748894580e+00,3.765099329829016295e+00
2.077739734984951347e+00,2.239805686269229046e+00,3.094844791003244389e+00,3.390445054693503657e+00
2.765017831729937647e+00,2.501241380771470624e+00,3.147352526289890040e+00,3.292781547403145659e+00
1.834261395481131984e+00,2.346935803714719881e+00,2.875919147190637570e+00,4.091342110646539965e+00
2.036013107172876868e+00,1.971986697917685660e+00,3.167347273467184809e+00,3.524607887436151721e+00
1.683816160978188536e+00,2.459972853508671786e+00,2.705888189070705163e+00,3.864140094493555999e+00
1.880063154832871231e+00,3.153907543587718632e+00,2.717285109007673505e+00,3.320879570050296437e+00
2.556366460531306561e+00,2.279982765250495369e+00,2.853437776566607020e+00,3.767415161624684039e+00
7.240072533016734813e-01,2.614060265729251764e+00,2.941948091377986074e+00,3.677019693600786621e+00
2.365100403735827417e+00,2.116940442863486815e+00,3.138286449061394201e+00,3.545333335952018050e+00
1.742722974055222140e+00,2.300391514165295526e+00,3.015888632611608333e+00,2.872708981774732884e+00
1.717068342417693572e+00,2.331646028472651455e+00,3.131427807631514071e+00,3.263741142766690029e+00
1.476754133347387477e+00,2.599924783134430761e+00,2.999878753697261757e+00,3.015834063055347958e+00
1.781300064494258706e+00,2.422898895428809318e+00,3.131458418918511732e+00,3.285274274446776221e+00
1.057114353940083351e+00,2.321669269914067968e+00,3.127340866084695747e+00,3.658944436475923823e+00
1.660278619187726790e+00,2.123861504079238127e+00,2.956976790239012054e+00,3.249274666299689418e+00
2.172839347543302768e+00,2.441907432556884139e+00,3.488071441429227093e+00,3.739994398356668803e+00
1.472466189660740721e+00,2.720873364822857354e+00,2.690900583011853087e+00,3.568689919281448297e+00
2.095384777020703027e+00,2.491608600629835912e+00,2.784919849171060058e+00,3.531010838599244916e+00
2.021821189497541305e+00,2.291505063625423055e+00,2.991014550902456826e+00,2.671316928451418882e+00
1.981075729397889784e+00,2.404620024891737096e+00,3.716141549694321977e+00,3.927420736943448620e+00
2.381002251330158526e+00,2.160773740115196073e+00,2.656937942257532104e+00,3.526229453586218643e+00
2.351047717535767134e+00,2.921094276981876625e+00,2.942376296695001336e+00,3.565224579067038935e+00
2.871960251924473795e+00,2.627523224941534341e+00,2.951994289310107433e+00,3.442567868908979367e+00
8.742604829154224655e-01,2.442796638336905524e+00,2.711076337157519056e+00,3.421456477577636157e+00
2.201086072649609982e+00,2.975690046817325740e+00,3.146924601630001650e+00,2.861460958178922542e+00
1.975470865151683686e+00,1.975937250363242637e+00,3.012752595712469894e+00,3.440414637395853070e+00
1.380744383697912081e+00,2.423136705849100458e+00,2.987404019396723953e+00,2.988367844600845480e+00
1.632381092481542506e+00,2.646106835054889750e+00,3.369769665331427522e+00,3.519640765582281450e+00
1.342447416284558104e+00,2.671946411482855499e+00,2.922525237482227034e+00,3.654173077109678314e+00
2.025936857340470354e+00,2.653360985919548387e+00,3.095322539786936389e+00,3.214377673976291483e+00
2.535714082081067300e+00,2.410524853540853218e+00,3.002326715182159322e+00,2.431775281749126272e+00
2.089243074348984042e+00,2.261124803115087012e+00,3.146636602190061804e+00,3.922295216503411286e+00
1.492701870017738575e+00,2.663099002105933089e+00,3.136330941089067181e+00,3.111761939670103949e+00
1.339497917948766048e+00,2.509041036329556551e+00,3.006520625199269769e+00,3.030410868617008369e+00
7.328528008074057798e-01,2.659291546871295431e+00,2.968004723499737985e+00,3.313849138798443672e+00
1.846915443678227131e+00,2.912797890956695390e+00,2.788780984055385215e+00,3.504937812355367388e+00
2.245637444299380281e+00,2.108861081103751367e+00,3.018870261406285671e+00,2.864464184309711836e+00
2.591880284681805868e+00,2.681878109706714586e+00,3.004226983476226742e+00,3.363287203364181188e+00
1.911093183785746774e+00,2.308357033971162764e+00,2.637597025504141879e+00,3.586189169060130855e+00
2.731712833584410749e+00,2.759236421699937658e+00,3.006379462833427052e+00,2.939291083651696113e+00
1.571196330230861360e+00,2.357442809064896672e+00,2.903572039474547672e+00,2.728125685068536921e+00
1.517498366528033049e+00,2.434217165820653506e+00,2.611181072272194648e+00,3.612179303194281932e+00
1.483467084991133556e+00,3.085295561720160951e+00,2.847452797666279345e+00,3.533319885772189028e+00
3.068847695271353704e+00,2.397567278321719897e+00,2.869270940738701370e+00,3.563248488982936557e+00
2.023510548121688846e+00,2.250374263884286741e+00,2.733359202712769775e+00,3.744002093341525228e+00
1.834474999407635920e+00,2.628040093670935384e+00,2.967009254651280070e+00,2.301683812554697894e+00
2.540775727130198725e+00,2.693817973936866395e+00,3.485013174308485784e+00,3.663686628874521567e+00
2.273136417114413277e+00,2.209951870559039300e+00,2.828685077367558254e+00,1.943517716623813119e+00
1.031473210595994505e+00,1.700751249592430181e+00,3.053428526785493702e+00,3.057313744682251588e+00
1.980524822617153458e+00,3.254578316517887426e+00,2.737891459202194344e+00,3.588450469520085395e+00
2.102347098063817032e+00,2.346648379899183734e+00,2.547229519907264539e+00,3.082014727790240549e+00
1.304178334759132030e+00,2.699244610852316040e+00,2.960576202684032321e+00,3.608690984223059672e+00
3.268922151191076431e+00,2.791877373610310187e+00,3.221082878742814959e+00,3.810127442123391273e+00
2.172948370644277816e+00,1.787622369862790439e+00,3.155599623409973020e+00,3.581687145038437325e+00
1.181855322357088456e+00,2.427142711408747378e+00,2.992370478231321407e+00,3.354673925270697854e+00
2.163271613646428282e+00,2.794003438376074566e+00,2.961684598595741846e+00,2.712037145715727071e+00
1.737420844365085149e+00,2.433237829231108318e+00,3.097236112194831748e+00,3.752407518818086540e+00
2.298505246751906483e+00,2.782435078559255093e+00,3.341519052872510720e+00,3.888085579537372993e+00
2.112272792451240111e+00,2.072482304400359077e+00,2.919429471441421065e+00,3.510723418365436554e+00
2.097110386607846877e+00,2.503078057726586536e+00,3.015912548529970039e+00,2.914308101649052851e+00
1.496918162882041603e+00,2.695144326393960732e+00,2.887708624726363471e+00,3.357581321715683575e+00
3.050473170378262378e+00,2.266349412969445698e+00,2.945350140037416686e+00,3.434169732686182641e+00
2.143879020537508673e+00,2.432828049683459337e+00,3.040064952728894987e+00,3.953263102460142342e+00
1.929615106907701216e+00,2.754275208301731670e+00,2.987383147199773159e+00,3.085276255640308385e+00
1.827945243243919604e+00,2.272275396497179578e+00,2.738979815759411629e+00,3.206433494527637151e+00
1.957888092043451156e+00,2.217330260698883393e+00,2.362400884289894698e+00,3.401828218003181359e+00
3.096292695754280899e+00,2.389726543675541492e+00,3.358994184227952040e+00,3.579784824212055128e+00
2.712268932092986251e+00,2.387048500759645808e+00,2.958765327802280520e+00,1.692452795801152821e+00
1.653505347082630639e+00,2.319959557676152251e+00,2.763942141255858242e+00,3.707216136460408595e+00
2.253565862949364007e+00,2.430996301083081956e+00,2.899566879427004196e+00,4.136119894612933834e+00
2.362372554978306560e+00,2.421166722684215511e+00,3.146189022625445197e+00,3.402784884947066768e+00
2.586488457001864028e+00,2.187683381244917680e+00,3.187557726056129859e+00,3.544543192236652374e+00
1.931691640377751540e+00,2.538756386470107707e+00,3.110746696539631539e+00,2.820259748619291518e+00
1.786040846531857351e+00,2.212263465089128189e+00,3.073441263930223322e+00,2.106574135511014134e+00
1.684568026720003386e+00,2.835880010271893070e+00,3.091423455826026956e+00,3.559395076909269040e+00
1.665317123639126651e+00,2.860301317408842525e+00,2.473482238595415161e+00,3.565365357709409544e+00
2.005803134336622939e+00,2.716894753449093702e+00,3.185842714338140702e+00,3.260563602439371600e+00
1.950147533776844799e+00,2.357478068372950375e+00,3.613514015207511143e+00,3.582904020554581681e+00
2.720909108128548581e+00,2.801977255012371604e+00,3.158157423911301720e+00,2.295983393803819883e+00
1.813408666231993038e+00,1.872315280043657548e+00,2.506670082398998023e+00,2.785845719408105658e+00
2.102514609126604928e+00,2.372871463498157141e+00,3.070589052930209117e+00,3.163991256552696196e+00
1.690196508806292242e+00,2.213494233606917660e+00,3.068031585381485904e+00,3.110333611746676219e+00
1.896779420984533449e+00,2.934431028181569534e+00,3.083396927767759088e+00,3.676459736350329077e+00
2.992501456610942689e+00,2.248774284579965865e+00,2.384651525242434289e+00,3.917806827407952941e+00
1.059031271896851534e+00,2.882160824749684824e+00,2.732759971088147832e+00,3.931992170598018976e+00
7.589091042520336172e-01,3.449384625089270351e+00,3.160801605945018355e+00,2.643976857961153559e+00
2.282274845607559222e+00,1.981656248697005740e+00,3.050400510652971242e+00,2.846388363531688448e+00
2.415262535829291402e+00,2.228506933660776124e+00,2.777541544912749849e+00,3.410689695800360521e+00
1.689340923855014553e+00,2.525815818160946691e+00,2.526750238683829419e+00,3.522194616612912554e+00
1.713070844299037887e+00,1.912218579784746408e+00,2.969804455546052324e+00,3.443180933578765757e+00
2.378098741210473044e+00,2.310935048015868354e+00,3.117425067222415080e+00,3.712728704684318259e+00
3.625125990994251257e+00,2.477761113199052012e+00,3.043039509127560382e+00,3.524012983521846110e+00
2.063211133159433164e+00,2.599730642695769589e+00,2.948348059403172350e+00,2.679914338173980948e+00
1.497645815243182188e+00,1.887954329323549896e+00,3.090437507723281296e+00,3.015813330205773468e+00
1.450645280092179856e+00,2.556358147625403809e+00,3.118036792736283314e+00,4.044746476187085271e+00
1.769334676107996218e+00,1.871512607786996352e+00,3.235719173517256131e+00,3.120951385400489109e+00
2.108660690799549098e+00,2.141227007392275450e+00,3.352977340974649056e+00,2.623079980491934027e+00
2.344172730362084511e+00,2.669898370839153934e+00,3.339575698251764813e+00,3.876983104227406329e+00
1.894254210222211299e+00,2.504157765743904029e+00,3.376918782012180209e+00,3.333803906019483954e+00
1.108398288739925297e+00,2.470327478647772690e+00,2.755735489757954237e+00,3.573268102703675897e+00
1.846370417183147428e+00,2.446669969483648011e+00,2.834201057833641624e+00,3.097939291739685963e+00
2.408575707823947365e+00,2.214954785522231351e+00,2.686528604347460991e+00,3.580003258410915379e+00
8.770282939752245266e-01,2.317577074380876123e+00,3.144085919352648695e+00,1.906051154437721440e+00
2.663133212940337113e+00,2.992674752115742187e+00,2.659707742556686849e+00,3.355201708377070879e+00
2.720533206185225428e+00,1.288963912744037987e+00,2.925338252936615646e+00,2.369164350385704054e+00
2.233391752612024383e+00,2.159161958973097484e+00,3.128167976099644143e+00,3.684670463351614078e+00
2.962933025014895971e+00,2.498132486873463343e+00,2.638580971458038160e+00,3.471483685253026863e+00
1.264899006733910314e+00,2.362120404524971740e+00,3.411173008444636778e+00,2.996145397058317617e+00
2.422630846763641710e+00,2.489439726406833309e+00,3.161290886136937761e+00,3.451924550370018441e+00
2.113198773797079433e+00,2.229965081845830976e+00,2.664559924921367173e+00,3.360681801387939593e+00
2.700020301416494739e+00,2.670228222490435233e+00,2.757970825687643845e+00,3.466056375412722268e+00
1.058620647229501666e+00,2.021031117651656661e+00,2.585464126844406074e+00,3.168088740676922477e+00
2.195537311162890859e+00,2.429747885654788497e+00,3.118284626021822881e+00,3.685250070949056767e+00
2.072427874886805910e+00,2.769980382651102246e+00,2.997054839368630486e+00,3.441725861061059266e+00
7.021448656312919701e-01,2.428199984194425731e+00,2.440555774099053554e+00,3.678441665483737744e+00
2.649607728006218021e+00,2.260002344746683267e+00,2.455060499219192671e+00,3.320212568898889494e+00
2.773597610846992190e+00,2.408728476826419218e+00,3.072884884697756114e+00,3.509088171272534584e+00
1.891286320347350669e+00,2.754505046997803852e+00,2.954864786851607139e+00,3.459509385759090172e+00
1.754906931762640010e+00,2.442376372258106443e+00,2.704407470835644478e+00,3.738533064610058965e+00
2.673557384770364198e+00,2.398561362309449940e+00,3.132153762708967726e+00,3.997908449653432061e+00
1.585150664034130408e+00,2.334706141856250472e+00,3.014419245408120229e+00,3.526878526046362428e+00
2.260224641853304739e+00,2.528535406789347295e+00,3.120524933623802788e+00,3.157546162738400053e+00
1.886574119055955068e+00,2.277472686466826879e+00,2.768779548257461531e+00,3.859399873263878789e+00
2.830759556050401304e+00,2.667011665957095712e+00,2.496323864495264555e+00,2.279495348356463502e+00
1.518399779110895187e+00,2.650897277090230375e+00,3.007025255868109870e+00,3.753644889544283103e+00
2.010333030790874886e+00,2.233626605806502408e+00,2.588024701215080547e+00,3.743908463620615468e+00
2.928180417686488290e+00,2.063141303527222803e+00,3.252388758176972594e+00,3.522577724554214917e+00
1.613102897203094965e+00,2.563839005067514609e+00,2.833466482334615844e+00,3.497224520393150016e+00
1.642289301879157559e+00,2.215428046662252903e+00,3.297924859109548468e+00,3.587486841370338908e+00
1.849502887380826355e+00,2.197227912408005412e+00,3.140401851655830079e+00,3.458950794203370371e+00
3.008023010804404151e+00,2.425048314907718439e+00,3.062171283516908371e+00,3.001914986829890886e+00
1.777054062570457615e+00,2.054192030302870453e+00,2.927116090633177681e+00,3.610805968080152084e+00
1.385706114312916348e+00,1.979729163071425102e+00,3.159176328409724732e+00,1.318386437498396235e+00
2.378321567460379704e+00,2.555582856148730819e+00,3.132322804529205307e+00,2.682901013463609097e+00
1.964295296478591579e+00,2.364992161308707264e+00,3.043389100848702178e+00,3.470938415767727658e+00
2.432798542883156667e+00,2.491216929979615191e+00,3.481358198664761261e+00,3.605210139889523546e+00
1.149632679466090490e+00,2.051736339617916460e+00,3.426947379868470644e+00,3.970822642702184435e+00
1.926847429752925889e+00,2.861338963867882335e+00,2.962420159305302114e+00,3.480045654093963936e+00
1.964378247246140408e+00,2.826681513354823760e+00,3.001454124384065558e+00,3.133262042832741123e+00
2.627238200601690998e+00,2.728453591887233021e+00,3.106518414153979890e+00,2.998222018477117778e+00
1.468288863238660813e+00,2.509370740726241333e+00,2.651007702852890002e+00,3.566330042603981010e+00
1.309519830450375899e+00,2.694399718078923645e+00,3.372951883400124640e+00,3.596087677825402729e+00
2.398640358528212335e+00,2.581952477305051730e+00,2.987864443893769817e+00,3.103055176595089559e+00
2.392065373373147175e+00,2.536886730122188460e+00,3.074963689548450674e+00,3.710952047927480457e+00
1.858514906769737962e+00,2.876923635458906059e+00,3.092124323197492419e+00,3.872797617903868339e+00
1.953731264246662436e+00,2.149386321497239294e+00,3.009103277369190366e+00,3.268933990690314761e+00
2.020701454774020966e+00,2.621671043399520507e+00,3.317593704454485870e+00,3.771361894131869619e+00
2.395151839238507385e+00,2.248810892531054595e+00,3.005951895291679499e+00,3.975232432561395246e+00
1.332822077199213640e+00,2.866774303301314220e+00,2.856512685991632328e+00,2.842077384521406014e+00
2.369653297279410431e+00,2.152973649541761958e+00,2.831526476417921323e+00,3.450150114169589166e+00
1.251399193680982957e+00,2.633438999752875098e+00,2.913229670581051867e+00,2.598753842999536268e+00
2.100897468402143087e+00,2.690545037932288608e+00,2.913975166915102388e+00,3.185067688489427784e+00
1.618720387355424561e+00,2.279028282561950558e+00,2.731573578451694129e+00,3.824997193316819200e+00
2.016445723084914654e+00,2.671229583614733283e+00,3.237697612244600176e+00,3.726868234099994570e+00
2.065072469908558084e+00,2.616549023280725805e+00,3.002868718238524970e+00,3.310573912491106885e+00
1.970179514655855169e+00,2.738018218917733559e+00,2.894054439558471081e+00,3.720215583144827143e+00
2.387799853698670205e+00,2.614977182538698930e+00,3.001959298436883472e+00,3.171988967509049573e+00
9.262283521291678756e-01,2.886748542475829016e+00,3.043797007033775870e+00,3.482554399281164059e+00
2.269974597712592690e+00,2.590509839933959668e+00,3.349679885258318279e+00,3.559942333214437316e+00
1.380346622691597469e+00,2.515871736308012530e+00,3.132921063338489187e+00,3.523029693256831685e+00
4.138914849251939532e-01,2.317144922429425158e+00,3.138657987070238242e+00,2.632569550438582873e+00
1.979773230542020812e+00,2.763956640676284771e+00,2.772196788004590129e+00,2.279366406460666461e+00
1.505430836775832670e+00,2.616292508565819741e+00,2.444403906567458318e+00,3.380982257197726160e+00
1.052414046518213464e+00,2.410645364678109637e+00,2.527706323089571772e+00,3.722299908993676354e+00
1.846090591845041429e+00,2.422844139380296191e+00,3.114486875629138396e+00,3.107769496465064840e+00
8.565992811091289738e-01,2.369992535409482404e+00,3.100929843262385521e+00,3.830477922710976202e+00
1.647307655847436880e+00,2.736222751371877315e+00,2.904332216754821339e+00,3.768059975707904297e+00
1.577872089800919531e+00,2.870731260413765362e+00,3.319145939764822195e+00,3.352213232780660856e+00
1.757672248548631355e+00,2.396333419968270206e+00,3.014647718946102284e+00,3.564366957329537566e+00
1.733423484423385119e+00,2.519559413301111217e+00,3.136100632006935118e+00,3.040197887414695987e+00
2.174111861103120713e+00,2.675380379071675030e+00,3.070965058940891446e+00,2.428562672006068901e+00
1.759730405775111306e+00,2.448264710812503075e+00,2.738750561306470210e+00,3.116157359116225933e+00
2.247618546154044772e+00,2.662113684596644880e+00,2.920424166024929047e+00,3.413423441598788521e+00
2.175309288391610529e+00,2.727093970564976821e+00,3.173863454575084120e+00,3.549176300562121522e+00
1.575198767850556569e+00,2.540098459144769727e+00,2.794356447298479207e+00,3.721363352188329365e+00
1.989163775698971959e+00,2.603588048869354576e+00,2.966780050666919966e+00,3.574944697621005307e+00
2.094763188206775872e+00,2.735820812631936327e+00,3.107539567526912183e+00,2.930002218474009545e+00
2.138851556786169006e+00,2.277947831184738536e+00,2.939885121595151141e+00,3.527892778504922777e+00
2.450353987807524447e+00,2.316362912994663681e+00,3.149058115478328368e+00,2.960659548917585759e+00
1.383693225689531348e+00,2.068984555513136314e+00,2.967768195882592330e+00,3.142715581685687987e+00
1.917059039794470010e+00,2.351772823232723297e+00,3.092280031889559133e+00,3.454749331808918633e+00
3.332412009916926543e+00,2.753147197535595669e+00,2.981172548580621307e+00,3.565801655345366417e+00
3.020407144146854517e+00,2.688677258125784064e+00,2.818410884733815625e+00,3.121452989369611686e+00
3.354716644773714673e+00,3.084885348007767369e+00,3.076436101226977193e+00,2.705679016646331370e+00
2.013675337093232098e+00,2.600399687327273224e+00,3.157838577032140215e+00,3.584158041345572254e+00
2.137229051965028770e+00,2.307851962737783147e+00,3.276186419120835414e+00,3.642927325658311233e+00
2.542667910717963942e+00,2.992269741206010636e+00,2.526649599684170244e+00,3.622823695535626776e+00
2.384054210145712283e+00,1.838633034894198159e+00,2.922916455099564104e+00,3.625608925739133959e+00
1.843010547131824550e+00,2.438321084645274528e+00,2.837356154763260641e+00,3.661048390835230926e+00
2.160715757761529687e+00,2.224622062422025870e+00,2.989863277129915176e+00,3.091424904669411777e+00
2.831445093794959789e+00,2.363494095951845786e+00,3.036745494578853677e+00,3.670972480100595181e+00
1.588483375127532016e+00,2.173421332698435293e+00,2.980739046304519579e+00,3.431198487199928593e+00
2.397649441404209103e+00,2.327050641462106828e+00,2.326024496371591255e+00,3.377335189382338676e+00
2.799372412693031720e+00,1.911684004796218250e+00,3.453513046014477172e+00,3.567060905940085291e+00
2.564055209199023189e+00,2.651966776893058153e+00,3.153264745806342972e+00,3.373389889473679570e+00
2.228685592020724915e+00,2.645688304140596081e+00,3.319223902142176108e+00,3.578506934707835097e+00
2.174855294362038727e+00,2.176109469208116654e+00,3.436953132169896286e+00,3.357478945679795768e+00
1.524741429537989301e+00,2.643004060651830578e+00,3.154399587800599924e+00,3.494956900975946024e+00
9.609741426562132816e-01,2.887777551297080247e+00,2.833018328658742924e+00,3.399042107425483739e+00
2.191803218604890358e+00,2.086863004377570885e+00,2.985078519804670982e+00,3.526705561686119594e+00
1.358639301654873233e+00,1.927728428852340414e+00,3.076507176515062891e+00,3.110434707500061347e+00
3.323311491845698296e+00,2.691280502144839826e+00,3.043423367296649751e+00,3.197248004093988349e+00
7.017786290264945714e-01,2.042288033987346818e+00,3.092905794096760363e+00,3.301847994228964911e+00
1.930820013028049287e+00,2.566339755095971675e+00,2.978736152308717244e+00,2.884801837944058978e+00
2.120087762645244567e+00,3.253682579583423884e+00,3.213744500698289208e+00,3.553627039420308442e+00
2.934457549000174303e+00,2.733115464359244573e+00,3.240711680908064718e+00,3.810194629592889015e+00
2.038429264641195893e+00,2.098672277326846469e+00,2.908557307415720494e+00,3.451736171311577728e+00
2.589707851455894883e+00,2.572954953627251129e+00,2.735137053411635488e+00,2.887699549327958692e+00
1.026746454032037681e+00,2.394488919170458807e+00,2.965771993147416019e+00,3.489089910920684101e+00
1.171327732816688449e+00,2.148468507244198911e+00,2.670430818420984398e+00,2.885301540272925180e+00
2.759588629123093551e+00,2.092849202681211551e+00,3.194908233631998939e+00,2.864630326357653356e+00
1.778919160138051625e+00,2.934665925077022841e+00,3.046814549081868329e+00,3.327594582487565678e+00
1.434652166096630932e+00,2.389368071303242580e+00,2.682597010658850145e+00,3.326902862035051367e+00
2.543071675197937864e+00,2.771102013209384207e+00,3.857374440045792774e+00,3.615882142871186478e+00
9.989913363217082232e-01,2.912131106677445125e+00,2.816983938612393157e+00,3.852891201234426077e+00
1.458407373537462970e+00,2.686940807240659534e+00,2.956161742790933911e+00,3.588191315226314071e+00
2.176878218184046698e+00,2.371527808777659452e+00,3.272083796718489257e+00,3.494103659464614875e+00
1.270034869473677608e+00,2.472815463456764729e+00,2.603894943746422275e+00,2.379255407434963665e+00
1.675763545745894145e+00,2.970136519611432213e+00,2.633094611730256940e+00,3.979205372234300153e+00
2.670853870709633870e+00,2.322831390703115506e+00,3.193451414299723901e+00,3.858410363813155719e+00
1.536018878743709681e+00,2.315931552000705995e+00,3.067113708218660584e+00,3.615306590304112166e+00
1.865991426590554836e+00,2.246601537853547104e+00,3.271284093712613306e+00,3.170816775158455059e+00
1.905270359005302838e+00,2.505856425172784174e+00,2.728671767736161158e+00,3.471116454077576297e+00
2.623585747458766271e+00,2.683532436218865058e+00,3.040111057722835852e+00,3.445276042136109940e+00
1.460984664607456684e+00,2.287205712607490948e+00,2.893444242640621944e+00,3.698549178399154869e+00
2.126415319300062556e+00,2.478121693957859417e+00,2.538692027030021947e+00,1.742336651505174583e+00
2.438016168468884359e+00,2.555068253073832452e+00,2.684917612515225205e+00,3.314254707949772172e+00
2.492718901976524126e+00,2.532535046514725163e+00,3.247517722600318901e+00,3.286813324851533658e+00
1.778873164696525677e+00,2.613016749856187815e+00,3.019366392340027794e+00,2.241650310491698939e+00
1.962802121258545807e+00,1.965646503435634518e+00,2.920172298493176832e+00,4.083661362037566356e+00
1.559251356703502678e+00,2.767245302281241770e+00,3.048738732257735951e+00,3.757358103260574289e+00
1.317046457159453343e+00,2.700395528077604190e+00,2.933541748080529032e+00,3.776000463397014784e+00
2.364837311537029585e+00,2.117073703648708616e+00,2.867740972699676760e+00,3.523810643398341824e+00
1.866761385794977413e+00,2.592875741214258234e+00,2.948896641828808729e+00,3.774292341917404148e+00
1.391364899889505624e+00,2.416372524960962664e+00,2.731994065132299809e+00,3.464070280961062398e+00
2.634550402329299601e+00,2.942477198359722212e+00,2.978054135611821529e+00,3.612501405705155211e+00
1.420683425271306977e+00,2.022798874926183377e+00,2.805430357198753555e+00,3.310121549918756401e+00
2.456862486181076388e+00,2.269594893004157843e+00,2.911452006515871105e+00,2.653171504349240539e+00
2.626938368308387783e+00,2.120918907889131511e+00,2.655183838975007315e+00,3.316331602152039704e+00
2.066929807540670794e+00,2.584569430307654514e+00,2.429437794213006097e+00,2.692554619317230724e+00
2.026119188770189261e+00,3.003944641144338679e+00,2.824884260925657919e+00,3.658651964863843364e+00
1.985912773359729711e+00,2.423049995130845069e+00,3.219196647106092435e+00,3.258563752333693220e+00
2.311553795066301209e+00,2.202598617691607252e+00,3.069367942121433934e+00,3.382183019236582044e+00
2.580474277869250876e+00,2.594752193905804916e+00,2.678737003354701329e+00,2.281478124911607175e+00
1.606060422700144930e+00,3.319369382799390422e+00,2.947733103390347331e+00,3.491863007266763574e+00
2.306661644524898414e+00,2.653602564204456282e+00,3.120707959911884100e+00,3.336830516654368584e+00
2.653041357014219948e+00,2.528039961940932390e+00,2.360444696926865760e+00,3.276689303449227264e+00
2.147913063681969881e+00,2.611905221043342884e+00,2.498673607631578086e+00,2.832936238536508000e+00
2.198382265667051083e+00,2.252848567443240135e+00,3.021066768810469760e+00,4.146117439355333723e+00
1.148546089985656327e+00,1.833526899909983188e+00,3.114538549171260495e+00,3.835629043760203860e+00
1.387045382265131632e+00,2.540769860231961275e+00,3.179093767434610474e+00,2.680007198757205167e+00
1.051773261509684421e+00,2.161076043768328070e+00,2.907224204621915664e+00,2.805994177004098145e+00
1.084944617289913094e+00,2.637710536013048390e+00,2.900586938099221523e+00,3.014633456257056476e+00
1.911558041976788358e+00,2.478828359447198260e+00,3.028196633976221630e+00,3.495136073549887978e+00
3.289737147652810556e+00,2.375133572164050300e+00,3.415287078892178307e+00,3.738061085495449465e+00
2.360067450597684413e+00,2.729771378854571662e+00,3.007798604396635156e+00,3.235152300741693576e+00
2.032855500985725428e+00,2.490810787512772961e+00,2.683182471244527356e+00,3.389414929825196765e+00
1.468755538647178227e+00,2.128198079173308610e+00,3.082857601795653046e+00,3.912817540391649640e+00
2.700702566713114372e+00,2.679572943449403333e+00,2.999018567195053997e+00,3.589664836158707573e+00
2.473229751775082086e+00,2.386415328552034421e+00,3.124696262016536608e+00,2.719820775133057200e+00
2.679357856071697519e+00,2.485854178613414511e+00,3.104465364512737580e+00,3.233384501447449377e+00
2.078543002696481956e+00,2.230092818964628965e+00,2.791594545235641878e+00,3.183649861990838215e+00
1.934866597931121701e+00,2.402756671288379220e+00,2.581795743005987021e+00,3.539874278637138882e+00
1.727441072848444836e+00,1.890833233587372986e+00,3.040441117035142859e+00,2.225463412503054794e+00
3.197977578954497524e+00,2.291235892036737276e+00,2.440213231251811443e+00,3.326002004368394438e+00
1.417036387414227994e+00,2.953924222742426942e+00,2.450384506737319779e+00,3.694103294807356441e+00
2.775288129017040806e+00,2.579983070310154503e+00,2.909181755587660234e+00,3.316759781325659073e+00
1.546290547670183813e+00,2.280595720334475995e+00,3.042061870080536412e+00,2.624798226484232888e+00
1.226018174126667803e+00,2.481718715603419056e+00,3.263872179501941417e+00,3.391918081501967386e+00
2.223591559057213285e+00,2.385425199231137050e+00,2.453123889289487103e+00,3.475328117098491543e+00
1.652435189550355732e+00,2.738833113454678170e+00,2.937662245184974985e+00,2.910948929943467434e+00
2.158145359569569877e+00,3.063336706121500441e+00,3.072039354394365152e+00,3.278312025961204856e+00
1.421572888917474575e+00,2.462695783315873577e+00,3.116234677195623082e+00,2.679827746079955997e+00
1.309744639022881740e+00,2.372922410280359440e+00,3.022893677268839951e+00,3.331701189185677592e+00
1.812036634953998249e+00,2.437920209496234669e+00,3.354876918072467795e+00,3.775219684538668741e+00
1.739873541493083042e+00,2.482118815726393812e+00,3.162871570526993192e+00,3.619890016254550869e+00
2.933651986456152105e+00,3.265103681465816976e+00,3.354583666557465538e+00,3.580012175106328520e+00
2.398752707516579097e+00,2.491406218582234988e+00,2.590796510257665108e+00,3.696882772992342581e+00
1.658266232737738877e+00,2.216420140322602261e+00,2.651896731060965795e+00,3.718961782654523596e+00
1.932228668885675571e+00,2.387161388629565284e+00,2.798332885095549116e+00,3.509055572044992299e+00
8.544501665920110067e-01,2.207015139190789732e+00,2.687747319685031222e+00,3.633889223591418194e+00
1.542931483940182424e+00,2.792911462473267825e+00,3.325281642543887806e+00,3.333053008185121069e+00
1.241274398582958183e+00,2.767755194230946181e+00,3.143810797428465253e+00,3.249190727976071003e+00


==> Data4/mulmuhat12.dat <==
# arm1,arm2,arm3,arm4
6.999999999999999556e-01,6.999999999999999556e-01,7.571428571428571175e-01,8.000000000000000444e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.428571428571428825e-01,4.000000000000000222e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.285714285714285365e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.285714285714285587e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.428571428571428825e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.571428571428571619e-01,5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,4.000000000000000222e-01,8.428571428571428603e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,2.999999999999999889e-01,8.000000000000000444e-01,7.857142857142856984e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.428571428571428825e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.714285714285714635e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.571428571428571619e-01,5.999999999999999778e-01
8.000000000000000444e-01,6.999999999999999556e-01,6.428571428571429047e-01,9.000000000000000222e-01
1.000000000000000056e-01,5.000000000000000000e-01,7.714285714285714635e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
5.000000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.714285714285713746e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.571428571428571175e-01
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.571428571428571175e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.714285714285714413e-01
2.999999999999999889e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.428571428571428159e-01,5.000000000000000000e-01,5.000000000000000000e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.428571428571429047e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.142857142857143238e-01,6.999999999999999556e-01
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.571428571428571397e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.142857142857142794e-01
8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.714285714285714635e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.857142857142857206e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.428571428571429047e-01,6.999999999999999556e-01
1.000000000000000056e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.714285714285714413e-01
2.000000000000000111e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.714285714285714413e-01
6.999999999999999556e-01,2.999999999999999889e-01,8.000000000000000444e-01,5.999999999999999778e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.285714285714285365e-01
1.000000000000000056e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,7.142857142857143016e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,9.000000000000000222e-01,8.571428571428570953e-01
1.000000000000000056e-01,6.142857142857143238e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.714285714285713746e-01,9.000000000000000222e-01
6.999999999999999556e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.999999999999999889e-01,7.714285714285714635e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.571428571428571175e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,4.857142857142857095e-01,5.000000000000000000e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.571428571428571175e-01,6.999999999999999556e-01
1.000000000000000056e-01,2.999999999999999889e-01,5.714285714285713969e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.857142857142856984e-01,8.000000000000000444e-01
4.857142857142857095e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.857142857142856984e-01,9.000000000000000222e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.285714285714285365e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,7.142857142857143016e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.571428571428571175e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.571428571428571175e-01
2.000000000000000111e-01,5.999999999999999778e-01,7.857142857142856984e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.285714285714285365e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01,7.714285714285714635e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.857142857142857206e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.142857142857143016e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,2.999999999999999889e-01,8.000000000000000444e-01,7.285714285714285365e-01
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.571428571428571175e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.714285714285713746e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.857142857142857095e-01,5.999999999999999778e-01,6.999999999999999556e-01
4.142857142857143127e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
8.000000000000000444e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.428571428571428825e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.285714285714285365e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.999999999999999556e-01,7.285714285714285365e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.857142857142856984e-01,5.000000000000000000e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.142857142857143016e-01
4.000000000000000222e-01,5.714285714285713969e-01,8.000000000000000444e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.857142857142857206e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.571428571428571175e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.571428571428571397e-01,5.999999999999999778e-01
2.000000000000000111e-01,4.428571428571428381e-01,8.000000000000000444e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.714285714285714635e-01,5.999999999999999778e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.428571428571428825e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.714285714285713746e-01,6.999999999999999556e-01
5.999999999999999778e-01,6.999999999999999556e-01,7.714285714285714635e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.857142857142856984e-01,6.999999999999999556e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.714285714285713746e-01,6.999999999999999556e-01
5.999999999999999778e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.285714285714285587e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.999999999999999778e-01,4.000000000000000222e-01,7.571428571428571175e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.857142857142857206e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.428571428571428825e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.714285714285713746e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.857142857142857428e-01,5.999999999999999778e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.714285714285713969e-01,8.000000000000000444e-01,5.999999999999999778e-01
2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.571428571428571619e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.428571428571428825e-01,6.999999999999999556e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.857142857142857206e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.714285714285714635e-01
6.999999999999999556e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
2.000000000000000111e-01,2.999999999999999889e-01,7.142857142857143016e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.857142857142856984e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.714285714285713746e-01,6.999999999999999556e-01
6.999999999999999556e-01,2.999999999999999889e-01,8.000000000000000444e-01,7.142857142857143016e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.857142857142856984e-01
6.999999999999999556e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.142857142857143016e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.857142857142857095e-01,5.999999999999999778e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,8.142857142857142794e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.285714285714286254e-01
1.000000000000000056e-01,2.000000000000000111e-01,7.142857142857143016e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.428571428571428825e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.571428571428571175e-01,5.999999999999999778e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.571428571428571175e-01,5.999999999999999778e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,9.000000000000000222e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.714285714285714635e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.571428571428571397e-01,6.999999999999999556e-01
5.999999999999999778e-01,2.000000000000000111e-01,7.142857142857143016e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.428571428571428159e-01,6.999999999999999556e-01,9.000000000000000222e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.285714285714286254e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.714285714285714635e-01,6.999999999999999556e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.857142857142857206e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.428571428571428825e-01
6.999999999999999556e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.428571428571429047e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.000000000000000000e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.571428571428570953e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.285714285714286254e-01
1.000000000000000056e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.285714285714285365e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.571428571428570953e-01
5.999999999999999778e-01,6.999999999999999556e-01,4.000000000000000222e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.857142857142857206e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.142857142857142794e-01
1.000000000000000056e-01,5.000000000000000000e-01,7.428571428571428825e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.857142857142857206e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.571428571428570953e-01
4.142857142857143127e-01,5.999999999999999778e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.857142857142857206e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.571428571428571175e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.285714285714286254e-01
1.000000000000000056e-01,6.999999999999999556e-01,7.428571428571428825e-01,9.000000000000000222e-01
2.000000000000000111e-01,5.999999999999999778e-01,5.571428571428571619e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.000000000000000111e-01,5.000000000000000000e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01
6.999999999999999556e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.857142857142856984e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.142857142857143016e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.000000000000000111e-01,2.000000000000000111e-01,7.285714285714285365e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.999999999999999889e-01,4.428571428571428381e-01,5.000000000000000000e-01,5.999999999999999778e-01
5.000000000000000000e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,2.999999999999999889e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.285714285714286254e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.857142857142856984e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.999999999999999889e-01,7.571428571428571175e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,9.000000000000000222e-01,8.571428571428570953e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.142857142857143016e-01
2.999999999999999889e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.428571428571429047e-01,5.999999999999999778e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.999999999999999778e-01,9.000000000000000222e-01,8.714285714285714413e-01
2.000000000000000111e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.714285714285714635e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.285714285714286254e-01,9.000000000000000222e-01
2.000000000000000111e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.285714285714286254e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.428571428571429047e-01,5.999999999999999778e-01
1.000000000000000056e-01,8.000000000000000444e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.428571428571428603e-01
6.999999999999999556e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.714285714285714413e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.428571428571428825e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.999999999999999778e-01,9.000000000000000222e-01,8.714285714285714413e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.285714285714285587e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.571428571428570953e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.428571428571428825e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.999999999999999889e-01,5.999999999999999778e-01,7.571428571428571175e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.428571428571429047e-01,5.000000000000000000e-01
2.000000000000000111e-01,5.999999999999999778e-01,7.571428571428571175e-01,5.000000000000000000e-01
1.000000000000000056e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.714285714285714635e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.714285714285714635e-01
6.999999999999999556e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
6.999999999999999556e-01,5.714285714285713969e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.857142857142857428e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,8.428571428571428603e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.571428571428571175e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.571428571428571175e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.714285714285714413e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.142857142857143016e-01,1.000000000000000000e+00
5.999999999999999778e-01,2.000000000000000111e-01,7.285714285714285365e-01,9.000000000000000222e-01
4.000000000000000222e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.285714285714285365e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.857142857142857428e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.285714285714286254e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.571428571428570953e-01
2.000000000000000111e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.571428571428570953e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,6.571428571428571397e-01,5.000000000000000000e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.857142857142856984e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.285714285714285365e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.571428571428571175e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,8.142857142857142794e-01,1.000000000000000000e+00
4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.714285714285714413e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.285714285714285365e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,9.000000000000000222e-01
5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.571428571428571175e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.714285714285714635e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.714285714285713746e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.428571428571428825e-01
2.999999999999999889e-01,4.714285714285714191e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.285714285714286254e-01
2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.428571428571428603e-01
6.999999999999999556e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.000000000000000000e-01,8.000000000000000444e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.571428571428571397e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.571428571428571175e-01
2.999999999999999889e-01,2.999999999999999889e-01,7.142857142857143016e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.714285714285713746e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.714285714285713746e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.571428571428571175e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.571428571428571175e-01,8.000000000000000444e-01
2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.428571428571428603e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.428571428571428825e-01,6.999999999999999556e-01
6.999999999999999556e-01,2.000000000000000111e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.714285714285714635e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.428571428571428825e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.428571428571428825e-01,8.000000000000000444e-01
1.000000000000000056e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.714285714285714413e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.714285714285714413e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.000000000000000111e-01,6.999999999999999556e-01,9.000000000000000222e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.428571428571428603e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.428571428571428825e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.285714285714285365e-01
2.000000000000000111e-01,6.999999999999999556e-01,7.142857142857143016e-01,9.000000000000000222e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.714285714285713746e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.142857142857143016e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.000000000000000111e-01,7.285714285714285365e-01,5.999999999999999778e-01
5.999999999999999778e-01,2.999999999999999889e-01,7.428571428571428825e-01,9.000000000000000222e-01
2.000000000000000111e-01,2.000000000000000111e-01,9.000000000000000222e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.142857142857142794e-01
1.000000000000000056e-01,8.000000000000000444e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,2.999999999999999889e-01,4.000000000000000222e-01,7.285714285714285365e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.285714285714285365e-01,5.999999999999999778e-01
2.000000000000000111e-01,4.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.714285714285714635e-01
2.000000000000000111e-01,4.000000000000000222e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,6.999999999999999556e-01
5.000000000000000000e-01,6.999999999999999556e-01,7.428571428571428825e-01,5.999999999999999778e-01
4.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.714285714285713746e-01,5.000000000000000000e-01
5.999999999999999778e-01,5.857142857142857428e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.714285714285713969e-01,6.999999999999999556e-01,5.000000000000000000e-01,5.999999999999999778e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.285714285714286254e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.571428571428570953e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.714285714285714413e-01
5.000000000000000000e-01,5.571428571428571619e-01,6.999999999999999556e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.571428571428571619e-01,5.000000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.571428571428571397e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.714285714285714635e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.571428571428571286e-01,6.999999999999999556e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.999999999999999556e-01,8.000000000000000444e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,4.000000000000000222e-01,7.428571428571428825e-01
1.000000000000000056e-01,5.999999999999999778e-01,7.428571428571428825e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.142857142857143016e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.285714285714285809e-01,5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.999999999999999889e-01,7.142857142857143016e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.285714285714285476e-01,5.000000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.571428571428571619e-01,5.999999999999999778e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.571428571428571175e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.000000000000000000e-01,9.000000000000000222e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
2.999999999999999889e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.714285714285714635e-01
4.000000000000000222e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.857142857142857206e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.428571428571428825e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.714285714285714413e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.571428571428571175e-01
2.999999999999999889e-01,2.000000000000000111e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.857142857142856762e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.285714285714286254e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.714285714285713746e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.999999999999999556e-01,7.285714285714285365e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.857142857142856984e-01
5.000000000000000000e-01,2.000000000000000111e-01,5.000000000000000000e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.999999999999999778e-01,7.285714285714285365e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.285714285714286254e-01
2.999999999999999889e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.857142857142856984e-01
4.000000000000000222e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.571428571428571619e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
1.000000000000000056e-01,4.000000000000000222e-01,6.714285714285713746e-01,4.000000000000000222e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.714285714285713746e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.857142857142856762e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.428571428571428603e-01
4.000000000000000222e-01,6.999999999999999556e-01,7.571428571428571175e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,6.999999999999999556e-01,7.571428571428571175e-01
2.999999999999999889e-01,4.571428571428571286e-01,8.000000000000000444e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.428571428571428825e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.428571428571428825e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.857142857142856984e-01
1.000000000000000056e-01,2.000000000000000111e-01,7.428571428571428825e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.571428571428570953e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.857142857142856984e-01
1.000000000000000056e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,9.000000000000000222e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.285714285714285365e-01,9.000000000000000222e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.571428571428570953e-01
5.999999999999999778e-01,5.000000000000000000e-01,2.000000000000000111e-01,8.428571428571428603e-01
1.000000000000000056e-01,5.999999999999999778e-01,8.000000000000000444e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,6.857142857142857206e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.857142857142857206e-01,6.999999999999999556e-01
4.000000000000000222e-01,6.428571428571429047e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.000000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.428571428571429047e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.571428571428570953e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,1.000000000000000056e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,7.285714285714285365e-01
6.999999999999999556e-01,2.999999999999999889e-01,6.999999999999999556e-01,7.571428571428571175e-01
6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01,7.714285714285714635e-01
2.000000000000000111e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.857142857142856984e-01
2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01,7.571428571428571175e-01
2.999999999999999889e-01,5.999999999999999778e-01,7.142857142857143016e-01,5.999999999999999778e-01
2.000000000000000111e-01,4.000000000000000222e-01,7.571428571428571175e-01,9.000000000000000222e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.857142857142857428e-01,5.999999999999999778e-01,5.999999999999999778e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.142857142857142794e-01
1.000000000000000056e-01,4.000000000000000222e-01,7.142857142857143016e-01,5.999999999999999778e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.428571428571428825e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.999999999999999889e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,9.000000000000000222e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.571428571428571175e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.142857142857142794e-01
6.999999999999999556e-01,5.000000000000000000e-01,6.571428571428571397e-01,9.000000000000000222e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.428571428571429047e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.714285714285714635e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.285714285714285809e-01,5.999999999999999778e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,7.142857142857143016e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.571428571428571175e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01,6.999999999999999556e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.428571428571428825e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.000000000000000111e-01,7.285714285714285365e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.285714285714286254e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
6.999999999999999556e-01,8.000000000000000444e-01,5.000000000000000000e-01,8.714285714285714413e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.714285714285714635e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.285714285714285365e-01,5.999999999999999778e-01
4.000000000000000222e-01,2.000000000000000111e-01,6.714285714285713746e-01,9.000000000000000222e-01
4.000000000000000222e-01,8.000000000000000444e-01,6.857142857142857206e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.285714285714285365e-01
2.000000000000000111e-01,5.999999999999999778e-01,7.428571428571428825e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.857142857142856762e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.857142857142857206e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.857142857142857206e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,8.000000000000000444e-01,5.999999999999999778e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.428571428571428381e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.428571428571428159e-01,5.999999999999999778e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.142857142857142794e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.428571428571428825e-01,5.999999999999999778e-01
5.999999999999999778e-01,6.999999999999999556e-01,6.999999999999999556e-01,7.714285714285714635e-01
1.000000000000000056e-01,2.999999999999999889e-01,6.999999999999999556e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.571428571428571175e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.714285714285714635e-01,9.000000000000000222e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.571428571428571397e-01,4.000000000000000222e-01
5.000000000000000000e-01,4.857142857142857095e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.428571428571428825e-01
2.999999999999999889e-01,5.999999999999999778e-01,4.000000000000000222e-01,7.857142857142856984e-01
5.000000000000000000e-01,2.999999999999999889e-01,8.142857142857142794e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.000000000000000111e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
1.000000000000000056e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.857142857142856762e-01
4.000000000000000222e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.428571428571428825e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,7.428571428571428825e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.714285714285713969e-01,8.000000000000000444e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.428571428571428603e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.285714285714285365e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.714285714285714635e-01
5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01,7.571428571428571175e-01
5.000000000000000000e-01,5.571428571428571619e-01,6.999999999999999556e-01,5.999999999999999778e-01
5.000000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.571428571428571175e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.999999999999999778e-01,7.571428571428571175e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.285714285714285365e-01
2.000000000000000111e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.571428571428571175e-01
2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.571428571428571175e-01,5.999999999999999778e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,6.714285714285713746e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.428571428571428603e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.857142857142857206e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.285714285714285809e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,6.428571428571429047e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.571428571428571175e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.000000000000000111e-01,8.000000000000000444e-01,7.428571428571428825e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.714285714285713746e-01,6.999999999999999556e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.571428571428571619e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.285714285714286254e-01
4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.714285714285713746e-01,6.999999999999999556e-01
4.142857142857143127e-01,4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,9.000000000000000222e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.142857142857143238e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.142857142857143016e-01
2.999999999999999889e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.714285714285714413e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.714285714285714635e-01
1.000000000000000056e-01,4.000000000000000222e-01,6.857142857142857206e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.428571428571429047e-01,5.000000000000000000e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.285714285714285365e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.285714285714286254e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.285714285714285365e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.428571428571428603e-01
0.000000000000000000e+00,2.999999999999999889e-01,8.000000000000000444e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
1.000000000000000056e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.714285714285713969e-01,6.999999999999999556e-01,4.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.571428571428571397e-01,8.000000000000000444e-01
4.571428571428571286e-01,5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01
1.000000000000000056e-01,6.999999999999999556e-01,8.000000000000000444e-01,7.857142857142856984e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.714285714285714635e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.571428571428570953e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.000000000000000000e-01,6.857142857142857206e-01
5.999999999999999778e-01,2.000000000000000111e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.857142857142856984e-01
2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.428571428571428825e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.142857142857142794e-01
6.999999999999999556e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.142857142857142794e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,2.999999999999999889e-01,5.999999999999999778e-01,6.857142857142857206e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.857142857142856984e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.714285714285714413e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.428571428571428603e-01
2.999999999999999889e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.285714285714286254e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.571428571428571175e-01,8.000000000000000444e-01
6.999999999999999556e-01,2.000000000000000111e-01,7.285714285714285365e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.571428571428570953e-01
5.999999999999999778e-01,2.999999999999999889e-01,7.428571428571428825e-01,5.999999999999999778e-01
1.000000000000000056e-01,5.999999999999999778e-01,7.285714285714285365e-01,5.999999999999999778e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.999999999999999556e-01,7.428571428571428825e-01
2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.857142857142856984e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,9.142857142857142572e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
1.000000000000000056e-01,2.999999999999999889e-01,6.714285714285713746e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.857142857142856762e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.142857142857143016e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.285714285714285365e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.285714285714285365e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.714285714285714635e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.142857142857143238e-01,5.000000000000000000e-01
1.000000000000000056e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.142857142857142794e-01
5.999999999999999778e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.285714285714285365e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.285714285714286254e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.999999999999999889e-01,6.142857142857143238e-01,5.999999999999999778e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.428571428571428159e-01,6.999999999999999556e-01,4.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,9.000000000000000222e-01
4.571428571428571286e-01,5.999999999999999778e-01,8.000000000000000444e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,9.142857142857142572e-01
3.571428571428571508e-01,4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,1.000000000000000056e-01,5.714285714285713969e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01,6.999999999999999556e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,7.857142857142856984e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.428571428571428825e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.714285714285713746e-01,6.999999999999999556e-01
2.999999999999999889e-01,2.000000000000000111e-01,7.714285714285714635e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.857142857142857206e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,2.999999999999999889e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.428571428571428381e-01,5.999999999999999778e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.714285714285714635e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.571428571428571397e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.857142857142857206e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.714285714285714413e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.571428571428570953e-01
4.000000000000000222e-01,2.999999999999999889e-01,9.000000000000000222e-01,7.714285714285714635e-01
2.000000000000000111e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.142857142857142794e-01
4.142857142857143127e-01,2.999999999999999889e-01,5.999999999999999778e-01,4.000000000000000222e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.999999999999999778e-01,8.000000000000000444e-01,7.571428571428571175e-01,8.000000000000000444e-01
8.000000000000000444e-01,5.000000000000000000e-01,9.000000000000000222e-01,8.000000000000000444e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.999999999999999556e-01,6.857142857142857206e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.428571428571429047e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.571428571428571175e-01
2.999999999999999889e-01,5.714285714285713969e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,9.000000000000000222e-01,8.285714285714286254e-01
4.285714285714285476e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01
6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.571428571428571175e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.571428571428570953e-01
5.000000000000000000e-01,5.142857142857142350e-01,5.999999999999999778e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.285714285714285587e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.571428571428570953e-01
5.000000000000000000e-01,5.857142857142857428e-01,5.999999999999999778e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.285714285714285365e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.571428571428571175e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.857142857142857206e-01,5.999999999999999778e-01
2.999999999999999889e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,6.714285714285713746e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01,6.999999999999999556e-01
5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01,7.571428571428571175e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.714285714285714635e-01,6.999999999999999556e-01
2.999999999999999889e-01,8.000000000000000444e-01,6.428571428571429047e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.000000000000000111e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.428571428571428825e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.285714285714285365e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.142857142857142794e-01
6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,8.000000000000000444e-01,6.999999999999999556e-01,9.142857142857142572e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,9.142857142857142572e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.857142857142856762e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,7.428571428571428825e-01
4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01,7.285714285714285365e-01
5.999999999999999778e-01,6.999999999999999556e-01,7.142857142857143016e-01,6.999999999999999556e-01
1.000000000000000056e-01,5.999999999999999778e-01,7.714285714285714635e-01,6.999999999999999556e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.714285714285713746e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.428571428571428603e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,9.000000000000000222e-01
1.000000000000000056e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.142857142857143016e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.285714285714285476e-01,4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.428571428571428825e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.857142857142857206e-01,6.999999999999999556e-01
5.000000000000000000e-01,2.999999999999999889e-01,9.000000000000000222e-01,8.571428571428570953e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,1.000000000000000056e-01,5.999999999999999778e-01,8.571428571428570953e-01
2.999999999999999889e-01,6.999999999999999556e-01,2.999999999999999889e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.428571428571428825e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.999999999999999889e-01,8.000000000000000444e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.285714285714285587e-01,6.999999999999999556e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.428571428571428825e-01,5.999999999999999778e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.285714285714286254e-01
1.000000000000000056e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.999999999999999778e-01,2.999999999999999889e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.428571428571428825e-01
1.000000000000000056e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.428571428571428603e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.428571428571428825e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.142857142857142794e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.571428571428571175e-01
6.999999999999999556e-01,5.000000000000000000e-01,7.428571428571428825e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.285714285714286254e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.857142857142856762e-01
5.000000000000000000e-01,5.142857142857142350e-01,2.000000000000000111e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.714285714285714413e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,9.142857142857142572e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
2.999999999999999889e-01,2.000000000000000111e-01,8.000000000000000444e-01,8.142857142857142794e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.857142857142857206e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.285714285714285365e-01,6.999999999999999556e-01
4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.714285714285714413e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.571428571428571175e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.857142857142857095e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,6.999999999999999556e-01,6.428571428571429047e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.428571428571429047e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.714285714285714413e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.714285714285714635e-01,8.000000000000000444e-01
6.999999999999999556e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.571428571428571175e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.428571428571428381e-01,5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.285714285714286254e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.714285714285714635e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.714285714285714635e-01
2.999999999999999889e-01,8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01
2.000000000000000111e-01,6.999999999999999556e-01,7.857142857142856984e-01,5.000000000000000000e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.142857142857143016e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.285714285714285365e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.428571428571428825e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.571428571428571397e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.285714285714286254e-01
6.999999999999999556e-01,5.000000000000000000e-01,7.571428571428571175e-01,8.000000000000000444e-01
6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.857142857142856984e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.714285714285714635e-01
4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.428571428571428825e-01,5.999999999999999778e-01
2.000000000000000111e-01,6.999999999999999556e-01,5.999999999999999778e-01,7.571428571428571175e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.428571428571428603e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.714285714285714635e-01,6.999999999999999556e-01
2.000000000000000111e-01,4.000000000000000222e-01,7.571428571428571175e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01,5.999999999999999778e-01
6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,9.142857142857142572e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.571428571428571175e-01,5.000000000000000000e-01
6.999999999999999556e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.714285714285714413e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.428571428571428825e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,6.285714285714285587e-01,2.999999999999999889e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
1.000000000000000056e-01,4.000000000000000222e-01,8.428571428571428603e-01,6.999999999999999556e-01
2.000000000000000111e-01,6.999999999999999556e-01,6.999999999999999556e-01,8.142857142857142794e-01
6.999999999999999556e-01,6.999999999999999556e-01,6.857142857142857206e-01,9.000000000000000222e-01
4.000000000000000222e-01,6.999999999999999556e-01,2.999999999999999889e-01,8.571428571428570953e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.714285714285713746e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.857142857142856984e-01
6.999999999999999556e-01,4.000000000000000222e-01,6.428571428571429047e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.000000000000000000e-01,6.857142857142857206e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.571428571428570953e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.285714285714285365e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.857142857142856984e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,8.000000000000000444e-01,5.000000000000000000e-01,8.142857142857142794e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.714285714285714635e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.142857142857142794e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.428571428571428603e-01
2.999999999999999889e-01,9.000000000000000222e-01,4.000000000000000222e-01,9.142857142857142572e-01
2.999999999999999889e-01,4.000000000000000222e-01,7.142857142857143016e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.714285714285714635e-01
2.000000000000000111e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,9.000000000000000222e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.714285714285714635e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.428571428571428825e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.428571428571428825e-01
2.000000000000000111e-01,5.142857142857142350e-01,5.999999999999999778e-01,5.999999999999999778e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.428571428571428603e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.714285714285714413e-01
2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01,7.571428571428571175e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.142857142857142794e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.571428571428570953e-01
4.000000000000000222e-01,4.857142857142857095e-01,5.999999999999999778e-01,5.999999999999999778e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.571428571428571175e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.428571428571428825e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.857142857142856984e-01,5.000000000000000000e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.714285714285714635e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01
2.999999999999999889e-01,6.714285714285713746e-01,5.999999999999999778e-01,5.999999999999999778e-01
4.000000000000000222e-01,8.000000000000000444e-01,9.000000000000000222e-01,8.000000000000000444e-01
5.999999999999999778e-01,8.000000000000000444e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,4.000000000000000222e-01,7.571428571428571175e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.571428571428570953e-01
2.999999999999999889e-01,5.999999999999999778e-01,7.714285714285714635e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.428571428571428603e-01
2.999999999999999889e-01,2.999999999999999889e-01,7.428571428571428825e-01,5.999999999999999778e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.428571428571429047e-01,9.000000000000000222e-01
2.000000000000000111e-01,5.999999999999999778e-01,7.571428571428571175e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.714285714285713969e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.571428571428571286e-01,5.999999999999999778e-01,5.000000000000000000e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.571428571428571175e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.285714285714285809e-01,8.000000000000000444e-01,5.999999999999999778e-01
6.999999999999999556e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.285714285714286254e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.857142857142856984e-01
5.000000000000000000e-01,6.428571428571429047e-01,8.000000000000000444e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.571428571428571397e-01,6.999999999999999556e-01,5.000000000000000000e-01
4.000000000000000222e-01,5.142857142857142350e-01,5.999999999999999778e-01,5.999999999999999778e-01
6.999999999999999556e-01,2.999999999999999889e-01,7.571428571428571175e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,8.142857142857142794e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.571428571428571175e-01,5.000000000000000000e-01
5.999999999999999778e-01,6.999999999999999556e-01,7.428571428571428825e-01,6.999999999999999556e-01
2.999999999999999889e-01,6.999999999999999556e-01,7.857142857142856984e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,8.285714285714286254e-01
4.000000000000000222e-01,2.999999999999999889e-01,8.000000000000000444e-01,8.142857142857142794e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.999999999999999778e-01,7.142857142857143016e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.142857142857142794e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.571428571428571397e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.142857142857143016e-01,6.999999999999999556e-01
4.000000000000000222e-01,6.999999999999999556e-01,6.857142857142857206e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,7.571428571428571175e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.857142857142856984e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.571428571428571175e-01,6.999999999999999556e-01
8.000000000000000444e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.428571428571428825e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.142857142857142794e-01
2.999999999999999889e-01,2.000000000000000111e-01,8.000000000000000444e-01,7.571428571428571175e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,7.857142857142856984e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.285714285714285365e-01,8.000000000000000444e-01
6.999999999999999556e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.857142857142856762e-01
5.999999999999999778e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.000000000000000444e-01
6.999999999999999556e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01
5.000000000000000000e-01,2.999999999999999889e-01,8.000000000000000444e-01,7.571428571428571175e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.142857142857143016e-01,6.999999999999999556e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.428571428571428603e-01
1.000000000000000056e-01,4.000000000000000222e-01,7.714285714285714635e-01,9.000000000000000222e-01
4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.428571428571428825e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.571428571428570953e-01
5.000000000000000000e-01,2.000000000000000111e-01,5.999999999999999778e-01,7.428571428571428825e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.142857142857142794e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.285714285714286254e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.857142857142857206e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.571428571428571175e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.142857142857143016e-01
6.999999999999999556e-01,5.999999999999999778e-01,7.285714285714285365e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,9.000000000000000222e-01,7.714285714285714635e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.000000000000000444e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.142857142857142794e-01
1.000000000000000056e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.428571428571428603e-01
5.999999999999999778e-01,2.000000000000000111e-01,6.999999999999999556e-01,8.714285714285714413e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.714285714285713746e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01,6.999999999999999556e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.714285714285714635e-01
4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.142857142857143016e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.857142857142856984e-01
5.000000000000000000e-01,8.000000000000000444e-01,8.000000000000000444e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.285714285714286254e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.999999999999999556e-01,7.714285714285714635e-01
2.999999999999999889e-01,5.000000000000000000e-01,7.714285714285714635e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.714285714285714413e-01
1.000000000000000056e-01,5.857142857142857428e-01,6.999999999999999556e-01,6.999999999999999556e-01
3.142857142857142794e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.428571428571428603e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.142857142857142794e-01
4.000000000000000222e-01,6.999999999999999556e-01,9.000000000000000222e-01,8.285714285714286254e-01
2.000000000000000111e-01,8.000000000000000444e-01,5.999999999999999778e-01,7.571428571428571175e-01
5.000000000000000000e-01,2.999999999999999889e-01,7.285714285714285365e-01,5.999999999999999778e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.857142857142856984e-01
2.999999999999999889e-01,9.000000000000000222e-01,8.000000000000000444e-01,7.857142857142856984e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.428571428571429047e-01,6.999999999999999556e-01
2.999999999999999889e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.285714285714286254e-01
2.000000000000000111e-01,5.999999999999999778e-01,6.428571428571429047e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.142857142857143016e-01
2.000000000000000111e-01,2.999999999999999889e-01,6.142857142857143238e-01,9.000000000000000222e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,9.142857142857142572e-01
2.000000000000000111e-01,2.999999999999999889e-01,6.714285714285713746e-01,9.000000000000000222e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.285714285714285587e-01,9.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.999999999999999889e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.428571428571428603e-01
2.999999999999999889e-01,5.142857142857142350e-01,6.999999999999999556e-01,6.999999999999999556e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01
5.999999999999999778e-01,6.999999999999999556e-01,7.714285714285714635e-01,9.000000000000000222e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.857142857142857206e-01,8.000000000000000444e-01
2.000000000000000111e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.428571428571428825e-01
5.999999999999999778e-01,2.999999999999999889e-01,6.999999999999999556e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.285714285714285365e-01
1.000000000000000056e-01,5.999999999999999778e-01,6.714285714285713746e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,6.428571428571429047e-01,6.999999999999999556e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.142857142857143238e-01,6.999999999999999556e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.857142857142856984e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.999999999999999889e-01,5.000000000000000000e-01,9.000000000000000222e-01,8.571428571428570953e-01
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.571428571428570953e-01
5.000000000000000000e-01,2.999999999999999889e-01,6.999999999999999556e-01,8.428571428571428603e-01
2.999999999999999889e-01,2.999999999999999889e-01,7.142857142857143016e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.714285714285714413e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.285714285714285365e-01,8.000000000000000444e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.999999999999999778e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.714285714285714413e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.999999999999999778e-01,8.142857142857142794e-01
4.000000000000000222e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.285714285714286254e-01
6.999999999999999556e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.000000000000000111e-01,5.000000000000000000e-01,6.571428571428571397e-01,8.000000000000000444e-01
4.000000000000000222e-01,2.000000000000000111e-01,8.285714285714286254e-01,5.000000000000000000e-01
2.000000000000000111e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,8.000000000000000444e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.285714285714285365e-01
2.999999999999999889e-01,4.285714285714285476e-01,5.000000000000000000e-01,6.999999999999999556e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.142857142857142794e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.571428571428571175e-01,6.999999999999999556e-01
2.000000000000000111e-01,6.714285714285713746e-01,8.000000000000000444e-01,6.999999999999999556e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.999999999999999556e-01,9.000000000000000222e-01
2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.714285714285714635e-01
2.000000000000000111e-01,2.000000000000000111e-01,6.285714285714285587e-01,9.000000000000000222e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.142857142857142794e-01
4.000000000000000222e-01,2.999999999999999889e-01,4.000000000000000222e-01,7.714285714285714635e-01
4.000000000000000222e-01,2.999999999999999889e-01,5.999999999999999778e-01,8.285714285714286254e-01
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.999999999999999778e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.428571428571428825e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.571428571428571397e-01,6.999999999999999556e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.857142857142857206e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.142857142857143016e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.714285714285714413e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.142857142857143016e-01,8.000000000000000444e-01


==> Data4/mulmuhat21.dat <==
# arm1,arm2,arm3,arm4
1.741936800756783255e+00,1.671036303042416460e+00,3.177772270979573044e+00,2.608203898130497578e+00
1.626975124002036477e+00,2.983856491931105470e+00,2.834739314866077997e+00,3.636572594660315350e+00
2.384956141295665244e+00,2.271834520980682282e+00,2.998442913419809841e+00,2.782649828642830947e+00
1.960477223822708392e+00,2.134768148325095538e+00,2.811738494647965769e+00,3.788417330101522928e+00
2.578167997093518959e-01,3.071458404020093180e+00,2.566428343249778532e+00,3.444891745988908127e+00
1.042197638977154339e+00,-2.569394877129431265e+00,2.779433130106798711e+00,1.371395263394631137e+00
1.610268156759326885e-01,2.717077008870378840e+00,-5.225656144367301081e-01,3.365427109616611734e+00
1.737399783755675831e+00,1.624319123482630856e+00,2.859003286321532222e+00,-3.651104550014885319e-01
2.350358864646416190e+00,2.392181348133028518e+00,2.878501573783764034e+00,1.948633133670270690e+00
2.739231464406640892e+00,2.604633396696524716e+00,2.988706233221864128e+00,3.432952543635078069e+00
2.008156706935863234e+00,-9.939039943294836199e-01,3.045800433627825488e+00,3.371204699099952684e+00
1.151666949488691749e+00,2.728938523024564411e+00,3.231182523635591775e+00,1.972694392797568863e+00
1.359532693343196819e+00,2.025653964082463343e+00,9.898076943207305689e-01,3.475723887613255236e+00
-4.563416022892528012e-01,8.693107083631306242e-01,3.260478293092025748e+00,3.345784136772685713e+00
2.610415107018559944e+00,1.398332754987414273e+00,2.066527150988782591e+00,3.552636741260534414e+00
2.180315196832944835e+00,2.655575979364268147e+00,3.190050451728596137e+00,4.701780020746602062e-01
1.191343649684042161e+00,3.472929599209937379e-01,2.948728801873542249e+00,3.367894659892562981e+00
-7.613162152998298460e-01,3.160101938466282956e+00,2.858472909415981533e+00,3.798172863474859273e+00
2.385820519891688196e+00,2.481793382062067455e+00,2.576826160190031079e+00,3.650622648374247436e+00
2.053895948807584748e+00,-4.279761288515699924e-01,2.830000488605708409e+00,3.426308022255155183e+00
2.575652052090453559e+00,3.048991034918790533e+00,2.946186875255197624e+00,3.557049188073087453e+00
2.011602266111610859e+00,2.860852134391533852e-02,3.155021587768822577e+00,3.795418618926605703e+00
2.117015617576998299e+00,2.899457984373658537e+00,2.826055407928520502e+00,3.541846759087522667e+00
6.854946225334914711e-01,2.531096596814011335e+00,3.074165347079598209e+00,1.964288031913645538e+00
4.022387356227576927e-01,2.514381039324180112e+00,-8.462807980268522989e-01,2.748044591492662558e+00
2.342296295270378970e+00,2.428134740424340521e+00,2.915828453658868558e+00,3.488891811611594118e+00
2.241473790726229876e+00,2.593418143056851921e+00,2.725230127552870307e+00,3.163652062329523673e+00
2.791268492234261434e+00,1.431497124914880237e+00,2.046735118586874069e+00,3.759389363736635570e+00
1.674550708619021000e+00,2.009205050049977181e+00,3.080161172880486742e+00,2.245313086251465418e+00
2.393977884091839314e+00,-7.928921747632489136e-01,3.206188429582127686e+00,1.500000910813097166e+00
1.006931381528989533e+00,2.505847255769763748e+00,2.980277060066363060e+00,1.607323775916658537e+00
4.243928238602667768e-02,2.506295189678183100e+00,3.120361575336775051e+00,1.381780281017853218e+00
-4.304108065300029651e-01,8.562256328427721996e-01,3.047897780939032408e+00,3.635472124479972145e+00
9.167242312054206810e-01,1.916692829450970859e+00,2.787115554122111316e+00,3.475674861677403804e+00
1.606828355561304322e+00,-2.635103147380498001e+00,1.525506183586031961e+00,3.754779859442591849e+00
-5.865925714680297887e-01,2.294368484274490250e+00,2.998775603830369008e+00,3.510027113447419911e+00
2.114863113668118633e+00,2.784710392510370447e+00,2.743216632707280667e+00,3.059423246971796129e+00
-7.818529453877482993e-01,2.591703490039188207e+00,2.734570581315453275e+00,5.380922137204797728e-01
1.401729115386431967e+00,1.258109095670567168e+00,3.040554703432327255e+00,2.776803405674096670e+00
1.399203319604990448e+00,3.188431612942239646e-01,4.827015295543692908e-01,3.723332504418715327e+00
-1.819844546627060744e-01,2.784856150708463929e+00,3.121933387078933198e+00,3.575637759785942560e+00
2.189890862637107194e+00,2.049417473070134221e-01,2.981248969247943581e+00,3.248744055280842868e+00
1.188879388009970839e+00,2.670239213565333447e+00,2.228900489521031147e+00,3.829560389589123481e+00
2.189999899586430931e+00,6.919618406034073743e-01,3.202045929413425362e+00,3.847819856815913653e+00
1.693856694397516627e+00,2.964693218049894163e+00,1.894413722237409559e+00,3.794448370264012826e+00
1.532020519622551147e+00,4.933460370538003126e-01,1.637631512315340876e+00,3.613738740564671037e+00
1.549383101573343025e+00,-6.391759841415733945e-02,3.202237514560083209e+00,2.872939776005862811e+00
-1.111812613898921054e+00,2.053065811325176071e+00,2.689241161433963079e+00,3.507538242007660845e+00
9.081024240318447127e-01,2.678368367504852632e+00,2.911494140767854955e+00,3.185141167984091748e+00
2.377598659949247129e+00,1.404092921806986638e+00,2.917210344624827645e+00,5.429868700310769292e-01
2.173235941443401931e+00,2.463256440127439273e+00,5.356893856475748450e-01,2.970181083172082737e+00
-1.157690087906726006e+00,2.971608912941477776e+00,2.679919333978594942e+00,3.698067321845039945e+00
-4.021400992347969883e-01,2.130376340368399735e+00,2.922076838713976610e+00,3.404609123375142765e+00
1.959888855696457766e+00,2.753304097691572139e+00,2.967033013647322637e+00,1.047801500111556372e+00
2.305072269289163867e+00,-1.694784519946272994e-01,3.182482860142668013e+00,3.609314911949169868e+00
2.802781651982028777e+00,2.801720902787463441e+00,2.818341265306392174e+00,3.291195483250093812e+00
1.526847652185807869e+00,1.938657036875718553e+00,3.356723374805272275e+00,3.577221093287182185e+00
-8.111167795999691954e-01,2.052103267912284146e+00,5.369064266270355823e-01,3.536460704277381240e+00
1.218309154491362678e+00,1.225682966849680477e+00,2.409497935962528814e+00,3.621300298142169805e+00
1.165287416616615834e+00,1.420537519237188073e+00,2.971202271250069860e+00,6.606295721283430566e-01
8.024774368609635111e-01,2.815695024816138758e+00,3.106121383746422993e+00,1.965892589902615617e+00
2.390690817758227116e+00,2.892186753303839897e+00,2.798008308361503715e+00,3.341704479407826334e+00
2.451579854405316006e+00,2.487748634912768875e+00,2.939476601726191518e+00,3.476325329884898618e+00
1.168252551432121145e+00,4.415183904107160551e-01,1.873798619318402636e+00,3.475555612868409749e+00
2.244734475565648424e+00,2.520129137252360429e+00,1.022394172581350569e+00,3.416871611978349765e+00
1.073617530725965441e+00,1.066543059600121524e+00,3.356905405648222818e-01,3.820912247213199997e+00
1.888805803799576521e+00,2.773456900833609406e+00,2.901743653786990507e+00,3.540227342359929086e+00
1.400407302974074897e+00,2.053034374308029264e+00,2.979547576608161830e+00,2.087364584547691582e+00
-1.510384412084638583e+00,-8.002280275984214875e-01,3.245280995361124798e+00,5.918774740031307324e-01
1.450773866139228652e+00,2.357418147054946012e+00,8.929127669034622183e-01,3.855062531941151893e-01
2.533642279983618462e+00,2.568413011683498226e+00,2.969923294517372803e+00,1.324580381826446329e+00
-7.773673653699306740e-01,2.340631266157482848e+00,2.923699982893876559e+00,7.162659192492917271e-01
2.355708589433047173e+00,2.491256425617277337e+00,3.303250883521412717e+00,3.759323956028811864e+00
2.326256481144310051e+00,-2.389647550273097387e+00,2.970752981627982514e+00,3.729851999371113891e+00
1.871866400160188126e+00,2.268398782532837110e+00,3.109316736220089084e+00,2.251345054131447032e+00
3.051570256781923618e-01,2.461490161525729192e+00,7.252381485759462620e-02,2.307754732801163833e-01
2.267024196609499942e+00,2.492905691636196241e+00,3.297411257829584663e+00,3.230953808889409640e+00
1.578070579166170662e+00,2.454501190490842699e+00,3.068034743718266011e+00,2.841770270816689425e+00
2.102073981746244158e-02,9.763962106004777652e-01,2.092313197949495329e+00,3.444732934084147047e+00
9.173488396814830637e-01,2.437851923393329123e+00,2.932250869797949910e+00,3.746284825490751924e+00
2.156757830036203583e+00,2.292087800714541324e+00,2.858247152431250715e+00,3.821083193783592957e+00
2.096290339758191568e+00,7.340101044638867034e-01,3.091896795495053585e+00,3.166422538530034192e+00
2.430222775851465400e+00,2.232071883898002707e+00,2.842853821973296391e+00,3.494518701469002675e+00
1.004866671848107407e+00,-5.316441088278764937e-01,2.896926167957924125e+00,3.139841669146488545e+00
9.280960272980331993e-01,2.561923152676648385e+00,3.075239621216138808e+00,5.022077196632119822e-01
-8.198788359045172669e-02,2.556101037140730892e+00,8.745272313332295155e-01,3.777173208991189135e+00
2.197213015925595592e+00,2.745334112834412199e+00,3.076893043834202146e+00,1.559856846985638867e+00
1.178226890411876671e+00,1.803352853970709324e+00,2.989841146335373345e+00,3.365889711169157916e+00
9.085330443281181001e-01,5.202396626835965598e-01,3.258316152075660277e+00,3.641298125092285787e+00
-2.214321205614518284e+00,2.644931468789396334e+00,2.930155722835201537e+00,8.692877987397391593e-01
1.370372059870116344e+00,7.717920689198893847e-01,3.118987762037868094e+00,2.394864463889609940e+00
1.600780141566387149e+00,-9.156112788474470854e-01,3.302677368988542472e+00,4.149302762463058514e+00
-2.788967488967490027e+00,1.456037656300518845e+00,2.763862664989674478e+00,-2.235945885976220460e-01
1.709246958229313496e+00,-5.918510736006994399e-01,2.810175544882230980e+00,2.991511543275187091e+00
1.624842594065138091e+00,2.521248967719876166e+00,3.399421160664638730e+00,3.556995497829184671e+00
1.373716599187707388e+00,3.606071421108874020e-01,2.791681166989750551e+00,7.258891163336533836e-02
1.438874341174635862e+00,2.205756365745723979e+00,2.929823418939328405e+00,3.804039359652662711e+00
-2.268118183481113270e+00,2.756582144263806988e+00,2.968436634350108516e+00,3.453664014256859094e+00
1.821503026468006547e+00,2.246448366683961861e+00,2.943366831985159138e+00,3.579195529217867655e+00
2.218801024424539747e+00,2.685386408458244389e+00,3.169515603894419442e+00,-5.680054086033363703e-01
-3.436503076411532298e-01,2.466429904801976658e+00,2.877204816137042265e+00,3.807379783971839071e+00
2.436000879368846128e+00,1.095865812634934100e+00,3.102810926278773973e+00,1.080599946398359545e+00
1.236003423738040397e+00,-8.523725204382932574e-01,2.873063782781477560e+00,3.788010555300619586e+00
1.225802383065379475e+00,1.358533588354978061e+00,1.830306997558492244e+00,3.537081099661067096e+00
1.053256344210764306e+00,2.915637465457049604e+00,8.451104535989433231e-01,3.316066549654633988e+00
1.397873043679154215e-01,2.889049617880427689e+00,3.091365000841281407e+00,3.303162144329122807e+00
6.807167019419366749e-01,2.861395595040888029e+00,2.185678156781905024e+00,3.672753994617871776e+00
-5.311422367045315340e-01,2.338657252374587436e+00,3.147800848799707563e+00,3.322120587446615758e+00
-1.090265170053379418e+00,2.460965396698163499e+00,3.182390975401002020e+00,3.279437995188481558e+00
2.635938019050580561e+00,1.357228456116690296e+00,1.852535442273346211e+00,3.468455967512105165e+00
8.097340642991137649e-01,2.336952578285285131e+00,3.156190510418857009e-01,3.504193703824853401e+00
-8.126404878760529193e-01,2.525294840737893232e+00,-2.377578019140318411e-01,3.719509849498161103e+00
3.253675392377730624e-01,2.475821969165488134e+00,4.518665492362452518e-01,3.218927468799028802e+00
1.586529919014325385e+00,3.539845150530287476e-01,4.013154087747974330e-01,3.167858957684968946e+00
1.104139283150892048e+00,2.703087956536136094e+00,3.111368062818371971e+00,1.264930843983256281e+00
1.503096505463217714e+00,2.365449291480087535e+00,2.889736197178080168e+00,-5.086241583268718003e-01
2.330798774982604016e+00,2.181175711873188039e+00,2.746887527152823694e-01,3.431868569144414405e+00
-1.056618950330139750e+00,1.696799205586073889e+00,2.988324324512549701e+00,3.706741567511292246e+00
1.419030399065621673e+00,2.643521380020809275e+00,2.995215608548236208e+00,3.324449105335713472e+00
2.199198069881641349e+00,6.181624506052274537e-01,2.924998915737259342e+00,1.638831959597656818e+00
2.615583675801414376e+00,2.157768910648349525e+00,2.829006122239485777e+00,3.403252114773532178e+00
1.532121229870730517e+00,4.553381862062098051e-01,2.983978819680626060e+00,-1.097923450782460897e-01
1.275148839948090806e+00,2.860558489339778188e+00,1.098013941848102304e+00,3.944722771844985321e+00
8.009498006760196187e-01,2.718357586645387958e+00,2.914735923216444924e+00,-1.793762211311156207e-01
1.064293057519460017e+00,2.721726208496606958e+00,3.190524104703623909e+00,3.517765710865504936e+00
-5.276051537114176959e-01,2.489081078811619996e+00,-1.730885318412443752e+00,2.841362679965309113e-02
1.263874438011297174e+00,5.908439032131946878e-01,2.802516128151135710e+00,3.048933208279624552e+00
1.918508273147110588e+00,2.854600877003491188e+00,2.215256278469152296e+00,3.216331079534282988e+00
-5.662767647475512867e-01,2.898386539074189638e+00,2.908479370186462187e+00,3.362390497984484306e+00
-1.333180860286073965e+00,2.462630714710501767e+00,3.087816319305425328e+00,3.473417623577032654e+00
-1.674767153887173343e-01,2.739666748664647322e+00,3.267831783071453167e+00,3.574493172801398444e+00
2.610024222768622337e+00,2.385318876201535154e+00,3.092975071180229740e+00,2.524508835555812070e+00
-5.310247242128451894e-01,4.854345855768298357e-01,2.572174670462325174e+00,3.432204631813378093e+00
-9.229218887049541742e-01,3.014081480258905543e+00,3.257302123637194846e+00,3.280269891857911180e+00
2.601552118916268252e+00,1.549846711269641908e+00,2.978839146381028424e+00,-7.080674887386466665e-01
-3.767377711682622365e-01,2.633883460206876581e+00,3.050782638395779234e+00,2.198933197518095906e+00
1.018431324315466346e+00,2.688901820171497814e+00,3.106410678051013896e+00,9.929218082834747605e-01
2.642296307129305521e+00,-3.406266674901554659e-01,-5.159985325573628323e-01,3.423430321675865695e+00
1.875731859665417334e+00,2.860262201158421558e+00,3.173144039692138652e+00,3.635570168138570590e+00
2.355736660238334501e+00,2.503512733990867822e+00,2.960319592336827732e+00,1.884227403766737252e+00
-5.336874047526833920e-01,2.560641767693616622e+00,2.765811662848162378e+00,-1.792404395066693468e-01
2.095507613845951855e+00,1.818546391668105056e+00,2.866702904633477544e+00,3.417027935758941481e+00
1.068962862873323427e+00,2.141227682710534985e+00,2.940042858441884288e+00,2.857285557286909583e+00
2.171246786510266258e+00,-1.173395082625299679e+00,3.205658199343962345e+00,3.396454163382344404e+00
1.466632536954423083e+00,2.595501782778509625e+00,2.864384167806979242e+00,2.696522209382044899e+00
2.711942393398814044e-01,2.540445456387237400e+00,1.947634944342961916e-01,3.608354610076199176e+00
9.978175856462936366e-01,-6.701456432946955033e-01,1.920492851131605505e+00,3.692169563994790238e+00
2.075326891093334236e-01,2.649391956613769583e+00,3.190916685121583551e+00,3.667487886715948608e+00
1.624326020928273495e+00,2.441905474027846079e+00,3.127625645147459554e+00,-6.428473795880407238e-03
1.946211095448885153e+00,4.430499031386365694e-01,3.361968041908523830e+00,3.701377254175106213e+00
-1.293658730385653932e-01,2.190972704746130706e+00,4.326976377659352835e-02,3.841193012190649458e+00
1.087933335746925190e+00,2.109267513996254895e+00,3.227711377636342416e+00,3.723361884738084271e+00
1.588082182384148666e+00,9.149683140077027321e-01,2.994980002220513082e+00,4.102446432932385534e+00
1.660123869746846337e+00,2.138858346243885489e+00,3.012998038475914520e+00,-3.772913653935234812e-01
1.118012034158620827e+00,1.998062441969254976e-01,2.970143031860451810e+00,3.424188107222986055e+00
-1.833487570176046688e-01,-7.278558035399562698e-04,2.237208822444108680e+00,3.404487759854706752e+00
7.889398327194487859e-01,2.668648685910322893e+00,3.023770679098636283e+00,3.909559647711452257e+00
2.076859282998725575e+00,2.253429880534420615e+00,3.119814205944528407e+00,3.506741900955605562e+00
1.968225159166796301e+00,2.337725214753640479e+00,6.152340735013566153e-01,3.409835638651603773e+00
2.461324612637789233e+00,2.449583992304146474e+00,3.078600414234488269e+00,1.497534228770756481e+00
1.426170345040027376e+00,2.560339344761850100e+00,2.564824835500387756e-01,3.918197316341974101e+00
2.320323109491097213e+00,2.889782853619844882e+00,1.096367637289885621e-02,3.468035873203072494e+00
1.996860480360851398e+00,1.492331827904866515e+00,3.131416189859532739e+00,3.216819645147905415e+00
1.150110084796676091e-01,9.714299760255671323e-01,2.638533260984081696e+00,3.619206559142129631e+00
1.671483917784995388e+00,2.497766361622809850e+00,5.156525394839617249e-01,1.560689868796843571e+00
3.087422837359365957e-01,2.744625432230348938e+00,2.925805376474712283e+00,-1.408739344193210563e+00
-1.508665398304644523e+00,2.348086123535705116e+00,2.300257049675724641e+00,3.294962846607341955e+00
1.696626401045433052e+00,4.178826188878232983e-01,1.666473515233345637e+00,3.275754185827092435e+00
1.286034974700480449e+00,9.824170408809220767e-01,3.281361872122014134e+00,2.840806891729110273e+00
2.125729006786845510e+00,-1.188138897030310837e+00,2.878083347182444740e+00,3.202963267568074368e+00
8.105527589544785361e-01,-7.514954238114297524e-01,3.048089720412630932e+00,3.673134681446273309e+00
-2.733009169050322207e-01,2.614294940370354592e+00,4.636140899013114769e-01,1.912104512181607596e+00
1.251036294293295770e+00,3.612187224040086519e-01,2.077604956329055508e+00,3.817333768846605579e+00
2.614354190829216051e+00,3.328969553134082382e-01,2.699810843607851840e+00,-1.033969183584240170e+00
5.351595270902049784e-01,2.119540568001710312e+00,3.162464746858255182e+00,2.713647573089887466e+00
-1.065283714383646885e+00,2.177010332235666201e+00,3.055258513685229715e+00,2.359391764301944860e+00
1.679046990619887936e+00,2.231031335209376909e+00,2.974567589934579814e+00,2.399070198147862598e+00
2.806438659224248955e+00,2.799604161350061737e+00,3.212110196961994735e+00,2.690410412999859169e+00
1.010805457587380385e-01,2.347355744962774882e+00,8.134076548933895090e-01,3.191122728827642696e+00
3.036166335833846652e+00,2.594708096024702648e+00,3.251216454811875156e+00,3.707509722028012433e+00
1.980179309319179071e+00,2.001797251762300611e-01,1.714926513829905463e+00,3.323415701146616996e+00
1.721012616793197836e+00,2.398526836265221895e+00,3.083892929405767980e+00,2.860585836161920970e+00
-2.924682950293782113e-01,1.498708545212863674e+00,3.303299624213239749e+00,3.574329837911826235e+00
-5.555024894889579734e-01,2.170575020852254955e+00,2.999640415167767582e+00,2.587503860406095590e+00
3.948536918021992026e-01,2.910779670814204412e+00,3.031938847829871442e+00,3.678456447515895178e+00
2.188789468997200505e+00,-2.650852100486145169e-01,3.169138557501684161e+00,3.425432155352156727e+00
2.050463022004235469e+00,2.830646280473508636e+00,3.142723006093293581e+00,3.329774395974552714e+00
9.335217877448257484e-01,2.939941879804157665e+00,-1.186814228840493257e+00,3.849414261809893212e+00
8.821796114828850399e-01,2.811429641209607144e+00,2.545614537815584111e+00,3.664392193515503937e+00
2.554572148928709652e+00,2.586419947243098427e+00,6.464660669909818580e-01,3.473168544055929896e+00
8.765057886839517920e-01,1.436024803755891588e+00,3.041070427057741554e+00,3.032025161188883100e+00
2.463676715752002977e+00,-1.210437251009441884e+00,8.508112528659848017e-01,3.415315228536718983e+00
1.709167876731763291e+00,2.330512364135599590e+00,2.312777570685956796e+00,3.234351231731617204e+00
2.487888234416677502e+00,2.172093469820569833e+00,3.153954297927708872e+00,3.436479609343730868e+00
5.034909778780940481e-01,3.657193137088161627e-01,3.065954838833578222e+00,2.333978293051997888e+00
2.527531212022520624e+00,2.503058367958699293e+00,2.448106372384827090e+00,3.195744488845595033e+00
2.417685927938840074e+00,-5.504581581008562985e-01,3.073810347232876161e+00,-1.212459809124006860e-01
-1.408324252412723521e+00,9.055971730063800962e-01,2.999041504947593140e+00,1.970380897651043517e+00
1.114876730988751063e+00,2.331923754220395217e+00,2.994766342185133823e+00,3.267166292714300369e+00
-1.135929950897911489e-01,2.142636285768664273e+00,1.074554307290886745e+00,3.217105273590199488e+00
-1.139545376749788286e+00,2.569090285658590211e+00,2.925963349121106560e+00,1.039039974277442324e+00
2.063179143783346436e+00,2.584349175241116292e+00,2.972330300870493325e+00,3.424187056434469412e+00
1.844003416860741540e+00,3.709584688930034346e-01,3.046091819528834677e+00,3.579946887988882054e+00
1.211819427398041382e+00,1.218135307465282979e+00,2.888424228071474698e+00,3.485981722196223043e+00
1.538541103426917189e+00,2.470111229394104768e+00,2.591614630147112575e+00,3.852215176046805301e+00
2.110258118772331937e+00,2.814471792173940390e+00,2.878253992377338921e+00,8.187564221900163197e-01
2.289381426410557197e+00,2.888134598221271165e+00,1.724550353748427467e+00,3.144240043189860945e+00
-1.679287352712861559e+00,2.728707864581866538e+00,3.189185653833104261e+00,2.961894082929644956e+00
1.535689682373587717e+00,2.397350396415315554e+00,2.224906032866509786e+00,3.551454792632511293e+00
4.490017180986300982e-01,1.949295233968517671e+00,2.927713107220145883e+00,3.417440109576837859e+00
-3.559217715196014709e-01,2.551363623943103232e+00,2.203663612766361801e+00,3.345922861373509694e+00
-1.098850467058256619e+00,-2.451669192603791458e-01,3.299581582042147687e+00,3.067921809161368696e+00
6.146269053661015391e-01,6.945151773678315266e-01,2.873266197983624259e+00,2.304740350573566410e-01
1.079923072883324231e+00,3.617088659024032538e-01,3.106038987182934363e+00,2.379230830403484376e+00
1.273086014791690701e+00,-1.948906534505285393e+00,1.457024436358430375e+00,3.812959101249702609e+00
2.178086290958077154e+00,1.093578434009617517e+00,3.137216656487508804e+00,2.376064958322370302e+00
2.153686229625654924e+00,7.470189532564561752e-01,3.019978801109230115e+00,3.671606953220113656e+00
2.361575988998739994e+00,2.693355481544633889e+00,3.272030137091361812e+00,3.047024762707848389e+00
1.444141890006323869e+00,2.512730893643635000e+00,3.172535834745256356e+00,2.802638297300918957e-01
-1.521507692669553435e+00,1.787485024462143635e+00,2.659545660272214729e+00,3.588226754963299570e+00
2.562869457759552994e+00,2.674508686545154834e+00,3.045143055615149308e+00,1.490334261565058771e+00
9.722236257590872732e-01,2.109661401134828473e+00,2.387525523402209249e+00,3.625457847104337716e+00
2.690817010904789086e+00,2.394581402173815210e+00,3.210273899986999080e+00,1.812825334613312078e+00
2.334378763379289179e+00,2.639880540648155804e+00,2.911456995520693258e+00,3.558719901884305425e+00
8.490742350538124095e-01,-2.043101464530172606e-01,3.119988737276940149e+00,2.941647578291317178e+00
2.224450469953433540e+00,2.246146361630037003e+00,3.132141705601827031e+00,9.323349354085981311e-01
7.808229416260292766e-01,1.240463248587920342e+00,-1.031383510095172262e+00,3.263170907718666136e+00
2.590792561610678391e+00,2.683562802488742793e+00,3.100941696193829866e+00,2.698729978616899228e+00
1.113183721012612759e+00,2.459358350883211752e+00,3.063260858477444337e+00,3.525692524730591249e+00
2.510422700292329168e+00,2.748996431789755501e+00,3.108955725173232931e+00,2.247627497612466829e+00
2.432303376105213744e-01,6.936585769560805748e-01,2.125665999746167767e+00,3.517180522981227853e+00
1.308556982675949554e+00,2.753980351416221772e+00,3.102823995014435177e+00,3.871639410598539222e+00
1.906698716225601720e+00,-2.994501527206239189e-02,3.000425156909249491e+00,3.791850998230526404e+00
2.277318997576367465e+00,2.327644707500661436e+00,-5.628074046386690732e-01,3.164402123320215310e+00
-1.175881361917423540e+00,2.316271069239050462e+00,3.020640625224752185e+00,3.438489433030906817e+00
2.976805617329647546e-02,-2.068111359867437216e-01,2.277047246023883531e+00,3.549314340735021389e+00
1.406150871879876529e+00,-8.333016205672953980e-01,3.179092155011605136e+00,3.568799517674902777e+00
1.153299265617313996e+00,2.092536066463169586e+00,6.202475915788676630e-01,3.395767955781417324e+00
4.559929500905719468e-01,2.316222834014983079e+00,-9.966009683460512747e-01,3.847829347888467755e+00
1.633800432453980545e+00,2.673317051377802400e+00,2.828921568261676622e+00,1.028282965733619658e+00
2.113627747566504844e+00,2.224456262576475662e+00,2.693968079892851364e+00,3.085294235792872541e+00
2.398769756623659433e+00,-1.401658663364821589e+00,3.369785878664069312e+00,3.715141611485442308e+00
1.155065302525573046e+00,2.480522877408927407e+00,2.956796682508811003e+00,1.276558672977516906e+00
3.111535583579088104e+00,1.046364101687724091e+00,2.644517652292929899e+00,3.663296338751433456e+00
2.661992514993250847e+00,2.643370408407338612e+00,2.797113082896796055e+00,3.661113709861168353e+00
1.292376728023934440e+00,2.529471098084682623e+00,1.315968742131539804e+00,3.711732438024048175e+00
1.295842822281592754e+00,2.903955745008543587e+00,2.751143222986561110e+00,3.658258164753132480e+00
2.446483640851156771e+00,2.777390450837697866e+00,2.073412476090847889e+00,3.672824662447659261e+00
1.363527891222170441e+00,-2.634525376357814253e+00,1.528724037145206660e+00,3.572059063900218767e+00
2.903180007232318616e+00,8.483296812081633220e-01,3.163621396660085239e+00,3.573067625573083994e+00
-2.076997942332665659e+00,1.726018261990730052e+00,3.095148661581599736e+00,3.773097338495849051e+00
2.231363814995229955e+00,2.934263034120508706e+00,2.676605801330066203e+00,3.518927491855412981e+00
3.725492739254581132e-01,2.659472426414959845e+00,3.007020112145832424e+00,2.450340130366418734e+00
2.486359133603158522e+00,2.570657909454115764e+00,2.856173987379412083e+00,-4.376356163891470530e-02
6.779375704869314845e-01,2.347646033491823658e+00,7.141617080854576471e-01,3.448691769018558340e+00
1.942083402992019092e+00,1.853339608229362057e+00,2.650286650302756453e+00,3.339024387254091675e+00
7.504209365304634893e-01,3.678010189220572990e-01,3.102709389680066376e+00,3.870377462569561278e+00
2.329148800266618302e-01,8.792734047439736411e-01,3.078865635417164182e+00,1.885057932425682203e-02
2.244825943410503122e+00,2.674213942881877859e+00,3.004677070243402248e+00,9.521813931989453472e-01
1.654271279531620564e-01,2.694256323027774958e+00,3.089298849945862901e+00,-3.166416152189630573e-01
1.501057131820031643e-01,-1.219805231053109562e+00,3.177203663081930252e+00,-3.873844383198310481e-02
2.127461191430245258e+00,2.925803322479283430e+00,2.912613703985282854e+00,3.387237788860570475e+00
2.047666673996269893e+00,1.090341085900815576e+00,1.850889496779410059e+00,3.609847672659809881e+00
1.717963811814273045e+00,1.059386297055024961e-01,3.033450566228258261e+00,-1.412208811639117378e-01
2.792189842987996329e+00,2.057473012350668373e+00,2.980975472143278182e+00,3.229829343885521897e+00
1.996073755607759237e+00,2.284895608499771136e+00,2.875139659998349639e+00,3.353256154942366951e+00
1.288490341308201170e+00,2.938985638510922982e+00,3.191652109145689753e+00,3.685493260822923389e+00
1.304774193067316457e+00,2.371658400178806581e+00,3.036217044213201710e+00,7.347505716297337841e-01
-4.738068382423241687e-01,2.330613633290552489e+00,2.661652998262969749e+00,3.530098732399550077e+00
1.810500042369651563e+00,-1.475197552629841535e+00,1.751509350787273878e+00,3.368766055318613173e+00
-4.596360922904781710e+00,2.598090247781509099e+00,3.070344759933676837e+00,2.718607494006506808e+00
-6.776282914889195652e-01,-1.010112363059419760e+00,2.936108098201465566e+00,8.927644058621271306e-01
1.414467894225108324e+00,2.632313322641162134e+00,-3.510093116409520597e-01,3.617397588072007064e+00
1.643815135264510729e+00,1.808069359880960958e+00,3.077846541355422350e+00,3.423768913300497374e+00
2.454212825710104795e+00,2.583991947527114252e+00,3.110668518708273211e+00,2.362979694494804939e+00
1.031033480495495924e+00,2.577602837260277724e+00,-2.875377128038048014e-01,3.446391512725077710e+00
1.496939368818264615e+00,2.237217718447217951e+00,3.126448464364540936e+00,2.870815217800675612e+00
2.279334661724799815e+00,1.743262220709540733e+00,3.199915428307310350e+00,3.835979485759486440e+00
-1.161045247411579329e+00,9.883493051204912394e-01,3.018432177891261059e+00,-3.220973940659672685e-01
1.163567149099450804e+00,9.434396516356935436e-02,-8.375692522984934385e-01,3.814954145444267919e+00
1.344981106373665636e+00,2.481175336445878621e+00,-6.041822883748100281e-01,3.383841079430907950e+00
2.956968733375509473e+00,2.560653853576857486e+00,2.112622767045965411e+00,3.546099922637463653e+00
7.835933069927850658e-01,5.196666187718996799e-01,5.569301684724319301e-01,3.244022264696290847e+00
1.917859076633451565e+00,2.690043013574254793e+00,2.819218213465592537e+00,3.627692808888797416e+00
2.754043357383049617e+00,2.454431407128612186e+00,2.997433229570852120e+00,3.476716819641388234e+00
2.485373553040695072e-01,-1.431566844693454854e-02,3.013609966827857534e+00,2.604130019390249906e+00
1.813665225095751454e+00,2.569588802070400746e+00,-1.160898567886372135e+00,3.924337434383490919e+00
2.084228301299997366e+00,2.595305367352692461e+00,1.075768597977129648e+00,3.511426967277692324e+00
4.015213763406528802e-01,2.876300281119809288e+00,3.338801296110500250e+00,3.153098632320597616e+00
2.016262329100253936e+00,2.113480593919897732e+00,3.034247415821727412e+00,3.330955557998459327e+00
1.961489231016025014e+00,7.681163555164263190e-01,2.836289073590677834e+00,2.097656360920846286e+00
1.439219736239608860e+00,2.106603198580087710e+00,3.037167753683304383e+00,3.483633775620229134e+00
-8.055901548000932166e-02,2.191042658873208815e+00,2.815618296974067736e+00,2.128311599892989125e+00
1.199355899848624896e+00,1.339089485718094608e-01,1.356072104562092928e+00,3.553542675321919031e+00
-2.079133430883932654e-01,2.012999649945472314e+00,3.275195991884368940e+00,3.848467177608443812e+00
8.917162695683173990e-01,2.110720251528860558e+00,3.066477428149645856e+00,1.275993228445768679e+00
1.001251057919801069e+00,2.325048652979880170e+00,3.128169256261880804e+00,-1.467181842324052354e-01
1.988330145939186666e+00,4.020096322643813558e-01,3.333169738097624624e+00,3.578795135603743294e+00
-5.052190078322813527e-01,1.002266821729968393e+00,2.938857327321207524e+00,4.149320288752745611e+00
1.323356161268627762e+00,2.613821757820283143e+00,3.306476069119985706e+00,3.629766203008468306e+00
-1.060913204672174093e+00,2.894349477132271975e+00,2.274737643877746684e+00,3.394275802790353680e+00
-6.886896617516486963e-01,-1.982396464539122327e+00,2.512016538194654203e+00,3.550539872937606312e+00
2.481725108343860065e+00,1.953142067048743602e+00,2.968678906304770937e+00,7.155048538298860450e-01
2.518036053311969003e+00,2.805874169080135871e+00,3.224986071989222491e+00,2.918805690559962418e+00
-7.538541368603883797e-01,-4.060738209399548104e-01,3.008205532618398070e+00,1.939619007928046424e+00
1.361114087719717203e+00,2.631451194827392648e+00,3.100629531406029926e+00,3.244421663270767642e+00
8.642795817929718183e-01,2.302687704493946885e+00,3.181236933653620369e+00,3.286082119297491833e+00
1.194249723960245424e+00,2.350453179524874869e+00,2.706702942501654441e+00,3.193214607075387512e+00
1.964540833608414694e-01,2.504307830543268221e+00,2.994336472598798427e+00,1.817466588213921597e+00
2.105916931696376615e+00,2.894358198420921013e+00,3.018396873577243955e+00,1.043114230495052475e+00
2.192505830805055567e+00,2.386925778389804353e+00,3.102017974243049814e+00,3.479095626282027176e+00
-1.366822871188878352e+00,2.824785103166048916e+00,5.748698249708170671e-01,3.593208159377462962e+00
2.907578317583450200e-01,1.014864536385799099e+00,2.827792303408187102e+00,3.711965311430111658e+00
1.522437490799452675e+00,2.655134566972374710e+00,3.037479588131429598e+00,2.187736129813205643e+00
1.794369363500246450e+00,3.092396119786194664e+00,2.199131631307294832e+00,3.868889953741586840e+00
1.777244598471056536e+00,1.253457298721048829e+00,2.591858837898142642e+00,3.689013328451221430e+00
2.510169266128190912e+00,7.343817266127254939e-01,2.958166205975593321e+00,3.649416504019409313e+00
1.645603212735200493e-01,2.340756269609059803e+00,2.977501091189802551e+00,2.144597249993283050e+00
2.163982756890161063e+00,2.237572889327989589e+00,3.245617815871513656e+00,2.655159583234985909e+00
4.251378224198294475e-01,2.897073006453186217e+00,-7.292168786343835585e-01,3.414825353124763652e+00
1.412014755101598906e+00,-1.455186784372034747e+00,3.163248125879236206e+00,3.444148211506469437e+00
3.009722837431239029e-02,6.829359457670074462e-01,2.829168037446235129e+00,1.504793437848520821e+00
2.422352571240966146e+00,7.314315994381661579e-01,-5.974001510840332152e-01,3.337568782765703457e+00
8.915864936768010951e-01,1.638666639126392877e+00,3.029753000867741797e+00,3.829856405333200264e+00
2.507663205218544356e+00,2.547237276850641052e+00,3.093125952839080650e+00,3.693178769903084913e+00
2.381776169991618008e+00,2.736289448617370557e+00,1.816265352051724902e+00,3.703347720027856393e+00
1.055501570720743576e+00,2.769859345998417766e+00,3.152152965188436351e+00,3.400086917393172925e+00
1.001117474342011704e+00,4.121181712127204300e-01,3.026236729920762869e+00,2.799101120115335295e+00
-3.375679588805722275e-01,2.033388844509936177e+00,2.900573576994015745e+00,3.367748189222159461e-01
2.419837139135709414e+00,6.854211040737416827e-01,3.168424059952378524e+00,2.006594842003698531e+00
1.608923615540088115e+00,2.812168249874702486e+00,3.113427590307928483e+00,3.260372266079867298e+00
-2.892626856627602550e-01,2.831872677731781529e+00,3.128913115611090312e+00,1.063721236580050800e-02
1.269831905785254511e+00,2.832153466483944282e+00,3.175651966877231391e+00,3.589459121622233795e+00
1.545812118350678332e+00,2.545476210591198107e+00,2.904285103556550229e+00,3.309947996737489628e+00
-6.233156178143817172e-02,2.593083346977003156e+00,3.161544359231855505e+00,2.492251775798101754e+00
-1.691526277044633986e+00,2.540245243754806648e+00,3.014720893383314948e+00,1.913768303450262165e+00
5.023582313176924163e-01,2.766653238307417606e+00,1.960835869886108362e-01,3.564070786587040462e+00
3.188145897084825542e+00,1.621524652987838211e+00,2.620110976240479062e+00,3.760174315231270548e+00
2.860497140009278461e+00,2.563929816614103352e+00,3.091751587410944246e+00,3.555372114157544949e+00
2.675069021690689386e+00,1.265354131720392905e+00,2.666526407921786745e+00,3.384481302637081690e+00
1.542825270360463241e+00,2.635958965634247253e+00,3.026621916845124272e+00,1.670969638881981467e+00
2.157702716375210716e+00,2.510390325524770816e+00,2.903997695722798866e+00,3.365340786992213395e+00
1.556606753848794877e-01,2.809721566298333251e+00,2.185776182274218549e+00,3.263739090159801126e+00
-1.451258308053988699e+00,1.869536143687801300e+00,8.262803108233844895e-01,3.133353609729087275e+00
2.641149396709139729e+00,4.107688820717565470e-01,3.085111053072940646e+00,3.865901676866898562e-01
5.346955897351323150e-01,2.520655490491737538e+00,2.424221153477549962e+00,3.582748107987960395e+00
-3.116641646756468376e-01,2.600210728427154727e+00,3.035459474082720099e+00,-1.544564222795241193e+00
2.744653883408992190e+00,2.904291752071052279e+00,2.949997705855563535e+00,3.425578455083299723e+00
5.278640274861290393e-01,2.529509213635053655e+00,3.144260864165543179e+00,-1.601688426029655332e+00
2.139497133973860432e+00,2.804667493073730089e+00,3.184651375861907940e+00,3.595137418004306529e+00
1.130596015001524846e+00,8.570443021317442067e-01,3.009751661936160616e+00,3.274205303480313134e+00
-2.448100292385823273e+00,2.966739975925879236e+00,2.950201195239078977e+00,3.797260810905847883e+00
1.208229744815608075e+00,2.410685526350001329e+00,2.937248006688321311e+00,3.660594287232596056e+00
2.512012846575751190e+00,3.107589540479969159e-01,3.030077596644164650e+00,2.447003804276076000e+00
2.191679225117352914e+00,2.172036397019459830e+00,2.919521926098761710e+00,2.669246623318883405e+00
-6.456427093338534817e-01,2.243905665522746062e+00,3.114621109480075312e+00,2.870330607652151755e+00
1.039353364855281070e+00,1.098768826169900681e+00,2.413705680485367822e+00,3.712194493914562798e+00
2.296066631971754646e+00,2.371985842048689896e+00,2.967824268128945953e+00,1.789378799279736976e+00
4.573276120258282784e-01,2.273233707790442981e+00,2.753899643371838124e+00,3.617639404304998862e+00
-9.511716550510476154e-01,1.154417668354191573e+00,3.020380321030594839e+00,9.007997960349416466e-01
-7.936208506481534641e-01,2.866197626614621186e+00,2.482391651110100295e+00,3.275851712661717485e+00
2.065071374381703517e+00,2.620535832569413692e+00,2.865234836095238435e+00,3.360269132357511790e+00
5.438601202833454051e-01,2.229127255225101134e+00,3.002059083619323498e+00,1.915044763267200523e+00
3.580564898231939353e-01,2.654030180882130718e+00,-5.558779380659695235e-02,3.422863772202557442e+00
2.548684492909172761e+00,2.091021253761177423e+00,2.888707883221655504e+00,2.791557590115475662e+00
1.945490389638113271e+00,2.903198663826993986e+00,5.062512477111358322e-02,3.156982211102286495e+00
1.073685180526382288e+00,2.871071780428702258e+00,3.395168419620082645e-01,3.572175206497600009e+00
7.067582052913574664e-01,1.757601470377203823e+00,1.763949917869115147e+00,3.345465042510610054e+00
2.082276517162035656e+00,2.339585703782872450e+00,3.102954398417876014e+00,1.435708127710785709e+00
2.539168152502845111e+00,4.210058320612568572e-01,3.120653090090202753e+00,8.292200569395458132e-01
2.496317820645634455e+00,2.047272054905866501e+00,2.917109631792797142e+00,2.474999044848397389e+00
2.673428672357297309e+00,2.406609797566977793e+00,2.460187701144550321e+00,3.362810499153495059e+00
8.111013046897057599e-01,2.850523670018889622e+00,2.311721169247337393e+00,3.002794675920422485e+00
2.498576271230316781e+00,2.550475215784457905e+00,2.834018635566348809e+00,3.383818856883437309e+00
-5.925995008120810148e-01,2.603140023820826876e+00,3.196794377554240008e+00,1.243536738634808847e+00
1.954559745173012342e-01,-3.373381420096133176e-01,4.311817752440685325e-01,3.492048189557696691e+00
1.002109838860001378e-01,2.409889201894028332e+00,-1.573618464489174862e-01,3.707872434873103806e+00
1.007548735551783148e+00,1.327260573026687096e+00,2.814536167772037523e+00,3.128388688688153785e+00
8.920524030098451185e-01,2.674705894283126995e+00,2.932572575591473107e+00,2.914011560108367149e+00
1.178508204863712994e+00,2.616513669155534405e+00,2.927901746337077782e+00,3.613831731643232015e+00
6.071180112911156446e-01,2.461578811308501979e+00,-1.969297293912688041e+00,3.368788930019975592e+00
2.403493030346930848e+00,2.965486079870623737e+00,1.974944135730190675e+00,3.525050455323627485e+00
1.850286325828036649e+00,-1.411543013634199983e+00,2.987031006382510956e+00,3.613911532889635847e+00
6.579166063129671116e-01,7.678470040506319982e-01,2.910370058461837939e+00,8.459198733793313885e-01
1.615853895419586461e+00,2.872677613903071858e-01,3.068316362704154976e+00,2.232637811416641860e+00
1.430185847264394905e+00,-7.645447227750379326e-02,7.920214517288068912e-01,3.513144606659015068e+00
2.290909766571401551e+00,-6.828462435330528990e-02,2.913952668189661477e+00,3.449687621768170676e+00
-2.264557436974721227e-01,2.648815621362750949e+00,3.091139648761041414e+00,-7.232925295224230666e-01
2.440343868229409185e+00,5.939932369441629501e-01,3.061670354420997775e+00,3.085205793308491984e+00
2.384491280851655848e+00,2.413664927981443498e+00,-1.436131434755805181e-01,3.261439882449501670e+00
-1.280399596410691565e+00,2.433480388302143194e+00,-3.725830143394679439e-01,3.554026240618923804e+00
-7.273200811155642320e-01,2.554596622785375803e+00,3.137303462599174253e+00,3.402266740859197114e+00
1.605675577216342909e+00,-6.586802131959212936e-01,3.195382972536936261e+00,3.806004821927988946e+00
1.340000951459254797e+00,1.889652620394794758e+00,3.038103110397565754e+00,3.291866746541670885e+00
2.884037084116552130e+00,2.226937550723866455e+00,2.660640807117762741e+00,3.202242580037419462e+00
1.152417221274483428e+00,1.030497786102509750e+00,3.045499210381156008e+00,3.340467718100863515e+00
1.092652581550587421e+00,-1.817818240430391086e-01,3.130728351206868876e+00,-1.231349936884797991e-01
9.556620709009551184e-01,3.170674544718319332e+00,1.533806523542920131e+00,3.732058335506790669e+00
1.715141978457249250e+00,2.044797557527480603e+00,3.060986230904217287e+00,1.597870713726141645e+00
2.644507879673166695e+00,4.248964291702916896e-01,2.755489835832860113e+00,3.430975961304628008e+00
1.183921202366774006e+00,2.882253718900860129e-01,6.463879290684508838e-01,3.236418778403359564e+00
2.449983948451603499e+00,1.938048849074204050e+00,1.417653036628701679e+00,3.590921955103197227e+00
1.928667932424914744e+00,1.699687188748674416e+00,3.207737547847008042e+00,3.374536456891600533e+00
2.216857395277496146e+00,2.285223347627932444e+00,8.752364195822250892e-01,3.470026004367614547e+00
2.059766973277558311e+00,2.603198990155165760e+00,6.865247472083009228e-01,3.545060735087447235e+00
1.933492042716246972e+00,2.310094683931017467e+00,2.197448593923557514e+00,3.602164217081963216e+00
6.585375369046033711e-01,2.538090372817876084e+00,2.861467621422004726e+00,3.464805269518394848e+00
2.661874044513056425e+00,2.352326649502897826e+00,2.646647866526858017e+00,3.379382828340126821e+00
1.066348304652858792e+00,2.630824033059414369e+00,2.449577524326556066e+00,3.559029873070909122e+00
2.581486502048978338e+00,-7.726900166830756866e-01,2.867473806734568864e+00,3.746804685188030337e+00
1.102901768745305322e+00,1.057068581393797668e+00,3.130373909590029591e+00,3.491315579660537960e+00
2.498510111189368388e+00,1.378084662212556433e+00,3.106218359377276528e+00,3.556316331806813835e+00
1.770954998454952856e+00,9.567115317756980097e-01,2.984455156510310125e+00,3.692763278150335893e+00
3.285440916607669237e-01,2.963811128869564104e+00,3.060509339674911899e+00,3.717804797242070691e+00
-3.895004069747991515e-01,2.474351236921233710e+00,3.936192981215134168e-01,3.195556792775192001e+00
2.878413826457453251e-01,9.320982144951714954e-01,3.267003932752032824e+00,3.583138166286742532e+00
6.843741990319403001e-01,-8.665283959663216962e-02,3.107635204932532869e+00,1.586563424608264938e+00
-2.032973273779572487e+00,1.242959461075481498e+00,3.015377915186168600e+00,3.338541885881501248e+00
1.702302906845928332e+00,2.709233733570241220e+00,3.104392637988385939e+00,3.956991743192130428e+00
-5.475785690255068339e-01,8.190965360461686107e-01,3.088519650450680221e+00,3.605209701952338808e+00
3.142285922535172915e-01,2.725960709523417957e+00,3.013046871742194988e+00,3.103480630939610130e-01
2.818491058758284318e+00,2.721176654637341485e+00,3.069816709114891573e+00,3.164260996936007597e+00
1.495024621372653906e+00,2.398299552149533831e+00,2.901612904034653440e+00,1.834742510368514434e+00
1.530514171931298906e+00,2.693518220903597271e+00,3.076553438225892112e+00,1.828714313921980583e+00
8.368612707734286449e-01,9.663725988454938687e-01,1.700598832801256011e+00,3.592217902569676102e+00
-2.602310879007770694e+00,1.531733499677773835e+00,2.888017470296843747e+00,1.346595801545622750e+00
2.076232312972963179e+00,4.019159391795881220e-01,2.920945238405454170e+00,3.485277798118443737e+00
-1.042546565817707549e+00,2.538490032141407227e+00,3.033242152855818219e+00,1.614167721411000178e+00
5.608763364124702555e-01,2.264973855417407034e+00,2.875077374298622424e+00,-4.859644763356087971e-01
7.471287028971779209e-01,-2.908016064247869181e-01,2.829130162749988298e+00,-2.405143042105901685e-01
2.945164804474865949e+00,2.729115692694686235e+00,3.194754194268817127e+00,3.677194700480427514e+00
9.136118574538194537e-01,2.071579533171500564e+00,2.356004238100261716e+00,3.607375340866914470e+00
2.315971214138575984e+00,8.839935983362841032e-01,3.048196853728387445e+00,3.623904578712844327e+00
1.206964544966817154e+00,1.065506132214208534e+00,2.584246405202111241e+00,3.562510285824309175e+00
1.958959491428193811e-01,2.569229057906679436e+00,3.012341290273953476e+00,-2.814094751945344086e-01
1.542373359239965103e+00,2.043041084972916366e-01,3.076533542664967591e+00,3.404103923020411759e+00
-1.795263525086579381e+00,2.832695882018249733e+00,2.867795830488975461e+00,1.780698812930770814e+00
1.153425589593224609e+00,2.054214461444192619e+00,2.801249455459260407e+00,3.545127256169900765e+00
2.013412657875689682e+00,2.838458560136237985e+00,2.968854596669234791e+00,2.373189746510300235e+00
7.475399048821746995e-01,1.833595658440318799e+00,2.448086001949227430e+00,3.089024736630038959e+00
1.506924575504833719e+00,8.413447388848951380e-01,1.395079835569474902e-01,3.547954704995062603e+00
3.061369959433715149e+00,1.586975057459494742e+00,3.084972899938190682e+00,3.844288742634770717e+00
2.012776671753945479e+00,2.092403398033394257e+00,2.257420338210820443e+00,3.403714264230991215e+00
1.613997717002267240e+00,-1.577922600836363820e+00,2.752294219156811828e+00,3.536122277298039851e+00
8.919775228442536896e-01,2.130014626958436352e+00,2.682786901982535444e+00,3.599346106487741448e+00
1.227982527486332742e+00,2.721782598928788932e+00,3.034211538236561090e+00,2.552285875672377191e+00
1.539968655883253268e+00,-8.753111150513062100e-01,3.263590201451131545e+00,2.363646308023825693e+00
3.119348615830632276e+00,2.992184839278516861e+00,2.742669194347941986e+00,3.530371613371584338e+00
4.938327909470936472e-01,2.628667857511417960e+00,3.082412899713469656e+00,1.124365483167586444e+00
1.574165456241436223e+00,2.008064643789961412e+00,3.080151908237426017e+00,3.421798840232606498e+00
-1.496944773459541800e+00,1.105348841341338373e+00,3.277229335472994443e+00,3.684732361566853687e+00
2.346413006075154684e+00,2.565128799660040038e+00,2.825770401755903105e+00,1.577140135602968618e+00
1.131649614242120849e+00,2.726840796032949488e+00,1.966958197242168360e+00,3.398257805845365187e+00
-1.135462887554557376e+00,2.388925652194611171e+00,3.102639503117012865e+00,1.629633958737633614e+00
-2.842222178199103055e-01,8.676602576809653300e-01,3.078812619758089397e+00,1.070202251441012997e+00
1.223856949439359187e-01,2.103814449407124698e+00,3.287441107696655873e+00,3.801965505483800634e+00
2.661237303692130851e+00,1.213492615147808928e+00,3.120747526654614301e+00,3.582883810344487330e+00
-9.264736482438369336e-01,2.760128321966370812e+00,3.385591981918536053e+00,3.581288914395602152e+00
2.227887229140625092e+00,2.932119510383480510e+00,2.972875513311977080e+00,3.706501037479970062e+00
1.425172017165925897e+00,2.728748774883385853e+00,3.116885110896775668e+00,1.022918599366845260e+00
2.023528893492393177e+00,7.029306763565539296e-01,3.118939273909505427e+00,3.302712787619334733e+00
2.618511520855160146e+00,-2.504927549459001312e+00,3.067781317491290238e+00,3.308321732411490856e+00
-1.783573740187849310e-02,2.558679541444143002e+00,2.808805835906921011e+00,2.715762438029037273e+00
2.295876442694428921e+00,2.616510626081040680e+00,3.057704804084917960e+00,1.930839059139729086e+00
3.960502793170725955e-01,-1.341713266082574574e+00,2.990095484307564888e+00,2.585220874485462339e+00
2.687748086728592334e+00,-2.128082235525995181e+00,3.450191889402686396e+00,4.120503383763893801e+00
2.601775533912713989e+00,-3.951727768338617608e-01,2.988243603090721567e+00,6.652327487058462552e-01
1.584117512368857561e+00,2.392346784618481603e+00,-4.018499615150878945e-01,3.051102246193224232e+00
6.966838665614407677e-01,-8.246880140673700232e-01,3.029323900797058933e+00,-2.658446609242807845e+00
-3.137017691639427674e-01,1.336312016362844801e+00,3.085046318257658182e+00,3.336323625565158046e+00
5.030066670945396723e-01,3.149621683611698586e-01,1.730504980318340547e+00,3.490842568497213083e+00
1.031521690639750855e+00,2.534093401915646027e+00,2.932456800246586948e+00,8.236603419059292941e-01
2.244673065493422381e+00,2.725935791923459028e+00,1.153791117680622147e+00,3.737528099168385243e+00
8.346045429014257167e-01,2.369284282271717501e+00,3.187583564329940167e+00,3.002467037196086874e+00
2.560126599816859638e+00,2.159417721266815970e+00,-2.830041103805313263e+00,3.641783780463556219e+00
-3.700582541964832828e+00,1.616164668788429903e+00,2.556866033961322948e+00,3.676363211161193689e+00
1.990564345449211237e+00,2.962160335853559978e+00,3.312275384332888706e+00,3.530542771609255226e+00
9.738011631650329569e-01,2.055585379329905038e+00,2.626215686720971387e+00,3.270668676766637528e+00
2.763049814768540724e+00,2.073352149818584955e+00,3.110153769811499380e+00,1.575726168390859661e+00
1.016620727717025829e+00,2.950074510110643367e+00,-5.783729534545449802e-01,3.713320647746015890e+00
-2.596783710003580659e-01,6.105375138136204249e-01,2.977240421583458918e+00,1.675113689336787726e+00
1.444700526343842606e+00,2.056768475426445253e+00,2.860340265792438608e+00,-5.820875863108065928e-02
1.856709129846599193e+00,2.777336564960064980e+00,3.296478846559045106e+00,3.236201290312158640e+00
2.594734160249611232e+00,2.841434494258287646e+00,2.953565856191777694e+00,-1.522861891214404295e+00
6.751547169758372879e-01,1.285345161324833452e+00,2.801020307452477542e+00,3.902149762577594494e+00
5.244860227372198924e-01,2.229485027982917700e+00,2.784770444625338293e+00,3.369871407963620058e+00
2.870930188586797271e+00,2.090958260209353714e+00,2.940148798878929881e+00,3.071727691512300407e+00
1.317140577933137546e+00,6.833336803180221075e-01,3.150198266129775160e+00,8.687984106516792870e-01
1.146200285563884869e+00,6.468180621856025603e-01,2.830679067909745328e+00,3.558945201934561986e+00
-4.351907096463425439e-01,2.704423872964137221e+00,2.993262961688575530e+00,3.441321321718320725e+00
2.098886267938041339e+00,1.967994342544457043e+00,1.063257516332794639e+00,3.376572448399472570e+00
1.645918624296232924e+00,2.865371026957148626e+00,4.023814428386680575e-01,3.191638757996009268e+00
2.558820988397883855e+00,2.544492728014439820e+00,3.246987182787575588e+00,3.406156933083616778e+00
1.643093716064074172e+00,2.965079491772412368e+00,1.521064025938130504e+00,3.763292789819994599e+00
1.999613913779940466e+00,1.367691898165532827e-01,3.019888817583793905e+00,3.503185030585139526e+00
8.014937891545053095e-01,2.675530756625666307e+00,2.507474850546835388e+00,3.892683383430395772e+00
2.044627314918250338e+00,8.828716670004757017e-01,2.907389953155627982e+00,1.798970615049022781e+00
1.988975592118100044e+00,1.067233440403057898e+00,-3.906710498168797230e-02,3.516294423166354655e+00
2.068780076174340010e+00,2.652076772097366586e+00,2.903505447826499442e+00,3.245437001565179891e+00
9.165742741450262354e-01,2.715453940551457279e+00,3.052712953856316691e+00,3.130300764267412106e+00
2.271267473598776565e+00,2.629396891781544454e+00,3.125420306719949970e+00,3.637699325676401418e+00
-1.135441272598577189e+00,1.940103343170082484e+00,3.144199057102517791e+00,-8.435732767974535307e-01
7.772748270302787255e-01,1.264373436923432736e+00,9.478041783962467548e-01,3.516595865755074879e+00
2.753515489284328321e-01,1.387389964181869884e+00,3.138473237733933274e+00,1.672891997809135001e+00
-2.841158161386960757e-01,2.346973635910027944e+00,2.901989238834358886e+00,1.876330158760843858e-01
5.100222078497780309e-01,2.288908466375107587e+00,2.594088882276822439e+00,3.579008070959400989e+00
5.895135983408952285e-01,2.802008242881314892e+00,3.137845681968709055e+00,3.338518313270522508e+00
-1.940266050305371692e+00,2.233006322438658486e+00,2.852908954518524443e+00,3.594627820912905225e+00
-5.720499954727413794e-01,2.277981435801208931e+00,2.989548047402962982e+00,1.011062201716870668e+00
2.540796668814615522e-01,2.291038969156588223e+00,3.061891074994089301e+00,3.451418803892515541e+00
3.810455595382984395e-01,2.342767521948567300e+00,3.114871768698487475e+00,3.904546434034330993e+00
-2.073813886085991598e+00,2.387636415179050342e+00,1.418376086653130308e-01,2.833629287085146498e+00
1.207438424177459613e+00,1.688166270231842514e+00,1.313353708624688476e+00,3.595141688398186375e+00
1.252796290091692910e+00,2.067274507672036687e+00,2.585560367740405319e+00,3.601862434008300529e+00
8.926701521775155523e-01,2.342484390914488124e+00,1.627785952654764445e+00,3.589738671397666447e+00
3.012975574811518342e-01,2.251411328398353895e+00,2.373398579074318171e+00,3.733665051064864127e+00
1.335206353263932222e+00,3.199095444444887359e+00,1.078026489311064706e+00,3.725055269342125275e+00
9.761547333665105963e-01,3.003476550246261478e+00,3.313088102911112554e+00,3.786334760041374370e+00
7.123763833999274819e-01,2.824679944584005398e+00,2.933531083665059214e+00,3.717017493491149072e+00
3.080310212519992152e-01,2.836600896115371473e+00,-2.745961095061719703e-01,3.638223862404696529e+00
9.476996522482805663e-01,2.274805781467773791e+00,3.313412809794717528e+00,3.600570719331144698e+00
1.088322726882236635e+00,2.490685054042772961e+00,3.017066351381926470e+00,3.798521929155606269e+00
-5.235205178128592429e-01,2.814695167359331229e+00,2.959969963277660820e+00,3.548754823667258140e+00
6.184113603801970616e-01,2.709458442734206773e+00,3.175988459295042698e+00,4.265495251547251065e+00
1.811924141198478555e+00,2.717299350173406847e+00,2.791088800143223914e+00,3.555425914365084594e+00
1.860485079818689380e+00,1.991374866771949748e+00,2.949217413913453711e+00,3.166607648040722811e+00
1.688233744260128955e+00,2.522165314645529843e+00,2.026357561606524804e+00,3.513214392479240722e+00
2.178950064706429046e+00,2.406718761483399138e+00,2.771413350390718566e+00,3.562692885219031158e+00
1.018038052814184358e+00,2.012824146824571336e+00,2.900370259853589872e+00,3.521152849805251339e+00
7.970312027358184004e-01,2.514852256775653050e+00,2.917265122071110550e+00,3.037211867591929071e-01
-1.071233217959097317e+00,2.453092483237426347e+00,2.972284326784127906e+00,-1.229054508432201764e+00
2.760854141834991893e+00,2.477851906595101017e+00,2.114037765404556790e+00,3.480453895406093068e+00
1.756168477378970527e+00,1.414877752469337002e+00,3.182603392784093543e-01,3.579889098391176638e+00
1.702610243632978193e+00,4.153003618382040685e-01,3.082759968320014199e+00,5.953211251608743204e-01
1.415629487137963993e+00,2.546403767204448609e+00,2.947598788229765177e+00,-1.990429292839508868e+00
1.584072452628944028e-01,2.438423723772854768e+00,2.700182879220895948e+00,3.603092101748211817e+00
2.270050189997953716e+00,2.582341319944944313e+00,2.958030647905404376e+00,3.506195194040220731e+00
2.286376819852149467e-01,2.385404664987330392e+00,1.026100691789671338e+00,3.217053325614519288e+00
2.517802607547966698e+00,1.711918457523970538e+00,3.240229650063270128e+00,1.707013710932891559e+00
1.041120298828470236e+00,1.554039014285832687e+00,3.155154589538446519e+00,3.583706174739704320e+00
2.387581517460887870e+00,2.725390781486778380e+00,2.932813889818764341e+00,1.640205612070044783e+00
-1.708437117796254068e+00,1.080817709104610946e+00,5.500195734133872527e-01,3.597477461605797178e+00
2.424785249166576229e+00,2.882610215840835544e+00,2.874505272723621996e+00,3.781395657237739627e+00
2.268573453846268961e+00,2.690955445326340012e+00,1.464229496412420728e+00,3.624522981167794811e+00
2.869308136311951696e+00,2.752824525727621374e+00,2.775961468111610486e+00,3.467502490472165189e+00
2.808222593639929876e+00,6.848714500618413581e-02,3.153769462532022061e+00,3.321219007875377383e+00
1.778675404674917360e+00,1.599304989424689349e+00,1.458979701139479612e+00,3.844823622084624137e+00
1.696370037828760724e+00,4.861505939813062227e-01,3.210059885255376333e+00,8.012740781411354929e-01
1.159797310224397915e+00,2.584562748433009371e+00,3.063338588755128988e+00,3.888589173384773723e+00
1.668471711616605679e+00,-1.016019581215982015e+00,3.086159877019080788e+00,9.364652883547917028e-01
2.578561647196072393e+00,-7.085655276214763987e-02,2.916119406845397499e+00,3.272305592767711158e+00
2.684073697070590292e+00,2.941443600631956645e+00,1.397966269300264797e+00,3.381344869399622421e+00
7.451959617720607110e-01,2.856274378403969916e+00,3.233997646474163101e+00,3.299085270268526493e+00
4.474757705154592813e-01,2.593072928538182165e+00,2.972102187825458319e+00,8.922902907256647920e-01
1.472311733565678571e+00,1.383050958911262729e+00,3.039767781612687347e+00,2.023009834252046613e+00
1.605448252147106736e+00,1.690589896537752379e+00,3.104092707103414117e+00,1.978454124004418890e+00
-6.798529577496386089e-01,2.940493091155234051e+00,2.941119146238221127e+00,3.559924004187887014e+00
2.297702743470054543e+00,-9.050800900077198285e-01,2.865550928902641736e+00,8.960440171663672793e-01
1.777366861083428562e+00,2.666633690199952333e+00,1.237023802616374901e-01,3.432124239110402097e+00
2.314804831857534051e+00,-2.121114596787831097e+00,3.179223963014693677e+00,2.160692312893812250e+00
-1.168256852142546265e+00,2.684714387443085659e+00,3.278790521490142940e+00,4.149668378367826094e+00
-8.522557684801199684e-01,7.470656551518684019e-01,3.290082886393097983e+00,8.225360119771440992e-01
1.255436775009701300e+00,2.879735992124899724e+00,3.234132442519613182e+00,-3.361960319238002093e-01
2.316356721023288934e+00,2.358764853940855222e+00,2.882521661059621376e+00,2.686577027222545322e+00
1.651588154579501033e+00,2.500643283938016825e+00,1.128176859693176048e+00,3.389802411168680862e+00
3.027998257559922912e-01,2.820102461685490169e+00,3.018527566569450205e+00,3.343354612647613244e+00
2.076603495140083577e+00,2.335706960075963678e+00,3.056534789810664954e+00,5.199514104784963564e-02
1.879428894294540742e+00,2.417937847606331125e+00,3.038003939037996481e+00,2.671010315268151913e+00
3.316509501478555055e-01,2.416843060319323833e+00,1.200137824632845351e-01,3.332798322755321063e+00
2.530576975774204929e+00,4.551747397204959356e-01,3.213066758952539903e+00,2.767033173852552430e+00
-1.140407927899115936e+00,2.770957498477395919e+00,5.973474289340687804e-01,3.148747787781273733e+00
2.856845440123247482e+00,1.475785229302529533e+00,-1.966189960501043998e+00,3.569550820240408928e+00
2.265590108328653596e+00,-1.446061404183066390e+00,3.091720938449873834e+00,1.871793745479573667e+00
8.086735070095778521e-01,9.309266391457580170e-01,3.099862682825738514e+00,6.669537797412652402e-01
7.145221765974353323e-01,2.476385152388405508e+00,2.993983922504048323e+00,1.089224657274976416e-01
4.776770331065256503e-01,7.606475932762624126e-02,3.224151530765496876e+00,3.724105268165336824e+00
-1.876641027683851881e-01,-3.936508388203909803e-01,-2.729109923334802623e-01,3.297986752825255330e+00
1.095583473565078236e+00,-8.358525869738251401e-01,2.976127733447370360e+00,1.831054030796496646e+00
1.215902546846850285e+00,1.140946467952404397e+00,2.975049141260491137e+00,3.621319901028444921e+00
2.009781176494346067e+00,2.756828841885263781e+00,1.854084207389210537e+00,3.587351341298862906e+00
1.424942218750968381e+00,1.840580410581215354e+00,3.053440558476862243e+00,3.792435957477307440e+00
1.470801191384434992e+00,2.800241728560776355e+00,1.075429036699340868e+00,3.639983709268255208e+00
-1.344869769110590418e+00,2.803680050672137103e+00,2.746104532386955732e+00,3.554884185075540604e+00
1.394900680918365055e+00,2.535458344360928873e+00,2.654098226504557179e+00,3.478767959709396784e+00
2.387576792968279626e+00,-1.331411383388180880e+00,2.782104345535700851e+00,3.245392258208951830e+00
1.438232347330206551e+00,-8.930393106702019246e-01,3.145647614268791248e+00,1.172822205836453247e+00
7.558472251029031419e-01,2.836002083594473255e+00,2.991380648186345859e+00,3.696211450956949918e+00
5.218130631999868818e-01,2.490834768267512267e+00,2.925955533351600746e+00,7.471067764025547397e-01
1.298905649785747629e+00,-1.224850885595315297e+00,3.218132764020959158e+00,3.860942976781092106e+00
1.578537460694600547e+00,3.124792197493022172e+00,1.066199143448693709e+00,3.964852930810559783e+00
1.271466719225330388e+00,2.529278604416144827e+00,3.021411752956669083e+00,2.134137024169454833e+00
4.381035847240111192e-01,4.143353382626977499e-01,2.046955839629744922e+00,3.630749863553791368e+00
1.985414115978952010e+00,2.423096072634545184e+00,2.791108340839275836e+00,3.522643230637606315e+00
7.942988542195055235e-01,2.837947685901654804e+00,2.905419051249181095e+00,3.560205673280132377e+00
7.063935008852935127e-01,2.743796340382306465e+00,2.716393420213627952e+00,3.494991175230389935e+00
2.042857267422536260e+00,2.827736661917126693e+00,2.988958029281283846e+00,3.460996137672025963e+00
9.312265427326139600e-01,2.365422354907617652e+00,2.985050893008671213e+00,3.290224201367932810e+00
7.660506015477743791e-01,1.914446494748059502e+00,2.547900046527118434e+00,3.829588824619252652e+00
9.594139656351272638e-01,2.854794718712913681e+00,4.012663369315041528e-01,3.450887624957765354e+00
1.980563338156849262e+00,2.739144146921619782e+00,-4.573249518867004149e-01,3.103990785320811074e+00
3.324996943518907511e-01,2.575215445453239660e+00,2.949077594306672268e+00,-5.536557658356322520e-02
2.220569237017387731e+00,2.419191605584336990e+00,2.602731076265488497e+00,3.455208171650452798e+00
-1.089569663239498887e+00,-2.991433882175478232e+00,2.709244323331017501e+00,3.506397244488926201e+00
2.301545024790431881e+00,3.705629039175004635e-01,3.067290547591964955e+00,3.424079351156209761e+00
2.539710209227354909e+00,2.320219792360897149e+00,2.857178144011113918e+00,-9.000785186170796592e-01
1.916218352023979721e+00,2.721258519384202046e+00,3.130257072101634730e+00,3.604979253718682664e+00
2.823079771380160086e+00,-2.100260116156391632e-01,3.156730902425548102e+00,3.657561947621224441e+00
2.805937317345910120e+00,2.499890819398328468e+00,3.146068792790932100e+00,2.987795300718605329e+00
2.602251394381839944e+00,3.272945820540380524e-01,2.706022068539855940e+00,3.730333826701130562e+00
2.163634345132378289e+00,2.514290682675758504e+00,2.411683032916808855e+00,3.269127527211026063e+00
2.240395871879649281e+00,2.493889037287402299e+00,2.942394857153700194e+00,2.699045836505100660e+00
2.455443132673869044e-01,2.666087355787643887e+00,2.890822697388879536e+00,3.306323786592470171e+00
1.204723302762388037e+00,2.208151178085129729e+00,3.097954409475963455e+00,3.796645558834821799e+00
4.150426297081054594e-01,-2.242726176533502702e-01,3.089527644857585909e+00,2.343189307026951607e+00
1.532368490993227139e+00,2.530185745916714524e+00,-6.035768057808814646e-01,3.496436024803458942e+00
8.242818318744320472e-01,2.445277349890246921e+00,2.206239705184801725e+00,3.480541693228457412e+00
2.717692279724110538e+00,2.186207610988117445e+00,3.075033510423024641e+00,1.388073135727132756e+00
2.047675547027181242e+00,1.841464302744717063e+00,3.245755476711355225e+00,3.212853070366283426e+00
1.672349137097318472e+00,-2.710239538655308422e+00,2.987483381084236722e+00,3.688040232234377047e+00
1.997315864051528944e+00,1.779613460453739693e+00,3.172853381186401034e+00,2.850785847864880651e-01
1.940195917205657761e+00,2.725129244983175880e+00,2.973772873358475621e+00,3.832622180800919320e+00
1.072178058752428997e+00,2.995652517196890852e+00,9.026427178698290810e-01,3.765555652928120445e+00
1.241296853764677355e+00,2.075775761567351552e+00,2.847665320725419669e+00,3.876339049792611124e+00
2.131750112131390651e+00,2.528583859148396673e+00,2.964453669017856008e+00,2.499686547382282686e+00
2.271043061957542797e+00,2.561351449067765351e+00,3.180653607040762054e+00,2.343996836006129403e+00
1.904924652790358275e+00,6.385225246051817738e-01,-1.502936515366677384e-01,3.723049994115757322e+00
1.690668406149833158e+00,1.057704635434324469e+00,-2.474444749006861066e-01,3.205563338503544024e+00
-1.173258271929549235e+00,-9.536830922855141779e-01,3.030283177600909372e+00,3.214764620649871674e+00
9.871481987655725820e-01,3.069351039558856797e+00,2.752386878164140516e+00,3.663690529836569176e+00
2.189719360575399065e+00,2.629415209728411362e+00,3.116551852737374340e+00,9.047719686377067028e-01
1.353110546266889758e+00,5.780826477886427117e-01,2.748828506201290711e+00,-1.828087729801710637e-01
-6.334670623697076230e-01,5.374337427889324115e-01,2.990374461637706371e+00,-7.429381073011676051e-01
4.007423165057448777e-01,-6.200395690345010813e-01,2.913490320591050509e+00,1.799992506770084377e+00
9.753368763654046703e-02,2.737101419594725193e-01,2.903388075561521120e+00,3.453036979803103534e+00
2.345981048016017034e+00,2.368812762683564888e+00,2.403226197152295462e+00,3.473340331452864138e+00
1.777988076441571863e+00,2.724821192657154167e+00,3.069486548724090103e+00,6.567546673695665582e-01
-7.831506395310330326e-01,1.714854120573772844e+00,2.990939085935822472e+00,1.646203528075580236e+00
2.405696620872131319e+00,2.501234934462872150e+00,2.782900864813105724e+00,3.619930030897403395e+00
8.267417674232486746e-01,2.786694308447045909e+00,2.876166199595632023e+00,3.019416866077085260e+00
1.012924878143227847e+00,-7.767352268556404482e-03,3.174724292404402348e+00,5.695953866366898488e-01
2.536479590711224752e+00,2.609080094479128142e+00,3.041266945939924859e+00,3.318402219115605956e+00
2.226070295710034230e-01,2.534325754601890690e+00,2.919510700875258546e+00,7.895740223267968538e-01
2.072966221868558723e+00,2.124412694635120058e+00,3.050265401313295044e+00,3.420881891102779182e+00
1.654968579219582514e+00,2.730622175570193821e+00,-1.056289203249758835e+00,3.448171392223846166e+00
1.041122231678994092e+00,2.671688890768001645e+00,2.913633093528866347e+00,3.792202664479593643e-01
1.226437052309429232e+00,2.856026119391764873e+00,-6.286753855281368430e-02,3.785463243173623038e+00
7.750065540903121608e-01,2.540640292542806211e+00,3.192352545881535608e+00,3.547211637542276197e+00
2.150272743800920150e+00,-3.309573616516061634e+00,2.988411521877437416e+00,2.433772367009709114e+00
1.252617357463218228e+00,2.802085240078531658e+00,2.727199086025649866e+00,3.354674110171599999e+00
1.388390208556987249e+00,1.300952097902860816e+00,3.094190981215970915e+00,4.028139945728753446e+00
-3.087812357405026020e+00,2.858070842784336207e+00,3.151992974068826392e+00,3.750657365163052148e+00
2.802462668917864441e-01,3.693078609834810067e-02,1.496594348533388574e+00,3.747408643864143407e+00
2.690916643750920656e+00,2.703561101727359084e+00,2.161604019832903845e+00,3.507039755253075430e+00
1.092897545742098409e+00,-1.198978348695758367e+00,3.045210840835669952e+00,-4.675845759699361892e-01
1.729484288805564596e+00,1.226803109245754531e+00,8.580280555123125374e-01,3.362029895824963699e+00
-5.819278456670136102e-01,2.519902840759406626e+00,2.989655929846938065e+00,3.034538301207535760e+00
1.339607266166449095e+00,1.920697643758662920e+00,2.354532079147614088e+00,3.464928882769789720e+00
1.311470372153220154e+00,2.746050863913969575e+00,3.271752996131477520e+00,3.643076387923390946e+00
1.549376011120143559e+00,7.246093954905870049e-01,1.628668307649306035e+00,3.626943149185732906e+00
8.357282484317775095e-01,1.456144835341115495e-01,3.123866103926006499e+00,2.807102023317856521e+00
-6.889754585171670165e-01,1.216602307897810764e+00,2.832190481567628648e+00,3.755537652007364890e+00
-8.922239263454350144e-01,-4.449306137599990940e-01,2.984136164359821208e+00,1.673528676290801265e+00
2.344138249984078826e+00,2.787798089428871418e+00,2.786885937969300731e+00,3.634438753006581369e+00
5.975543266119682784e-01,4.552559684725001610e-01,3.087109782966297900e+00,8.328241183207794052e-01
2.900607269801315447e+00,-1.069273024360988700e+00,3.132445419706803680e+00,2.959559982982101545e+00
5.875587572346887555e-01,1.692439168762481128e+00,1.593423058467086761e+00,3.828739850184889715e+00
2.615246592591038421e+00,2.812537632622190475e+00,1.422457757388854160e+00,3.458919972029495860e+00
8.578176922031222063e-01,2.271101831112746883e+00,3.187638179028881247e+00,3.502459177177995819e+00
1.600243337194497073e+00,3.068919093802972231e+00,1.080051135417945396e-01,3.689653602117479281e+00
1.886730438759919970e+00,2.476761316318886852e+00,1.001690893135442906e+00,8.386380977374425783e-01
1.949916793778700308e+00,2.487307328981857246e+00,3.151581536520399851e+00,2.577774554872183543e+00
1.812208216104110647e+00,8.917609728523971935e-01,2.958258301972722659e+00,3.226200626749953670e+00
-2.197470148989843608e+00,2.373726099449131599e+00,-3.162889993966986779e+00,3.428090352751555159e+00
2.493065458205706353e+00,2.139671859623304417e+00,2.989822449685632488e+00,3.179257575466469810e+00
-5.396410027702742696e-01,1.989918690280831015e+00,2.862879863504334210e+00,3.644082473824346025e+00
1.818870227867229517e+00,1.128700223986970119e+00,3.142548930910741500e+00,1.650161586555382698e+00
1.012877148145996609e+00,2.460887550065854246e+00,1.310366975401247025e-01,3.463446379954545407e+00
2.294428730939324090e+00,2.716672508981273992e+00,3.120818279519694816e+00,3.609367155609765287e+00
8.328401754212571007e-01,2.407919481668035377e+00,3.158396223762871990e+00,3.965136973303804435e+00
1.819626260595680556e+00,1.615949297076900493e+00,-8.826683933337786669e-02,3.855755524017111746e+00
1.218941396156418833e+00,2.596355540165881770e+00,3.282510062637734372e+00,-4.914732865743602908e-01
-2.144887505739654365e+00,2.477052586828119463e+00,2.441885910892938938e+00,3.275129679917988756e+00
2.733334621429237110e+00,2.440687299706535640e+00,2.959109601527507127e+00,2.754781274536109770e+00
8.984506554297950753e-01,2.388296000687444298e+00,2.715046069586429578e+00,3.790772497067284252e+00
2.555524636619171952e-01,2.746279566518539994e+00,2.955754351033261340e+00,3.332179522898194080e+00
1.438247612023143107e+00,2.817777328455778107e+00,1.778807003713631651e-01,3.641905835582155415e+00
3.499314428653064191e-01,2.782522295372915622e+00,3.047279676085729694e+00,3.779123185423489240e+00
2.569907321485869200e+00,2.578132929043300603e+00,2.745817917034700795e+00,3.266439889850185629e+00
1.642700535612868329e+00,2.696716799946508925e+00,2.936372540023947764e+00,2.684005590620718085e+00
1.728311538464157415e+00,7.474146062526692003e-01,3.183029400348012405e+00,3.344718026369813746e+00
-4.254260095751916104e-01,-2.173519011801294809e-01,3.065349436050138987e+00,2.736773544246922540e+00
1.679216818044402926e+00,2.392016117376329021e+00,2.886348187552558731e+00,3.298572230698164631e+00
2.088182757159133818e+00,2.596271540586840842e+00,1.310352862323676426e+00,3.465567754687254531e+00
1.681100567580529059e+00,9.291476418038906449e-01,2.917135626375483515e+00,3.354123395670678409e+00
2.236605639796183098e-01,2.368713143591738124e+00,1.772613874225002606e+00,3.269736463529363757e+00
2.037769889833569437e-01,1.369696720449302685e+00,2.835967488271598391e+00,3.622630570946632655e+00
-2.215512448012330715e+00,2.758082190514952625e+00,2.981053486570720334e+00,7.884032906779703254e-01
2.921208760800644288e-01,1.960688551778355881e+00,3.219036742481516278e+00,3.145545374009018680e+00
-1.908790779177405028e-01,2.372980869445315832e+00,3.009000918228276422e+00,2.212532060013927104e+00
1.214031465652647412e-01,2.657961854014794234e+00,2.907105033902578128e+00,3.670800101446079378e+00
2.595589267686549295e+00,2.352843618870119169e+00,2.805987654640688334e+00,1.695149732687252886e+00
8.096401689261329970e-01,2.692324769585114463e+00,3.097584670579879962e+00,3.753858177213338809e+00
3.047724144146040093e+00,2.303772342487669711e+00,3.042565565063028110e+00,2.024698257890128694e+00
2.221239208609426363e+00,2.002993149785310401e-01,2.884500204884470342e+00,3.688022410712455734e+00
8.874225969887559184e-01,8.760854397830959428e-01,3.201441962107357320e+00,3.854867596247181005e+00
9.301029544802108529e-01,3.131365908338206605e+00,3.193469374730291577e+00,3.977055457569524055e+00
7.565976565918952623e-02,-1.288639495029841431e+00,2.964898841598044843e+00,3.531478946668194396e+00
1.255835749218654929e+00,4.373926763135234097e-01,3.165616618637457247e+00,3.724235999780107775e+00
8.582022192560030405e-01,-1.330238966160979253e-01,3.058626686483660428e+00,-7.697957558667960498e-01
6.354351331068559539e-01,2.310666900527096779e+00,3.104960093284015787e+00,2.613779250832359402e+00
1.657895400826991938e+00,3.460658601065049744e-01,2.810884222371630603e+00,3.657978140335624406e+00
2.138172491335058822e+00,2.350782434619274053e+00,2.854675069748968674e+00,2.479595737203822203e+00
-1.696832986883349825e-01,1.278130311666638264e+00,1.372080480824047433e+00,3.761603382396775164e+00
-2.172053397147910125e+00,2.560727057369626358e+00,3.198113061867680074e+00,3.443178523716194039e+00
2.632979467816145114e+00,2.592026922570275449e+00,3.140226259167252731e+00,3.653768931385107166e+00
2.196007867012570891e+00,2.709197522391791679e+00,2.850871862504183341e+00,3.667383231853303283e+00
2.446228806765138764e+00,2.931679683408491055e+00,3.600692249997434757e-01,3.583388324745652387e+00
-5.023567732459373048e-01,2.007089272598744145e+00,6.381599938808122374e-01,3.334834125718781017e+00
2.523297479828277456e+00,2.579114693239932254e+00,4.640444472634559503e-01,3.339253843496859719e+00
2.158885952083073878e+00,1.156913707736477281e+00,-1.138082720423780891e+00,3.704544038695453789e+00
1.242690376349184556e+00,2.587040544513407703e+00,2.738667967199309050e+00,6.858444973684068025e-01
1.765834802390881864e+00,1.059222761785371558e+00,3.063583619861656171e+00,3.457686292306214160e+00
2.227099085790256172e+00,1.994236208470419713e+00,2.956004004834866361e+00,3.519880856649927559e+00
2.365047185860507106e+00,2.464245686149935999e+00,1.602505489642604086e+00,3.619623217066273213e+00
2.767438988278225764e+00,2.596057737196969306e+00,3.000722996969864109e+00,-1.552801659401525924e-01
1.961973820028370952e-01,1.009438290363882329e+00,2.768532728065234760e+00,3.484008268525879970e+00
1.601661653975742450e+00,2.998178037890157466e+00,-1.816557643950353906e+00,3.396723187983267334e+00
-2.240173967346770212e-01,1.670103991091614004e+00,3.765349054785573912e-01,3.898106825875215620e+00
1.895544343984287838e+00,2.332855009371646027e+00,2.978503272576120686e+00,1.914278366988619196e+00
2.194233251715631106e+00,2.700606534744977250e+00,3.073824293206230962e+00,2.086953483572262513e-01
6.103263062989907617e-01,-1.426359492609612367e-01,2.933729103817423578e+00,-8.319643382592305514e-01
1.348057747695625253e+00,2.688331195462054790e+00,3.124061737136771377e+00,3.629579954613173953e+00
1.670488540404272859e+00,2.675828419862908980e+00,2.970900471297661216e+00,3.697694828353684127e+00
1.565835534611423663e+00,1.793468751404514450e-01,2.907621377548441188e+00,-1.658207242402056636e+00
1.661090840003177638e+00,2.434407984416592896e+00,2.960094349946155390e+00,1.195224762277356412e+00
5.614135294253226327e-01,6.040851373956686032e-01,3.179825857342072126e+00,3.486200496507908309e+00
-2.336854388740730926e+00,2.868070644291130122e+00,2.667972272029366820e+00,3.269627174976124540e+00
2.492202367107887451e+00,2.989034521465047778e+00,2.764627876649853988e+00,3.947048633282376429e+00
2.034310535619302307e+00,1.744727517087906188e+00,2.723282025339738510e+00,3.353907438146914277e+00
2.351494992761226754e+00,-6.845373655039814764e-01,3.148915454627003729e+00,3.604338860913954612e+00
8.547452105760580121e-01,3.101020528787485908e+00,3.156969058101566361e+00,3.554091073738316453e+00
1.627437180117262905e+00,2.650386176767552726e+00,3.362894481881958164e+00,3.448600578198932176e+00
2.716513165949862252e+00,2.825075820755557743e+00,-8.579095541969121719e-01,3.602177222048110306e+00
2.690809876375066079e+00,7.122833133908554881e-01,2.829791958377747108e+00,3.547850575173323140e+00
-2.235456270409637014e-01,2.850667538249776367e+00,-8.334384311326470396e-01,3.574295448735628433e+00
2.276705666246524817e+00,-6.867610466151825577e-01,3.375399069876547919e+00,3.693859671233700848e+00
-1.433352535789323756e+00,2.687180466552522518e+00,2.549354375072326206e+00,3.364065085273065137e+00
2.223807312003156511e+00,2.306844478044411506e+00,1.259883667415657049e+00,3.475035827494540097e+00
3.079459018015131555e-01,2.205161070081262054e+00,2.968351433339792234e+00,3.124041015623681528e+00
2.400442825352255838e+00,5.626136488901394284e-01,3.043056841110046484e+00,3.615828727480788096e+00
1.841953678807312311e+00,1.975808168098233786e+00,2.833646084915011354e+00,3.163263277012038799e+00
5.240163244012121524e-01,2.185375414781647763e+00,2.769515111696641885e+00,3.512356261816520053e+00
2.703676827896722035e+00,1.628972866940609610e+00,2.022644369753697990e+00,3.610918273982265614e+00
-4.281613823384091688e-01,-1.268479324924448370e+00,3.171157385734700185e+00,2.591691130019027511e+00
2.938365570681567007e-01,1.017561458260334950e+00,2.978220011642410459e+00,3.751951739819952003e+00
1.772983114153469986e+00,2.741893654672737490e+00,3.264074756862766158e+00,3.626805132769158391e+00
5.637232898028445849e-01,2.813415955149239256e+00,3.031192758151715072e+00,3.456068901827352491e+00
1.444108659631086589e+00,-1.484761629277934869e+00,3.072300992792443619e+00,2.609740142347100722e+00
1.359303754980980550e+00,2.585830950293416031e+00,1.719321297004890559e+00,3.549086437983274500e+00
7.173030953786232455e-01,2.306955668343199761e+00,2.932666286845386772e+00,-1.642600091257104822e-01
9.491276049326478059e-01,1.575392644312441526e+00,3.156620540672216535e+00,3.505763075625479619e+00
2.104990545083133657e+00,9.865049660268689902e-01,2.901281651736244083e+00,3.335576092638654178e+00
9.901581530160227240e-01,2.901607630827096607e+00,2.967361993558665478e+00,3.422755586351885260e+00
6.381355007499340815e-01,5.256647441094592921e-01,9.850868367073060128e-01,3.612201521165293361e+00
1.522305577258740383e+00,7.380844126133208061e-01,3.077522739258922169e+00,3.166204761601595141e+00
2.375906306841509608e+00,2.634757933642731587e+00,3.095420723860418555e+00,3.165556182193595358e+00
9.886268492411649511e-01,1.078038022089520043e+00,-6.406867102805695602e-01,3.590293724977445589e+00
-2.476260809453130207e+00,2.263850339919399879e+00,3.110331753192818294e+00,2.515874582211768296e+00
8.032595983253179028e-01,1.136291137635094595e+00,1.149508758440961342e+00,3.294859193154934918e+00
1.547406676870749731e+00,5.471995719411886228e-01,1.420588300452227726e+00,3.551537433118686415e+00
1.134020161641510205e+00,2.072381638260058168e+00,2.983484173520301042e+00,3.496153304746773660e+00
9.869765568516686294e-02,2.612274857825478414e+00,2.804035413007663458e+00,3.619974560473532499e+00
-6.409178460234254970e-02,3.825511507261758481e-02,2.978384315698650475e+00,3.284873432031757190e+00
2.088764363917307243e+00,2.720878866423417808e+00,2.895558399930545868e+00,3.661117789965271374e+00
2.297016236239789233e+00,2.837993092891702762e+00,4.663479045412595170e-01,3.498297002900777830e+00
1.811391152355781520e+00,2.421458688222597910e+00,2.389948132565988814e+00,3.714294274158139508e+00
-4.336081233099142729e-01,2.327846902386613515e+00,3.445731509486312127e+00,3.922890845817582850e+00
-3.146877887805525909e-01,-5.976031823186618297e-01,1.324479519819332651e+00,3.487703839738575340e+00
1.185960756452959952e+00,2.451956504071250542e+00,3.029749184413046859e+00,3.605391076139071505e+00
1.612424268517536285e+00,2.704534723424225184e+00,2.977065002972386853e+00,3.428946821403497935e+00
2.797986545117401302e+00,1.496442681301716870e+00,3.092514866362163328e+00,3.849887037600418616e+00
2.680237684359998873e+00,3.125822674709609394e+00,3.340100840237529400e+00,3.494035383582116960e+00
3.375164446213023695e-01,2.700270477008988923e+00,2.928985594554595728e+00,3.754487921910898418e+00
2.143850355516836892e+00,2.818127191405555454e+00,3.033267948985200135e+00,2.449559128996157575e+00
1.831995913603257087e+00,-1.070026820476098095e+00,2.073415004435895881e+00,3.383192398805199286e+00
1.007831638518076778e+00,2.568377652272327616e+00,5.047586771303400610e-01,1.039623672873910110e+00
-6.389858744989584949e-01,-2.210083442001307574e+00,2.966371016452577170e+00,-1.767936230892608762e+00
2.311594805638297334e+00,-2.024261430796131300e+00,2.955643309965219512e+00,1.510023859732372742e+00
1.162210816795010926e+00,2.798776710076794849e+00,3.241894615354596887e+00,3.711148416957851470e+00
7.900600206828001237e-01,1.752646032456097069e+00,3.109906442218022704e+00,2.837994324138598312e+00
2.486432919578494882e+00,2.445476383152321631e+00,2.463935544963225865e+00,3.888841470064235306e+00
2.939769340007657661e+00,8.658506326449608714e-01,9.650225608231468577e-01,3.291684915324001537e+00
1.533860033123153777e+00,2.299738706033893632e+00,2.970215511091239158e+00,3.067424134334285402e+00
2.475775794215993475e+00,2.603109696200974099e+00,2.892669170514312604e+00,3.536002378800389589e+00
3.272009577629348964e-01,2.722571510788046822e+00,-1.144794291631560768e+00,3.168503312095624747e+00
2.005769497545512703e+00,1.036058018465372710e+00,3.004147311011910570e+00,3.308836219801746026e+00
-2.077402538741803362e+00,2.520077607621533211e+00,-7.684403597407940545e-01,2.992612406064008468e+00
1.002364670492121856e+00,3.004241675654814259e+00,3.175091779789198210e+00,3.827512866048206952e+00
1.506847645212200604e+00,1.902387171862110371e+00,1.041897137404557805e+00,3.496515382556556695e+00
4.744490335719153684e-01,2.604206635289955329e+00,3.134293639637979911e+00,3.395282433437807779e+00
1.255386608977861584e+00,2.230098600329253333e+00,-5.710034620336541522e-01,3.635765300872483508e+00
1.801470533232728322e+00,2.973210798459350990e+00,2.720887965874756009e+00,3.430744802712949681e+00
-1.845598047302793976e+00,3.020422905855400408e+00,2.550992415700087168e+00,3.416191140256313652e+00
1.509810828738047617e+00,-1.097983657975913463e+00,3.078920012692505370e+00,2.461769993734322703e+00
-1.381615747727216181e-01,1.188220713436884290e+00,3.167253952553712448e+00,2.277158348976637381e+00
1.901549182220985346e+00,1.971250523581279834e+00,2.937209092400011379e+00,3.562516549034847380e+00
2.439860472249295587e+00,-5.344206625470033778e-01,-1.390834399455507686e+00,3.240489297195272567e+00
2.664246832027671541e+00,-4.750804580417105072e-01,3.066243109431276093e+00,-5.278519305372082471e-01
2.262911376341663505e+00,1.503688734527539372e+00,2.587099965652760236e+00,3.658920442185552790e+00
1.966128274831182576e+00,2.753410902172127361e+00,1.838677145216340625e+00,3.615010187865569602e+00
-1.091568206633408256e+00,2.576193259780929168e+00,3.121701074544735999e+00,1.009614068528719599e+00
5.237763645120574463e-01,-5.475592934940672230e+00,2.864559059672893149e+00,3.345672764138975186e+00
-2.519155195951765513e-01,2.255350234406267695e+00,2.607706373929767452e+00,3.501422226369379498e+00
3.178488110288135715e-02,2.037808587367391233e+00,3.334421943262696253e+00,3.859592884090019993e+00
9.287459499203575275e-01,2.784658833767958974e+00,2.941817953649955353e+00,1.713311052408124757e+00
8.601793722528980890e-01,2.878668796743700131e+00,2.640513940667958970e+00,3.703686472521948048e+00
2.281481037312218962e+00,2.568022034558331335e+00,3.128457987833177079e+00,2.207880326019199035e+00
2.500664435736920765e+00,2.551859247059259594e+00,2.899537853316640490e+00,3.744827708713704517e+00
1.239420769932512822e+00,2.896440153304350673e+00,3.123181101759012979e+00,3.694700012318916205e+00
2.091372692741217953e+00,2.594690043507585475e+00,3.185269346518297962e+00,2.959621840331402520e+00
1.371629836842718220e-01,3.768226181881173531e-02,6.594892686229805179e-01,3.503752178344476054e+00
6.685898465636139765e-01,2.996328845107786965e+00,3.182958661209593476e+00,3.483916387908754242e+00
-1.391118299167126260e+00,-3.213684519147887997e-01,2.994945512041091717e+00,-4.662575259845751496e-01
-1.313802666913532313e+00,5.347238896939823238e-01,3.040479107221818023e+00,3.658569281229589798e+00
-3.017500391935516113e+00,-4.614043850153803916e-01,2.207246776249202735e+00,3.502631241253989725e+00
-1.154242506485242181e+00,2.496768011903490514e+00,3.039009616278369297e+00,3.285606358848049524e+00
1.388987408340162766e+00,2.422591168726291322e+00,3.047976089856870185e+00,2.100221664118756326e+00
-3.106606106603870820e-01,1.202575374657272489e+00,2.926724857901082721e+00,3.630243301533796263e+00
2.741668640144890201e+00,2.533242912784311240e+00,1.542452650112189572e+00,3.871961342898244229e+00
1.665089983672515261e+00,2.539644836619078916e+00,3.127912747656727888e+00,4.111765111344920065e+00
1.662109917044043650e+00,2.687306986808908338e+00,1.246298911819941013e+00,3.582656857453433652e+00
2.006768889640628828e+00,-5.488380060250186432e-01,2.752296309868970337e+00,1.876117422191430517e+00
1.897192155274883163e+00,1.020882322212894433e+00,7.625015177200831218e-01,3.466076196510316176e+00
2.548442671693440964e+00,1.811623794075615246e+00,1.687821857936973036e+00,3.814267204908068809e+00
5.920270095716939629e-01,2.719972351532978561e+00,1.530479940813482154e+00,3.545307163585687427e+00
2.861556599154656322e+00,-2.005865178677041172e+00,7.524836856250241013e-01,3.374197186109491042e+00
2.187677676150816986e+00,1.239157550225774784e+00,2.932486446609358755e+00,2.451381368601097677e-01
1.816705939281303417e+00,2.623035312968074351e+00,1.608853395818231835e+00,3.776516757598654461e+00
5.509077285111181332e-01,2.631211207509099204e+00,2.259897024397137244e+00,3.670719251519289461e+00
2.221270313391643381e+00,-8.807264040545432771e-01,2.829482728185281903e+00,2.274147909141166490e+00
-1.621304435780942743e+00,2.495017536732846430e+00,-1.249438185880042518e+00,3.642867590197128358e+00
1.754054581976369986e+00,2.769985667780181515e+00,2.785767531699633981e+00,3.830898998686613766e+00
1.580276428446180326e+00,2.896931871466847497e+00,1.857548811353398222e+00,3.601666778505963951e+00
1.097362953049224377e+00,-4.524427316230572593e-01,2.947065211790691475e+00,3.493459334925826720e+00
1.647547147586514216e+00,2.603373689308677630e+00,9.413756247362292662e-01,3.407865938969195874e+00
-2.526108261713750913e-01,2.821116324342099357e+00,2.977678822004477865e+00,3.279398143985713165e+00
2.663208449736143013e+00,2.330605812742743588e+00,2.379927112881446316e+00,3.535373313132186279e+00
2.094569176976979641e+00,9.370750160007546015e-03,-5.830492731453729149e-02,3.440090594144512792e+00
8.791543518091402554e-01,2.773798277168599835e+00,3.159383566583107150e+00,5.579249447171608089e-01
1.729433398298212410e+00,2.495185408180934150e+00,3.105627238460659800e+00,8.337273541275314059e-02
1.492599677824841820e-01,2.206512322548073612e+00,2.782177322340996017e+00,3.501652316200892123e+00
1.016457206531348412e+00,3.179732929993530632e-01,3.211615891071645912e+00,3.470323971149623876e+00
-2.527068225539772506e-01,2.024809583051869755e+00,2.745574493229272495e+00,3.206431893503731700e+00
2.515286847680543669e+00,2.679242777390138830e+00,3.373297547027755527e+00,3.722606491676025531e+00
-4.510713176150660253e-01,2.729512738560144758e+00,2.764142903572251342e+00,2.931307135591487700e+00
-2.245755416116602454e+00,2.895044042474847146e+00,3.000289068833686734e+00,3.719662453434789295e+00
2.627181719665266257e+00,2.293963269169669861e+00,2.825122285088457641e+00,3.244800317937654111e+00
2.446985406081329195e+00,2.555132772582493494e+00,2.717975502512412156e+00,3.578124869045585577e+00
1.295724244346625476e+00,-1.725406854665946454e+00,3.239399428271424686e+00,3.805715180767811123e+00
1.950293219809623668e+00,2.372386453421821528e+00,1.933715376432640909e-01,3.458265306940612405e+00
2.715327497233873011e+00,2.796135101570748738e+00,3.051398969123071403e+00,3.947132228275369581e+00
3.730355626295467353e-02,2.167231169604056706e+00,2.932397466329334623e+00,3.468219789999312130e+00
-2.871715208291267807e-01,1.933172055573866288e+00,3.087017512614182113e+00,3.385797552085666240e+00
-3.020567333020981238e+00,1.426553802718531161e+00,2.023764353369084557e+00,3.662252416642632902e+00
6.927155328829261993e-01,2.321081737221013075e+00,2.845932395082255706e+00,2.063396116522545842e+00
2.722085111033047511e+00,2.274695191137456884e+00,2.830256847579508239e+00,3.598135804614309485e+00
-1.325277679459009317e+00,-1.164226975449513812e+00,2.888551970847155648e+00,3.317492242359047605e+00
-1.987146653810678121e+00,8.533256396023956025e-01,2.890615246137833161e-01,3.487000505334393541e+00
7.605687130254201733e-01,2.290145361879249108e+00,2.899852477252211624e+00,3.361577875913791758e+00
1.863585378622724109e+00,1.102718509239488887e+00,3.055282539843892753e+00,-2.042245067025847405e-01
-3.479688130160325521e-01,-7.230279632625395969e-01,2.745412534560256468e+00,3.572961218901407943e+00
2.043062974511112628e+00,2.703053011265814654e+00,2.946761147902287714e+00,6.868325049198595877e-01
-3.427776773035415836e-01,-6.476254619606325313e-01,3.328541816576330081e+00,3.404682543703705822e+00
2.503204393513633885e+00,2.630105878290303956e+00,3.161834354025134353e+00,-1.110254053582711897e+00
1.405391578981642908e+00,-2.592596954401909848e+00,1.588633484547250729e+00,3.478015369270021306e+00
2.150703454903627687e+00,2.883822981916175365e+00,2.475277102190451384e+00,3.530483753997832430e+00
1.392828929398917781e+00,2.853745525566760310e+00,2.926024146778681168e+00,3.336315103572905283e+00
2.277172220227702937e+00,4.104701871357070431e-01,-1.663939327476748886e+00,3.271289182954345787e+00
7.187234772127801818e-01,2.736740631917092603e+00,3.205347808057820380e+00,3.638778866354209551e+00
1.741609069870253546e-01,2.257189155419673021e+00,1.578104673712488193e+00,3.855685153010619981e+00
7.815102701321730017e-02,2.783710717899967158e+00,2.951613562570829963e+00,8.996268478514721778e-01
1.341408633867789968e+00,1.672472759543715437e+00,2.842043055760909542e+00,3.599333249573443805e+00
1.719406882499313838e+00,2.136073556336484103e+00,2.706201735844529832e+00,2.928142887039948850e+00
1.995478753589733145e+00,2.582800164116784813e+00,3.132565359466869648e+00,3.524117946795988221e+00
1.516841061697073556e+00,2.121755416448319220e+00,2.966062535882867390e+00,3.382752551436724708e+00
1.299018147634519504e+00,8.527096890564900278e-02,2.994676650422044784e+00,3.511312142042851914e+00
7.028786676728056015e-01,2.384259383470099358e+00,-7.214222178487710302e-01,3.426172391052149990e+00
1.656143953354254128e+00,1.551753413289211458e+00,3.090087241987836020e+00,1.042219621809898689e+00
1.013104191660308073e+00,1.429273087020907385e+00,3.301091260000208916e+00,3.794538678725831726e+00
-1.172002436765598343e+00,2.440767188975994983e+00,3.156867013405766365e+00,3.123694332208872826e+00
-1.154107953675489462e-01,2.893830648965623364e+00,3.176274757862032061e+00,1.923203531902107022e+00
2.239035974915048577e+00,2.092332135492223077e+00,2.914677667508066339e+00,1.238511839556326599e-01
1.935579749969635444e+00,2.646773385209527429e+00,3.030193035677134272e+00,1.544021250640673415e+00
1.937985894776454554e+00,1.974054444730006352e+00,3.156322411424067553e+00,3.380988038016722985e+00
2.510730729791726734e+00,2.684883636927962947e+00,2.919439068947648153e+00,2.402152790850919928e+00
1.918645035774881213e+00,2.889738767167732814e+00,2.883579270630550528e+00,-8.341489309957799136e-01
5.270893807995591374e-02,3.148054189632389033e+00,-4.415106365613010730e-01,3.511768093355136067e+00
2.132075643518819952e+00,-3.617937946916586434e+00,3.799445440665660811e-01,3.471767331453491590e+00
2.390335320874342973e+00,1.292070470358933854e+00,3.054160115706068712e+00,-1.472755710666536544e+00
-1.025879735239416668e+00,2.675694459620669097e+00,1.916661004375450617e-01,3.123408810491722143e+00
-7.142156383263276176e-01,8.863454414956080107e-01,2.968044237356579629e+00,1.587320662227743373e+00
1.016614333590534214e+00,2.289603506184096027e+00,2.941006405535804724e+00,3.227411562946923329e+00
-6.587930317440928718e-01,2.568114017589425035e+00,2.885968299486168842e+00,3.460057400446375997e+00
1.516974471463589769e+00,2.620775607222831205e+00,-2.244512386116666036e-01,3.363589146995258350e+00
2.009830045690978118e+00,2.675528258810466742e+00,3.098961371669250120e+00,3.569543363701902727e+00
1.789663082372216607e+00,2.743640010594100342e+00,2.973640770974790293e+00,3.120113950200134045e+00
1.940126710752392292e+00,2.998080429230098432e+00,2.991055869736142014e+00,3.281333993786600178e+00
-1.626178729283705771e+00,6.517079073445213311e-01,7.925396024273729800e-01,2.826111599376423644e+00
2.866795493014905549e+00,2.013545587773362122e+00,3.004939537435846741e+00,3.418758436926871092e+00
8.224581828751647006e-01,3.032616596931517972e+00,2.173986477293361474e-01,3.804823516506078640e+00
1.190168535731994215e+00,8.208385599254828247e-01,3.316081345994615681e+00,3.530463944584924185e+00
2.338586670678437063e+00,2.699279704732168828e+00,2.898737191194711293e+00,2.173286977663804187e-01
2.199117995885733201e+00,2.636663612977401705e+00,3.162178871064965424e+00,1.557696366813477118e+00
1.306296426868512439e+00,2.516991201162406711e+00,2.896885341899817501e+00,-2.638139130666905530e-02
1.947264496304471182e+00,5.157055096249947290e-01,3.028162309708454902e+00,2.617469540225557445e+00
-2.240964161945568023e+00,2.434875504980829497e+00,2.859584880780054572e+00,1.610563768067136969e+00
1.626115335977930565e+00,9.110726026475464145e-01,2.797633077223141029e+00,3.329946378302471199e+00
1.055851779190535522e+00,1.953139963794204848e+00,2.970270263181968851e+00,3.565369692806821256e+00
4.450405640912453720e-01,1.179703124897147237e+00,3.173963580569524545e+00,3.081979638990079096e+00
2.148283534161278485e+00,1.642511949583204345e+00,2.444918531796155481e+00,3.382595381165807158e+00
-1.400140474065489915e+00,2.384628578502558049e+00,2.461985135738304908e+00,3.207186690018128505e+00
1.442596892480839221e+00,2.550095932886921712e+00,2.721996881235550614e+00,3.245554681012967180e+00
1.937786999418564804e+00,1.732550180814037777e+00,1.481520580544632537e+00,3.644473551326198102e+00
1.259807696000497135e+00,2.605388571227990280e+00,1.730254980182897917e+00,3.248479433698936880e+00
1.555433483296251751e+00,2.592876268222014335e+00,1.472244065566650439e+00,3.486668650241092404e+00
2.395122652589804613e+00,1.749554605386213657e+00,3.058792435039875190e+00,-6.602606593752300412e-01
1.033314604681615290e+00,2.244420920921954110e+00,3.200098031975083579e+00,3.732294058011209614e+00
2.245915462635476700e+00,2.442588556388778809e+00,3.061737717785298241e+00,3.574728691797533831e+00
1.280409454855020002e+00,2.772881922911325514e+00,2.600079081431892813e+00,3.667246040203824275e+00
2.761607443168679676e+00,2.037349984051857632e+00,4.644763567918839264e-01,3.536873240486901881e+00
8.056872738131797274e-01,-3.800903910273515152e+00,2.969703050844251013e+00,8.989708945358665382e-01
-8.863628081892991339e-01,2.617777802008665500e+00,2.304589539767373019e+00,3.279702345296779065e+00
8.296856094392746073e-01,2.482977738452326388e+00,2.922981441044448125e+00,3.311243082690317419e+00
-1.222831804828627966e-02,-6.231944000275282391e-01,3.047523812549015165e+00,5.485486670545460797e-01
2.453200695381762664e+00,2.717892755409583305e+00,-9.678810082949600435e-01,3.239768125169417257e+00
1.592824699014775414e+00,-6.038345070612223253e-01,2.941027813899441234e+00,1.599562252564752818e+00
-4.118832133770684578e-01,3.344159972510101220e-01,2.012080644709144384e+00,3.179204666842253335e+00
2.468044219218984203e+00,1.973293028193126464e+00,2.622114954130338127e+00,3.332559645347565436e+00
1.578547563451369706e+00,2.475381256280324127e+00,1.090799743921166964e+00,3.789509838531770480e+00
4.277410575126094905e-02,2.378908248767608757e+00,2.749747875006470998e+00,1.542546664751630159e+00
2.366947006692017297e-01,2.561147859485224387e+00,2.916032942463168354e+00,1.329033839356890567e+00
2.596719985470295811e+00,3.810364485787034461e-01,3.069174448373898745e+00,1.996149796642760155e+00
1.459256935053167892e+00,2.609525726112239763e+00,2.549175348279647313e+00,3.609732199608905567e+00
2.379091414245866787e+00,2.814476170668828381e+00,3.121112551417466907e+00,1.821233910875024620e+00
1.490920751514247078e+00,2.570338105248499261e+00,2.900748188511032222e+00,3.155442819853544023e+00
1.816788212519176327e+00,2.224349100393241851e+00,3.044940163712376080e+00,3.256956982395851075e+00
1.020486142509142491e+00,2.827207074622418936e+00,3.086261324813786011e+00,1.429558244046124083e+00
1.734963227195092328e+00,2.473023862041614951e+00,3.281999698619755268e+00,2.834785312526565182e+00
2.505116605636118265e+00,1.216708237367417844e+00,3.140884635957902571e+00,2.290111368715795681e+00
2.038069665432102440e+00,2.471481731157401995e+00,2.850643562450501101e+00,4.289449426504032381e+00
2.325934039722050262e+00,2.265680417522507817e+00,2.814261250591355790e+00,-6.572876690292650537e-02
1.639037500302481964e+00,2.608636034170565665e+00,2.944839798422080435e+00,3.725356571607116418e+00
2.861813270882926030e+00,2.141297556267381719e+00,1.162354140121787394e+00,3.431482773755403226e+00
2.055462027608510933e+00,2.297375709320629955e+00,3.003458673912036136e+00,2.234273233340848819e-01
-4.951789573323361893e-02,2.815815173452201670e+00,3.246843705165176175e+00,3.605003925172517665e+00
2.216941357354798914e+00,2.355374566605400233e+00,2.947193854977051330e+00,-3.872374419571396054e-01
1.604776829370560653e+00,2.435741306620502034e+00,3.137955787395226182e+00,3.007922337486894637e+00
-1.202466997072589194e+00,4.658598343167676958e-01,2.966688278229560716e+00,-4.760863854271581985e-01
2.430370455034969179e-01,2.389907448527658129e+00,4.982828047734297883e-01,3.475418114715898454e+00
7.582415461286746705e-01,-1.723331364789565612e+00,1.227167329990021871e+00,3.546297466352982042e+00
2.972321839786340902e+00,1.468401864565151982e+00,3.217206863409920015e+00,3.623103520623514928e+00
1.479021103969227369e+00,1.343417273283789903e+00,2.830896609092654614e+00,2.668386983414170466e+00
5.213233660984606388e-01,2.082763995949626690e+00,3.007559949225443230e+00,3.456806782781089993e-01
4.096686906814318574e-01,2.601690648657414950e+00,-1.507260134156354070e-01,-5.378920524699095651e-01
1.567950569942307082e+00,2.650879208640265716e+00,2.966778701799440920e+00,3.949324626901606905e-02
9.259707290313399231e-01,1.954017640396760846e+00,1.214145428112033187e+00,3.608955622718702294e+00
1.120285113351145334e+00,2.849091787825446698e+00,3.030441100903344065e+00,2.733631455796717180e+00
9.805571834936284148e-01,2.422774369196047939e+00,1.426398193386989144e+00,3.532019307100040528e+00
2.723628405912145833e+00,2.562444271780741190e+00,3.328885592208974398e+00,3.701639447748636069e+00
-7.346900831140508181e-01,2.698385444228196040e+00,2.990000148833273474e+00,3.056033611038833087e-02
-1.948006269900304233e-02,2.351248887987855252e+00,2.666916978195100096e+00,3.820028963695782487e+00
-1.168314395922414040e+00,2.589656772344723912e+00,3.020453899821075261e+00,2.097283909350342590e-01
9.949496929373127241e-01,-4.177176932703612344e-01,3.018626675757495104e+00,-8.672614494637471694e-01
7.027425329063841097e-01,2.721146294234720209e+00,2.924682733948529290e+00,3.356945705613588515e+00
9.792180372547643064e-01,2.865319064259100656e+00,2.855917972324892862e+00,3.699056929428847340e+00
4.540198932604384563e-01,2.628613518392142634e+00,-1.131464454022061972e+00,3.751400371960823321e+00
8.720313681563609531e-01,5.783682698655112642e-01,3.054460229747675726e+00,3.481500284482265783e+00
-8.250175951538332164e-01,2.438554166213147578e+00,3.085186996245298463e+00,3.629400013832774441e+00
1.170845599477011501e+00,2.596138365211172694e+00,9.382569006971763770e-02,3.355835801627187642e+00
1.638935752095061593e+00,2.725029587872124459e+00,2.984894326506525974e+00,2.199992214981338901e+00
3.729786334437102946e-01,2.797488775111825365e+00,1.982588930484504575e+00,3.739293734231968980e+00
2.020524776218623586e+00,1.679903309386668653e+00,1.044285815004653895e+00,3.680671812052318081e+00
1.689458061790787724e+00,2.014597558547434719e+00,-3.391936873475258629e-01,3.391152006471525482e+00
1.252393200815658858e+00,-9.467153919117032856e-02,2.445433790778569261e+00,3.491310212484297626e+00
2.656194019565445430e-01,1.250597055331055252e-01,1.960797162683489692e+00,3.548837462088691996e+00
2.365422325700845096e+00,2.490005076957128249e+00,3.037572706653467236e+00,8.985337976136027471e-01
7.273993964710641080e-01,2.802379772259928625e+00,1.196885018530889244e+00,3.684922186931182342e+00
1.506584918540061047e+00,2.352280268484091774e+00,3.241226674381496586e+00,3.533589196831474766e+00
8.813758752364433402e-01,2.884848262495803617e+00,3.044130303061691745e+00,3.691636544611408777e+00
-2.727566067348401013e+00,-4.158050010686120679e-01,2.958093053759617508e+00,1.668646170544251683e+00
2.819658230946842536e+00,2.563958059262549494e+00,3.048088875035965373e+00,2.245033152539078536e+00
1.109868631728838650e+00,2.445668795492803582e+00,3.045826449861594565e+00,1.773307110475087711e+00
1.918000207358215192e+00,-8.057428436202052069e-03,1.552367585847695297e+00,3.738474151399575174e+00
1.542823002089319662e+00,2.811087359899776317e+00,3.063362005667761068e+00,1.072493413865587719e+00
1.476646300984771898e+00,-1.322663710247188096e+00,3.107963016699130776e+00,3.811739194411968956e+00
2.692328743650269196e+00,3.020843539114745901e+00,3.379829205110687962e+00,3.531473464425469722e+00
-2.083314249194554435e-01,2.514912990506837254e+00,3.178696595126285995e+00,1.529803364710165203e+00
1.469666693984842176e+00,2.682351958418664140e+00,3.066043128423291630e+00,3.484200514547878491e+00
2.390836818194051805e+00,2.174043607118614219e+00,1.781472403266791238e+00,3.359147454213917250e+00
9.587436832708005063e-01,-4.745573137698646526e-01,3.248362307901353052e+00,3.466816274392503061e+00


==> Data4/mulmuhat22.dat <==
# arm1,arm2,arm3,arm4
5.714285714285713969e-01,5.000000000000000000e-01,7.741935483870967527e-01,8.372093023255814392e-01
5.333333333333333259e-01,2.857142857142856984e-01,7.142857142857143016e-01,8.000000000000000444e-01
2.857142857142856984e-01,0.000000000000000000e+00,7.948717948717948234e-01,8.199999999999999512e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.857142857142856984e-01,8.510638297872340496e-01
5.714285714285713969e-01,4.166666666666666852e-01,5.909090909090909394e-01,7.555555555555555358e-01
3.333333333333333148e-01,5.555555555555555802e-01,5.714285714285713969e-01,7.692307692307692735e-01
3.750000000000000000e-01,4.000000000000000222e-01,6.956521739130434590e-01,8.644067796610169774e-01
5.882352941176470784e-01,5.625000000000000000e-01,6.666666666666666297e-01,7.674418604651163101e-01
5.625000000000000000e-01,4.444444444444444198e-01,7.142857142857143016e-01,8.085106382978722861e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.666666666666667185e-01,8.750000000000000000e-01
2.500000000000000000e-01,5.789473684210526550e-01,6.969696969696970168e-01,7.500000000000000000e-01
4.705882352941176405e-01,0.000000000000000000e+00,5.263157894736841813e-01,7.288135593220338437e-01
2.857142857142856984e-01,2.857142857142856984e-01,7.777777777777777901e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.625000000000000000e-01,5.333333333333333259e-01,8.474576271186440302e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.567567567567567988e-01,7.857142857142856984e-01
1.428571428571428492e-01,6.086956521739130821e-01,6.071428571428570953e-01,6.904761904761904656e-01
4.545454545454545303e-01,5.714285714285713969e-01,7.586206896551723755e-01,8.260869565217391353e-01
3.846153846153846367e-01,6.153846153846154188e-01,6.744186046511627675e-01,5.000000000000000000e-01
0.000000000000000000e+00,1.666666666666666574e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.545454545454545303e-01,5.333333333333333259e-01,6.315789473684210176e-01,8.363636363636363091e-01
5.333333333333333259e-01,4.545454545454545303e-01,5.625000000000000000e-01,8.448275862068965747e-01
2.857142857142856984e-01,5.714285714285713969e-01,8.260869565217391353e-01,7.878787878787878451e-01
5.000000000000000000e-01,5.384615384615384359e-01,7.407407407407406996e-01,8.125000000000000000e-01
0.000000000000000000e+00,4.166666666666666852e-01,5.909090909090909394e-01,7.868852459016393297e-01
4.285714285714285476e-01,3.846153846153846367e-01,6.451612903225806273e-01,6.904761904761904656e-01
3.846153846153846367e-01,4.375000000000000000e-01,6.470588235294117974e-01,6.486486486486486847e-01
3.750000000000000000e-01,1.666666666666666574e-01,7.954545454545454142e-01,8.095238095238095344e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.249999999999999778e-01,7.619047619047618625e-01
0.000000000000000000e+00,5.625000000000000000e-01,5.333333333333333259e-01,8.461538461538461453e-01
2.000000000000000111e-01,4.444444444444444198e-01,8.055555555555555802e-01,8.399999999999999689e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.538461538461538547e-01,7.962962962962962798e-01
5.000000000000000000e-01,1.666666666666666574e-01,7.241379310344827624e-01,8.490566037735849392e-01
2.500000000000000000e-01,4.000000000000000222e-01,5.555555555555555802e-01,8.125000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.450704225352112520e-01
2.500000000000000000e-01,4.166666666666666852e-01,5.714285714285713969e-01,7.627118644067796271e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.774193548387096309e-01,7.884615384615384359e-01
5.714285714285713969e-01,6.470588235294117974e-01,6.842105263157894912e-01,8.800000000000000044e-01
2.000000000000000111e-01,5.384615384615384359e-01,7.199999999999999734e-01,8.771929824561403022e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.250000000000000000e-01,8.030303030303029832e-01
3.333333333333333148e-01,5.294117647058823595e-01,7.073170731707316694e-01,7.878787878787878451e-01
2.500000000000000000e-01,6.400000000000000133e-01,3.333333333333333148e-01,7.931034482758620996e-01
4.615384615384615641e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.272727272727272929e-01
3.333333333333333148e-01,4.666666666666666741e-01,5.263157894736841813e-01,7.543859649122807154e-01
2.500000000000000000e-01,2.500000000000000000e-01,3.636363636363636465e-01,7.671232876712328341e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.571428571428570953e-01
2.857142857142856984e-01,4.615384615384615641e-01,5.333333333333333259e-01,8.461538461538461453e-01
4.166666666666666852e-01,4.166666666666666852e-01,6.999999999999999556e-01,6.944444444444444198e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.954545454545454142e-01,8.000000000000000444e-01
0.000000000000000000e+00,4.615384615384615641e-01,7.272727272727272929e-01,7.800000000000000266e-01
2.857142857142856984e-01,7.199999999999999734e-01,8.205128205128204844e-01,7.586206896551723755e-01
0.000000000000000000e+00,5.714285714285713969e-01,7.878787878787878451e-01,8.571428571428570953e-01
2.857142857142856984e-01,5.000000000000000000e-01,6.190476190476190688e-01,8.166666666666666519e-01
2.500000000000000000e-01,5.500000000000000444e-01,7.619047619047618625e-01,6.333333333333333037e-01
2.857142857142856984e-01,5.882352941176470784e-01,6.111111111111111605e-01,8.448275862068965747e-01
1.666666666666666574e-01,5.333333333333333259e-01,6.521739130434782705e-01,8.214285714285713969e-01
2.999999999999999889e-01,5.600000000000000533e-01,2.999999999999999889e-01,7.454545454545454808e-01
1.666666666666666574e-01,5.294117647058823595e-01,6.857142857142857206e-01,7.380952380952381375e-01
3.636363636363636465e-01,5.454545454545454142e-01,6.578947368421053099e-01,5.862068965517240882e-01
4.166666666666666852e-01,4.615384615384615641e-01,6.774193548387096309e-01,7.500000000000000000e-01
3.750000000000000000e-01,4.545454545454545303e-01,7.954545454545454142e-01,7.567567567567567988e-01
3.333333333333333148e-01,6.111111111111111605e-01,7.096774193548387455e-01,7.619047619047618625e-01
6.500000000000000222e-01,4.444444444444444198e-01,7.666666666666667185e-01,8.292682926829267887e-01
2.857142857142856984e-01,1.666666666666666574e-01,5.714285714285713969e-01,7.727272727272727071e-01
2.857142857142856984e-01,5.333333333333333259e-01,6.250000000000000000e-01,8.148148148148147696e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.774193548387096309e-01,7.435897435897436125e-01
0.000000000000000000e+00,4.666666666666666741e-01,7.435897435897436125e-01,7.073170731707316694e-01
2.727272727272727071e-01,3.333333333333333148e-01,3.571428571428571508e-01,7.142857142857143016e-01
4.545454545454545303e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.000000000000000444e-01
5.999999999999999778e-01,3.333333333333333148e-01,6.296296296296296502e-01,7.179487179487179516e-01
3.333333333333333148e-01,4.545454545454545303e-01,7.096774193548387455e-01,7.959183673469387710e-01
2.500000000000000000e-01,2.500000000000000000e-01,5.714285714285713969e-01,8.412698412698412787e-01
1.666666666666666574e-01,4.666666666666666741e-01,7.027027027027027417e-01,7.142857142857143016e-01
2.857142857142856984e-01,2.857142857142856984e-01,7.307692307692307265e-01,8.833333333333333037e-01
5.500000000000000444e-01,1.666666666666666574e-01,5.263157894736841813e-01,7.636363636363636687e-01
4.615384615384615641e-01,5.555555555555555802e-01,7.179487179487179516e-01,6.999999999999999556e-01
5.294117647058823595e-01,4.615384615384615641e-01,3.333333333333333148e-01,8.032786885245901676e-01
2.857142857142856984e-01,4.545454545454545303e-01,7.714285714285714635e-01,8.297872340425531679e-01
2.500000000000000000e-01,5.833333333333333703e-01,4.166666666666666852e-01,7.678571428571429047e-01
3.750000000000000000e-01,5.625000000000000000e-01,7.419354838709677491e-01,8.222222222222221877e-01
5.000000000000000000e-01,6.315789473684210176e-01,7.812500000000000000e-01,7.837837837837837718e-01
5.625000000000000000e-01,6.315789473684210176e-01,7.333333333333332815e-01,8.000000000000000444e-01
0.000000000000000000e+00,5.625000000000000000e-01,5.333333333333333259e-01,8.461538461538461453e-01
6.111111111111111605e-01,4.000000000000000222e-01,7.037037037037037202e-01,8.222222222222221877e-01
4.615384615384615641e-01,3.333333333333333148e-01,6.086956521739130821e-01,7.818181818181818565e-01
4.285714285714285476e-01,6.153846153846154188e-01,5.833333333333333703e-01,6.666666666666666297e-01
3.750000000000000000e-01,4.444444444444444198e-01,5.999999999999999778e-01,9.264705882352941568e-01
2.500000000000000000e-01,5.333333333333333259e-01,5.333333333333333259e-01,8.225806451612903691e-01
5.714285714285713969e-01,5.333333333333333259e-01,6.923076923076922906e-01,7.777777777777777901e-01
0.000000000000000000e+00,3.750000000000000000e-01,7.179487179487179516e-01,7.500000000000000000e-01
5.789473684210526550e-01,2.857142857142856984e-01,6.521739130434782705e-01,8.039215686274510109e-01
3.333333333333333148e-01,4.285714285714285476e-01,6.857142857142857206e-01,7.142857142857143016e-01
4.666666666666666741e-01,1.666666666666666574e-01,7.391304347826086474e-01,6.666666666666666297e-01
5.384615384615384359e-01,4.444444444444444198e-01,7.500000000000000000e-01,8.478260869565217295e-01
2.857142857142856984e-01,6.500000000000000222e-01,7.500000000000000000e-01,8.222222222222221877e-01
0.000000000000000000e+00,6.111111111111111605e-01,7.631578947368421462e-01,8.000000000000000444e-01
4.545454545454545303e-01,5.333333333333333259e-01,5.555555555555555802e-01,8.214285714285713969e-01
2.857142857142856984e-01,4.545454545454545303e-01,6.999999999999999556e-01,8.076923076923077094e-01
0.000000000000000000e+00,6.363636363636363535e-01,7.804878048780488076e-01,7.272727272727272929e-01
0.000000000000000000e+00,3.750000000000000000e-01,6.500000000000000222e-01,8.823529411764705621e-01
2.857142857142856984e-01,5.625000000000000000e-01,6.363636363636363535e-01,8.181818181818182323e-01
4.166666666666666852e-01,5.000000000000000000e-01,7.027027027027027417e-01,6.857142857142857206e-01
4.166666666666666852e-01,5.909090909090909394e-01,7.555555555555555358e-01,5.714285714285713969e-01
0.000000000000000000e+00,4.545454545454545303e-01,5.333333333333333259e-01,8.571428571428570953e-01
5.333333333333333259e-01,4.000000000000000222e-01,6.521739130434782705e-01,8.076923076923077094e-01
2.000000000000000111e-01,4.444444444444444198e-01,7.878787878787878451e-01,8.867924528301887044e-01
4.000000000000000222e-01,5.625000000000000000e-01,7.567567567567567988e-01,7.837837837837837718e-01
5.789473684210526550e-01,0.000000000000000000e+00,6.999999999999999556e-01,6.944444444444444198e-01
1.428571428571428492e-01,5.600000000000000533e-01,6.590909090909090606e-01,5.416666666666666297e-01
2.500000000000000000e-01,5.454545454545454142e-01,7.142857142857143016e-01,5.238095238095238360e-01
2.999999999999999889e-01,2.500000000000000000e-01,6.333333333333333037e-01,7.307692307692307265e-01
5.000000000000000000e-01,2.857142857142856984e-01,6.923076923076922906e-01,8.301886792452830566e-01
2.000000000000000111e-01,7.407407407407406996e-01,7.500000000000000000e-01,8.409090909090909394e-01
0.000000000000000000e+00,6.315789473684210176e-01,6.800000000000000488e-01,8.076923076923077094e-01
2.857142857142856984e-01,5.000000000000000000e-01,7.777777777777777901e-01,7.058823529411765163e-01
5.384615384615384359e-01,3.750000000000000000e-01,7.777777777777777901e-01,8.139534883720930258e-01
1.666666666666666574e-01,2.500000000000000000e-01,6.875000000000000000e-01,7.962962962962962798e-01
6.111111111111111605e-01,4.615384615384615641e-01,5.789473684210526550e-01,8.000000000000000444e-01
1.666666666666666574e-01,5.294117647058823595e-01,2.500000000000000000e-01,8.115942028985507761e-01
2.857142857142856984e-01,5.000000000000000000e-01,8.055555555555555802e-01,8.723404255319149314e-01
4.545454545454545303e-01,4.166666666666666852e-01,6.969696969696970168e-01,7.500000000000000000e-01
1.666666666666666574e-01,4.545454545454545303e-01,5.000000000000000000e-01,8.732394366197182567e-01
1.666666666666666574e-01,5.882352941176470784e-01,8.048780487804878536e-01,7.777777777777777901e-01
2.857142857142856984e-01,5.000000000000000000e-01,5.625000000000000000e-01,8.412698412698412787e-01
5.333333333333333259e-01,3.750000000000000000e-01,7.333333333333332815e-01,8.297872340425531679e-01
4.545454545454545303e-01,4.545454545454545303e-01,6.923076923076922906e-01,8.269230769230768718e-01
4.615384615384615641e-01,4.166666666666666852e-01,6.250000000000000000e-01,7.843137254901960675e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.941176470588234837e-01,8.095238095238095344e-01
5.384615384615384359e-01,3.750000000000000000e-01,6.250000000000000000e-01,8.730158730158730229e-01
4.166666666666666852e-01,5.555555555555555802e-01,7.297297297297297147e-01,6.969696969696970168e-01
1.666666666666666574e-01,6.363636363636363535e-01,7.272727272727272929e-01,7.692307692307692735e-01
2.857142857142856984e-01,5.000000000000000000e-01,8.409090909090909394e-01,8.108108108108108558e-01
3.333333333333333148e-01,3.333333333333333148e-01,8.000000000000000444e-01,5.909090909090909394e-01
4.000000000000000222e-01,4.545454545454545303e-01,6.500000000000000222e-01,8.644067796610169774e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.837837837837837718e-01,8.048780487804878536e-01
4.000000000000000222e-01,5.625000000000000000e-01,7.647058823529411242e-01,8.000000000000000444e-01
4.444444444444444198e-01,5.714285714285713969e-01,8.064516129032257563e-01,8.695652173913043237e-01
2.857142857142856984e-01,5.333333333333333259e-01,7.419354838709677491e-01,8.297872340425531679e-01
1.666666666666666574e-01,1.666666666666666574e-01,4.615384615384615641e-01,8.399999999999999689e-01
2.857142857142856984e-01,4.545454545454545303e-01,6.896551724137931494e-01,8.113207547169811740e-01
4.545454545454545303e-01,6.800000000000000488e-01,7.037037037037037202e-01,7.567567567567567988e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.727272727272726849e-01
4.166666666666666852e-01,0.000000000000000000e+00,6.774193548387096309e-01,7.924528301886792914e-01
4.615384615384615641e-01,6.250000000000000000e-01,5.333333333333333259e-01,7.916666666666666297e-01
2.000000000000000111e-01,6.428571428571429047e-01,8.484848484848485084e-01,8.958333333333333703e-01
4.545454545454545303e-01,5.384615384615384359e-01,7.666666666666667185e-01,8.260869565217391353e-01
3.750000000000000000e-01,5.714285714285713969e-01,8.292682926829267887e-01,8.108108108108108558e-01
3.750000000000000000e-01,7.142857142857143016e-01,6.842105263157894912e-01,8.846153846153845812e-01
4.615384615384615641e-01,5.625000000000000000e-01,7.037037037037037202e-01,7.954545454545454142e-01
5.625000000000000000e-01,2.857142857142856984e-01,7.428571428571428825e-01,7.857142857142856984e-01
4.166666666666666852e-01,2.500000000000000000e-01,4.615384615384615641e-01,8.059701492537313383e-01
5.384615384615384359e-01,3.750000000000000000e-01,6.800000000000000488e-01,8.518518518518518601e-01
3.750000000000000000e-01,1.666666666666666574e-01,8.199999999999999512e-01,7.777777777777777901e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.407407407407406996e-01,8.888888888888888395e-01
5.000000000000000000e-01,4.615384615384615641e-01,7.450980392156862919e-01,5.500000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.363636363636363091e-01,6.315789473684210176e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.956521739130434590e-01,8.947368421052631637e-01
0.000000000000000000e+00,6.774193548387096309e-01,7.105263157894736725e-01,6.666666666666666297e-01
1.666666666666666574e-01,1.666666666666666574e-01,3.333333333333333148e-01,8.227848101265823333e-01
2.000000000000000111e-01,4.444444444444444198e-01,8.249999999999999556e-01,8.260869565217391353e-01
2.857142857142856984e-01,0.000000000000000000e+00,7.560975609756097615e-01,7.916666666666666297e-01
1.666666666666666574e-01,3.333333333333333148e-01,7.500000000000000000e-01,8.163265306122449161e-01
4.166666666666666852e-01,5.000000000000000000e-01,6.363636363636363535e-01,8.076923076923077094e-01
3.333333333333333148e-01,5.454545454545454142e-01,7.391304347826086474e-01,9.499999999999999556e-01
4.615384615384615641e-01,4.166666666666666852e-01,6.785714285714286031e-01,7.872340425531915153e-01
5.000000000000000000e-01,6.500000000000000222e-01,4.444444444444444198e-01,8.474576271186440302e-01
2.999999999999999889e-01,5.789473684210526550e-01,5.925925925925925597e-01,7.045454545454545858e-01
0.000000000000000000e+00,4.285714285714285476e-01,6.451612903225806273e-01,7.399999999999999911e-01
3.750000000000000000e-01,0.000000000000000000e+00,7.777777777777777901e-01,8.269230769230768718e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.500000000000000222e-01,8.245614035087719396e-01
4.285714285714285476e-01,1.666666666666666574e-01,5.000000000000000000e-01,7.656250000000000000e-01
3.846153846153846367e-01,0.000000000000000000e+00,7.777777777777777901e-01,2.999999999999999889e-01
0.000000000000000000e+00,5.000000000000000000e-01,8.095238095238095344e-01,8.333333333333333703e-01
0.000000000000000000e+00,6.315789473684210176e-01,7.037037037037037202e-01,8.000000000000000444e-01
0.000000000000000000e+00,4.545454545454545303e-01,7.735849056603774088e-01,6.875000000000000000e-01
3.750000000000000000e-01,3.750000000000000000e-01,8.510638297872340496e-01,8.108108108108108558e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.999999999999999556e-01,7.708333333333333703e-01
5.555555555555555802e-01,6.363636363636363535e-01,5.882352941176470784e-01,7.674418604651163101e-01
4.000000000000000222e-01,5.333333333333333259e-01,7.419354838709677491e-01,8.181818181818182323e-01
2.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,8.499999999999999778e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.969696969696970168e-01,8.000000000000000444e-01
5.500000000000000444e-01,1.428571428571428492e-01,1.428571428571428492e-01,7.575757575757575690e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.551020408163264808e-01
3.333333333333333148e-01,1.666666666666666574e-01,8.064516129032257563e-01,6.086956521739130821e-01
5.384615384615384359e-01,2.857142857142856984e-01,7.407407407407406996e-01,8.679245283018868218e-01
0.000000000000000000e+00,6.190476190476190688e-01,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,3.750000000000000000e-01,7.948717948717948234e-01,8.139534883720930258e-01
2.857142857142856984e-01,1.666666666666666574e-01,7.352941176470588758e-01,8.113207547169811740e-01
1.428571428571428492e-01,5.925925925925925597e-01,7.045454545454545858e-01,6.818181818181817677e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.785714285714286031e-01,8.148148148148147696e-01
4.444444444444444198e-01,4.444444444444444198e-01,7.878787878787878451e-01,8.571428571428570953e-01
5.000000000000000000e-01,2.857142857142856984e-01,7.857142857142856984e-01,8.909090909090908728e-01
0.000000000000000000e+00,5.333333333333333259e-01,8.039215686274510109e-01,6.999999999999999556e-01
2.500000000000000000e-01,5.333333333333333259e-01,5.000000000000000000e-01,7.540983606557376540e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.363636363636363535e-01,7.931034482758620996e-01
2.857142857142856984e-01,5.625000000000000000e-01,7.777777777777777901e-01,8.048780487804878536e-01
5.333333333333333259e-01,5.333333333333333259e-01,5.625000000000000000e-01,8.148148148148147696e-01
5.625000000000000000e-01,0.000000000000000000e+00,7.647058823529411242e-01,8.043478260869565410e-01
0.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00,8.088235294117647189e-01
2.500000000000000000e-01,4.285714285714285476e-01,6.666666666666666297e-01,7.111111111111111382e-01
3.333333333333333148e-01,0.000000000000000000e+00,4.000000000000000222e-01,8.441558441558441039e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.352941176470588758e-01,8.181818181818182323e-01
4.285714285714285476e-01,4.666666666666666741e-01,6.829268292682927344e-01,6.333333333333333037e-01
1.666666666666666574e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.064516129032257563e-01
1.666666666666666574e-01,5.833333333333333703e-01,6.153846153846154188e-01,7.272727272727272929e-01
2.857142857142856984e-01,6.800000000000000488e-01,5.625000000000000000e-01,8.461538461538461453e-01
1.666666666666666574e-01,3.333333333333333148e-01,7.391304347826086474e-01,7.179487179487179516e-01
4.000000000000000222e-01,5.333333333333333259e-01,6.785714285714286031e-01,7.872340425531915153e-01
2.857142857142856984e-01,4.545454545454545303e-01,6.470588235294117974e-01,8.461538461538461453e-01
3.750000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,8.548387096774193727e-01
5.333333333333333259e-01,5.625000000000000000e-01,5.882352941176470784e-01,8.461538461538461453e-01
2.857142857142856984e-01,5.625000000000000000e-01,7.857142857142856984e-01,7.714285714285714635e-01
4.444444444444444198e-01,0.000000000000000000e+00,8.846153846153845812e-01,8.000000000000000444e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,7.647058823529411242e-01
4.444444444444444198e-01,3.750000000000000000e-01,7.666666666666667185e-01,8.490566037735849392e-01
1.666666666666666574e-01,5.294117647058823595e-01,6.250000000000000000e-01,7.547169811320755262e-01
2.500000000000000000e-01,5.294117647058823595e-01,6.999999999999999556e-01,6.857142857142857206e-01
1.666666666666666574e-01,5.625000000000000000e-01,6.666666666666666297e-01,8.245614035087719396e-01
5.625000000000000000e-01,6.923076923076922906e-01,3.750000000000000000e-01,8.399999999999999689e-01
4.545454545454545303e-01,4.000000000000000222e-01,7.674418604651163101e-01,7.222222222222222099e-01
6.315789473684210176e-01,1.666666666666666574e-01,6.315789473684210176e-01,8.571428571428570953e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.448275862068965747e-01
4.545454545454545303e-01,4.545454545454545303e-01,6.818181818181817677e-01,8.571428571428570953e-01
2.857142857142856984e-01,5.384615384615384359e-01,5.384615384615384359e-01,8.805970149253731227e-01
3.333333333333333148e-01,3.333333333333333148e-01,4.000000000000000222e-01,8.333333333333333703e-01
5.333333333333333259e-01,5.882352941176470784e-01,7.058823529411765163e-01,7.058823529411765163e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.428571428571429047e-01,7.346938775510204467e-01
5.454545454545454142e-01,6.250000000000000000e-01,6.666666666666666297e-01,8.727272727272726849e-01
5.294117647058823595e-01,6.666666666666666297e-01,1.666666666666666574e-01,7.500000000000000000e-01
5.333333333333333259e-01,3.636363636363636465e-01,6.666666666666666297e-01,6.842105263157894912e-01
4.285714285714285476e-01,4.166666666666666852e-01,4.166666666666666852e-01,7.741935483870967527e-01
4.444444444444444198e-01,6.666666666666666297e-01,7.199999999999999734e-01,8.541666666666666297e-01
4.615384615384615641e-01,4.000000000000000222e-01,5.555555555555555802e-01,7.966101694915254106e-01
3.750000000000000000e-01,2.000000000000000111e-01,7.500000000000000000e-01,9.365079365079365115e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.575757575757575690e-01,7.441860465116278966e-01
3.333333333333333148e-01,4.285714285714285476e-01,7.209302325581394832e-01,6.764705882352941568e-01
1.666666666666666574e-01,6.428571428571429047e-01,5.999999999999999778e-01,7.317073170731707155e-01
2.500000000000000000e-01,5.294117647058823595e-01,1.666666666666666574e-01,8.115942028985507761e-01
4.166666666666666852e-01,3.636363636363636465e-01,5.833333333333333703e-01,7.358490566037735325e-01
4.545454545454545303e-01,2.857142857142856984e-01,7.428571428571428825e-01,7.872340425531915153e-01
5.294117647058823595e-01,5.333333333333333259e-01,5.555555555555555802e-01,8.000000000000000444e-01
2.857142857142856984e-01,1.666666666666666574e-01,6.363636363636363535e-01,8.307692307692308153e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.400000000000000133e-01,8.035714285714286031e-01
0.000000000000000000e+00,6.086956521739130821e-01,6.551724137931034253e-01,7.441860465116278966e-01
4.166666666666666852e-01,4.166666666666666852e-01,6.857142857142857206e-01,7.317073170731707155e-01
0.000000000000000000e+00,2.857142857142856984e-01,5.625000000000000000e-01,8.767123287671232390e-01
2.857142857142856984e-01,5.333333333333333259e-01,4.615384615384615641e-01,8.307692307692308153e-01
4.166666666666666852e-01,2.500000000000000000e-01,6.451612903225806273e-01,7.551020408163264808e-01
4.615384615384615641e-01,0.000000000000000000e+00,7.058823529411765163e-01,7.755102040816326259e-01
2.999999999999999889e-01,0.000000000000000000e+00,7.234042553191489811e-01,6.578947368421053099e-01
2.857142857142856984e-01,6.521739130434782705e-01,7.567567567567567988e-01,7.575757575757575690e-01
0.000000000000000000e+00,3.846153846153846367e-01,5.600000000000000533e-01,7.368421052631578538e-01
0.000000000000000000e+00,5.333333333333333259e-01,6.190476190476190688e-01,8.333333333333333703e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.714285714285713969e-01,3.750000000000000000e-01,5.999999999999999778e-01,8.730158730158730229e-01
1.666666666666666574e-01,2.857142857142856984e-01,5.625000000000000000e-01,8.309859154929577496e-01
1.666666666666666574e-01,1.666666666666666574e-01,6.666666666666666297e-01,7.636363636363636687e-01
2.500000000000000000e-01,5.263157894736841813e-01,5.000000000000000000e-01,7.719298245614034659e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.222222222222222099e-01,7.560975609756097615e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.272727272727272929e-01,7.674418604651163101e-01
4.545454545454545303e-01,5.000000000000000000e-01,7.419354838709677491e-01,8.125000000000000000e-01
5.454545454545454142e-01,5.000000000000000000e-01,8.235294117647058432e-01,8.888888888888888395e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.538461538461538547e-01,8.035714285714286031e-01
0.000000000000000000e+00,5.333333333333333259e-01,5.384615384615384359e-01,8.823529411764705621e-01
2.857142857142856984e-01,5.625000000000000000e-01,6.363636363636363535e-01,8.363636363636363091e-01
5.384615384615384359e-01,4.545454545454545303e-01,6.666666666666666297e-01,8.076923076923077094e-01
0.000000000000000000e+00,6.500000000000000222e-01,7.647058823529411242e-01,8.095238095238095344e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.600000000000000089e-01
4.285714285714285476e-01,3.636363636363636465e-01,5.652173913043477826e-01,7.115384615384615641e-01
5.882352941176470784e-01,5.384615384615384359e-01,7.096774193548387455e-01,7.692307692307692735e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.785714285714286031e-01,7.857142857142856984e-01
4.000000000000000222e-01,4.615384615384615641e-01,7.187500000000000000e-01,8.000000000000000444e-01
3.750000000000000000e-01,6.875000000000000000e-01,8.125000000000000000e-01,8.863636363636363535e-01
2.857142857142856984e-01,6.250000000000000000e-01,8.055555555555555802e-01,8.536585365853658347e-01
5.500000000000000444e-01,4.166666666666666852e-01,5.555555555555555802e-01,7.600000000000000089e-01
1.666666666666666574e-01,5.882352941176470784e-01,7.804878048780488076e-01,7.777777777777777901e-01
2.857142857142856984e-01,5.333333333333333259e-01,7.272727272727272929e-01,7.777777777777777901e-01
5.882352941176470784e-01,6.315789473684210176e-01,7.083333333333333703e-01,7.750000000000000222e-01
4.000000000000000222e-01,0.000000000000000000e+00,6.190476190476190688e-01,8.307692307692308153e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.785714285714286031e-01,8.000000000000000444e-01
2.000000000000000111e-01,6.666666666666666297e-01,7.500000000000000000e-01,8.260869565217391353e-01
0.000000000000000000e+00,2.857142857142856984e-01,8.392857142857143016e-01,7.272727272727272929e-01
2.857142857142856984e-01,5.882352941176470784e-01,7.083333333333333703e-01,8.269230769230768718e-01
1.666666666666666574e-01,6.521739130434782705e-01,7.500000000000000000e-01,7.692307692307692735e-01
4.615384615384615641e-01,2.857142857142856984e-01,7.560975609756097615e-01,7.692307692307692735e-01
1.666666666666666574e-01,5.000000000000000000e-01,7.272727272727272929e-01,8.085106382978722861e-01
4.615384615384615641e-01,5.294117647058823595e-01,6.785714285714286031e-01,7.619047619047618625e-01
5.000000000000000000e-01,3.846153846153846367e-01,7.407407407407406996e-01,4.666666666666666741e-01
2.857142857142856984e-01,4.545454545454545303e-01,5.625000000000000000e-01,8.484848484848485084e-01
4.000000000000000222e-01,5.333333333333333259e-01,6.785714285714286031e-01,7.872340425531915153e-01
3.846153846153846367e-01,4.705882352941176405e-01,6.296296296296296502e-01,6.976744186046511809e-01
1.666666666666666574e-01,1.666666666666666574e-01,6.666666666666666297e-01,7.636363636363636687e-01
5.000000000000000000e-01,1.666666666666666574e-01,6.315789473684210176e-01,8.360655737704918433e-01
2.000000000000000111e-01,5.384615384615384359e-01,7.666666666666667185e-01,8.653846153846154188e-01
6.086956521739130821e-01,5.294117647058823595e-01,6.774193548387096309e-01,6.896551724137931494e-01
1.666666666666666574e-01,4.545454545454545303e-01,7.333333333333332815e-01,8.490566037735849392e-01
4.705882352941176405e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.234042553191489811e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.551724137931034253e-01,7.966101694915254106e-01
5.882352941176470784e-01,0.000000000000000000e+00,7.333333333333332815e-01,8.163265306122449161e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.833333333333333703e-01,8.615384615384615863e-01
0.000000000000000000e+00,4.615384615384615641e-01,6.666666666666666297e-01,8.035714285714286031e-01
5.000000000000000000e-01,4.545454545454545303e-01,7.037037037037037202e-01,8.199999999999999512e-01
5.000000000000000000e-01,4.166666666666666852e-01,5.909090909090909394e-01,7.800000000000000266e-01
3.846153846153846367e-01,0.000000000000000000e+00,6.071428571428570953e-01,7.407407407407406996e-01
0.000000000000000000e+00,5.625000000000000000e-01,7.199999999999999734e-01,8.545454545454544970e-01
1.666666666666666574e-01,3.333333333333333148e-01,7.209302325581394832e-01,7.142857142857143016e-01
3.333333333333333148e-01,5.500000000000000444e-01,6.875000000000000000e-01,7.380952380952381375e-01
2.857142857142856984e-01,7.272727272727272929e-01,7.941176470588234837e-01,8.108108108108108558e-01
1.666666666666666574e-01,6.666666666666666297e-01,3.750000000000000000e-01,8.615384615384615863e-01
5.000000000000000000e-01,5.384615384615384359e-01,7.586206896551723755e-01,8.695652173913043237e-01
5.333333333333333259e-01,4.000000000000000222e-01,6.111111111111111605e-01,8.421052631578946901e-01
3.333333333333333148e-01,5.625000000000000000e-01,7.222222222222222099e-01,7.435897435897436125e-01
0.000000000000000000e+00,5.263157894736841813e-01,6.571428571428571397e-01,7.317073170731707155e-01
4.545454545454545303e-01,6.250000000000000000e-01,6.500000000000000222e-01,8.301886792452830566e-01
3.750000000000000000e-01,5.384615384615384359e-01,7.600000000000000089e-01,8.888888888888888395e-01
3.333333333333333148e-01,4.545454545454545303e-01,7.500000000000000000e-01,8.125000000000000000e-01
0.000000000000000000e+00,3.846153846153846367e-01,6.363636363636363535e-01,7.142857142857143016e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.000000000000000444e-01
4.000000000000000222e-01,5.384615384615384359e-01,7.586206896551723755e-01,8.333333333333333703e-01
4.705882352941176405e-01,3.636363636363636465e-01,6.744186046511627675e-01,6.206896551724138122e-01
4.545454545454545303e-01,2.857142857142856984e-01,6.956521739130434590e-01,8.305084745762711940e-01
5.789473684210526550e-01,6.538461538461538547e-01,6.400000000000000133e-01,6.999999999999999556e-01
2.500000000000000000e-01,1.666666666666666574e-01,6.470588235294117974e-01,7.307692307692307265e-01
1.666666666666666574e-01,4.000000000000000222e-01,7.619047619047618625e-01,7.380952380952381375e-01
2.222222222222222099e-01,2.727272727272727071e-01,6.595744680851063357e-01,5.757575757575758013e-01
2.500000000000000000e-01,4.285714285714285476e-01,5.999999999999999778e-01,7.547169811320755262e-01
4.615384615384615641e-01,4.545454545454545303e-01,6.538461538461538547e-01,8.000000000000000444e-01
3.750000000000000000e-01,2.857142857142856984e-01,8.723404255319149314e-01,8.421052631578946901e-01
3.636363636363636465e-01,4.666666666666666741e-01,6.944444444444444198e-01,6.842105263157894912e-01
2.222222222222222099e-01,2.999999999999999889e-01,7.166666666666666741e-01,5.238095238095238360e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.631578947368421462e-01,8.235294117647058432e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.163265306122449161e-01
4.166666666666666852e-01,6.857142857142857206e-01,6.400000000000000133e-01,6.428571428571429047e-01
4.444444444444444198e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.292682926829267887e-01
4.545454545454545303e-01,1.666666666666666574e-01,6.666666666666666297e-01,8.709677419354838745e-01
4.615384615384615641e-01,5.294117647058823595e-01,7.272727272727272929e-01,7.297297297297297147e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.956521739130434590e-01,8.688524590163934080e-01
2.000000000000000111e-01,6.250000000000000000e-01,7.666666666666667185e-01,8.571428571428570953e-01
1.666666666666666574e-01,5.555555555555555802e-01,5.999999999999999778e-01,8.035714285714286031e-01
3.750000000000000000e-01,4.444444444444444198e-01,8.139534883720930258e-01,8.249999999999999556e-01
5.000000000000000000e-01,6.999999999999999556e-01,7.812500000000000000e-01,8.421052631578946901e-01
5.555555555555555802e-01,1.666666666666666574e-01,7.187500000000000000e-01,7.500000000000000000e-01
1.428571428571428492e-01,3.333333333333333148e-01,5.999999999999999778e-01,7.254901960784313486e-01
2.000000000000000111e-01,4.444444444444444198e-01,9.069767441860464574e-01,9.069767441860464574e-01
4.545454545454545303e-01,3.750000000000000000e-01,4.545454545454545303e-01,8.857142857142856762e-01
4.166666666666666852e-01,3.333333333333333148e-01,6.774193548387096309e-01,7.708333333333333703e-01
1.666666666666666574e-01,6.111111111111111605e-01,7.500000000000000000e-01,7.500000000000000000e-01
1.666666666666666574e-01,4.615384615384615641e-01,6.190476190476190688e-01,8.333333333333333703e-01
2.500000000000000000e-01,3.636363636363636465e-01,4.666666666666666741e-01,7.727272727272727071e-01
4.166666666666666852e-01,1.666666666666666574e-01,5.500000000000000444e-01,7.741935483870967527e-01
2.857142857142856984e-01,5.000000000000000000e-01,7.333333333333332815e-01,8.235294117647058432e-01
3.333333333333333148e-01,4.615384615384615641e-01,7.500000000000000000e-01,7.631578947368421462e-01
4.285714285714285476e-01,5.652173913043477826e-01,6.363636363636363535e-01,6.333333333333333037e-01
1.666666666666666574e-01,5.714285714285713969e-01,6.764705882352941568e-01,7.179487179487179516e-01
3.636363636363636465e-01,5.555555555555555802e-01,3.333333333333333148e-01,7.903225806451612545e-01
5.000000000000000000e-01,3.750000000000000000e-01,7.428571428571428825e-01,8.222222222222221877e-01
3.333333333333333148e-01,4.166666666666666852e-01,6.363636363636363535e-01,7.719298245614034659e-01
1.666666666666666574e-01,4.666666666666666741e-01,5.384615384615384359e-01,7.727272727272727071e-01
3.333333333333333148e-01,5.555555555555555802e-01,6.400000000000000133e-01,7.708333333333333703e-01
4.000000000000000222e-01,4.166666666666666852e-01,7.959183673469387710e-01,6.896551724137931494e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.555555555555555802e-01,7.812500000000000000e-01
0.000000000000000000e+00,6.086956521739130821e-01,0.000000000000000000e+00,8.260869565217391353e-01
0.000000000000000000e+00,5.833333333333333703e-01,5.833333333333333703e-01,7.021276595744680993e-01
3.333333333333333148e-01,5.714285714285713969e-01,6.400000000000000133e-01,7.555555555555555358e-01
3.750000000000000000e-01,3.750000000000000000e-01,7.037037037037037202e-01,8.421052631578946901e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.187500000000000000e-01,7.777777777777777901e-01
2.857142857142856984e-01,5.999999999999999778e-01,6.363636363636363535e-01,8.039215686274510109e-01
6.470588235294117974e-01,4.545454545454545303e-01,5.999999999999999778e-01,8.596491228070175517e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.250000000000000000e-01,8.135593220338983578e-01
5.333333333333333259e-01,5.000000000000000000e-01,5.714285714285713969e-01,7.600000000000000089e-01
3.636363636363636465e-01,5.882352941176470784e-01,3.333333333333333148e-01,7.936507936507936067e-01
2.999999999999999889e-01,6.333333333333333037e-01,1.428571428571428492e-01,7.169811320754716499e-01
5.333333333333333259e-01,5.333333333333333259e-01,6.896551724137931494e-01,7.804878048780488076e-01
5.714285714285713969e-01,6.956521739130434590e-01,5.384615384615384359e-01,8.399999999999999689e-01
0.000000000000000000e+00,4.615384615384615641e-01,3.333333333333333148e-01,8.082191780821917915e-01
5.384615384615384359e-01,2.857142857142856984e-01,7.083333333333333703e-01,8.750000000000000000e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.586206896551723755e-01,8.703703703703703498e-01
1.666666666666666574e-01,3.333333333333333148e-01,5.789473684210526550e-01,8.333333333333333703e-01
2.000000000000000111e-01,6.666666666666666297e-01,5.384615384615384359e-01,8.852459016393442459e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.750000000000000222e-01,7.777777777777777901e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.111111111111111605e-01,8.437500000000000000e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.272727272727272929e-01,8.392857142857143016e-01
2.500000000000000000e-01,5.294117647058823595e-01,6.250000000000000000e-01,7.843137254901960675e-01
4.545454545454545303e-01,2.000000000000000111e-01,7.083333333333333703e-01,8.833333333333333037e-01
1.666666666666666574e-01,5.263157894736841813e-01,6.896551724137931494e-01,7.391304347826086474e-01
2.857142857142856984e-01,6.666666666666666297e-01,6.923076923076922906e-01,7.906976744186046124e-01
5.000000000000000000e-01,5.294117647058823595e-01,6.250000000000000000e-01,7.555555555555555358e-01
3.750000000000000000e-01,5.333333333333333259e-01,6.956521739130434590e-01,8.333333333333333703e-01
2.857142857142856984e-01,7.241379310344827624e-01,4.545454545454545303e-01,8.301886792452830566e-01
1.666666666666666574e-01,1.666666666666666574e-01,7.966101694915254106e-01,6.551724137931034253e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.187500000000000000e-01,8.333333333333333703e-01
4.545454545454545303e-01,6.363636363636363535e-01,7.428571428571428825e-01,7.187500000000000000e-01
1.666666666666666574e-01,4.666666666666666741e-01,6.153846153846154188e-01,7.358490566037735325e-01
4.615384615384615641e-01,4.615384615384615641e-01,4.666666666666666741e-01,7.966101694915254106e-01
3.333333333333333148e-01,5.625000000000000000e-01,7.187500000000000000e-01,7.674418604651163101e-01
5.384615384615384359e-01,3.750000000000000000e-01,8.333333333333333703e-01,8.108108108108108558e-01
1.666666666666666574e-01,0.000000000000000000e+00,7.777777777777777901e-01,8.518518518518518601e-01
4.545454545454545303e-01,5.000000000000000000e-01,7.419354838709677491e-01,8.260869565217391353e-01
5.625000000000000000e-01,1.666666666666666574e-01,6.785714285714286031e-01,7.800000000000000266e-01
5.500000000000000444e-01,4.166666666666666852e-01,6.428571428571429047e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.882352941176470784e-01,6.500000000000000222e-01,8.474576271186440302e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.875000000000000000e-01,7.818181818181818565e-01
6.111111111111111605e-01,5.714285714285713969e-01,7.575757575757575690e-01,8.000000000000000444e-01
2.857142857142856984e-01,5.000000000000000000e-01,8.095238095238095344e-01,8.139534883720930258e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.241379310344827624e-01,8.363636363636363091e-01
5.000000000000000000e-01,4.166666666666666852e-01,6.363636363636363535e-01,8.035714285714286031e-01
5.384615384615384359e-01,5.714285714285713969e-01,6.666666666666666297e-01,8.653846153846154188e-01
0.000000000000000000e+00,4.166666666666666852e-01,7.380952380952381375e-01,7.619047619047618625e-01
3.333333333333333148e-01,5.555555555555555802e-01,5.714285714285713969e-01,7.884615384615384359e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.500000000000000222e-01,8.906250000000000000e-01
5.263157894736841813e-01,2.999999999999999889e-01,6.764705882352941568e-01,6.756756756756756577e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.142857142857143016e-01,7.380952380952381375e-01
2.857142857142856984e-01,1.666666666666666574e-01,7.647058823529411242e-01,8.490566037735849392e-01
1.666666666666666574e-01,5.263157894736841813e-01,6.250000000000000000e-01,7.450980392156862919e-01
3.333333333333333148e-01,5.789473684210526550e-01,7.096774193548387455e-01,7.317073170731707155e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.400000000000000133e-01,7.800000000000000266e-01
3.750000000000000000e-01,5.625000000000000000e-01,7.333333333333332815e-01,8.260869565217391353e-01
2.500000000000000000e-01,4.166666666666666852e-01,6.944444444444444198e-01,7.727272727272727071e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.441860465116278966e-01,6.875000000000000000e-01
2.000000000000000111e-01,0.000000000000000000e+00,7.741935483870967527e-01,8.833333333333333037e-01
4.545454545454545303e-01,4.000000000000000222e-01,7.894736842105263275e-01,7.804878048780488076e-01
5.555555555555555802e-01,3.333333333333333148e-01,1.666666666666666574e-01,8.208955223880597396e-01
0.000000000000000000e+00,4.545454545454545303e-01,8.399999999999999689e-01,8.000000000000000444e-01
3.333333333333333148e-01,1.666666666666666574e-01,7.567567567567567988e-01,7.708333333333333703e-01
4.000000000000000222e-01,5.625000000000000000e-01,5.714285714285713969e-01,8.666666666666666963e-01
1.666666666666666574e-01,5.384615384615384359e-01,7.241379310344827624e-01,8.461538461538461453e-01
4.000000000000000222e-01,2.857142857142856984e-01,7.037037037037037202e-01,8.392857142857143016e-01
2.500000000000000000e-01,2.500000000000000000e-01,6.571428571428571397e-01,7.551020408163264808e-01
2.000000000000000111e-01,5.000000000000000000e-01,8.064516129032257563e-01,9.074074074074074403e-01
1.666666666666666574e-01,3.333333333333333148e-01,6.363636363636363535e-01,7.936507936507936067e-01
5.000000000000000000e-01,6.428571428571429047e-01,2.500000000000000000e-01,7.291666666666666297e-01
4.545454545454545303e-01,5.999999999999999778e-01,7.187500000000000000e-01,7.567567567567567988e-01
4.166666666666666852e-01,5.555555555555555802e-01,6.086956521739130821e-01,7.659574468085106336e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.142857142857143016e-01,8.688524590163934080e-01
4.666666666666666741e-01,5.833333333333333703e-01,6.250000000000000000e-01,6.756756756756756577e-01
5.999999999999999778e-01,2.857142857142856984e-01,4.545454545454545303e-01,8.387096774193548709e-01
0.000000000000000000e+00,5.384615384615384359e-01,7.647058823529411242e-01,8.367346938775510612e-01
1.666666666666666574e-01,2.857142857142856984e-01,6.666666666666666297e-01,8.333333333333333703e-01
2.999999999999999889e-01,5.263157894736841813e-01,5.000000000000000000e-01,7.272727272727272929e-01
2.857142857142856984e-01,5.714285714285713969e-01,6.956521739130434590e-01,8.750000000000000000e-01
2.857142857142856984e-01,4.545454545454545303e-01,7.631578947368421462e-01,7.727272727272727071e-01
4.545454545454545303e-01,4.545454545454545303e-01,6.800000000000000488e-01,8.301886792452830566e-01
4.444444444444444198e-01,5.714285714285713969e-01,7.500000000000000000e-01,8.571428571428570953e-01
3.636363636363636465e-01,6.250000000000000000e-01,7.187500000000000000e-01,6.969696969696970168e-01
1.666666666666666574e-01,5.333333333333333259e-01,5.999999999999999778e-01,8.135593220338983578e-01
3.750000000000000000e-01,0.000000000000000000e+00,7.631578947368421462e-01,8.199999999999999512e-01
2.857142857142856984e-01,4.545454545454545303e-01,6.666666666666666297e-01,8.360655737704918433e-01
2.500000000000000000e-01,4.615384615384615641e-01,5.909090909090909394e-01,7.894736842105263275e-01
5.294117647058823595e-01,5.999999999999999778e-01,6.538461538461538547e-01,7.297297297297297147e-01
1.666666666666666574e-01,5.000000000000000000e-01,7.027027027027027417e-01,7.317073170731707155e-01
5.000000000000000000e-01,2.857142857142856984e-01,8.536585365853658347e-01,8.499999999999999778e-01
0.000000000000000000e+00,1.666666666666666574e-01,7.058823529411765163e-01,7.454545454545454808e-01
4.000000000000000222e-01,3.333333333333333148e-01,6.250000000000000000e-01,7.894736842105263275e-01
3.333333333333333148e-01,2.857142857142856984e-01,5.000000000000000000e-01,8.750000000000000000e-01
4.545454545454545303e-01,4.545454545454545303e-01,6.521739130434782705e-01,8.363636363636363091e-01
2.500000000000000000e-01,3.636363636363636465e-01,5.263157894736841813e-01,7.741935483870967527e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,8.166666666666666519e-01
3.333333333333333148e-01,4.545454545454545303e-01,8.076923076923077094e-01,6.785714285714286031e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.400000000000000133e-01,8.103448275862068506e-01
1.666666666666666574e-01,4.545454545454545303e-01,7.419354838709677491e-01,8.269230769230768718e-01
5.384615384615384359e-01,6.111111111111111605e-01,7.333333333333332815e-01,7.948717948717948234e-01
4.444444444444444198e-01,6.111111111111111605e-01,8.249999999999999556e-01,7.878787878787878451e-01
3.750000000000000000e-01,5.714285714285713969e-01,6.250000000000000000e-01,8.709677419354838745e-01
1.666666666666666574e-01,2.857142857142856984e-01,7.567567567567567988e-01,8.000000000000000444e-01
5.000000000000000000e-01,5.333333333333333259e-01,7.222222222222222099e-01,7.428571428571428825e-01
1.666666666666666574e-01,5.909090909090909394e-01,6.944444444444444198e-01,6.944444444444444198e-01
5.000000000000000000e-01,6.190476190476190688e-01,6.774193548387096309e-01,6.875000000000000000e-01
3.333333333333333148e-01,2.857142857142856984e-01,5.882352941176470784e-01,8.656716417910447214e-01
4.615384615384615641e-01,4.000000000000000222e-01,8.000000000000000444e-01,6.875000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.196721311475410054e-01
3.636363636363636465e-01,5.000000000000000000e-01,5.769230769230768718e-01,7.111111111111111382e-01
4.545454545454545303e-01,5.000000000000000000e-01,6.818181818181817677e-01,8.545454545454544970e-01
2.000000000000000111e-01,6.315789473684210176e-01,8.709677419354838745e-01,5.714285714285713969e-01
4.666666666666666741e-01,5.294117647058823595e-01,5.000000000000000000e-01,7.500000000000000000e-01
0.000000000000000000e+00,4.705882352941176405e-01,6.923076923076922906e-01,6.666666666666666297e-01
4.166666666666666852e-01,5.000000000000000000e-01,6.451612903225806273e-01,7.317073170731707155e-01
5.384615384615384359e-01,6.666666666666666297e-01,7.894736842105263275e-01,7.500000000000000000e-01
2.500000000000000000e-01,6.086956521739130821e-01,6.551724137931034253e-01,7.249999999999999778e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.659574468085106336e-01,6.774193548387096309e-01
4.000000000000000222e-01,6.111111111111111605e-01,6.999999999999999556e-01,7.857142857142856984e-01
2.857142857142856984e-01,0.000000000000000000e+00,8.157894736842105088e-01,8.627450980392157298e-01
5.333333333333333259e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.181818181818182323e-01
4.166666666666666852e-01,5.294117647058823595e-01,7.368421052631578538e-01,6.969696969696970168e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.037037037037037202e-01,8.615384615384615863e-01
3.333333333333333148e-01,3.333333333333333148e-01,7.435897435897436125e-01,7.441860465116278966e-01
2.500000000000000000e-01,5.294117647058823595e-01,6.400000000000000133e-01,7.399999999999999911e-01
4.285714285714285476e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.380952380952381375e-01,7.446808510638297518e-01
4.444444444444444198e-01,4.444444444444444198e-01,7.777777777777777901e-01,8.909090909090908728e-01
4.545454545454545303e-01,5.625000000000000000e-01,6.800000000000000488e-01,7.916666666666666297e-01
5.000000000000000000e-01,6.153846153846154188e-01,9.090909090909090606e-01,8.484848484848485084e-01
1.666666666666666574e-01,3.333333333333333148e-01,4.000000000000000222e-01,8.399999999999999689e-01
4.000000000000000222e-01,5.333333333333333259e-01,6.666666666666666297e-01,7.916666666666666297e-01
4.000000000000000222e-01,5.384615384615384359e-01,7.333333333333332815e-01,8.297872340425531679e-01
3.750000000000000000e-01,4.444444444444444198e-01,7.666666666666667185e-01,8.679245283018868218e-01
3.846153846153846367e-01,3.333333333333333148e-01,4.705882352941176405e-01,7.241379310344827624e-01
5.999999999999999778e-01,6.315789473684210176e-01,6.111111111111111605e-01,8.333333333333333703e-01
4.166666666666666852e-01,5.000000000000000000e-01,2.857142857142856984e-01,8.358208955223880299e-01
0.000000000000000000e+00,1.428571428571428492e-01,7.464788732394366244e-01,5.294117647058823595e-01
3.333333333333333148e-01,4.615384615384615641e-01,5.263157894736841813e-01,7.796610169491525744e-01
3.750000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.461538461538461453e-01
5.384615384615384359e-01,5.882352941176470784e-01,6.818181818181817677e-01,8.333333333333333703e-01
2.857142857142856984e-01,5.882352941176470784e-01,6.923076923076922906e-01,8.000000000000000444e-01
3.750000000000000000e-01,6.470588235294117974e-01,6.470588235294117974e-01,9.137931034482759118e-01
3.750000000000000000e-01,6.111111111111111605e-01,7.037037037037037202e-01,8.085106382978722861e-01
2.000000000000000111e-01,5.714285714285713969e-01,6.818181818181817677e-01,8.983050847457627608e-01
1.666666666666666574e-01,3.333333333333333148e-01,5.882352941176470784e-01,8.235294117647058432e-01
5.000000000000000000e-01,1.666666666666666574e-01,5.333333333333333259e-01,8.461538461538461453e-01
5.384615384615384359e-01,4.444444444444444198e-01,8.541666666666666297e-01,7.666666666666667185e-01
3.333333333333333148e-01,1.428571428571428492e-01,7.361111111111111605e-01,2.222222222222222099e-01
1.666666666666666574e-01,5.555555555555555802e-01,4.000000000000000222e-01,8.181818181818182323e-01
1.666666666666666574e-01,6.190476190476190688e-01,4.615384615384615641e-01,8.333333333333333703e-01
4.705882352941176405e-01,3.846153846153846367e-01,6.216216216216216006e-01,6.060606060606060774e-01
1.666666666666666574e-01,0.000000000000000000e+00,8.039215686274510109e-01,7.692307692307692735e-01
3.636363636363636465e-01,5.000000000000000000e-01,7.105263157894736725e-01,7.179487179487179516e-01
0.000000000000000000e+00,1.666666666666666574e-01,7.500000000000000000e-01,7.962962962962962798e-01
3.636363636363636465e-01,4.166666666666666852e-01,6.428571428571429047e-01,7.551020408163264808e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.096774193548387455e-01,8.196721311475410054e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.384615384615384359e-01,8.550724637681159646e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.521739130434782705e-01,8.412698412698412787e-01
4.166666666666666852e-01,3.333333333333333148e-01,5.500000000000000444e-01,7.796610169491525744e-01
4.545454545454545303e-01,1.666666666666666574e-01,6.521739130434782705e-01,8.499999999999999778e-01
3.333333333333333148e-01,2.857142857142856984e-01,6.923076923076922906e-01,8.448275862068965747e-01
1.666666666666666574e-01,5.384615384615384359e-01,7.142857142857143016e-01,8.490566037735849392e-01
0.000000000000000000e+00,6.250000000000000000e-01,7.608695652173913526e-01,6.923076923076922906e-01
4.444444444444444198e-01,4.444444444444444198e-01,8.837209302325581550e-01,8.461538461538461453e-01
2.857142857142856984e-01,5.625000000000000000e-01,4.545454545454545303e-01,8.787878787878787845e-01
2.000000000000000111e-01,4.444444444444444198e-01,7.407407407407406996e-01,8.813559322033898136e-01
3.750000000000000000e-01,6.818181818181817677e-01,6.250000000000000000e-01,8.518518518518518601e-01
3.636363636363636465e-01,4.615384615384615641e-01,5.333333333333333259e-01,7.868852459016393297e-01
4.000000000000000222e-01,2.857142857142856984e-01,6.666666666666666297e-01,8.709677419354838745e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.448275862068965747e-01
4.000000000000000222e-01,2.857142857142856984e-01,6.538461538461538547e-01,8.245614035087719396e-01
5.714285714285713969e-01,5.882352941176470784e-01,8.367346938775510612e-01,6.500000000000000222e-01
5.000000000000000000e-01,4.444444444444444198e-01,7.500000000000000000e-01,9.298245614035087758e-01
4.000000000000000222e-01,1.666666666666666574e-01,5.999999999999999778e-01,8.125000000000000000e-01
1.666666666666666574e-01,4.545454545454545303e-01,7.096774193548387455e-01,8.076923076923077094e-01
3.333333333333333148e-01,6.923076923076922906e-01,7.674418604651163101e-01,6.363636363636363535e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.272727272727272929e-01,8.125000000000000000e-01
4.615384615384615641e-01,4.666666666666666741e-01,6.944444444444444198e-01,7.222222222222222099e-01
2.000000000000000111e-01,5.714285714285713969e-01,5.999999999999999778e-01,9.090909090909090606e-01
2.000000000000000111e-01,5.384615384615384359e-01,8.000000000000000444e-01,8.846153846153845812e-01
4.000000000000000222e-01,6.400000000000000133e-01,4.615384615384615641e-01,8.076923076923077094e-01
5.333333333333333259e-01,2.857142857142856984e-01,8.269230769230768718e-01,6.923076923076922906e-01
5.555555555555555802e-01,3.333333333333333148e-01,7.249999999999999778e-01,6.666666666666666297e-01
4.545454545454545303e-01,5.333333333333333259e-01,5.882352941176470784e-01,8.245614035087719396e-01
0.000000000000000000e+00,5.714285714285713969e-01,8.292682926829267887e-01,8.048780487804878536e-01
0.000000000000000000e+00,5.882352941176470784e-01,6.956521739130434590e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.096774193548387455e-01,8.085106382978722861e-01
6.551724137931034253e-01,2.500000000000000000e-01,5.294117647058823595e-01,7.608695652173913526e-01
5.384615384615384359e-01,4.000000000000000222e-01,3.750000000000000000e-01,8.840579710144927938e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.315789473684210176e-01,9.166666666666666297e-01
3.333333333333333148e-01,5.555555555555555802e-01,5.555555555555555802e-01,7.636363636363636687e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.166666666666666852e-01,8.266666666666666607e-01
2.857142857142856984e-01,5.333333333333333259e-01,7.560975609756097615e-01,7.567567567567567988e-01
5.000000000000000000e-01,4.615384615384615641e-01,6.428571428571429047e-01,7.555555555555555358e-01
2.500000000000000000e-01,5.714285714285713969e-01,7.027027027027027417e-01,7.058823529411765163e-01
5.000000000000000000e-01,6.521739130434782705e-01,6.190476190476190688e-01,7.619047619047618625e-01
1.666666666666666574e-01,7.560975609756097615e-01,6.666666666666666297e-01,6.896551724137931494e-01
4.166666666666666852e-01,5.000000000000000000e-01,7.111111111111111382e-01,5.999999999999999778e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.412698412698412787e-01
5.294117647058823595e-01,4.000000000000000222e-01,6.250000000000000000e-01,7.551020408163264808e-01
5.384615384615384359e-01,6.999999999999999556e-01,7.666666666666667185e-01,8.108108108108108558e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.575757575757575690e-01,7.674418604651163101e-01
4.000000000000000222e-01,1.666666666666666574e-01,6.999999999999999556e-01,8.148148148148147696e-01
5.000000000000000000e-01,4.166666666666666852e-01,5.652173913043477826e-01,7.346938775510204467e-01
3.750000000000000000e-01,5.000000000000000000e-01,6.800000000000000488e-01,8.301886792452830566e-01
5.333333333333333259e-01,5.294117647058823595e-01,7.391304347826086474e-01,5.909090909090909394e-01
2.500000000000000000e-01,4.615384615384615641e-01,6.296296296296296502e-01,7.692307692307692735e-01
4.545454545454545303e-01,0.000000000000000000e+00,5.789473684210526550e-01,8.484848484848485084e-01
0.000000000000000000e+00,5.625000000000000000e-01,8.305084745762711940e-01,6.190476190476190688e-01
5.333333333333333259e-01,5.999999999999999778e-01,4.545454545454545303e-01,7.962962962962962798e-01
2.857142857142856984e-01,4.444444444444444198e-01,7.777777777777777901e-01,8.947368421052631637e-01
1.666666666666666574e-01,5.789473684210526550e-01,5.000000000000000000e-01,8.360655737704918433e-01
0.000000000000000000e+00,5.714285714285713969e-01,6.363636363636363535e-01,8.166666666666666519e-01
4.000000000000000222e-01,0.000000000000000000e+00,8.148148148148147696e-01,6.875000000000000000e-01
3.333333333333333148e-01,2.857142857142856984e-01,6.785714285714286031e-01,8.214285714285713969e-01
4.545454545454545303e-01,6.666666666666666297e-01,7.575757575757575690e-01,7.714285714285714635e-01
4.166666666666666852e-01,6.363636363636363535e-01,7.105263157894736725e-01,6.428571428571429047e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.400000000000000133e-01,8.039215686274510109e-01
0.000000000000000000e+00,5.882352941176470784e-01,7.187500000000000000e-01,8.085106382978722861e-01
4.444444444444444198e-01,7.812500000000000000e-01,4.444444444444444198e-01,8.399999999999999689e-01
5.333333333333333259e-01,5.000000000000000000e-01,6.923076923076922906e-01,8.085106382978722861e-01
2.857142857142856984e-01,5.333333333333333259e-01,6.923076923076922906e-01,8.269230769230768718e-01
4.444444444444444198e-01,5.999999999999999778e-01,7.407407407407406996e-01,8.571428571428570953e-01
3.750000000000000000e-01,5.999999999999999778e-01,6.470588235294117974e-01,8.833333333333333037e-01
5.000000000000000000e-01,2.500000000000000000e-01,6.363636363636363535e-01,6.829268292682927344e-01
5.789473684210526550e-01,4.615384615384615641e-01,7.058823529411765163e-01,7.058823529411765163e-01
1.666666666666666574e-01,1.666666666666666574e-01,8.260869565217391353e-01,8.095238095238095344e-01
1.666666666666666574e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.360655737704918433e-01
1.666666666666666574e-01,5.882352941176470784e-01,6.818181818181817677e-01,8.545454545454544970e-01
2.000000000000000111e-01,4.545454545454545303e-01,8.048780487804878536e-01,8.372093023255814392e-01
5.333333333333333259e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.571428571428570953e-01
4.000000000000000222e-01,0.000000000000000000e+00,6.521739130434782705e-01,8.412698412698412787e-01
2.857142857142856984e-01,3.333333333333333148e-01,6.896551724137931494e-01,8.000000000000000444e-01
4.545454545454545303e-01,6.956521739130434590e-01,7.500000000000000000e-01,7.647058823529411242e-01
5.000000000000000000e-01,5.882352941176470784e-01,6.250000000000000000e-01,7.441860465116278966e-01
5.384615384615384359e-01,3.750000000000000000e-01,7.567567567567567988e-01,7.857142857142856984e-01
6.153846153846154188e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.723404255319149314e-01
2.857142857142856984e-01,1.666666666666666574e-01,6.818181818181817677e-01,8.769230769230769162e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.777777777777777901e-01,7.837837837837837718e-01
5.625000000000000000e-01,2.857142857142856984e-01,7.428571428571428825e-01,7.857142857142856984e-01
2.857142857142856984e-01,3.333333333333333148e-01,7.837837837837837718e-01,8.085106382978722861e-01
2.000000000000000111e-01,4.444444444444444198e-01,6.250000000000000000e-01,9.142857142857142572e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.037037037037037202e-01,8.499999999999999778e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.959183673469387710e-01
6.842105263157894912e-01,6.250000000000000000e-01,7.500000000000000000e-01,8.292682926829267887e-01
4.000000000000000222e-01,5.789473684210526550e-01,4.615384615384615641e-01,8.275862068965517127e-01
1.666666666666666574e-01,5.625000000000000000e-01,8.000000000000000444e-01,7.894736842105263275e-01
1.666666666666666574e-01,3.333333333333333148e-01,6.857142857142857206e-01,7.600000000000000089e-01
2.500000000000000000e-01,4.000000000000000222e-01,7.058823529411765163e-01,7.708333333333333703e-01
5.500000000000000444e-01,5.555555555555555802e-01,5.555555555555555802e-01,7.272727272727272929e-01
4.000000000000000222e-01,3.333333333333333148e-01,6.923076923076922906e-01,8.363636363636363091e-01
2.000000000000000111e-01,5.000000000000000000e-01,7.272727272727272929e-01,9.365079365079365115e-01
5.333333333333333259e-01,1.666666666666666574e-01,7.096774193548387455e-01,7.916666666666666297e-01
4.285714285714285476e-01,5.652173913043477826e-01,6.750000000000000444e-01,5.652173913043477826e-01
2.857142857142856984e-01,5.384615384615384359e-01,6.999999999999999556e-01,8.000000000000000444e-01
5.000000000000000000e-01,4.444444444444444198e-01,8.108108108108108558e-01,8.095238095238095344e-01
2.500000000000000000e-01,5.000000000000000000e-01,4.166666666666666852e-01,7.968750000000000000e-01
4.444444444444444198e-01,5.000000000000000000e-01,7.199999999999999734e-01,8.888888888888888395e-01
1.666666666666666574e-01,5.789473684210526550e-01,6.363636363636363535e-01,8.113207547169811740e-01
1.666666666666666574e-01,3.333333333333333148e-01,6.896551724137931494e-01,8.035714285714286031e-01
2.500000000000000000e-01,4.615384615384615641e-01,7.826086956521739468e-01,6.969696969696970168e-01
4.166666666666666852e-01,5.625000000000000000e-01,6.896551724137931494e-01,7.674418604651163101e-01
4.545454545454545303e-01,6.315789473684210176e-01,6.666666666666666297e-01,8.367346938775510612e-01
2.857142857142856984e-01,5.909090909090909394e-01,5.555555555555555802e-01,7.735849056603774088e-01
0.000000000000000000e+00,4.545454545454545303e-01,6.800000000000000488e-01,8.166666666666666519e-01
4.285714285714285476e-01,4.705882352941176405e-01,6.756756756756756577e-01,6.250000000000000000e-01
3.333333333333333148e-01,4.615384615384615641e-01,6.551724137931034253e-01,7.755102040816326259e-01
5.333333333333333259e-01,4.000000000000000222e-01,6.923076923076922906e-01,8.163265306122449161e-01
0.000000000000000000e+00,1.666666666666666574e-01,5.263157894736841813e-01,8.000000000000000444e-01
1.666666666666666574e-01,0.000000000000000000e+00,7.249999999999999778e-01,7.600000000000000089e-01
2.857142857142856984e-01,6.363636363636363535e-01,6.190476190476190688e-01,8.000000000000000444e-01
5.333333333333333259e-01,0.000000000000000000e+00,7.142857142857143016e-01,8.301886792452830566e-01
5.999999999999999778e-01,5.999999999999999778e-01,8.157894736842105088e-01,7.812500000000000000e-01
3.333333333333333148e-01,5.294117647058823595e-01,6.969696969696970168e-01,7.317073170731707155e-01
0.000000000000000000e+00,5.384615384615384359e-01,6.818181818181817677e-01,8.688524590163934080e-01
3.333333333333333148e-01,1.666666666666666574e-01,6.785714285714286031e-01,7.719298245614034659e-01
4.615384615384615641e-01,1.666666666666666574e-01,7.037037037037037202e-01,7.962962962962962798e-01
2.857142857142856984e-01,2.857142857142856984e-01,7.142857142857143016e-01,8.448275862068965747e-01
1.666666666666666574e-01,5.333333333333333259e-01,7.555555555555555358e-01,7.352941176470588758e-01
4.000000000000000222e-01,3.846153846153846367e-01,6.666666666666666297e-01,6.666666666666666297e-01
3.750000000000000000e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.095238095238095344e-01
5.833333333333333703e-01,6.666666666666666297e-01,6.470588235294117974e-01,8.867924528301887044e-01
5.000000000000000000e-01,6.111111111111111605e-01,6.111111111111111605e-01,8.461538461538461453e-01
2.500000000000000000e-01,5.454545454545454142e-01,5.652173913043477826e-01,7.446808510638297518e-01
5.294117647058823595e-01,5.909090909090909394e-01,6.363636363636363535e-01,7.179487179487179516e-01
2.857142857142856984e-01,5.000000000000000000e-01,7.333333333333332815e-01,8.431372549019607865e-01
3.750000000000000000e-01,2.857142857142856984e-01,5.333333333333333259e-01,8.857142857142856762e-01
5.714285714285713969e-01,3.333333333333333148e-01,6.206896551724138122e-01,7.317073170731707155e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.944444444444444198e-01,7.826086956521739468e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.785714285714286031e-01,7.659574468085106336e-01
4.166666666666666852e-01,3.333333333333333148e-01,7.380952380952381375e-01,7.297297297297297147e-01
1.666666666666666574e-01,4.000000000000000222e-01,6.774193548387096309e-01,7.924528301886792914e-01
6.428571428571429047e-01,6.666666666666666297e-01,7.857142857142856984e-01,8.837209302325581550e-01
5.384615384615384359e-01,5.384615384615384359e-01,6.818181818181817677e-01,8.461538461538461453e-01
3.333333333333333148e-01,1.666666666666666574e-01,7.272727272727272929e-01,7.884615384615384359e-01
4.000000000000000222e-01,4.615384615384615641e-01,5.000000000000000000e-01,8.412698412698412787e-01
2.857142857142856984e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.166666666666666519e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.692307692307692735e-01,7.872340425531915153e-01
2.857142857142856984e-01,7.241379310344827624e-01,6.800000000000000488e-01,7.692307692307692735e-01
4.444444444444444198e-01,5.999999999999999778e-01,5.999999999999999778e-01,9.180327868852459217e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.190476190476190688e-01,8.135593220338983578e-01
2.857142857142856984e-01,5.333333333333333259e-01,6.538461538461538547e-01,7.884615384615384359e-01
2.500000000000000000e-01,7.058823529411765163e-01,6.551724137931034253e-01,6.551724137931034253e-01
4.545454545454545303e-01,3.750000000000000000e-01,8.222222222222221877e-01,8.055555555555555802e-01
2.857142857142856984e-01,7.391304347826086474e-01,8.064516129032257563e-01,8.205128205128204844e-01
5.454545454545454142e-01,2.000000000000000111e-01,7.857142857142856984e-01,9.107142857142856984e-01
0.000000000000000000e+00,4.166666666666666852e-01,7.187500000000000000e-01,7.884615384615384359e-01
5.000000000000000000e-01,5.806451612903226200e-01,6.250000000000000000e-01,0.000000000000000000e+00
4.615384615384615641e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.260869565217391353e-01
0.000000000000000000e+00,4.615384615384615641e-01,7.777777777777777901e-01,7.368421052631578538e-01
3.333333333333333148e-01,4.545454545454545303e-01,6.800000000000000488e-01,8.363636363636363091e-01
5.333333333333333259e-01,6.190476190476190688e-01,6.666666666666666297e-01,7.906976744186046124e-01
3.750000000000000000e-01,6.666666666666666297e-01,8.235294117647058432e-01,8.499999999999999778e-01
5.294117647058823595e-01,5.555555555555555802e-01,6.666666666666666297e-01,7.105263157894736725e-01
0.000000000000000000e+00,4.545454545454545303e-01,6.315789473684210176e-01,8.939393939393939226e-01
5.625000000000000000e-01,5.000000000000000000e-01,8.163265306122449161e-01,6.956521739130434590e-01
4.166666666666666852e-01,6.250000000000000000e-01,5.000000000000000000e-01,7.916666666666666297e-01
4.545454545454545303e-01,6.111111111111111605e-01,4.000000000000000222e-01,8.524590163934425702e-01
0.000000000000000000e+00,4.444444444444444198e-01,6.896551724137931494e-01,8.103448275862068506e-01
4.000000000000000222e-01,5.882352941176470784e-01,6.315789473684210176e-01,8.333333333333333703e-01
4.666666666666666741e-01,5.909090909090909394e-01,6.764705882352941568e-01,6.551724137931034253e-01
2.857142857142856984e-01,3.750000000000000000e-01,6.666666666666666297e-01,8.906250000000000000e-01
4.545454545454545303e-01,5.384615384615384359e-01,6.956521739130434590e-01,8.679245283018868218e-01
3.750000000000000000e-01,5.714285714285713969e-01,7.954545454545454142e-01,7.647058823529411242e-01
4.615384615384615641e-01,4.000000000000000222e-01,7.096774193548387455e-01,7.608695652173913526e-01
1.666666666666666574e-01,5.555555555555555802e-01,7.441860465116278966e-01,7.272727272727272929e-01
5.000000000000000000e-01,5.263157894736841813e-01,5.263157894736841813e-01,7.391304347826086474e-01
2.857142857142856984e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.163265306122449161e-01
2.500000000000000000e-01,4.285714285714285476e-01,6.999999999999999556e-01,6.578947368421053099e-01
4.000000000000000222e-01,6.363636363636363535e-01,6.111111111111111605e-01,7.800000000000000266e-01
5.999999999999999778e-01,2.500000000000000000e-01,7.317073170731707155e-01,7.096774193548387455e-01
5.625000000000000000e-01,6.818181818181817677e-01,7.428571428571428825e-01,7.037037037037037202e-01
2.000000000000000111e-01,5.384615384615384359e-01,7.894736842105263275e-01,8.409090909090909394e-01
5.333333333333333259e-01,5.625000000000000000e-01,7.692307692307692735e-01,7.333333333333332815e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.941176470588234837e-01,7.948717948717948234e-01
6.666666666666666297e-01,4.166666666666666852e-01,4.615384615384615641e-01,7.843137254901960675e-01
3.636363636363636465e-01,5.999999999999999778e-01,6.250000000000000000e-01,7.600000000000000089e-01
2.000000000000000111e-01,3.750000000000000000e-01,7.878787878787878451e-01,8.518518518518518601e-01
2.500000000000000000e-01,5.500000000000000444e-01,6.086956521739130821e-01,8.163265306122449161e-01
3.636363636363636465e-01,5.925925925925925597e-01,6.585365853658536883e-01,5.238095238095238360e-01
0.000000000000000000e+00,6.250000000000000000e-01,8.499999999999999778e-01,8.499999999999999778e-01
4.666666666666666741e-01,2.500000000000000000e-01,6.857142857142857206e-01,7.380952380952381375e-01
4.545454545454545303e-01,0.000000000000000000e+00,7.027027027027027417e-01,7.500000000000000000e-01
1.428571428571428492e-01,4.761904761904761640e-01,0.000000000000000000e+00,7.014925373134328623e-01
3.333333333333333148e-01,5.909090909090909394e-01,5.789473684210526550e-01,7.600000000000000089e-01
4.000000000000000222e-01,5.882352941176470784e-01,4.000000000000000222e-01,8.571428571428570953e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.777777777777777901e-01,7.222222222222222099e-01
4.000000000000000222e-01,5.333333333333333259e-01,1.666666666666666574e-01,8.405797101449274944e-01
5.384615384615384359e-01,4.545454545454545303e-01,8.571428571428570953e-01,7.407407407407406996e-01
4.545454545454545303e-01,2.857142857142856984e-01,7.906976744186046124e-01,7.948717948717948234e-01
5.625000000000000000e-01,2.857142857142856984e-01,7.037037037037037202e-01,8.199999999999999512e-01
0.000000000000000000e+00,5.384615384615384359e-01,5.333333333333333259e-01,8.823529411764705621e-01
1.666666666666666574e-01,2.857142857142856984e-01,7.857142857142856984e-01,8.222222222222221877e-01
2.857142857142856984e-01,2.857142857142856984e-01,5.882352941176470784e-01,8.550724637681159646e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.708333333333333703e-01,6.666666666666666297e-01
4.166666666666666852e-01,5.294117647058823595e-01,4.615384615384615641e-01,7.931034482758620996e-01
1.666666666666666574e-01,4.285714285714285476e-01,6.666666666666666297e-01,7.399999999999999911e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.884615384615384359e-01
2.222222222222222099e-01,1.428571428571428492e-01,6.666666666666666297e-01,6.428571428571429047e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.153846153846154188e-01,7.735849056603774088e-01
4.545454545454545303e-01,2.857142857142856984e-01,7.857142857142856984e-01,8.000000000000000444e-01
1.666666666666666574e-01,5.555555555555555802e-01,7.058823529411765163e-01,7.619047619047618625e-01
4.666666666666666741e-01,4.285714285714285476e-01,0.000000000000000000e+00,7.878787878787878451e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.999999999999999556e-01,7.916666666666666297e-01
4.000000000000000222e-01,5.625000000000000000e-01,6.111111111111111605e-01,8.214285714285713969e-01
2.857142857142856984e-01,5.999999999999999778e-01,4.615384615384615641e-01,8.333333333333333703e-01
7.826086956521739468e-01,5.833333333333333703e-01,6.875000000000000000e-01,9.387755102040816757e-01
5.000000000000000000e-01,6.315789473684210176e-01,5.000000000000000000e-01,8.421052631578946901e-01
5.333333333333333259e-01,1.666666666666666574e-01,7.560975609756097615e-01,7.631578947368421462e-01
3.333333333333333148e-01,1.666666666666666574e-01,7.399999999999999911e-01,6.857142857142857206e-01
3.333333333333333148e-01,1.666666666666666574e-01,7.142857142857143016e-01,7.800000000000000266e-01
2.500000000000000000e-01,4.666666666666666741e-01,6.944444444444444198e-01,7.317073170731707155e-01
0.000000000000000000e+00,5.625000000000000000e-01,6.818181818181817677e-01,8.448275862068965747e-01
3.333333333333333148e-01,5.333333333333333259e-01,6.400000000000000133e-01,7.843137254901960675e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.818181818181817677e-01,8.571428571428570953e-01
1.666666666666666574e-01,1.666666666666666574e-01,6.296296296296296502e-01,7.868852459016393297e-01
3.333333333333333148e-01,7.058823529411765163e-01,8.076923076923077094e-01,9.215686274509803377e-01
2.857142857142856984e-01,2.857142857142856984e-01,7.631578947368421462e-01,8.125000000000000000e-01
2.500000000000000000e-01,3.636363636363636465e-01,6.086956521739130821e-01,7.931034482758620996e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.142857142857143016e-01,8.199999999999999512e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.608695652173913526e-01,7.619047619047618625e-01
5.625000000000000000e-01,4.545454545454545303e-01,7.241379310344827624e-01,8.181818181818182323e-01
4.166666666666666852e-01,2.999999999999999889e-01,4.166666666666666852e-01,7.727272727272727071e-01
2.857142857142856984e-01,0.000000000000000000e+00,2.857142857142856984e-01,9.268292682926829729e-01
6.666666666666666297e-01,3.750000000000000000e-01,7.666666666666667185e-01,8.292682926829267887e-01
5.625000000000000000e-01,3.750000000000000000e-01,6.818181818181817677e-01,8.518518518518518601e-01
2.500000000000000000e-01,6.400000000000000133e-01,6.666666666666666297e-01,7.441860465116278966e-01
4.444444444444444198e-01,4.444444444444444198e-01,7.586206896551723755e-01,8.679245283018868218e-01
5.000000000000000000e-01,2.857142857142856984e-01,7.142857142857143016e-01,7.727272727272727071e-01
6.842105263157894912e-01,6.666666666666666297e-01,8.148148148148147696e-01,8.717948717948718063e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.142857142857143016e-01,7.692307692307692735e-01
2.857142857142856984e-01,5.333333333333333259e-01,4.615384615384615641e-01,8.307692307692308153e-01
4.285714285714285476e-01,3.636363636363636465e-01,2.500000000000000000e-01,7.761194029850746468e-01
0.000000000000000000e+00,5.652173913043477826e-01,6.666666666666666297e-01,6.923076923076922906e-01
1.666666666666666574e-01,2.857142857142856984e-01,8.545454545454544970e-01,7.500000000000000000e-01
4.166666666666666852e-01,4.166666666666666852e-01,7.796610169491525744e-01,5.294117647058823595e-01
0.000000000000000000e+00,5.882352941176470784e-01,5.000000000000000000e-01,8.307692307692308153e-01
3.750000000000000000e-01,6.666666666666666297e-01,6.315789473684210176e-01,8.461538461538461453e-01
3.750000000000000000e-01,4.000000000000000222e-01,5.882352941176470784e-01,8.769230769230769162e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.272727272727272929e-01,8.214285714285713969e-01
0.000000000000000000e+00,6.071428571428570953e-01,6.842105263157894912e-01,6.206896551724138122e-01
2.857142857142856984e-01,5.999999999999999778e-01,7.142857142857143016e-01,7.777777777777777901e-01
0.000000000000000000e+00,4.615384615384615641e-01,7.187500000000000000e-01,8.039215686274510109e-01
4.615384615384615641e-01,1.666666666666666574e-01,6.999999999999999556e-01,7.647058823529411242e-01
5.625000000000000000e-01,5.555555555555555802e-01,5.789473684210526550e-01,7.872340425531915153e-01
3.750000000000000000e-01,6.923076923076922906e-01,6.111111111111111605e-01,8.125000000000000000e-01
5.882352941176470784e-01,5.000000000000000000e-01,7.199999999999999734e-01,8.043478260869565410e-01
0.000000000000000000e+00,5.999999999999999778e-01,8.157894736842105088e-01,8.604651162790697416e-01
1.666666666666666574e-01,5.333333333333333259e-01,6.785714285714286031e-01,7.843137254901960675e-01
3.333333333333333148e-01,2.857142857142856984e-01,0.000000000000000000e+00,8.750000000000000000e-01
0.000000000000000000e+00,4.615384615384615641e-01,4.615384615384615641e-01,8.428571428571428603e-01
3.333333333333333148e-01,6.800000000000000488e-01,7.333333333333332815e-01,7.500000000000000000e-01
4.545454545454545303e-01,3.333333333333333148e-01,7.142857142857143016e-01,8.269230769230768718e-01
0.000000000000000000e+00,6.521739130434782705e-01,7.500000000000000000e-01,7.567567567567567988e-01
0.000000000000000000e+00,6.250000000000000000e-01,7.500000000000000000e-01,7.187500000000000000e-01
2.857142857142856984e-01,1.666666666666666574e-01,6.956521739130434590e-01,8.281250000000000000e-01
3.636363636363636465e-01,4.615384615384615641e-01,5.294117647058823595e-01,7.796610169491525744e-01
5.999999999999999778e-01,6.315789473684210176e-01,7.307692307692307265e-01,8.249999999999999556e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.400000000000000133e-01,8.064516129032257563e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.959183673469387710e-01,7.368421052631578538e-01
4.615384615384615641e-01,3.333333333333333148e-01,6.111111111111111605e-01,8.333333333333333703e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.190476190476190688e-01,7.903225806451612545e-01
6.315789473684210176e-01,2.000000000000000111e-01,7.878787878787878451e-01,8.372093023255814392e-01
4.000000000000000222e-01,2.500000000000000000e-01,6.875000000000000000e-01,8.000000000000000444e-01
5.625000000000000000e-01,5.625000000000000000e-01,6.538461538461538547e-01,7.619047619047618625e-01
6.363636363636363535e-01,6.800000000000000488e-01,0.000000000000000000e+00,7.959183673469387710e-01
7.083333333333333703e-01,4.444444444444444198e-01,8.139534883720930258e-01,7.500000000000000000e-01
1.428571428571428492e-01,4.736842105263157632e-01,5.416666666666666297e-01,6.800000000000000488e-01
0.000000000000000000e+00,6.818181818181817677e-01,6.999999999999999556e-01,8.518518518518518601e-01
2.857142857142856984e-01,4.545454545454545303e-01,8.431372549019607865e-01,7.419354838709677491e-01
1.666666666666666574e-01,5.999999999999999778e-01,6.571428571428571397e-01,6.764705882352941568e-01
2.857142857142856984e-01,3.333333333333333148e-01,6.190476190476190688e-01,8.412698412698412787e-01
1.666666666666666574e-01,6.666666666666666297e-01,7.804878048780488076e-01,7.500000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,5.714285714285713969e-01,7.727272727272727071e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.714285714285713969e-01,7.931034482758620996e-01
5.000000000000000000e-01,5.294117647058823595e-01,5.789473684210526550e-01,7.800000000000000266e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.241379310344827624e-01,8.412698412698412787e-01
4.000000000000000222e-01,6.315789473684210176e-01,5.000000000000000000e-01,8.421052631578946901e-01
3.750000000000000000e-01,2.857142857142856984e-01,6.315789473684210176e-01,8.787878787878787845e-01
5.714285714285713969e-01,1.666666666666666574e-01,6.999999999999999556e-01,6.969696969696970168e-01
5.000000000000000000e-01,4.615384615384615641e-01,6.315789473684210176e-01,7.692307692307692735e-01
4.444444444444444198e-01,5.384615384615384359e-01,7.142857142857143016e-01,8.771929824561403022e-01
5.454545454545454142e-01,5.454545454545454142e-01,5.999999999999999778e-01,9.206349206349205838e-01
3.846153846153846367e-01,3.333333333333333148e-01,5.238095238095238360e-01,7.222222222222222099e-01
2.500000000000000000e-01,4.166666666666666852e-01,5.714285714285713969e-01,7.966101694915254106e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.567567567567567988e-01,8.000000000000000444e-01
4.666666666666666741e-01,0.000000000000000000e+00,3.636363636363636465e-01,8.115942028985507761e-01
3.750000000000000000e-01,4.545454545454545303e-01,5.384615384615384359e-01,8.823529411764705621e-01
4.444444444444444198e-01,6.500000000000000222e-01,6.250000000000000000e-01,8.727272727272726849e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.551724137931034253e-01,7.735849056603774088e-01
4.615384615384615641e-01,4.166666666666666852e-01,7.297297297297297147e-01,7.105263157894736725e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.875000000000000000e-01,7.600000000000000089e-01
3.333333333333333148e-01,1.666666666666666574e-01,6.400000000000000133e-01,8.166666666666666519e-01
7.500000000000000000e-01,6.153846153846154188e-01,7.142857142857143016e-01,8.809523809523809312e-01
1.666666666666666574e-01,5.333333333333333259e-01,7.142857142857143016e-01,8.431372549019607865e-01
5.294117647058823595e-01,3.333333333333333148e-01,6.086956521739130821e-01,7.450980392156862919e-01
1.666666666666666574e-01,4.615384615384615641e-01,6.666666666666666297e-01,7.843137254901960675e-01
4.615384615384615641e-01,3.333333333333333148e-01,0.000000000000000000e+00,8.378378378378378288e-01
2.857142857142856984e-01,5.000000000000000000e-01,7.500000000000000000e-01,8.367346938775510612e-01
1.666666666666666574e-01,5.789473684210526550e-01,6.666666666666666297e-01,7.708333333333333703e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.419354838709677491e-01,8.163265306122449161e-01
1.666666666666666574e-01,5.882352941176470784e-01,5.789473684210526550e-01,7.931034482758620996e-01
5.000000000000000000e-01,2.857142857142856984e-01,8.055555555555555802e-01,8.666666666666666963e-01
4.000000000000000222e-01,6.800000000000000488e-01,5.625000000000000000e-01,7.959183673469387710e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.333333333333332815e-01,8.000000000000000444e-01
3.333333333333333148e-01,2.857142857142856984e-01,6.800000000000000488e-01,8.305084745762711940e-01
4.166666666666666852e-01,2.500000000000000000e-01,5.294117647058823595e-01,7.936507936507936067e-01
4.285714285714285476e-01,7.272727272727272929e-01,7.600000000000000089e-01,8.913043478260869179e-01
2.500000000000000000e-01,5.333333333333333259e-01,7.096774193548387455e-01,7.608695652173913526e-01
3.750000000000000000e-01,5.714285714285713969e-01,7.500000000000000000e-01,8.599999999999999867e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.562500000000000000e-01,7.209302325581394832e-01
2.857142857142856984e-01,5.384615384615384359e-01,7.777777777777777901e-01,9.056603773584905870e-01
5.500000000000000444e-01,5.000000000000000000e-01,6.086956521739130821e-01,7.209302325581394832e-01
4.000000000000000222e-01,1.666666666666666574e-01,7.297297297297297147e-01,7.659574468085106336e-01
5.555555555555555802e-01,4.166666666666666852e-01,6.400000000000000133e-01,7.333333333333332815e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.157894736842105088e-01,8.571428571428570953e-01
5.714285714285713969e-01,4.166666666666666852e-01,7.249999999999999778e-01,6.296296296296296502e-01
4.615384615384615641e-01,4.000000000000000222e-01,5.333333333333333259e-01,8.225806451612903691e-01
5.000000000000000000e-01,6.315789473684210176e-01,7.837837837837837718e-01,7.812500000000000000e-01
4.545454545454545303e-01,4.545454545454545303e-01,5.882352941176470784e-01,8.524590163934425702e-01
1.666666666666666574e-01,5.882352941176470784e-01,7.142857142857143016e-01,7.959183673469387710e-01
3.333333333333333148e-01,4.615384615384615641e-01,6.428571428571429047e-01,7.735849056603774088e-01
1.666666666666666574e-01,4.545454545454545303e-01,5.625000000000000000e-01,8.805970149253731227e-01
0.000000000000000000e+00,5.999999999999999778e-01,8.636363636363636465e-01,8.108108108108108558e-01
5.238095238095238360e-01,4.705882352941176405e-01,4.666666666666666741e-01,6.808510638297872175e-01
4.666666666666666741e-01,4.166666666666666852e-01,7.500000000000000000e-01,6.400000000000000133e-01
1.666666666666666574e-01,5.000000000000000000e-01,7.575757575757575690e-01,8.367346938775510612e-01
4.545454545454545303e-01,6.470588235294117974e-01,6.800000000000000488e-01,8.085106382978722861e-01
5.294117647058823595e-01,5.882352941176470784e-01,5.555555555555555802e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.333333333333333259e-01,6.500000000000000222e-01,8.360655737704918433e-01
1.666666666666666574e-01,5.000000000000000000e-01,7.446808510638297518e-01,6.969696969696970168e-01
4.545454545454545303e-01,1.666666666666666574e-01,7.045454545454545858e-01,6.923076923076922906e-01
3.333333333333333148e-01,2.500000000000000000e-01,5.714285714285713969e-01,8.115942028985507761e-01
5.999999999999999778e-01,5.384615384615384359e-01,7.272727272727272929e-01,8.599999999999999867e-01
3.750000000000000000e-01,3.333333333333333148e-01,6.086956521739130821e-01,7.833333333333333259e-01
1.428571428571428492e-01,3.636363636363636465e-01,1.428571428571428492e-01,7.733333333333333171e-01
6.818181818181817677e-01,4.545454545454545303e-01,6.500000000000000222e-01,8.085106382978722861e-01
4.000000000000000222e-01,2.999999999999999889e-01,7.068965517241379004e-01,5.294117647058823595e-01
1.666666666666666574e-01,5.000000000000000000e-01,7.884615384615384359e-01,6.999999999999999556e-01
5.384615384615384359e-01,5.714285714285713969e-01,7.142857142857143016e-01,8.846153846153845812e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.666666666666666297e-01,8.245614035087719396e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.875000000000000000e-01,7.800000000000000266e-01
4.166666666666666852e-01,3.333333333333333148e-01,6.521739130434782705e-01,8.035714285714286031e-01
5.000000000000000000e-01,6.315789473684210176e-01,6.250000000000000000e-01,8.490566037735849392e-01
4.000000000000000222e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.148148148148147696e-01
5.333333333333333259e-01,4.000000000000000222e-01,7.419354838709677491e-01,8.181818181818182323e-01
5.000000000000000000e-01,2.857142857142856984e-01,7.692307692307692735e-01,7.857142857142856984e-01
2.500000000000000000e-01,6.296296296296296502e-01,6.333333333333333037e-01,6.857142857142857206e-01
3.333333333333333148e-01,5.789473684210526550e-01,6.969696969696970168e-01,7.435897435897436125e-01
4.166666666666666852e-01,4.166666666666666852e-01,6.785714285714286031e-01,7.708333333333333703e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.647058823529411242e-01,8.043478260869565410e-01
4.444444444444444198e-01,4.444444444444444198e-01,7.812500000000000000e-01,8.800000000000000044e-01
1.666666666666666574e-01,2.500000000000000000e-01,5.500000000000000444e-01,7.878787878787878451e-01
1.666666666666666574e-01,2.857142857142856984e-01,7.750000000000000222e-01,8.085106382978722861e-01
2.857142857142856984e-01,6.111111111111111605e-01,7.241379310344827624e-01,8.260869565217391353e-01
3.333333333333333148e-01,5.294117647058823595e-01,7.441860465116278966e-01,6.774193548387096309e-01
2.500000000000000000e-01,4.000000000000000222e-01,7.435897435897436125e-01,7.441860465116278966e-01
5.999999999999999778e-01,3.750000000000000000e-01,7.666666666666667185e-01,8.510638297872340496e-01
5.769230769230768718e-01,0.000000000000000000e+00,6.071428571428570953e-01,6.585365853658536883e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.551724137931034253e-01,7.755102040816326259e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.083333333333333703e-01,8.431372549019607865e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.500000000000000000e-01,8.163265306122449161e-01
1.666666666666666574e-01,6.500000000000000222e-01,7.037037037037037202e-01,8.297872340425531679e-01
4.545454545454545303e-01,4.545454545454545303e-01,7.352941176470588758e-01,7.954545454545454142e-01
3.750000000000000000e-01,2.857142857142856984e-01,7.948717948717948234e-01,8.260869565217391353e-01
6.111111111111111605e-01,4.000000000000000222e-01,5.625000000000000000e-01,8.214285714285713969e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.285714285714285476e-01,7.536231884057971175e-01
5.555555555555555802e-01,5.000000000000000000e-01,5.555555555555555802e-01,7.708333333333333703e-01
0.000000000000000000e+00,2.857142857142856984e-01,8.148148148148147696e-01,7.714285714285714635e-01
5.294117647058823595e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.755102040816326259e-01
0.000000000000000000e+00,4.000000000000000222e-01,5.333333333333333259e-01,8.732394366197182567e-01
5.000000000000000000e-01,2.000000000000000111e-01,7.837837837837837718e-01,8.333333333333333703e-01
2.857142857142856984e-01,1.666666666666666574e-01,8.139534883720930258e-01,7.954545454545454142e-01
3.750000000000000000e-01,6.153846153846154188e-01,8.260869565217391353e-01,7.575757575757575690e-01
1.666666666666666574e-01,0.000000000000000000e+00,6.190476190476190688e-01,8.405797101449274944e-01
5.714285714285713969e-01,5.714285714285713969e-01,7.692307692307692735e-01,8.695652173913043237e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.750000000000000222e-01,7.857142857142856984e-01
2.857142857142856984e-01,2.857142857142856984e-01,6.315789473684210176e-01,8.805970149253731227e-01
5.000000000000000000e-01,5.714285714285713969e-01,7.857142857142856984e-01,8.695652173913043237e-01
5.294117647058823595e-01,3.333333333333333148e-01,2.500000000000000000e-01,8.181818181818182323e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.315789473684210176e-01,8.474576271186440302e-01
2.999999999999999889e-01,1.428571428571428492e-01,6.750000000000000444e-01,6.744186046511627675e-01
2.857142857142856984e-01,0.000000000000000000e+00,1.666666666666666574e-01,8.554216867469879304e-01
0.000000000000000000e+00,4.000000000000000222e-01,5.789473684210526550e-01,7.213114754098360892e-01
3.750000000000000000e-01,5.625000000000000000e-01,6.521739130434782705e-01,8.301886792452830566e-01
4.000000000000000222e-01,3.750000000000000000e-01,7.941176470588234837e-01,8.333333333333333703e-01
2.857142857142856984e-01,6.111111111111111605e-01,5.000000000000000000e-01,8.524590163934425702e-01
4.545454545454545303e-01,4.545454545454545303e-01,6.666666666666666297e-01,8.571428571428570953e-01
4.545454545454545303e-01,6.666666666666666297e-01,7.586206896551723755e-01,7.777777777777777901e-01
0.000000000000000000e+00,1.666666666666666574e-01,7.333333333333332815e-01,8.666666666666666963e-01
4.615384615384615641e-01,4.615384615384615641e-01,6.875000000000000000e-01,7.142857142857143016e-01
3.076923076923077094e-01,3.571428571428571508e-01,6.610169491525423879e-01,3.571428571428571508e-01
1.666666666666666574e-01,6.296296296296296502e-01,3.333333333333333148e-01,7.931034482758620996e-01
1.666666666666666574e-01,5.000000000000000000e-01,6.923076923076922906e-01,8.148148148148147696e-01
2.857142857142856984e-01,6.111111111111111605e-01,6.363636363636363535e-01,7.924528301886792914e-01
3.333333333333333148e-01,3.750000000000000000e-01,6.774193548387096309e-01,7.692307692307692735e-01
4.444444444444444198e-01,3.750000000000000000e-01,6.315789473684210176e-01,8.906250000000000000e-01
1.666666666666666574e-01,4.615384615384615641e-01,7.368421052631578538e-01,7.674418604651163101e-01
2.000000000000000111e-01,4.166666666666666852e-01,5.294117647058823595e-01,8.030303030303029832e-01
3.333333333333333148e-01,3.333333333333333148e-01,4.166666666666666852e-01,8.000000000000000444e-01
5.000000000000000000e-01,3.750000000000000000e-01,7.692307692307692735e-01,8.048780487804878536e-01
3.636363636363636465e-01,2.500000000000000000e-01,7.234042553191489811e-01,6.470588235294117974e-01
5.333333333333333259e-01,6.190476190476190688e-01,4.000000000000000222e-01,8.333333333333333703e-01
5.294117647058823595e-01,3.333333333333333148e-01,4.000000000000000222e-01,8.125000000000000000e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.297297297297297147e-01,7.317073170731707155e-01
1.666666666666666574e-01,5.000000000000000000e-01,5.333333333333333259e-01,8.307692307692308153e-01
3.333333333333333148e-01,1.666666666666666574e-01,7.027027027027027417e-01,7.708333333333333703e-01
4.000000000000000222e-01,4.615384615384615641e-01,6.086956521739130821e-01,7.777777777777777901e-01
0.000000000000000000e+00,5.714285714285713969e-01,6.400000000000000133e-01,7.600000000000000089e-01
0.000000000000000000e+00,4.166666666666666852e-01,5.000000000000000000e-01,7.846153846153846034e-01
3.333333333333333148e-01,5.333333333333333259e-01,6.400000000000000133e-01,8.039215686274510109e-01
3.750000000000000000e-01,2.857142857142856984e-01,8.108108108108108558e-01,8.541666666666666297e-01
5.000000000000000000e-01,5.714285714285713969e-01,7.837837837837837718e-01,7.837837837837837718e-01
5.333333333333333259e-01,2.857142857142856984e-01,7.500000000000000000e-01,7.368421052631578538e-01
4.166666666666666852e-01,4.166666666666666852e-01,5.333333333333333259e-01,8.196721311475410054e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.956521739130434590e-01,8.545454545454544970e-01
0.000000000000000000e+00,3.750000000000000000e-01,7.083333333333333703e-01,8.593750000000000000e-01
5.454545454545454142e-01,4.444444444444444198e-01,7.857142857142856984e-01,9.038461538461538547e-01
5.384615384615384359e-01,4.545454545454545303e-01,8.367346938775510612e-01,7.407407407407406996e-01
2.999999999999999889e-01,2.500000000000000000e-01,6.470588235294117974e-01,7.291666666666666297e-01
3.333333333333333148e-01,5.000000000000000000e-01,8.199999999999999512e-01,7.407407407407406996e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.272727272727272929e-01,8.301886792452830566e-01
3.333333333333333148e-01,5.789473684210526550e-01,2.857142857142856984e-01,8.307692307692308153e-01
3.750000000000000000e-01,3.750000000000000000e-01,7.714285714285714635e-01,8.367346938775510612e-01
0.000000000000000000e+00,4.705882352941176405e-01,7.142857142857143016e-01,7.241379310344827624e-01
3.750000000000000000e-01,3.750000000000000000e-01,8.571428571428570953e-01,8.571428571428570953e-01
3.333333333333333148e-01,5.625000000000000000e-01,5.999999999999999778e-01,8.181818181818182323e-01
6.470588235294117974e-01,4.444444444444444198e-01,7.500000000000000000e-01,8.800000000000000044e-01
5.000000000000000000e-01,2.857142857142856984e-01,6.999999999999999556e-01,9.206349206349205838e-01
5.384615384615384359e-01,2.857142857142856984e-01,7.948717948717948234e-01,8.048780487804878536e-01
1.666666666666666574e-01,4.615384615384615641e-01,4.615384615384615641e-01,8.235294117647058432e-01
5.333333333333333259e-01,6.896551724137931494e-01,6.923076923076922906e-01,6.999999999999999556e-01
0.000000000000000000e+00,4.444444444444444198e-01,6.818181818181817677e-01,8.923076923076923572e-01
2.857142857142856984e-01,5.000000000000000000e-01,6.538461538461538547e-01,8.113207547169811740e-01
4.545454545454545303e-01,5.000000000000000000e-01,6.500000000000000222e-01,8.596491228070175517e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.190476190476190688e-01,8.450704225352112520e-01
5.333333333333333259e-01,2.857142857142856984e-01,6.785714285714286031e-01,7.800000000000000266e-01
2.500000000000000000e-01,2.500000000000000000e-01,5.714285714285713969e-01,8.095238095238095344e-01
4.545454545454545303e-01,1.666666666666666574e-01,6.666666666666666297e-01,8.769230769230769162e-01
0.000000000000000000e+00,4.615384615384615641e-01,7.567567567567567988e-01,7.826086956521739468e-01
5.625000000000000000e-01,0.000000000000000000e+00,4.000000000000000222e-01,8.428571428571428603e-01
4.545454545454545303e-01,1.666666666666666574e-01,7.419354838709677491e-01,8.461538461538461453e-01
3.846153846153846367e-01,0.000000000000000000e+00,6.250000000000000000e-01,7.399999999999999911e-01
3.636363636363636465e-01,5.000000000000000000e-01,6.774193548387096309e-01,7.619047619047618625e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.774193548387096309e-01,7.843137254901960675e-01
5.333333333333333259e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.163265306122449161e-01
3.636363636363636465e-01,5.000000000000000000e-01,6.521739130434782705e-01,7.399999999999999911e-01
5.000000000000000000e-01,6.250000000000000000e-01,7.297297297297297147e-01,6.086956521739130821e-01
2.857142857142856984e-01,5.882352941176470784e-01,7.741935483870967527e-01,8.222222222222221877e-01
4.545454545454545303e-01,3.333333333333333148e-01,7.096774193548387455e-01,7.959183673469387710e-01
3.333333333333333148e-01,4.166666666666666852e-01,6.551724137931034253e-01,7.600000000000000089e-01
1.666666666666666574e-01,6.250000000000000000e-01,6.551724137931034253e-01,7.560975609756097615e-01
2.857142857142856984e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.906976744186046124e-01
4.615384615384615641e-01,0.000000000000000000e+00,7.804878048780488076e-01,7.619047619047618625e-01
1.666666666666666574e-01,2.857142857142856984e-01,7.619047619047618625e-01,7.777777777777777901e-01
2.857142857142856984e-01,6.315789473684210176e-01,8.139534883720930258e-01,7.419354838709677491e-01
4.615384615384615641e-01,5.555555555555555802e-01,7.272727272727272929e-01,6.944444444444444198e-01
5.000000000000000000e-01,6.500000000000000222e-01,7.083333333333333703e-01,8.409090909090909394e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.714285714285713969e-01,7.758620689655172376e-01
3.636363636363636465e-01,1.428571428571428492e-01,7.058823529411765163e-01,6.129032258064516236e-01
5.294117647058823595e-01,5.333333333333333259e-01,6.875000000000000000e-01,7.222222222222222099e-01
1.666666666666666574e-01,5.714285714285713969e-01,6.538461538461538547e-01,7.659574468085106336e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.521739130434782705e-01,8.333333333333333703e-01
1.666666666666666574e-01,2.857142857142856984e-01,7.435897435897436125e-01,7.916666666666666297e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.812500000000000000e-01,8.139534883720930258e-01
5.000000000000000000e-01,4.615384615384615641e-01,6.875000000000000000e-01,7.317073170731707155e-01
2.000000000000000111e-01,5.999999999999999778e-01,8.378378378378378288e-01,8.604651162790697416e-01
5.000000000000000000e-01,2.000000000000000111e-01,8.157894736842105088e-01,8.723404255319149314e-01
4.615384615384615641e-01,5.999999999999999778e-01,1.666666666666666574e-01,7.868852459016393297e-01
5.333333333333333259e-01,2.857142857142856984e-01,6.538461538461538547e-01,8.076923076923077094e-01
4.000000000000000222e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.358208955223880299e-01
5.000000000000000000e-01,5.384615384615384359e-01,7.741935483870967527e-01,8.181818181818182323e-01
4.000000000000000222e-01,5.333333333333333259e-01,5.555555555555555802e-01,8.070175438596490780e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.190476190476190688e-01,8.070175438596490780e-01
0.000000000000000000e+00,5.789473684210526550e-01,7.096774193548387455e-01,7.826086956521739468e-01
2.857142857142856984e-01,5.333333333333333259e-01,4.545454545454545303e-01,8.507462686567164312e-01
4.000000000000000222e-01,4.615384615384615641e-01,7.096774193548387455e-01,7.608695652173913526e-01
2.857142857142856984e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.533333333333333881e-01
3.333333333333333148e-01,5.909090909090909394e-01,6.857142857142857206e-01,7.058823529411765163e-01


==> Data4/mulmuhat31.dat <==
# arm1,arm2,arm3,arm4
-3.890173800076301980e-01,2.448207666986949693e+00,2.150944868078157324e+00,2.942029308896620066e+00
1.967807096014807744e+00,1.433176642442449022e+00,2.847027891223381513e+00,3.383976945010186199e+00
2.374271934264039707e+00,2.302892693315451211e+00,2.466138060188628245e+00,3.239030243650918628e+00
2.728363444509341651e+00,1.509410359085914255e+00,3.113552116368684342e+00,3.970880693085256485e+00
-1.984480943998079283e-01,2.511944266213085974e+00,2.868877854369543901e+00,3.545664881248095313e+00
-9.473807835312313408e-01,1.556740532067292015e+00,2.884717857105306038e+00,3.903906017076935075e+00
1.499277505171451086e+00,1.476201985619777002e+00,2.693461639800070362e+00,3.554001222150406036e+00
-1.174835121015370909e+00,3.015322284382027096e+00,3.140093011680982649e+00,3.698819308690280305e+00
-5.260197043805412420e-01,2.384660915554547955e+00,2.398289460052776878e+00,3.599788492477426605e+00
2.499093034087461085e+00,2.539540008558126338e+00,2.798924797729700931e+00,3.407498517871615729e+00
2.765939760116560286e-01,3.035560779461103920e+00,2.984497714779152489e+00,3.882265445822867367e+00
-2.823880542716539210e-02,7.583358968594982041e-01,1.882701126788218549e+00,3.773544920694275273e+00
1.030638638830995601e+00,2.792626778992282510e+00,3.293474786884546202e+00,3.495436131607333241e+00
-8.706596891560205442e-01,2.364945770796555546e+00,2.703069364756574444e+00,3.730370180873407993e+00
2.602559990064847728e+00,2.508280252888945849e+00,2.830769138936442886e+00,3.414064491923880507e+00
1.336220045956307834e+00,1.599561805616466437e+00,3.082612124774735562e+00,3.699801896314866223e+00
2.438048752661781116e+00,2.419055116974380137e+00,5.859838719191508005e-01,3.506546381718315342e+00
2.650952882774968433e+00,1.621468358515640640e+00,2.325254427213163222e+00,3.363303921615980574e+00
1.231120265442593453e+00,2.146873883006193751e+00,2.948241072645255478e+00,-5.256069151263087491e-01
-2.122048970018665770e+00,4.380073569054170335e-01,2.032623830759349381e+00,3.530361997200335278e+00
1.098135528680062478e+00,2.783853161370593021e+00,3.059132095692761233e+00,3.542306221316443793e+00
2.173308447923414821e+00,2.342019002578344278e+00,3.344339181121803506e+00,3.583024315310615826e+00
2.405880875956933895e+00,2.754675393328323008e+00,2.831758587283498052e+00,3.661425220703364403e+00
-1.819553741783318745e+00,2.205774471784888835e+00,2.301662418408843003e+00,3.643147919815393543e+00
2.463495023677115814e+00,1.380223117003434252e+00,3.155354967632683305e+00,2.874487048861585237e+00
-1.864761590774184796e+00,2.081647002937159652e+00,2.886190973855660591e+00,2.896923997345101309e+00
1.351152327532811004e+00,1.964198049027217508e+00,2.876466732590222453e+00,3.505986566995278775e+00
2.464845693440451235e+00,2.454161436477220626e+00,2.853260490652028469e+00,3.547154302430525430e+00
2.465643664691257175e-01,2.098240236794907787e+00,2.961410702336909395e+00,3.587254469225216624e+00
2.049609998841269487e+00,2.829340481942076657e+00,2.583773506454333901e+00,3.619446000028272437e+00
8.903706170262692954e-01,1.658578416889922691e+00,2.967680474641492872e+00,2.853362138465954878e+00
1.216417471244340742e+00,1.056711364093385619e-01,3.244873677574380721e+00,2.764537851361824838e+00
-1.063215112802463391e+00,2.655707266540604294e+00,2.263702300204650797e+00,3.661298175191109117e+00
1.870488802209051116e+00,1.635819141522715015e+00,3.102835269505192173e+00,1.773095142092763421e+00
1.647310165284513683e+00,3.003546766713809824e+00,2.460165762967835956e+00,3.319878973077653228e+00
2.561497920951092411e+00,2.629738286019820848e+00,2.903306770595140307e+00,1.302313331532620744e-01
2.108768135936240018e+00,2.488688352409907711e+00,2.808839559150309029e+00,1.055960140713050111e+00
2.432155466333909999e+00,2.619963248757295471e+00,3.147386302726497664e+00,3.679821129364769572e+00
-1.040246628147610153e+00,2.419440406371485164e+00,2.325668481102874718e+00,3.338836590845256858e+00
9.575134528254780619e-02,2.581038325736912054e+00,2.603180668800745945e+00,3.307747678874868313e+00
2.255478277213980753e+00,2.165141055466280662e+00,2.912724176641825924e+00,3.389795934049680159e+00
1.029033391647347528e+00,1.194007342987912779e+00,2.942501425550417604e+00,3.536024362802288490e+00
-1.052605675435938526e+00,2.561815608789237864e+00,2.998058356502513178e+00,3.697273407386301614e+00
2.483709886865076655e+00,2.162642784153994135e+00,3.039327188130386492e+00,3.430956246938720255e+00
4.237270138740401038e-02,2.419923042798365120e+00,2.898418482327023593e+00,3.691938701441234816e+00
9.064335695668142012e-01,2.236431031294749072e+00,1.750080069589410536e+00,2.997794902022777652e+00
6.093015548335718456e-01,3.010839682294579323e+00,3.091911829634195197e+00,3.549671436689314952e+00
1.756590083647534106e+00,2.439027587684443166e+00,3.219663287205678959e+00,3.641048972682471518e+00
2.474314200903688477e+00,1.896066663093929350e-01,2.637734459362754968e+00,3.506492626996891016e+00
1.329548807200259475e+00,2.343329227624195266e+00,2.649194020655362802e+00,3.282867268503644631e+00
2.552834266590123136e+00,2.688712143580318070e+00,3.140587328851071725e+00,3.591680530011975847e+00
1.379835192692769219e+00,2.580963221385216944e+00,2.828924972294179607e+00,1.294920479946921388e+00
1.940049136747264980e+00,2.651499583632001222e+00,2.528696714443030125e+00,3.231171247870945340e+00
2.238649450087970560e+00,2.331385783315108373e+00,2.918607872180978724e+00,3.417071554419752299e+00
1.869379577822684713e+00,2.408510181148414642e+00,2.989748615955885924e+00,3.536041663439247973e+00
7.789910599534877189e-01,2.215108370720634490e+00,3.110730456171189040e+00,2.928728782538745357e+00
1.536447291856601893e+00,2.187370973881891612e+00,1.867050983254319840e+00,3.118565598014492846e+00
2.601274484999278602e+00,2.663461277175383835e+00,2.932998930894286538e+00,3.420583860808404264e+00
8.819906639504000445e-01,2.657410724703704208e+00,3.121830624739889704e+00,3.647199031180194950e+00
2.365008273283796925e+00,2.715504905210134101e+00,9.951667466422948749e-01,3.856670687748388726e+00
1.091473487864749181e+00,1.195779784554579894e+00,2.916433956834272312e+00,3.390917676456214558e+00
9.115710597452815200e-01,2.824760473837479413e+00,1.771075455827923584e+00,3.283739911766612618e+00
2.798466645954678089e+00,1.910933678805150970e+00,3.187211745860395240e+00,2.776682451147114872e+00
-1.328491955161629878e+00,1.748938847685738374e+00,2.880761992218778378e+00,3.010151818258579137e+00
1.901632806872332271e+00,2.896851166796432064e+00,2.808173123808701988e+00,3.551908397442350207e+00
6.124968981113527722e-01,1.667630687743117734e+00,3.182108780944454374e+00,2.641363709607451593e+00
-2.084661448587894483e-01,2.180834811510334870e+00,3.024669140986933069e+00,2.571127341087155571e+00
1.188263478090052283e+00,2.360372308330215052e+00,2.893750570324775673e+00,2.496809744489081329e-01
2.208570984627039824e+00,2.592476371706094795e+00,8.003127831414325044e-01,3.268312188782954486e+00
1.245108994793244550e+00,1.693125398376620794e+00,2.958864279243966777e+00,3.525643994824909644e+00
-6.127030724837589926e-01,2.114553084827254903e+00,2.234440845944241971e+00,3.330900082226050607e+00
2.746395059689950457e+00,1.291599764297716613e+00,2.642104619604786819e+00,3.692075989002022052e+00
1.820682739426713326e-01,1.981081433418021120e+00,3.095964908918981351e+00,3.614238841025542381e+00
2.837908244202698604e+00,1.797761908536219533e+00,3.016810903467677996e+00,2.849416463103549457e+00
2.019321232420276058e+00,2.047204653157457699e+00,2.592935615343169520e+00,3.636325282278114468e+00
1.709318405940955854e+00,2.554253233821723423e+00,2.961016517553655802e+00,2.036492220899968952e+00
2.024093603372370431e+00,2.195550053402043567e+00,2.437146245835708047e+00,3.078944243662824931e+00
1.957877297421703799e+00,2.284403202648915165e+00,3.044119733352650847e+00,3.052049595742939214e+00
1.510902418225903654e+00,2.743973746137546854e+00,3.075818734159255108e+00,3.011982160703420508e+00
-3.906984981297820347e+00,1.345537727891988222e+00,1.447916586672824302e+00,3.795684558946817777e+00
2.679561637691441067e-01,1.971239528800881713e+00,3.002816535982967050e+00,1.792045488322730362e+00
-9.950868723597641186e-01,2.378217023149540310e+00,3.019798541387758384e+00,3.813675148634037448e+00
-1.120493220011997693e-02,2.883265332752913856e+00,3.090503692303282257e+00,3.436490803962982898e+00
-2.603305261069412957e-01,2.268672449011376546e+00,2.321031765216797993e+00,3.544875830739766975e+00
1.011917613793670512e+00,2.912211350064213722e+00,2.973581461749848387e+00,3.417634353717826645e+00
1.240498898439152287e+00,2.022489689132200841e+00,3.076604759485550122e+00,3.398093833167955324e+00
2.066334262204902572e+00,2.525028840424519583e+00,2.990404659310473168e+00,3.442446698221933499e+00
4.611615471797525512e-01,2.383146801810859472e+00,2.929457856515347292e+00,1.841626279251492582e+00
-5.979431716805150288e-01,2.470110958498301645e+00,3.038338014620639349e+00,3.546366882217938166e+00
2.534862456748047332e+00,2.433761875261444274e+00,3.189631994286076022e+00,3.591102728194592419e+00
3.009885822404225308e+00,2.054980456628331176e+00,3.003559956157379141e+00,3.582365340978079349e+00
2.548677063913034502e+00,2.765404247336406662e+00,3.129408395516030339e+00,2.404412963389291891e-01
-4.443702359971513083e-01,1.656708908291278037e+00,3.107955682945617859e+00,2.242732612970694817e+00
-7.915688693689055810e-01,2.614893472157710175e+00,2.235920937077812809e+00,3.360546434726099374e+00
-2.541147643707488690e-01,2.568910311492055953e+00,2.832487409588715366e+00,3.590553078790328811e+00
-1.190677227788079939e+00,2.449437778321089443e+00,3.030049054263649566e+00,3.518580838053540383e+00
2.151614117275316040e+00,2.656303576776865683e+00,2.997385752297027750e+00,3.370456085795744183e+00
1.191453543790588210e+00,2.024454448697943665e+00,3.053102214884125587e+00,1.070075158364037105e+00
-2.165592952574391994e+00,2.249560041091447360e+00,2.841412935820457175e+00,1.489154043434279595e+00
2.888896095540555375e+00,1.231718829035810758e+00,2.970566371366795799e+00,3.670996138248173501e+00
2.187746968630934763e+00,2.616656981916309910e+00,2.561279642332830342e+00,3.249728950584438891e+00
7.510710339341943875e-01,2.161058728727416334e+00,2.958351155423059264e+00,2.183026975146056703e+00
1.563380565240207298e+00,-4.670031545212900426e-01,3.154615764436395242e+00,2.342451911641019624e+00
9.331627479336965791e-01,2.044246048363576040e+00,2.564219610693148521e+00,3.240884197445317305e+00
7.663794021966183756e-01,2.353724997683556808e+00,2.934924882366602095e+00,3.489814990811516804e+00
2.613858835015600235e+00,2.496830718768096258e+00,1.393104434985477980e+00,3.511974564132147592e+00
1.269229872147326299e+00,2.407313296181584850e+00,2.970759893851940170e+00,-1.167641582212351814e+00
1.702085812113689034e+00,2.381834221835148480e+00,2.919496590812157066e+00,3.483485202159244842e+00
1.482675274149868105e+00,2.051209957676012774e+00,3.112286769021088695e+00,2.253611728507749490e+00
8.017414709200638701e-01,2.352293713653771157e+00,3.200626743246513417e+00,1.193940306912682825e+00
1.760165226008636008e+00,2.399896335939592174e+00,2.963231080967884346e+00,1.760367598237969844e+00
2.527229241494286072e+00,1.662106343339219139e+00,2.900679966782762076e+00,3.173988295378336488e+00
2.106155414451427621e+00,2.632366398665959117e+00,1.042175997437041701e+00,3.549480182249703741e+00
1.349750085938830946e+00,1.674106715265005096e+00,3.403042297509257796e+00,3.796493678994893095e+00
6.540315641799965274e-01,2.258521724736211489e+00,2.954758974760939960e+00,2.624374741626325225e-01
1.668029693931166513e+00,2.643659903619822504e+00,3.119837837763445254e+00,1.588131629582723692e+00
1.779706517264048937e+00,2.912345904239268091e+00,3.072661237087528363e+00,1.057385930914359395e+00
6.149858876982903233e-01,2.141874716078417507e+00,3.279706918814245142e+00,3.868607250713416601e+00
1.587512168067361173e+00,1.272357214167491035e+00,3.443587400051896896e+00,3.305719501947759653e+00
1.505440014121902426e+00,2.045930735222348584e+00,2.913438959117258253e+00,3.391048412566161296e+00
-1.238632272756214903e+00,3.006105185516788847e+00,1.773412443122405202e+00,3.399621602506481821e+00
1.243791442736541963e+00,2.715159752913260949e+00,3.472256219709137781e+00,3.742302909844138714e+00
-8.910218827253579832e-02,1.228846099272693948e+00,2.637875251611610850e+00,3.747079270200513790e+00
1.576715057601970393e+00,2.375834100653181125e+00,3.081035444737552975e+00,1.635331558199406787e+00
2.402518608790551013e+00,2.089946572523168289e+00,2.947348051957513260e+00,3.551982969820414837e+00
2.922207564876664332e+00,2.156412625272455141e+00,3.101873318743414210e+00,3.761202455054430516e+00
1.955952121090472007e+00,2.018278928026658647e+00,1.684357079958400893e+00,3.744934084048090916e+00
2.532916436646485803e+00,2.215935582733621789e+00,3.129783648326963874e+00,8.352778652594503583e-01
4.112117616081221172e-01,2.262003502158230095e+00,3.186157596159836292e+00,3.341867830888615831e+00
1.852198144290673865e+00,2.666827321334405809e+00,2.376566943568394485e+00,3.410509739616112146e+00
2.246132795789389291e+00,2.068024189866155549e+00,2.249868189443172906e+00,3.624273994804009913e+00
1.568986182653445693e+00,2.505867822014577584e+00,3.041079700776230688e+00,3.442579143585688506e+00
1.762586376074759986e+00,2.044365827020114601e+00,2.957405961703535535e+00,1.596053650364775089e+00
1.843002716879068581e+00,2.682980233331632824e+00,2.883696882530243588e+00,1.903040192188407698e+00
-7.527105986976558860e-01,2.327365856205581007e+00,3.069162186617899302e+00,3.554619205175055363e+00
-1.920586293638220088e+00,1.653956642097976992e+00,2.569718516446674261e+00,3.567816641975779302e+00
2.614698278946488763e+00,2.914487079354075583e+00,3.044190950859617661e+00,1.656997628109173393e+00
2.278436435438452534e+00,2.717123909040487728e+00,2.959438717633140481e+00,3.433566169345773300e+00
8.755391714935434333e-01,2.540535429687730939e+00,2.952122260296162093e+00,2.321591416335222480e+00
-1.537029376898860988e+00,2.696334582501657806e+00,2.905013725244868894e+00,3.285717482099962172e+00
1.084672222626336779e+00,2.349022297367111545e+00,2.998833801682854627e+00,2.259048423874369771e+00
2.174509362351377373e+00,2.743687383238043065e+00,1.242113056845107089e+00,3.540225159325354198e+00
2.500851816960011131e+00,2.579278333883559426e+00,2.572708127233184427e+00,3.830833941021956068e+00
5.477830808844790234e-01,2.620049232169370690e+00,2.798890451684572511e+00,3.068119330722129501e+00
1.603882464993481749e+00,2.334148346765092974e+00,2.933027166488356041e+00,2.324632899438907607e+00
1.739775790163144098e+00,2.789050122119494102e+00,2.927324601132643256e+00,3.516040331546398612e+00
2.080792751399095142e+00,2.250674057047076904e+00,2.934812659569632665e+00,-2.051005249004711928e+00
2.373663913206947029e+00,2.403844299511705085e+00,3.161461709723869973e+00,2.630216579519430997e+00
2.091541907522778132e+00,2.144008355300541790e+00,2.513586070868936151e+00,3.450319701995487431e+00
2.487788907914146197e+00,2.466362714149518354e+00,2.776628199976605149e+00,3.472697390578751708e+00
2.434762870930298195e+00,1.301234925679751964e+00,3.134168174122438977e+00,2.798351436475908116e+00
3.652749484981807626e-01,1.879245043966021100e+00,2.985391212951058026e+00,2.686381626356978636e+00
1.460648203051991612e+00,1.202822197033240670e+00,2.939873063902209704e+00,1.349602810988894008e+00
1.167250050877433054e-01,6.112227737400883765e-01,3.171918554507089372e+00,3.529345589172729003e+00
-1.018155167577729614e+00,2.726696411382956597e+00,2.032131759301579965e+00,3.327368448641978560e+00
4.987256774574746476e-01,1.550502340950297153e+00,2.859857351614581766e+00,9.606618306317371569e-01
1.749072215898107352e+00,2.233242818507334082e+00,3.055784569537675743e+00,1.190327252245357403e+00
9.806893847592583757e-01,2.376702995460965973e+00,2.945841095619227801e+00,1.146413280819167602e+00
-3.358303165020286585e+00,1.876914239912754301e+00,2.478130334169692528e+00,3.328672063047751539e+00
1.951756059640279206e+00,1.326012474761684157e+00,3.180407453940035545e+00,3.598974058312069069e+00
-2.116695264316351022e+00,2.716068754883919745e+00,2.925190834808068185e+00,-1.871045745045906372e+00
4.410899514306434455e-01,2.222569038745922487e+00,2.316707082836664267e+00,3.378874542044655982e+00
2.143059446777888510e+00,2.564594914659051650e+00,3.100349185800138851e+00,2.242613702147035593e+00
1.842789756684213520e+00,2.370142419264210432e+00,2.861471399071028987e+00,3.641949026122031530e+00
2.509877708226525339e+00,2.563064433702094469e+00,3.000678868015204781e+00,1.691618301106152078e+00
1.597149562021702884e+00,8.275726461464403272e-01,3.120289069421150696e+00,3.770008628007869067e+00
3.120446029958017675e+00,2.341623297764824585e+00,2.007948857852627000e+00,3.409410960878335395e+00
2.511744564411422243e+00,1.985339588336396233e+00,3.042974821803024366e+00,2.550513039119874037e+00
2.521358324960908615e+00,2.914525978004943063e+00,3.047917828705881238e+00,2.660897359893660497e+00
3.850272064895450264e-01,2.503542314056848017e+00,1.354221929929583901e+00,3.817619300677896010e+00
-2.954553972610346690e+00,2.839233777522585989e+00,2.621621301389277292e+00,3.293416458603180441e+00
5.780800647248705015e-01,2.521400021463814145e+00,3.342272396007089696e+00,3.920999804171880765e+00
1.474512291640404538e+00,2.454772271713997256e+00,2.935565720015115065e+00,2.844803185497024600e+00
8.661231236097257646e-01,2.418600691768793887e+00,2.385828004264323621e+00,3.693471048340129848e+00
8.442635551031540952e-01,3.013602980788698815e+00,2.853824402564304030e+00,3.476461619767152289e+00
8.761085896296889608e-01,2.677219829020345720e+00,2.977278452136178810e+00,3.519431747135554289e+00
8.446428011834032912e-01,2.192218066099560936e+00,2.365542919435039249e+00,3.653977527075819243e+00
2.408572662422091337e+00,2.433612730813007552e+00,3.033736488857905922e+00,2.517873010286982183e+00
2.532817732196300575e+00,2.524891611957511994e+00,2.905095836379806951e+00,3.920761591002692725e-01
2.438635356986341041e+00,8.931220471603799060e-01,3.146481146915167670e+00,-2.160555094475524740e-02
9.624243700964929538e-01,1.083855250098145540e+00,2.967873298790405734e+00,1.059272099219217722e+00
2.346692032216621371e+00,1.707646523181573839e+00,3.004536412337771356e+00,3.571798120857042846e+00
-3.005122124570149822e-01,2.825575937055083919e+00,2.452071375934322006e+00,3.533201333532485222e+00
9.923304858809267603e-01,2.829646973500365981e+00,3.191805052045478153e+00,2.304854609425958767e+00
1.998239839125164119e+00,2.352971361503462422e+00,3.077277060658869523e+00,3.528573757732949900e+00
1.675629357138128217e+00,2.385497358086707820e+00,2.882513389198865017e+00,3.491295783267407860e+00
2.646238044077178664e+00,2.279412164966750254e+00,2.924010053250553298e+00,2.484549755543338456e+00
2.287313487358180186e+00,2.774652837375211067e+00,2.966294851706011038e+00,-7.183801158044564872e-01
1.651825484651029186e+00,1.822699141785627752e+00,3.081451091800710085e+00,-3.967415241022829164e-01
1.635947546575672540e+00,2.087768601191660522e+00,3.187965172444394923e+00,3.361995439166460820e+00
4.788234541613389794e-01,3.054534209280640678e+00,3.095447914476418649e+00,3.635777899451599460e+00
2.981289731969881451e+00,2.835220155660137298e+00,1.731015741470598668e+00,3.692477089491577047e+00
2.455450656599054149e-01,2.204421187532604076e+00,3.145065516719507848e+00,1.926636126404404070e+00
2.212077298987316532e+00,2.670900828600511367e+00,1.777348402445555475e+00,3.482481950670564874e+00
6.123744667092128058e-01,2.358166791154642894e+00,3.015681402149062773e+00,2.302382383910480890e+00
2.011355315030958657e+00,2.318884708920109006e+00,3.071818666990081326e+00,2.359083296685544617e+00
1.837169735256877434e+00,1.628520095260037159e+00,2.950951129475062107e+00,2.665994746398816506e+00
3.183298061532043643e+00,2.707460472974457577e+00,2.563644751470902872e+00,3.507649824451404719e+00
1.010675751532306821e+00,2.264416375481465682e+00,2.770488414648047737e+00,3.462647740774726035e+00
1.831689793388542320e+00,1.351764107192096942e+00,2.239689593057122785e+00,2.984614893143161307e+00
2.935945186638872606e+00,1.318682183637162275e+00,1.700096549649982469e+00,3.575533344670030811e+00
-1.545997455647345475e-01,2.431718818185203634e+00,3.035889491793322126e+00,2.354522699418211129e+00
-1.951814906162185892e-01,2.064755218596974196e+00,2.776973711391535815e+00,3.533164885862320581e+00
2.195161987070912701e+00,2.587697859087481511e+00,3.096940039962735369e+00,-2.240654068644730934e+00
2.036414839109370600e+00,2.474194075566089612e+00,2.650923915129054009e+00,3.276129317683114550e+00
1.169895888929053829e+00,2.832016960750392442e+00,2.769466112398827562e+00,3.452299779774537392e+00
-1.907239234233135683e-01,2.029987274570532740e+00,1.275007195354717071e+00,3.805180298742358858e+00
1.872865878938885675e+00,2.617835221580838034e+00,2.997286392811941980e+00,1.513310137819402712e+00
1.290898795479078043e+00,3.087419630913441182e+00,3.027150289680809792e+00,3.497997831008801128e+00
2.248033096156570654e+00,2.446641818164430937e+00,7.582624006679892226e-01,3.331490289373953306e+00
2.030232914738085981e+00,2.136579987410307080e+00,3.025171318971796364e+00,2.927845830468459809e+00
4.553243863327274266e-01,2.258815434215573070e+00,3.277011757053147623e+00,3.429468360839907692e+00
2.607824365540182043e+00,1.111956420078292540e+00,2.521395540813277769e+00,3.389003929114250191e+00
2.175586517739694692e+00,2.474702759698899968e+00,2.365719974909989531e+00,3.157295221055453904e+00
1.084854673413861104e+00,1.765275362712788398e+00,2.935763632544551527e+00,3.513241029823647388e+00
1.908203188789184379e+00,1.928665209934420588e+00,2.893464851606097454e+00,2.831029236025424556e+00
8.718165205064412060e-01,2.648317591016288830e+00,2.956885137664049701e+00,1.169146191995240835e+00
1.645756263720912882e+00,3.032985609489884382e+00,2.113321727246331161e+00,3.659892973379546000e+00
1.564595547660785346e+00,2.215562965866661127e+00,3.173036134709048994e+00,3.547663371469883309e+00
-2.926885158790195618e+00,2.716212060385104099e+00,2.638361745936280034e+00,3.386035281212059989e+00
2.662780565444256009e+00,2.155574017048522251e+00,3.059481215113782238e+00,2.406537956627169628e+00
2.545099756988976836e+00,2.638646126991150087e+00,3.036712082195616613e+00,2.840844776528421711e-01
-4.213724799169349389e+00,1.409258367330693318e+00,2.764356434452936107e+00,3.298816822497795620e+00
1.385652700813113869e+00,2.214136372632999006e+00,2.786269830857462715e+00,2.613210934117320416e+00
1.028730440687902759e+00,2.549537577456639781e+00,2.960538013188342532e+00,2.188969636999397395e+00
-2.385865863142520027e-01,2.405053303880529736e+00,3.048686057640753067e+00,2.625488313055912570e+00
2.579639325856856402e+00,2.433612944799255384e+00,3.266020075047399107e+00,3.643287391283354992e+00
9.914776547472563539e-01,2.614080746471926453e+00,2.906941551667682866e+00,3.546518890935686841e+00
-8.593179655311629084e-01,2.550272950070560540e+00,3.290229469973814602e+00,3.487310634104735740e+00
2.105402860167540524e+00,2.507588119445246733e+00,3.013702042276885873e+00,3.250924865495516070e+00
-4.502594558538686176e-02,1.825712699266200056e+00,2.895454343892967852e+00,-1.177441473645356673e+00
2.781947486024831218e+00,2.319783378977340327e+00,3.318535294609620490e+00,3.531230680318169668e+00
6.697263281185823480e-01,1.764318075398184416e+00,2.808217973179377935e+00,3.460756796357759235e+00
2.551996707734844883e+00,2.536248444110070110e+00,2.922036937328383210e+00,1.004808070417203769e+00
2.170386880455134282e+00,2.874897619311859387e+00,2.989116560249103660e+00,2.363055102573490274e-01
8.491508714709512518e-01,1.457772422654228350e+00,2.355835087977191655e+00,3.270481919293231066e+00
2.047171672147140686e+00,2.068834810937354884e+00,2.894715918075467798e+00,1.602600369270978931e-01
1.599918547730193152e+00,2.173951198857995593e+00,2.367816894251614013e+00,3.181685983209859181e+00
2.694741855883576509e+00,2.583759518803794286e+00,3.010646982640692304e+00,-2.908336613499780121e-01
1.584677639465839949e+00,1.811910086818367294e+00,3.188869188671800803e+00,3.724125424351958813e+00
2.001574533384333776e+00,2.299350821249129595e+00,6.188128753501307422e-01,3.584643015437206426e+00
1.446036947967085373e+00,2.819250031939313228e+00,3.322279492028280323e+00,3.652191804397188601e+00
1.625337160693099969e+00,2.112747795111312499e+00,3.266030783983392638e+00,3.756168383142234557e+00
5.903307767695873398e-01,1.125100744106974693e+00,3.202459256319390768e+00,3.009470718503678643e+00
8.738265114369925257e-03,2.426477729121167659e+00,3.014980773476270137e+00,3.418338857474374937e+00
2.370426569839318987e-01,2.615624261642505832e+00,3.069457695407634912e+00,2.820388146974586174e+00
1.681723057784909603e+00,2.907711160404348183e-01,2.883256828281324236e+00,5.557145940046408494e-01
-1.845334891080103290e+00,2.667448911583728322e+00,3.048122695478680644e+00,2.176387773208715792e+00
1.699866082298723935e+00,2.613163550849244121e+00,3.120390933015666501e+00,2.458458104156869162e+00
-2.527421869202817639e+00,2.333020707221498569e+00,3.111860070393901889e+00,8.329030563079506955e-01
2.194779535871405507e+00,2.467591437203755067e+00,2.311036456183679366e+00,3.246315230746421587e+00
2.361310011581458923e+00,2.233961800447216817e+00,3.042811507634455293e+00,1.759653732169142559e+00
1.162342917768370176e+00,2.650717137071166185e+00,3.274517824420667633e+00,3.745722269666522219e+00
9.268662740357578311e-01,1.986886449171059166e+00,3.352431665144366857e+00,3.856097559511400430e+00
1.047462134263577926e+00,1.950989725642722883e+00,2.889891587325706723e+00,3.494011100273011206e+00
1.942195401426633827e+00,2.536773042184969462e+00,3.171050772421760477e+00,3.006695112112044210e+00
2.122942826160341578e+00,2.209641601068769390e+00,3.011036622347611935e+00,2.224251931047820374e+00
1.283154514250691935e+00,2.378196624893829547e+00,2.522662512077460395e+00,3.613338919146403150e+00
2.626667025176287140e+00,2.671598647207624300e+00,2.906025153903313729e+00,2.324482716282438854e+00
-1.319839747593550605e+00,9.614511951246285104e-01,2.768161288321265623e+00,3.467539347734967858e+00
2.110032324606067711e+00,2.587134745461617591e+00,2.679086045490323809e+00,3.649327071595611205e+00
1.667250765543358160e+00,1.851569381047879936e+00,3.174271834033119966e+00,1.170251963918880200e+00
2.854639261092688063e+00,2.925340694782875950e+00,3.268207238589106112e+00,3.461963897475845986e+00
-1.855979449525575475e-01,1.992720842273870252e+00,2.887930056154536018e+00,1.500895553828456519e+00
4.418621795987676126e-01,2.118395611014295188e+00,2.170930313713788085e+00,3.570507408495370960e+00
9.651876975914337464e-01,2.364818021432441242e+00,3.125740538413926739e+00,3.695849548739268187e+00
5.870567927262042573e-01,-6.060060877870405704e-01,1.943073027115298945e+00,3.472357768319950466e+00
-1.196279910487339393e+00,2.377179632149712507e+00,2.455054622351116933e+00,3.662973397527665931e+00
6.660194066004769820e-01,2.797382671309271984e+00,2.615078776989841813e+00,3.376580737690539014e+00
1.605413881280163491e+00,2.170143205458178848e+00,2.755050875679017519e+00,3.607571134680877201e+00
7.447635998747585973e-01,2.535590144885642605e+00,2.870413826343099384e+00,8.764608256163031186e-01
1.520145288793449456e+00,2.456843835683281796e+00,3.469000553627458849e+00,3.788624363353414459e+00
2.068457504952483372e-01,1.646748474875594948e+00,3.193326950624961746e+00,3.676940512302402819e+00
1.875160819358187236e+00,2.688850368398334023e+00,3.112991630862484538e+00,1.947117395515101546e+00
1.821595608473355998e+00,9.314557250900805663e-01,3.078773349302544204e+00,3.752143206173749412e+00
1.402973483721336123e+00,2.443876782117215818e+00,2.988036021862797043e+00,1.685634400585168224e+00
2.167777438402379797e+00,2.502211588892098160e+00,2.683863114395634852e+00,3.590121472212801645e+00
1.369398610266665539e+00,2.660846002509643871e+00,2.928022985036847992e+00,3.667607038458917224e+00
2.234436582995402265e+00,1.042369775999080872e+00,2.879367949880524247e+00,3.790563343286889708e+00
3.123120291239252833e+00,2.787587531106731742e+00,3.084246370197950338e+00,3.454662623049925330e+00
-7.123514182310812792e-01,2.134556133114422050e+00,2.443290172202774002e+00,3.473987891859247501e+00
6.195528904380134261e-01,1.302969361674108040e+00,3.035812573005433723e+00,1.164487971125514276e+00
1.280552797391438791e+00,2.688485121532014688e+00,2.901599909231546981e+00,3.334870090225921402e+00
2.184003495823879870e+00,2.451008918674902226e+00,3.137337965478386614e+00,3.488397049581589027e+00
-8.207453484530646826e-01,1.061323876001554645e+00,2.885463661809803515e+00,2.399158843744263248e+00
-2.996465608971423222e+00,2.839572719371012521e+00,3.003027464281617487e+00,3.795432084075957668e+00
1.977373755027704849e+00,2.247550953883619140e+00,2.861410043179911433e+00,2.050633574334891573e+00
1.861820448456244170e+00,1.831966160998551807e+00,3.178937677163882203e+00,3.418549358879196642e+00
6.319784425505265979e-01,1.421676925900245081e+00,2.914548785718992896e+00,1.536343076681053077e+00
9.908569181340352028e-01,2.811572006728756179e+00,2.644402071476542382e+00,3.928641667797528658e+00
8.114931886746798995e-01,2.962929852512427686e+00,2.979079912724600820e+00,3.716119652991516364e+00
1.304635009909562271e+00,1.933666756320166824e+00,3.030910009594693033e+00,1.416561541456749174e+00
2.007084508928453470e+00,1.466273331960236348e+00,2.784332489370779484e+00,3.493361676153433848e+00
2.274996943283560391e+00,2.752654508250842014e+00,3.153916465943295222e+00,1.264319661325163935e-01
2.500975806174793092e+00,5.924242265553036901e-01,3.229340228754847608e+00,3.381457289970757341e+00
1.289755071881274251e+00,3.225016525774913489e+00,3.093757061967972177e+00,3.813147571718417783e+00
-1.447306180971792866e+00,2.533882753078392280e+00,3.054300651806307609e+00,3.682725906970794938e+00
1.732974652687970130e+00,2.595702072592985132e+00,3.001227849869654296e+00,2.334589265413027803e+00
6.804664209498931804e-01,1.887688936767356607e+00,2.914404756164009846e+00,3.614421528431972508e+00
3.149406530644622837e-01,2.699383216287854381e+00,2.080717569111522725e+00,3.511281095685811593e+00
1.585787814458099021e+00,2.562049611721286091e+00,2.951752793917078233e+00,2.883813207466001671e+00
1.776684430416823890e-01,1.281855670074289799e+00,2.954525011472650675e+00,3.270610721907020402e+00
1.643569054263860352e+00,1.312957767995999836e+00,1.347709781488800829e+00,3.703033399032913398e+00
1.899987132802625878e+00,2.271545168931758507e+00,2.251503996838498445e+00,3.770371347521222827e+00
2.249069044666876405e+00,2.898931598024775180e+00,2.110648437040415715e+00,3.210513229315926864e+00
-9.690451948576472851e-01,2.268984882224577504e+00,3.045326409794159694e+00,2.476560469259918573e+00
2.496909673915493677e+00,2.036691700402425642e+00,2.500197847118664995e+00,3.506802595907412279e+00
2.096340596501662823e+00,2.376504493949298968e+00,2.898512999645831201e+00,3.324426741322798140e+00
1.781989464707625093e-01,1.047483402180781731e+00,3.200600003080862788e+00,3.539573687022642190e+00
6.510812652582247395e-01,1.221230616916438194e+00,3.059586048302888717e+00,1.500083492838296895e+00
2.621834581804725062e+00,3.078645489697877657e+00,1.599908387629549233e+00,3.393794274374353659e+00
1.863381604551072046e+00,2.302239491149934203e+00,1.816240898878276333e+00,3.645469506548938643e+00
9.897500317302549977e-01,2.405429943916807645e+00,3.109022868756670555e+00,6.017636347289407883e-01
1.977596053872340942e+00,1.779876160878331781e+00,3.373698215985906579e+00,3.670042493746059176e+00
2.595597440444767923e+00,2.178369170489780959e+00,3.092914607880958400e+00,-2.109125965123879176e-01
1.404503007961617866e+00,2.491255271773419988e+00,2.836788816724066908e+00,-8.739268967106879060e-01
3.124168773234161200e+00,2.042413332340882182e+00,3.488596208300083656e+00,3.947692655273411066e+00
1.064516320044905040e+00,1.556097579911539297e+00,3.177050605712086195e+00,1.668323464512666110e+00
2.692628421951839712e+00,2.209449910276731543e+00,3.121172171141338048e+00,3.413643334989100886e+00
-5.098243418206407362e-01,2.850159802563647649e+00,1.957490533898514462e+00,3.555269440303367556e+00
2.379720558576066125e+00,1.758765487885963985e+00,2.926324602303826961e+00,3.301984769917637230e+00
2.778346647496180211e+00,3.141913089216997523e+00,1.432619360005066511e+00,3.306790142617391570e+00
1.468391433497856724e+00,2.110071370033381744e+00,2.876574950401967978e+00,3.475843599452999921e+00
2.583995680308927678e+00,2.663433986350974170e+00,1.883536142764236310e+00,3.420500731701208608e+00
-1.541368222203133964e+00,2.840890290133083695e+00,3.130818405278885663e+00,-1.101325712715596872e+00
3.210196890064058728e+00,3.197805895186225378e-01,9.100963325559074946e-01,3.936802981446561045e+00
8.052145807156660950e-01,2.377883978861474290e+00,2.078632476341654822e+00,3.671851287145422305e+00
-9.334145963521698341e-01,2.696205830917296709e+00,3.136478162494813038e+00,3.766618472653220362e+00
1.250858821802390386e+00,1.842313278934212706e+00,2.890352797154887909e+00,2.695831135632726028e+00
2.201644422751816599e+00,2.680377547698913787e+00,2.649234050536757312e+00,3.336767182320792724e+00
1.799499030641169339e+00,2.202696451127062804e+00,3.065304204454308401e+00,3.500984084319912704e+00
-9.693320326893526406e-01,2.630929286566847658e+00,2.622308967211725683e+00,3.870723686855673584e+00
8.296469052649846354e-01,2.710320135033585043e+00,3.055121800430807166e+00,3.460743813237865840e+00
2.805094112793204086e+00,7.345929833917712592e-01,3.175580280816742818e+00,1.948690285629220753e+00
1.849740505138018687e+00,2.749079846677483285e+00,3.057543316669606437e+00,4.241826566766973450e+00
5.426659258553352405e-01,9.514199899774302693e-01,2.249336544638839808e+00,3.292397280395293446e+00
1.403603934803069109e+00,2.642734939992108512e+00,3.048907951762804824e+00,-1.041002813930496096e-01
2.509703550798029426e+00,2.604278454999445991e+00,3.118986811638395640e+00,3.024565752359839266e+00
2.455006883987299382e+00,2.285928187252896482e+00,2.557590588102327533e+00,1.348931478318267319e+00
-4.132842519702863981e-01,2.521148336785933974e+00,2.755611575467253882e+00,3.175850695756643916e+00
1.931673971979637416e+00,2.678445781547556415e+00,2.902276946251107326e+00,2.482353727889854866e+00
1.557321537844640558e+00,2.154049113132333382e+00,3.026345731413111917e+00,3.710300417881837731e+00
8.740524731761618593e-01,2.058290489084127817e+00,3.086254883865991783e+00,4.104437508271048252e-01
1.359431368816245600e+00,2.653307789259240934e+00,2.317967517513733977e+00,1.342487690307708093e+00
2.735263970076198703e+00,2.840104493000846553e+00,3.205913750029576459e+00,3.417316692298159264e+00
1.342914509584691718e+00,2.590569135982315974e+00,1.451259861520429739e+00,3.514127598167773758e+00
2.441533782300117306e+00,9.082328366985514823e-01,3.201762287146836528e+00,3.640220875077885054e+00
2.813203173056514128e+00,1.567484363298973671e+00,2.925890631397509711e+00,3.335785815036921953e+00
1.974836677942582330e+00,2.556277540485985877e+00,3.001915155168760396e+00,3.610976570335345581e+00
1.536724338137431589e+00,2.159725969106572663e+00,2.743551442749647240e+00,3.148224312067845698e+00
2.164579563285230712e+00,1.989980178682213552e+00,2.580579174587064539e+00,3.418474452846726130e+00
1.043304783878868491e+00,2.360971627900839476e+00,2.552798895445691052e+00,3.219609802037724844e+00
1.805559398987862219e+00,1.474182233132409703e+00,2.256259060644526304e+00,3.404760109857653205e+00
-1.138003731979918776e+00,2.451553293482022777e+00,3.068245248145678783e+00,2.597062422148944005e+00
-4.136841602175413968e-01,2.751643513725527512e+00,3.269428097620838525e+00,3.741687803664945466e+00
-2.488732701401596970e-02,2.281411616715001145e+00,2.373775421356349113e+00,3.723661001595234055e+00
2.349780804188841721e+00,2.114960432832497794e+00,2.916378497956146010e+00,2.506818761629392434e-01
6.595348487807168869e-01,1.944413070162989809e+00,3.124593272839237823e+00,3.386560709791408108e+00
-9.142894177938076794e-01,2.248015164500025698e+00,2.955205139683512616e+00,2.568862799950625053e+00
2.396096134706724001e+00,9.139015702410653308e-01,3.080843310545844815e+00,3.639229906160422523e+00
2.624685626941353878e+00,2.749185701356696487e+00,3.253678455053034213e+00,3.528806940300043493e+00
-7.342613185306595014e+00,2.412814787537813199e+00,2.839479429021627421e+00,3.201890941912012067e+00
1.759476799978471950e+00,1.753869346298527310e+00,2.996821587305062096e+00,-1.120516259992054842e+00
3.688128938074788365e-01,1.730573758692554698e+00,1.552260116506686716e+00,3.172403087922532450e+00
-6.767619944600498094e-01,2.058834723457963811e+00,2.854225490277535471e+00,3.327889036832992975e+00
2.442812193333526949e+00,2.838751358771002931e+00,1.968403535711072294e+00,3.434926288164375396e+00
-4.366881655598553458e-01,1.804567300824012843e+00,8.269343803532168691e-01,3.520465021093378777e+00
1.521386263984363385e-01,2.055455092983321297e+00,3.061149009870682391e+00,2.280232604959452569e+00
1.758407698294611077e+00,2.375474877089152059e+00,3.076848315228009056e+00,1.020604701240473977e+00
1.841642498729070709e+00,2.546005637149036271e+00,2.747006308223200133e+00,3.463461551223558921e+00
2.341286385563944972e+00,2.632623913550992789e+00,2.964024798193479970e+00,2.514264100635806631e+00
-3.824237150472522551e-01,2.317578296819381212e+00,2.997169668168835344e+00,2.185990863658704431e+00
2.193326608807407485e+00,1.835399893054357134e+00,2.827634797105858855e+00,3.641722609247053821e+00
-8.841107546952193807e-01,2.210645346194589411e+00,3.347976315736672870e+00,3.589282325295727993e+00
1.451589787885908756e+00,2.910596571655923892e+00,2.699174302853864393e+00,3.354608035089135409e+00
1.691199336697743139e+00,2.812446256803915023e+00,1.699297056114184690e+00,3.573009102712425999e+00
1.349027945164004594e+00,3.051287926319617760e+00,2.708461389551807041e+00,3.436281513510317964e+00
2.164949695883694236e+00,2.133465089319056318e+00,3.259433774632847669e+00,3.675773459429857226e+00
-3.177908524917805622e+00,2.489976907824677177e+00,3.004307694778631355e+00,2.595128415981883041e+00
1.430155226052591155e+00,2.354132487307019073e+00,3.258744698834047604e+00,3.479752732195708020e+00
-3.281545560217059787e+00,2.831469591586790013e+00,3.140283513533938642e+00,3.603027541348305718e+00
2.154949950347957444e+00,2.442542294119511848e+00,3.040963569218015916e+00,1.765890798360274516e-01
-4.896647796867275027e-01,2.289663728859841818e+00,2.710001443227853191e+00,3.593070783950116365e+00
1.864631787330162327e+00,1.755924342363547108e+00,3.165980318650681191e+00,3.103385928821499107e+00
7.833754700585695563e-01,6.691614718104981208e-01,2.689289454476436081e+00,3.739718528973869471e+00
2.828563331416412918e+00,3.067432682246143738e+00,2.584938517012079551e+00,3.506543920417374949e+00
1.967050819194007927e+00,5.682219753784736316e-01,2.568525920605696733e+00,3.294120137316475461e+00
7.530983443761665175e-01,3.011550688194304382e+00,3.140974643837781244e+00,3.513022108302721769e+00
2.261688743518816658e+00,2.626319704270210220e+00,1.889790508768628197e+00,-9.085300043658337543e-01
1.406777712502691458e+00,2.332795253161253690e+00,9.835930801729659834e-01,3.596775689213554728e+00
2.008276491472963166e+00,2.042574455661038790e+00,3.019758195569611559e+00,2.364911832245403467e+00
2.877345195474350525e+00,1.618322621840664333e+00,3.036595805981441742e+00,2.793684282079989867e+00
2.557061167845284810e+00,2.317771507758807026e+00,2.927084659710628589e+00,1.079286285039145366e+00
1.452469205747616510e+00,2.289114677166434575e+00,2.380391703299451489e+00,3.360424689671549725e+00
2.328216514868798104e+00,2.526459232976110858e+00,3.157356307984362953e+00,3.921966357004984971e+00
9.787029707173204862e-01,2.206740763134352523e+00,2.345153714893598806e+00,3.570133943975482893e+00
2.481444427170123479e+00,2.388417691702358958e+00,2.878248742507840241e+00,1.772795235022252003e+00
2.286308953643200415e+00,2.406328853340870655e+00,2.812456801852557309e+00,3.572209620325687673e+00
3.279809338737340152e+00,2.638381680895247161e+00,-5.916610196688676382e-02,3.685401824232133805e+00
2.328403386564066757e+00,2.330491011794869394e+00,2.715858548170332121e+00,3.763938864454481337e+00
1.620173467385251698e+00,1.763083723932817648e+00,3.078896767153372682e+00,3.248578197425000536e+00
9.614708268733115348e-01,2.792037588159534067e+00,3.088526429660335637e+00,1.330938343972295490e+00
7.048328700696604443e-01,2.406483487280598244e+00,2.974688711571632282e+00,3.651784493408009702e+00
1.453350815982530353e+00,2.585962873064779455e+00,2.624027854902566848e+00,3.314821644986813531e+00
2.159040997191756794e+00,2.587363559005751767e+00,2.563439914029856048e+00,3.293825211366931072e+00
1.664562474894363264e+00,2.172911421566337431e+00,2.492723699272658688e+00,3.406348357078267775e+00
1.919795803898950215e+00,2.677566512438626312e+00,2.277131108712565855e+00,3.617921246338255958e+00
4.959288900467595518e-01,2.092626093178559632e+00,2.959221057914090736e+00,2.250939759682635710e+00
2.408042946030537479e+00,1.785112559535087851e+00,2.872810486127896468e+00,3.717173443119377918e+00
1.360806883887852647e+00,2.685673565550541042e+00,3.006012058089548411e+00,2.890541292349431579e+00
6.446886771526438853e-01,2.060737093920686824e+00,2.182856048943003557e+00,3.453467897818347510e+00
2.698405554010256502e+00,1.375330260052066489e+00,3.061386641638186745e+00,3.414527751269335276e+00
1.402452894063394462e+00,1.742809415237897230e+00,3.102118474714310015e+00,2.951805747779942202e+00
2.507928260866217229e+00,2.281993549853115422e+00,1.830196710935892312e+00,3.512583327469448680e+00
1.684955193847726740e+00,1.368575262310945950e+00,1.094899707429561442e+00,3.759282852719245227e+00
1.085527999811622735e+00,2.402854730158276109e+00,2.783814892177251643e+00,3.218397168128614538e+00
2.657375990442934821e+00,2.592211969730630283e+00,2.544728134739569825e+00,4.018253576350339529e+00
2.534927772805564139e+00,1.364018026558210916e+00,3.002509304258234035e+00,3.826183864749221009e+00
1.472355226624185054e+00,1.586409431885162702e+00,1.843912081614491605e+00,3.555366726494738394e+00
-2.230168981092821134e+00,2.172766335862578835e+00,3.105697913088733664e+00,-2.454870227702846464e+00
2.135817934166736709e+00,2.270288480344342386e+00,2.845534925676500571e+00,1.964894119485593116e+00
7.987674526425174726e-01,2.174986446915637472e+00,3.059050479498967690e+00,3.984810669133054706e+00
2.325989251320085049e+00,1.904565845654834888e+00,2.976323687055847600e+00,1.609501417519824784e+00
1.340570720902016788e-01,3.054838014255091938e+00,3.183448576810838482e+00,3.684939703953459489e+00
2.846132309965519358e+00,2.710912435646191998e+00,2.944837938472924854e+00,3.078349360744699226e+00
1.075568668339742517e+00,1.384854215051571469e+00,1.616469826040995761e+00,3.681526387664213917e+00
2.562696864940688268e+00,2.436285854121749139e+00,3.174725804007274998e+00,2.029156820650323212e+00
1.483971754407363619e+00,2.391712125422789104e+00,2.793225777294632284e+00,3.382502192040667488e+00
1.390137720580380432e+00,1.518964268467926093e+00,3.061874598151212101e+00,1.321062778934242621e+00
5.938743989195909290e-01,3.019373114743731268e+00,2.378376735942760778e+00,3.241840095251094844e+00
7.305402313762745514e-01,1.620925649750419639e+00,3.365353888800591164e+00,3.542138060870040572e+00
1.452018224824677128e+00,2.535861095752441230e+00,2.884655808334519733e+00,9.492458640094552091e-01
2.730866186005496132e-01,2.903395903173827453e+00,3.016105407060033716e+00,2.597935333378469824e+00
-7.262754652681246981e-02,1.596890969966656693e+00,2.403166469453721810e+00,3.537114405526176064e+00
2.774658629254792341e+00,2.751495581369010512e+00,2.180323361400529958e+00,3.604614088014231665e+00
1.851931668501611838e+00,2.877823514592019905e+00,1.934116364497162177e+00,3.561009298807372048e+00
5.438209849211651514e-01,1.943070766389697113e+00,2.883049436075164174e+00,3.580994557331102612e+00
1.698455379935925436e+00,2.466064992640832010e+00,3.128175755504834399e+00,3.432842720830888261e+00
1.590850188277575850e+00,2.265965889650901843e+00,2.904075773615170775e+00,2.772546808598204571e+00
1.740166111063994547e+00,1.510989137455812203e+00,2.977021057519462222e+00,-1.327259927381652105e-02
-2.163291663806066190e-01,2.487221966623294644e+00,3.097948647775186526e+00,2.403913988795793877e-01
5.635156878493414734e-01,1.992668212125111582e+00,2.827459479224875061e+00,1.859522862487923645e+00
-3.034472488246509059e-02,2.903153006608313991e+00,3.053788632462106190e+00,2.109460341159383745e-01
-1.436263457449237446e+00,2.949923461791510437e+00,2.320581935890107417e+00,3.434270686996296895e+00
1.124684263926812200e+00,1.919354500934552954e+00,2.755365523886832868e+00,2.091981218951207033e+00
3.973409633039977074e-01,2.212396368483827924e+00,2.854906619973796023e+00,3.567332468055066652e+00
2.320162302453374181e+00,1.089920963350013317e+00,2.562500334117268519e+00,3.011313213992336646e+00
2.910833249381326926e+00,1.111814913153032824e+00,2.936975281719801156e+00,4.027040351742907198e+00
1.780173242509955900e+00,2.199723356111824568e+00,3.158195634929697349e+00,3.695651138161217819e+00
2.204634631600969730e+00,2.762897772352900461e+00,2.745396027691382912e+00,3.396074091998493749e+00
7.593890911386345088e-01,2.544220484771121615e+00,2.308278338218956893e+00,3.234714395047319169e+00
-8.145754731570340468e-01,1.733184444237483746e+00,2.333075265276363996e+00,3.858691915130920691e+00
1.628202510384523682e+00,2.532505336964544718e+00,3.003954497321983830e+00,2.637780791696024973e+00
2.823942084942629993e-01,1.797580973171935881e+00,2.601635939491154570e+00,3.770037316368658686e+00
2.167381821702403233e-01,2.647433576108933817e+00,3.061342045987570426e+00,-8.203105671589892012e-01
1.119596683601546294e+00,1.737121922831998067e+00,3.053355822699646893e+00,1.335364060678824183e+00
1.963582530412501415e+00,1.440411801790716151e+00,2.544178436089475692e+00,3.785696552840923879e+00
2.925907950651037925e+00,7.985004125762926730e-01,2.285421677113947503e+00,3.582026924627232045e+00
2.010558399030144106e+00,1.577518473799794263e+00,2.884302085286862827e+00,1.542999340424147103e+00
1.189977124360892091e+00,2.112430119093612557e+00,2.688484429164522016e+00,3.438901812365843913e+00
-1.786423857572664087e+00,2.595736611257566828e+00,2.758585250214644180e+00,1.782086305757513145e+00
7.759385247158818721e-01,1.622674796955194676e+00,3.061915027725428118e+00,1.041259422123061995e+00
1.422259073735266277e+00,1.899929138621931912e+00,3.125484282813284942e+00,-6.052995960299822897e-02
2.563070997187602007e+00,2.098024889098276891e+00,3.130327409246509873e+00,-1.424672039821341940e-01
-1.957731723728808326e-01,3.001847682079942459e+00,2.687280773682624968e+00,3.643974757754038674e+00
1.575003676103322814e+00,2.629640526178115945e+00,3.005562413696198920e+00,1.376456323238910429e+00
-1.953497527178432058e+00,2.421963504073806561e+00,5.475438064295872209e-01,3.806257951363731351e+00
1.644956414908507192e-01,2.505745657643605906e+00,2.951886799364476399e+00,3.396231288957030525e+00
1.497116559541451508e+00,2.732382125243958182e+00,3.172437734409691679e+00,2.548637639724124160e+00
1.153973199218164103e+00,1.557672182851302045e+00,3.725225021705824702e-01,3.719704496709034913e+00
2.714017634981721994e+00,1.621519128098529272e+00,3.206617108221143209e+00,3.404824534908978961e-01
-5.846186777542605739e-01,1.681838142032191064e+00,2.749468584816747718e+00,3.755298304236441176e+00
1.055776104129763304e+00,1.940755264056339024e+00,2.916422057494287845e+00,3.564912085214117621e+00
5.937542545624687751e-01,1.894226337187501219e+00,1.772543643444452144e+00,3.564618339759521248e+00
-1.266863948795440731e+00,1.410629565113967088e+00,1.970451554563800389e+00,3.514787252545581886e+00
1.150217653638953674e+00,9.570821513270308944e-01,1.812596675258239198e+00,3.588784091522041475e+00
1.419823564196738719e+00,2.642952131827704054e+00,3.194248051402820199e+00,3.422932675920931089e+00
1.121268316526263353e+00,3.048089759815476807e+00,2.913348753911819244e+00,3.917986433158197279e+00
2.222127909570418502e+00,1.703241966580909983e+00,2.427227946770863731e+00,2.901065826175192264e+00
1.993796631747763781e+00,2.837417239061982510e+00,2.180430615691618890e+00,3.426676727389704968e+00
2.269920135067731159e+00,2.338431813062747278e+00,3.126047419074027722e+00,2.064615668402491444e+00
3.176799595107111518e+00,2.216986262366962723e+00,3.472869596755222332e+00,3.767081047359866375e+00
-3.260273972313409985e-01,2.710606819263907674e+00,3.237048808430737168e+00,2.684662057148136771e+00
2.009282696920085876e+00,2.237706875289445563e+00,3.054770118942263135e+00,1.792674008737730640e+00
1.906716042529658539e+00,2.474366414221949473e+00,1.823898067732250938e+00,3.301102007874101574e+00
2.110689664225286144e+00,2.200874251778035973e+00,2.873337245795266170e+00,3.347184135348558520e+00
1.595786378568812669e+00,2.492832255078684334e+00,2.396671525552113380e+00,3.728954109071683121e+00
2.842429255120117126e+00,1.724672221768264624e+00,1.947658069980310103e+00,3.078789459564548636e+00
-1.374807382942128786e+00,1.858042818675757601e+00,3.108643258870696258e+00,2.398274858564300782e+00
1.675413047344611162e+00,2.673780059010942178e+00,2.631377123530020512e+00,3.743733307189399451e+00
2.063295590302277382e+00,2.478544347457232178e+00,3.036524232209997454e+00,2.789088310520249525e+00
1.340601562247302869e+00,2.573590484745133189e+00,2.006672236115157215e+00,1.983672637027518837e+00
5.267755508673341858e-01,1.269371150190103936e+00,2.983300477939280881e+00,2.070164245160940553e+00
5.722632300727208410e-01,1.646221146671230651e+00,2.817389810481021328e-01,3.255328419720953548e+00
2.731277264358333401e+00,2.990548731134930360e+00,2.970665978953430209e+00,3.507873258971645036e+00
1.415823538981089813e+00,2.601213511336518014e+00,3.167810137389918346e+00,-5.988300198805251995e-01
1.603618711976376954e+00,1.866905341491810644e+00,3.018167247628378735e+00,9.045526256235140172e-01
-2.560943028653528408e-01,2.912445571666632205e+00,2.682304599604874440e+00,3.657997371163689504e+00
2.878528487547546977e+00,2.536535946426490273e+00,3.116679240151458252e+00,3.450769842062731296e+00
9.921247203003993320e-01,2.316423846184876734e+00,2.292515040126888781e+00,3.475501067957783352e+00
2.337701126666820173e+00,1.710459321527152632e+00,3.215495883292520674e+00,3.396345563162683767e+00
2.820467944392020865e+00,2.398484746753897667e+00,3.244000605358381861e+00,3.848800770114429781e+00
2.346256356003779686e+00,3.024225398200241166e+00,2.761099529069762415e+00,3.891857532527192465e+00
-3.553268220948877953e+00,1.531821595831130089e+00,2.535267835651074275e+00,3.691879443320405851e+00
2.127788713446987057e+00,2.328992469091644146e+00,3.022144061688793570e+00,3.670686784571707939e+00
2.515005684260960717e+00,1.472568710614686305e+00,3.020191461238625585e+00,2.484667939150301486e+00
3.062965566361544045e-01,2.596592394710581786e+00,2.894836055623230209e+00,3.754527929130846875e+00
-1.709023932315397065e+00,2.724993094038488550e+00,3.012092808163103097e+00,-1.011445055498608525e+00
7.826309424164343831e-01,2.665940667797468411e+00,3.533572469477002098e+00,3.815713628776328026e+00
2.299192484592734953e+00,1.893499224915672130e+00,3.057375091319872507e+00,3.148579262470785345e+00
1.330156332221001048e+00,2.895705613396112543e+00,3.090411781914152112e+00,-8.455193781652532437e-01
1.730248999537278287e-01,2.461277142285791975e+00,3.149207332855320285e+00,1.925261963694669287e+00
9.302648203330416976e-01,2.719051505707634320e+00,1.875546448007830325e+00,3.474698680959920960e+00
-2.437675388860299996e+00,2.830776652406163940e+00,2.791230902198460928e+00,3.468135349570037551e+00
1.997863882265662250e+00,2.585626571647730021e+00,2.811813598400539238e+00,3.473572805352069803e+00
1.108652171586622215e+00,2.399565322537038803e+00,2.895000817024383277e+00,1.385098320084463541e+00
2.623319414444869047e+00,2.433455693836551692e+00,3.023267348586090364e+00,3.726128086204605339e+00
2.393707533035710711e+00,2.330371026087398878e+00,2.980820046444429661e+00,1.997076988731601332e+00
-9.527578488314154548e-01,5.969335686526562323e-01,2.268903677577578382e+00,3.430666464570738317e+00
2.034961462947008304e+00,2.210229133800327261e+00,2.873102857811853816e+00,2.083878062024616451e+00
1.006726820698198965e+00,2.416187223659133299e+00,3.081843762602814785e+00,1.453987065860089301e+00
-9.304270782294978837e-01,1.996083091849703894e+00,3.053609006088372269e+00,3.645761346142551318e+00
1.049797881093181395e+00,2.293709803428563454e+00,2.913069569567443118e+00,3.548453211738228585e+00
2.005006225121825914e+00,2.216648064822202002e+00,2.930965659341172813e+00,5.146975811633123232e-01
-9.014088756642606448e-01,2.623859038498385754e+00,2.695725502228603521e+00,3.672906511948125008e+00
1.811131839367537522e+00,1.867811513503589538e+00,1.987515104716822689e+00,3.433636335435649833e+00
2.436166925515091286e+00,2.298493201714524314e+00,3.024605823387176873e+00,3.407727853453305755e+00
1.773155164303283238e+00,2.959702781035287167e+00,2.682941144635662578e+00,3.495236947957499840e+00
2.307374293229877082e+00,2.581268690752506423e+00,2.957155318704304037e+00,2.599180201229769782e+00
7.427581592733736304e-01,2.354902184216563388e+00,2.993008826462178362e+00,3.378575397487055820e+00
3.487619641654693403e-01,1.994980799947892791e+00,3.029959916884911841e+00,3.290311599372800266e+00
4.936001802508032110e-01,2.921688008733049013e+00,2.679982926290138234e+00,3.417101252998394401e+00
7.473152351135738947e-01,2.680216036964089277e+00,3.024507583455251947e+00,3.229799598431967844e+00
1.738675354259229922e+00,2.324105149884833743e+00,3.177308090372251481e+00,1.805828584985542440e+00
2.363389798484259341e+00,2.319784952697615754e+00,3.102153407557473042e+00,3.013976434414677108e+00
2.517596314355565745e-01,2.596585769752570716e+00,1.494175882757849294e+00,3.398065520845281906e+00
2.292453404526072269e+00,1.045515972203593158e+00,2.393061856093697148e+00,3.848930321749107986e+00
2.033765086092802932e+00,2.051378946552130600e+00,2.610363469358994326e+00,3.743819025921125032e+00
1.674601568149172381e+00,2.328499354880387173e+00,2.979278935522725824e+00,4.559386079110934187e-01
1.332681230215491786e+00,2.132725384350123488e+00,2.797787999864397968e+00,3.844227622610039585e+00
1.154514074701418203e+00,2.204494917140667809e+00,2.282384536514260542e+00,3.160073957992568516e+00
2.340296001406443338e+00,2.436961620171511633e+00,2.970104186897563725e+00,2.815790281346785662e+00
-1.544393826398695602e-01,2.388353952598279761e+00,2.801898708146788319e+00,3.332234192364088354e+00
8.662882006325960393e-01,2.503498563202517957e+00,2.982345353855190062e+00,1.713607376590224662e+00
4.602752908827401068e-01,2.342123649652332773e+00,2.928353484323270806e+00,3.239200339931059602e+00
2.620169638203957430e+00,1.971807140005745751e+00,3.100216085264816623e+00,2.994637341740463032e+00
-3.223580908639838150e-01,2.182976700987663055e+00,2.882568625763213710e+00,3.543650799054736567e+00
1.337996781628391307e+00,2.673094223366028199e+00,2.758247111718228339e+00,3.435172501845709547e+00
1.860181543360665213e+00,1.546732555440481383e+00,2.995801854683961984e+00,1.977276510859942382e+00
1.524998286444736673e+00,2.563218523519067205e+00,1.212428922045903468e+00,3.357653223455411062e+00
2.059402729159614864e+00,1.845851247214741697e+00,3.070719213432813621e+00,3.449386786728857679e+00
2.424835678954686102e+00,2.235171018925957931e+00,2.776700093752374254e+00,3.469888159702618768e+00
1.672796327009851147e+00,2.769314876875993647e+00,3.031976565242879840e+00,1.424222883599494338e+00
2.174959106084595639e+00,2.392549859996055517e+00,2.826579246850768001e+00,2.238349599152564373e+00
1.948424735266077068e+00,2.679108975293249095e+00,2.815298920038386665e+00,3.701833909155114455e+00
-5.497686203240257363e-01,2.713797138001467601e+00,3.016734196195536288e+00,3.523442019679750903e+00
9.485748478340589873e-01,2.117561975141726283e+00,2.748896238311647977e+00,3.728823647886204462e+00
-4.155271347385505187e-01,1.813614582720254997e+00,3.317285388685900394e+00,3.776771029896049292e+00
4.358500409380112739e-01,2.708821777006351628e+00,2.875578645513066522e+00,1.773059066109915705e+00
2.160482216829731961e+00,2.738951361928369632e+00,2.983610394900945373e+00,-5.755259548820967908e-01
-7.293774762161402414e-01,2.861305190144161514e+00,3.363023421805208191e+00,3.632951567541487403e+00
3.171479150368313515e+00,2.611601476967986279e+00,3.214424460997285404e+00,3.828593017645042895e+00
-2.988539701406973670e-01,5.029311744628905956e-01,3.179430866443153647e+00,-4.416546295678860368e-01
6.757000073664324313e-01,1.915704066727115018e+00,2.875044799278742236e+00,2.387963447386004301e+00
2.857745596757617967e+00,2.573948601998492514e+00,2.813216570682457007e+00,3.774101839588063001e+00
-3.365584332602455930e-01,2.838148986543044927e+00,2.606994487108437841e+00,3.571987777972288391e+00
-8.295851831565759227e-02,2.643900172338255139e+00,3.239490072949001931e+00,3.321588019594765573e+00
2.752980813375162317e+00,2.008826098934892279e+00,3.046219455110688479e+00,3.298927430958110030e+00
2.202177395800720916e+00,1.504830171475808331e+00,3.514638657524169041e+00,3.549188872127384098e+00
-9.513645280436096030e-01,2.760208932838894125e+00,3.010335765242946326e+00,2.165246885527757570e+00
-3.661389366733174278e-01,2.297933718975305073e+00,3.081844922638999673e+00,1.833476938930611588e-01
2.807143505902011338e+00,1.872441104836655157e+00,2.804870788212903143e+00,3.441985604390820352e+00
2.383009584116649648e+00,1.064727234786579046e+00,2.454561820697439334e+00,3.365029776371540216e+00
1.430555049340567875e+00,1.237880978872330839e+00,2.561584925656513967e+00,3.266830229476228364e+00
1.711258700673523148e+00,1.962793301114253319e+00,3.015828116855927110e+00,3.353238641056252689e+00
2.744665755559678288e+00,2.608386916333285566e+00,2.639596221765066808e+00,3.153901563595387536e+00
1.574270051492447031e+00,2.372949332579349591e+00,2.325408141724880196e+00,3.542593873067092503e+00
-1.337248128848127493e-01,1.364692805428426636e+00,2.627998264087242575e+00,3.476848602599321492e+00
2.962687745033694142e-01,2.792955895074581196e+00,1.251708634755531291e+00,3.733162541598733952e+00
3.505079034954197148e-01,2.834213525911640996e+00,2.906028983787072306e+00,3.395570424330789372e+00
1.661966451722575400e+00,2.886068731395449394e+00,3.146174317744588667e+00,3.066408253637491921e+00
8.286723424427362428e-01,1.849541847000910844e+00,3.029385480782462281e+00,3.616987180601716201e+00
-2.437511479869440834e-01,2.603787984128806521e+00,3.820283514119910961e-01,1.705732314730364685e+00
-1.273199916021890754e+00,1.576703335040970488e+00,2.885490435964486178e+00,-2.916582053129523899e-01
2.398726108392760903e+00,2.530722093429145669e+00,2.781915076011746368e+00,3.362244127625951595e+00
2.032440268025691665e+00,1.658050397364194906e+00,3.023334817780124251e+00,-1.118874956088285799e+00
1.902554237673043103e+00,2.641252097098938822e+00,2.982375866449352930e+00,1.873408165117715463e+00
2.953064985582841029e+00,3.166116859433694142e+00,2.907693304830119008e+00,3.525605006747467574e+00
2.260702330972725882e+00,1.656595292468761693e+00,2.981987602778053414e+00,3.698967186056818957e+00
6.927309735842852589e-01,2.918891064390676249e+00,2.903625647101006013e+00,3.826365030268276346e+00
8.858285207222067470e-01,2.072767232110392044e+00,2.915430848484753756e+00,2.269519748716293694e+00
2.714397613391335451e+00,1.693711142604846565e+00,2.804704419064636856e+00,3.207126410600185551e+00
2.539741354964887954e+00,2.589791116039911856e+00,2.892370796478747508e+00,9.896569561975431251e-01
1.317826508055786938e+00,1.988902763946972074e+00,2.850185835962200986e+00,3.386122422973243395e+00
2.418788886766711776e+00,2.431227942108951989e+00,2.723409590818104853e+00,3.297389737823961831e+00
7.048184962632788597e-01,2.016743898609236751e+00,3.004924808667070568e+00,3.657003245413851467e+00
1.127010573937066162e+00,2.072968591678112205e+00,2.869166673246480670e+00,3.729427273071082016e+00
1.685724312723692053e+00,2.040912557281864714e+00,3.057247509526556328e+00,1.781779808224910999e+00
2.499372457455414587e+00,2.155996306419558195e+00,3.011591776273860877e+00,3.783011043633956128e+00
2.434840175592147382e+00,2.162324490740366478e+00,2.809746866065257365e+00,3.375929511940976901e+00
1.144771252680210516e+00,2.595618626181530164e+00,2.390582855916512983e+00,3.399830366388065794e+00
1.911468778480120534e+00,2.627881165161087829e+00,3.004590165969203142e+00,3.174149308157329763e+00
2.741337312726964903e+00,2.602397473722324328e+00,3.109198680366157319e+00,3.205708477564818359e+00
2.633358662825922014e+00,2.659327326316878182e+00,3.086904978431798785e+00,3.088100827119100167e+00
2.288910107092412716e+00,1.248951662415308528e+00,2.799454414508749434e+00,3.559991697440656466e+00
-9.005088256788749135e-01,2.827258527735381222e+00,2.817301235773083778e+00,3.298217444608646520e+00
-1.334333295850879342e+00,2.528006420030102674e+00,2.753558348775098086e+00,3.791303065029731023e+00
1.347588451833374501e+00,2.709917365044097970e+00,3.177271132747332416e+00,-5.370079457913679022e-02
1.965355672223896288e+00,2.378818332578573003e+00,3.082079593057657885e+00,6.823772274195811782e-01
8.537440259966984080e-01,2.441166109930009487e+00,2.345296131140766960e+00,3.188912908959202763e+00
1.580920771784424250e+00,2.759671499349321433e+00,2.526594278429485474e+00,3.412755360683841221e+00
2.773476642052460139e+00,2.413699470416041493e+00,3.007844066115975767e+00,3.660744721746355346e+00
-1.935973688145154359e+00,1.834493662749236087e+00,3.108660444415888069e+00,5.763367876330431905e-01
1.734330667328269682e+00,2.737652241965310207e+00,2.496191660192473183e+00,3.519863592854926448e+00
-1.753543576384454017e+00,2.273210086811650488e+00,2.508318054929150609e+00,3.672069310008513110e+00
8.556914494658895975e-02,2.100914976701346859e+00,2.896829612443673874e+00,3.403038337963045112e+00
2.165822479352164098e+00,2.691274132242006178e+00,1.860307167664734251e+00,2.032703890345815889e+00
2.569010369178507780e+00,2.358101371949026692e+00,3.116252069555185855e+00,2.640543568416991782e+00
-1.553114653859622329e+00,2.278928195998225714e+00,2.821833288430563691e+00,3.346352323512773896e+00
2.492140035293252787e+00,2.400717621173934724e+00,3.135131524784260382e+00,3.662410131270439795e+00
-1.004747861352348615e+00,2.444572869096426793e+00,2.038854801786791793e+00,2.174628332326888458e+00
2.781070972616767722e+00,2.908724686565508755e+00,2.836570273808877829e+00,3.665337143215576798e+00
1.576946536105135355e+00,2.686057285852968768e+00,1.735094013102259858e+00,3.653731408936727210e+00
1.323913331099780821e+00,1.492891566833914219e+00,3.104687088725131883e+00,2.498027138525322322e+00
2.826299425084979333e+00,1.590020096806191052e+00,2.515466340928051547e+00,3.623777208746211009e+00
2.172852838609543369e+00,1.358195817794979110e+00,2.997118280898036780e+00,1.313044034747466782e+00
2.843123787166911054e+00,2.689172102077732607e+00,3.060120314485764936e+00,2.679296025999248432e+00
-3.958049683846525113e+00,2.437686714850193503e+00,3.102481565494253690e+00,1.532192841207269840e+00
2.228977835168880706e+00,1.734113988587137944e+00,3.309200004073130863e+00,1.838238441690487335e+00
1.983658608539487833e+00,2.178613525418377161e+00,2.721432205640008206e+00,3.326376322480079306e+00
-1.104205646777857375e+00,9.963788267213911087e-01,2.921480114043592646e+00,3.658841752174454509e+00
1.518371644707120049e+00,3.158182157582264171e+00,3.221204948346730657e+00,3.442387487191866047e+00
2.660736004536521815e+00,2.512815508878166515e+00,3.176175902104657833e+00,-2.241039988522134152e+00
3.016004186639248630e+00,3.962735137586208545e-01,2.403195255990288270e+00,3.695628313197336201e+00
2.907948908242108832e+00,2.118144612169451602e+00,2.753340494009310468e+00,3.562054294375127661e+00
1.066917547947921818e+00,2.247059046024512785e+00,2.931450172107314067e+00,7.300032925408044271e-01
2.222053975293509342e+00,2.737601758886892167e+00,2.504913531550085448e+00,3.758043709994666415e+00
1.294676028167386583e+00,2.337363819823714994e+00,3.033076516438759196e+00,2.074137123034623720e+00
1.512085241127868684e+00,2.358430474330692306e+00,2.912161047838994765e+00,3.646073301808209877e+00
2.612514632844647355e+00,1.623474363564200829e+00,2.868897992183334189e+00,3.523779568602938728e+00
2.885258027526121261e+00,2.023890383777303459e+00,3.025912458318396059e+00,1.256241008679250593e+00
-3.740899059458100417e-01,2.215514955101019368e+00,2.964894241417057152e+00,3.690237281425136295e+00
2.763696403998613604e+00,2.790900071504963442e+00,2.244537371545571425e+00,3.488384312448222779e+00
1.536516729158763583e+00,2.530090860644814921e+00,2.317391294867489293e+00,3.597052111309756661e+00
2.035510589442298013e+00,2.287411173728323810e+00,3.102067397889819222e+00,2.428189217021583524e+00
1.240752022813571553e+00,1.940432085875130275e+00,3.119845313110904517e+00,1.968592114745985500e+00
1.737820959119317665e+00,2.149086144192672521e+00,2.898551046736254744e+00,2.772163316615937845e+00
1.399355225485987342e+00,2.462483048017645615e+00,2.931573512717843499e+00,2.074791625986101451e+00
2.654753995135822109e+00,9.822809387773852041e-01,2.017326292404228116e+00,3.688540697875727137e+00
2.487032714681565171e-01,2.569578127226956887e+00,2.833835807866198930e+00,2.098548583650553745e+00
2.845908091413660745e+00,1.345290945600002397e+00,2.978778718474727416e+00,3.386605492310100107e+00
-1.167438470388092675e+00,2.297822230451611158e+00,2.480160868783269468e+00,3.549659687772457772e+00
2.485704094399423081e+00,2.740108051129169553e+00,2.272907373596154912e+00,3.621849366069829212e+00
-1.278046243641742130e+00,2.666532247761112639e+00,1.710010243599584756e+00,3.614041329400129676e+00
2.093865653031290908e+00,2.497391680099591671e+00,3.089640677672475189e+00,3.700365252652740633e+00
1.029209263398526808e+00,1.917066618629933883e+00,2.220022922008133559e+00,3.657946725653368869e+00
2.427852421249256487e+00,2.512326833647016144e+00,1.738061545562439747e+00,3.260023720657702295e+00
2.000039334599321261e+00,2.737168799451257684e+00,3.033811780204104913e+00,-1.304894210719247383e-01
2.409814831938309254e+00,1.430514379196242025e+00,2.825934538617030700e+00,7.100561845047816956e-01
2.694026983838733624e+00,2.674816934271288638e+00,3.061530879206847189e+00,2.835874011993593236e+00
-3.118950635126963356e+00,1.213420180526240788e+00,2.915072373423209573e+00,3.816110612917458234e-01
3.252876746542490149e-01,2.801841204384644346e+00,1.643379610119299006e+00,3.799245611921769683e+00
1.952505821999117597e+00,1.539813893993820404e+00,2.875059360193305658e+00,3.451630460099521347e+00
1.591657061664417450e+00,2.476142511834734439e+00,2.983030804358584920e+00,1.558296786570309234e+00
2.131561471033452726e+00,2.790997985980393281e+00,2.600889032402768031e+00,3.598457084468097200e+00
-4.199971066671341013e+00,1.406360514678389517e+00,3.340498056540439631e+00,4.060618291103025079e+00
3.126518399090278066e+00,2.526916408421826077e+00,2.627797309949723825e+00,3.726133778572077393e+00
2.175896930047648059e+00,2.564937450683367093e+00,1.098621820870538501e+00,3.618662187212591252e+00
1.291844689234310728e+00,1.667056524115115401e+00,3.106416146667923872e+00,2.489040743296215386e+00
1.475178984834033979e+00,2.185636987930764441e+00,3.043567534606452796e+00,3.503733205192159694e+00
1.381394711478911574e-01,2.710524260185676937e+00,2.822406806923235756e+00,3.511083553551372916e+00
2.282631646175524498e+00,2.403912571932611986e+00,2.805466408778098053e+00,3.403569936371498628e+00
5.875899963050730257e-01,2.254151316019881168e+00,2.283437308409273392e+00,3.471851231240207891e+00
1.724077158373340302e+00,8.824775065500881643e-01,3.100710841366586035e+00,3.607179509065002065e+00
1.833716981175341765e+00,2.759538993616672098e+00,2.970009020125923715e+00,2.492904086312443201e+00
1.417734835356888379e+00,2.777876034881928025e+00,3.555524897519005467e+00,3.905428158391596849e+00
1.249554485575363527e+00,2.431472935862970974e+00,1.341511680584469790e+00,3.366614844918117022e+00
2.143679624912862458e+00,2.591833007121808308e+00,1.787781051747096228e+00,2.117246368005466728e+00
1.117587193716668814e+00,2.799579356769172911e+00,3.194609357165171470e+00,3.415511462250067964e+00
1.106445352900534917e+00,2.848420652358448546e+00,2.096136473675743961e+00,3.586875377232489726e+00
1.184313531056510271e+00,2.564285870114236143e+00,2.431759795824551595e+00,3.928543622092216747e+00
2.069649439013771186e+00,2.764256275311250288e+00,1.300195225365565088e+00,3.616160558936993397e+00
1.414385244268714814e+00,2.150992562736110170e+00,2.591676527974199562e+00,3.459046493561467095e+00
2.644602746936319804e+00,2.546477119402052125e+00,2.061366758981718394e+00,3.641774574804341746e+00
1.684924612058282367e+00,1.710686071957108201e+00,3.249166512129117113e+00,6.370343988785549527e-01
-9.291045209350872192e-01,2.969400724313582263e+00,2.886645502313204936e+00,3.595562940734706281e+00
2.113220571437619100e+00,1.620294304870900204e+00,3.211183422726482828e+00,2.430785343022700218e+00
1.343495343030549849e+00,2.633418721245554650e+00,2.873967370973293356e+00,6.539137334368949617e-01
1.009811789574445173e+00,2.443588113607328527e+00,3.083702701636026333e+00,2.286803302789048420e+00
3.023815226691698665e+00,3.525328259772838368e+00,3.309618645756659205e+00,3.805695608082240167e+00
1.696513088450555706e+00,2.622187216184116210e+00,2.118587791894671835e+00,2.963734716042039530e+00
-1.976452059261914584e+00,2.094926831702252468e+00,2.662085380549477520e+00,3.538786751030447597e+00
2.486679345531265461e+00,2.215109855074946399e+00,2.882597219224050100e+00,2.515493349452958771e+00
7.101963531860351342e-01,2.328079812268687654e+00,3.161946410006246211e+00,3.373645603833044238e+00
3.087914346851210912e+00,-4.900433752973016865e-01,2.781203842457009134e+00,3.786529551728833543e+00
2.074194356592033106e+00,2.466712974764337041e+00,2.903996528339384042e+00,2.398823664596099192e+00
1.803789625434258914e+00,1.940231095963047547e+00,2.817378716540050121e+00,3.612335351354946322e+00
5.822589457566242910e-01,2.249755710520509933e+00,1.919831090875323776e+00,3.576709105704040770e+00
-3.362701523054520969e-01,2.568571797967561299e+00,2.636345283156755759e+00,3.926549252984532057e+00
7.023959059874569366e-01,2.767785929831375835e+00,1.528185289862302954e+00,1.735603657435109470e+00
1.432494286866098143e+00,2.741169744693163324e+00,2.546383297104276355e+00,3.449072331502962996e+00
-5.862354518850563245e-01,2.591670449152361666e+00,3.040630752466546571e+00,2.431317903388478641e+00
-2.579207622276280532e-01,2.275832995848827256e+00,3.006894383854388675e+00,3.755439288853850588e+00
1.893377308607156140e+00,2.758793051278649600e+00,2.659652666425500023e+00,3.523752914730141850e+00
1.176646081399257859e+00,2.321863812513914382e+00,3.018429447911932684e+00,2.089296386122422078e+00
2.104866575254731753e+00,2.715972591922409585e+00,2.913115956557193353e+00,4.094858203283505027e+00
1.877390589649523323e+00,1.689164028626660041e+00,2.147024316766177776e+00,3.559211457524668720e+00
2.209819192878092586e+00,1.099094178621006890e+00,3.176610303327138674e+00,3.636350804699388206e+00
1.518454688377310013e+00,2.365778595309690591e+00,3.075792945272890044e+00,1.415677523372318447e-01
1.364250826025888097e+00,2.566722331159337234e+00,1.752999786273372607e+00,3.333878582506139221e+00
2.529013263619829477e+00,1.828213537460149141e+00,2.157661038294151012e+00,3.363390651026913147e+00
1.088099879244308621e+00,2.318105578197288796e+00,3.073882046893205544e+00,2.392591349395477796e+00
1.315993621747271636e+00,2.823432668711753468e+00,2.927465371881867728e+00,3.541112409913612424e+00
5.271494132691918466e-01,2.700239860747092990e+00,2.998854849181473714e+00,2.249948454188167801e+00
-3.079044618619564133e-01,1.624843538386217201e+00,3.061398315777896340e+00,3.345323101698489232e+00
2.400844717349455149e+00,2.451360145858622275e+00,3.253683464972874084e+00,1.691577749577205969e+00
2.204879861955217901e-01,2.051324074974444578e+00,3.236755668305042022e+00,1.820030860050581012e-01
-3.866261599119051873e-01,2.909618315988791171e+00,3.050776008377638959e+00,2.086687285621309673e+00
2.253396464106760533e-02,2.394125635019436427e+00,3.031733910130836929e+00,3.596841185980994116e+00
1.418705512320877160e+00,2.073752365089609917e+00,2.932640538623906057e+00,3.506538081904071014e+00
2.912025358573968159e+00,2.498152581232950808e+00,2.862299619227344660e+00,3.428347083085503844e+00
9.758534204176052551e-01,9.919255881694148957e-01,2.396989255794245821e+00,3.652783567329516146e+00
3.424728901304659789e+00,2.617420103359407779e+00,3.223940629883018882e+00,4.025404659188870582e+00
-2.724681087321751960e-01,2.075040676226993064e+00,2.664780444018334471e+00,3.067904644828792105e+00
2.160766103492598678e+00,2.615115121618194483e+00,2.946685066530394081e+00,3.553462322719756816e+00
1.428652968782486710e+00,2.743439110932159863e+00,3.235739168124073917e+00,2.638163645889556985e+00
2.401055485721164118e-01,2.827715204644712266e+00,9.770050052998291434e-01,3.741203051777370447e+00
1.063302554454557791e+00,1.779851812698396207e+00,2.910755990999419396e+00,1.434928313321423898e+00
1.124135707570664167e+00,2.446811742583180571e+00,2.854798485614637116e+00,-4.193839420670544271e-01
2.374561518825645923e+00,2.570503822958053242e+00,2.637194389608407352e+00,3.403193816076108380e+00
3.585341458540292070e-01,1.787204730932969055e+00,2.884734370868185405e+00,9.873377830562365398e-01
2.246982508777073395e+00,1.563437886803899834e+00,9.875281670147688651e-01,3.851564797535746543e+00
5.749258093835578620e-01,1.698302878827086637e+00,2.964175842700339292e+00,1.101047167881763045e+00
1.297778290033642978e+00,1.764189462655002538e+00,2.916234258309114757e+00,-2.561171950435647382e+00
1.473740419395561219e+00,2.216864701628500356e+00,2.753508964296836670e+00,3.423735629854070872e+00
2.660169019830660897e+00,2.757545720439264159e+00,3.172960063789651564e+00,2.363469487056943485e+00
2.089920227675270414e+00,2.459696088535869851e+00,1.980490876068779382e+00,3.777915790908553895e+00
6.122751049664703071e-01,2.887618522299888024e+00,1.984597243002687250e+00,3.347380468686212307e+00
1.736796049112069529e+00,1.112541667164043346e+00,2.601398383221197097e+00,3.720490552850726385e+00
2.467124320976813667e+00,2.867744414785560192e+00,3.082750824820285285e+00,2.659350445704693922e+00
2.438456789286508108e+00,1.411601497402012129e+00,3.129008292519756651e+00,3.085287750604516432e+00
2.032848917808419031e+00,2.473322731758937909e+00,2.829503248821031658e+00,3.228019780295407148e+00
6.760562488467622977e-01,2.406891604933843798e+00,2.455994965151760745e+00,3.491166315919837171e+00
1.138646507719873746e+00,2.170539178549059312e+00,2.890970508887877433e+00,1.405929522877289228e+00
5.872689988090642466e-01,1.038814332437333121e+00,3.121119929112022628e+00,3.535345145078933271e+00
1.804715349998399221e+00,2.464798280410324338e+00,2.056365321262457080e+00,3.565783806019986901e+00
2.868995492223366917e+00,2.554630407459114849e+00,3.046146200843307561e+00,4.294564805919661943e+00
2.394874182744467284e+00,2.902067996846932729e+00,3.036104278030494985e+00,3.788414098427287158e+00
4.427146729767110767e-01,2.079245240384849147e+00,2.887644358985648640e+00,3.704977567962730145e+00
1.317978598994368644e+00,2.382381147822144829e+00,1.948498680394254334e+00,2.303715849231053880e-01
1.173764295050208073e+00,2.083623114367451290e+00,3.133492702154163645e+00,2.540575769629931813e+00
2.435772567440985359e+00,1.719275079586326083e+00,2.976053766449566318e+00,3.487482215282900810e+00
1.877199766423652827e+00,1.923034138388450609e+00,3.003139355648362319e+00,3.410163312915677647e+00
-1.743246058605061322e-01,2.709759446359790047e+00,3.042115830120374564e+00,2.268773037576199858e+00
2.173377390027232625e+00,2.390669914752296066e+00,6.015202631433158587e-01,3.742054412623978976e+00
2.055626300502897408e-01,9.052036494743278539e-01,3.039252363282439973e+00,3.525362413455613630e+00
-5.965359098798916904e-01,2.225028968486740588e+00,3.045606573188338384e+00,-9.667376852408571253e-01
6.843939252610290458e-01,2.438997022124503644e+00,2.918340196857434954e+00,9.674533948585595233e-01
1.330735560103153858e+00,1.386292796379646974e+00,1.415244424526474143e+00,3.566628170306381573e+00
2.355483767691834984e+00,2.572759167669290914e+00,3.057398840696608833e+00,1.376675864063754640e+00
2.057424166898793594e+00,2.458912927644012480e+00,1.705583127854446657e+00,3.911780621980932793e+00
7.094210168227421676e-03,2.381418048352148542e+00,2.917005518511355255e+00,-3.019513017725068416e-01
4.353278664086230876e-01,3.196442666929979914e+00,3.147071901201487165e+00,3.882309081211614110e+00
3.091190980645170949e-01,2.490083076145820140e+00,2.644888118683909717e+00,3.347739202611847098e+00
8.402038688051471915e-01,2.686570942139836493e+00,2.431496673541811315e+00,3.503595162473399416e+00
-3.477250735790628156e+00,1.738196595383380449e+00,3.031402665553768916e+00,3.435913793050842102e+00
9.107886059636678411e-01,8.941530725832245174e-01,1.353912826323967700e+00,3.617269345759904553e+00
9.235194172472775964e-01,2.714414785273098207e+00,2.911425885692497495e+00,3.754235072023020869e+00
2.605605055682481908e+00,2.648225433334340462e+00,3.063184693684950499e+00,2.813885213685518583e+00
1.376020350341520260e+00,2.393695694245393746e+00,1.859148560200948097e+00,9.622784523392977629e-01
-1.999995171355228862e-01,1.365909197217667348e+00,3.011500224372445800e+00,2.892934310994165870e+00
1.556491472408981336e+00,2.170741608838594683e+00,2.914900824069824203e+00,3.290230817224295556e+00
1.468368447589715409e+00,2.811185684510077110e+00,2.365746455616749788e+00,3.741120018681421744e+00
-2.287335556727430053e-01,2.880587082031824675e+00,3.039257586808089329e+00,2.442354927757231842e+00
3.360510266740686092e+00,2.536842331156542674e+00,1.572495548374211793e+00,3.651855721811612554e+00
2.801734588751259913e+00,2.881933114113668815e+00,2.252689705824783228e+00,3.892719974799965676e+00
2.476725951268075487e+00,2.274147540893264097e+00,1.898318380052052223e+00,3.209170722466378134e+00
1.160531441999389735e+00,2.476418614129496376e+00,3.643758273692281335e-01,3.263469639953638257e+00
9.410086219300406452e-01,2.640491959994107685e+00,2.835152362909322932e+00,3.222388744015558526e+00
1.983176674249236493e+00,2.372736730755865775e+00,2.883493373045880936e+00,3.553307202831243128e+00
2.853596564022064186e+00,2.803712267929830748e+00,3.410016269996040350e+00,3.656272020670085166e+00
-5.441889583387051310e+00,2.463251901152923029e+00,1.041302916596664963e+00,3.305209059333705568e+00
2.756181439529818977e+00,1.839877263966204435e+00,2.764713568974199287e+00,3.775009563199987372e+00
-2.608737214055207865e+00,2.186154825758354736e+00,2.913687398626934044e+00,2.229181832362567395e+00
2.270469054011864163e+00,2.436588792412873516e+00,2.948543785115707916e+00,2.333949004378293335e+00
2.454011137869547277e-01,2.639248585392117707e+00,3.005698397407668754e+00,3.487711576920246248e+00
1.942959394062621303e+00,1.731767924122621594e+00,3.139618240500394730e+00,3.392835099483906269e+00
2.228968086591988751e+00,3.292539718195200749e+00,3.142833477886904703e+00,3.945543668177465602e+00
-1.091634126546953354e+00,2.411426518255974649e+00,2.917055296171372714e+00,2.734308476650325836e+00
1.796167636782004751e+00,2.636613707070507573e+00,2.035682649902974539e+00,-1.860070731843598502e+00
1.886900654936424004e+00,2.390505210974398054e+00,2.836027015420813591e+00,1.599203607849426501e+00
1.836519753578168990e+00,1.276020481978945575e+00,2.681400972138703764e+00,3.412624858843543940e+00
6.850106605863259812e-01,2.663759302450518174e+00,1.972358580062141487e+00,1.660914226970515939e+00
3.685979657217461902e-01,2.288887246269367903e+00,2.813920724577549937e+00,2.280870612807413877e+00
2.933709938829531794e+00,1.745742624365138607e+00,2.715619719127708276e+00,3.468425848634844488e+00
1.806049467879603743e+00,3.008398196204336017e+00,3.042356837210007381e+00,3.568376418923054239e+00
1.803533452636818080e+00,1.750682161105170387e+00,3.196034971402038849e+00,3.698766821171281194e+00
1.176773128427993198e+00,2.591232426614113571e+00,2.403243576642906554e+00,3.681961561869750987e+00
2.963242127882510513e+00,2.674362142640759110e+00,1.762636700525831879e+00,3.711843879089898657e+00
7.799141600017154285e-01,2.146301400144579041e+00,3.193380314244319784e+00,3.627068757124425336e+00
2.506359569499739592e+00,2.177155609703556927e+00,3.272469225655513458e+00,3.856970876699437500e+00
1.957537237622222648e+00,2.911440235129390430e+00,2.069139037318813656e+00,3.558858631919826543e+00
2.092000080828419151e+00,4.868350903804956609e-01,3.079311493199104799e+00,3.472485615757646915e+00
1.292455128570633383e+00,1.873495029805445800e+00,3.118642737707023382e+00,2.466403080911871548e+00
1.842334958420345670e+00,2.214101995389251343e+00,2.920277485146912877e+00,3.695429637568460546e+00
2.310878501474608715e+00,1.309774860821458553e+00,3.502506720079817004e+00,3.929227479413138546e+00
1.935531250609892950e+00,2.741975319193377114e+00,2.795251252556066213e+00,3.617451281672313002e+00
1.631597496369352696e+00,2.801043294755585222e+00,1.447988934949784534e+00,3.844104298561532573e+00
2.465076600587483568e+00,1.729107589751630814e+00,1.994228986308954177e+00,3.653372701776796738e+00
2.021434603469703717e+00,3.092815392136641250e+00,3.270803097883094424e+00,3.471661023499998500e+00
2.186534141762916494e+00,1.945249997822137367e+00,1.635923134104848575e+00,3.321842909590674964e+00
1.818778060869050028e+00,1.270223964526527194e+00,3.276682017393959701e+00,3.646235483330939608e+00
2.760768438024230331e+00,9.026172463178332439e-01,3.042668121398183878e+00,3.659475253523272187e+00
1.529878999363065262e+00,2.510481371426202202e+00,2.813483976543741605e+00,3.607425095216683975e+00
-8.549288453076009375e-01,2.418036102693760014e+00,2.921066800215676995e+00,1.558311903166020640e+00
2.311196709359462087e+00,2.175678947944897690e+00,2.331831061748311562e+00,3.229969934498661654e+00
1.083242249197513551e+00,1.005220388496765427e+00,1.348087226578873032e+00,3.194063658405357220e+00
1.413685581765734556e+00,1.586412220483440993e+00,3.113984877573519050e+00,2.223684837080118104e+00
2.076134373228701868e+00,2.350087439213209617e+00,2.374862831116731687e+00,3.867336234478293111e+00
1.257974137263322412e+00,2.723615964123134336e+00,2.923575605513751619e+00,8.762411632307647302e-01
8.379744695128432674e-01,1.754573931504243012e+00,2.884356263419331157e+00,3.581455845302142560e+00
1.836715510405181773e+00,2.535544723524067123e+00,3.114202025702812460e+00,1.571038590861402184e-01
2.944811566880904063e+00,2.256295320627623724e+00,1.845048287198483461e+00,3.779335636488466044e+00
1.145056810344842635e+00,2.383697555163157400e+00,2.346638587278280230e+00,3.428813244482662892e+00
-4.677713141260539942e-01,3.383589931448977239e+00,3.377685724106479714e+00,3.642391051761282750e+00
2.677876723395482106e+00,2.844601412064871937e+00,3.167749801263341158e+00,2.389352787562225799e+00
2.087085707235178944e+00,2.748870752232103865e+00,2.250341712299348540e+00,3.364581592872073479e+00
1.436852754942450572e+00,2.723414473037276906e+00,1.891776052968841881e+00,3.520342768236424114e+00
2.058238596031344958e+00,2.637908301939509315e+00,2.324343999679401751e+00,3.285140057068990593e+00
2.278392500476456028e-02,1.646700155483970640e+00,3.138575384310700489e+00,3.590465761249200138e+00
2.317912930464363530e+00,1.569175249409062944e+00,2.686356177213826246e+00,3.835388023810379909e+00
2.542253701917525532e+00,1.527484022562785704e+00,2.058446453952877508e+00,3.373369065667505051e+00
-2.299432827715670591e-01,2.694762991392904983e+00,1.655752708543726248e+00,3.542893121734033368e+00
1.763506746788050528e+00,2.534625079467061948e+00,3.400600759888947167e+00,3.632201318632037879e+00
1.872454200778069566e+00,2.512338530547982618e+00,2.310792554800645604e+00,3.539369589745495315e+00
-4.238647511576379756e+00,2.400021920962653432e+00,3.087904982380619057e+00,-1.039714835585052732e+00
1.501006973055623694e+00,2.545186313423645874e+00,3.158600471445260016e+00,3.086207260831973720e+00
2.138845687952252383e+00,2.171883515406752174e+00,3.004829245425581608e+00,3.492262853139630252e+00
2.657175961113908969e-01,2.504953153570091295e+00,3.043759907768355699e+00,3.755270543634313007e+00
1.844351462962033228e+00,2.453741463571347925e+00,2.895423366240367447e+00,3.637316807903584692e+00
2.919694285813614343e+00,2.800970937134226180e+00,2.285027206066324368e+00,3.915508814250005187e+00
2.363040187263126146e+00,2.399068287740025340e+00,3.058624615004426506e+00,1.597754585038594133e+00
1.505082772700063298e+00,2.594609160649572477e+00,2.918309788119377135e+00,3.722822332143650215e+00
2.736901146281778274e-01,2.198729213999167875e+00,3.087411609831927084e+00,3.271122639519992603e+00
1.287253597565011454e+00,1.714293523579393241e+00,2.194682420519733945e+00,3.905214098454513394e+00
1.566054852416987053e+00,1.486763466106747922e+00,3.016895283803199046e+00,-1.154156232876828447e-01
-1.277999084146946629e+00,1.799000573873518416e+00,3.046303576945379010e+00,-1.318370584254421551e+00
1.499786699489407127e-01,2.662369540646260635e+00,2.888271197708680571e+00,1.703794732245569765e+00
1.253661944513928095e+00,1.251038160997646198e+00,1.900237300413710084e+00,3.505923733393060182e+00
1.759694946163915530e+00,9.834732484833841326e-01,4.652627126984043571e-01,3.398247128982612164e+00
1.624226953743369117e+00,1.685005087753128183e+00,3.146591372479942805e+00,3.825958445028390553e+00
1.112565500553212683e+00,2.814540020891129757e+00,2.587959368334137089e+00,3.506205630447465804e+00
-1.780184061914638516e+00,1.989946757768635166e+00,2.228978096415508592e+00,3.696806259939678263e+00
2.310802802658219246e+00,2.133233349893743025e+00,2.925156635227697866e+00,1.929720663764395328e+00
2.584846900918540857e+00,9.089295457546995305e-01,2.958574091041906495e+00,7.399350639680033481e-01
1.177959873512311795e+00,2.278668818397694640e+00,2.631528832799833850e+00,3.482515011857393983e+00
2.278002643366416446e+00,1.973936537132272351e+00,2.963214580154375444e+00,3.227184996997554567e+00
1.972342460035902523e+00,2.158984145837221647e+00,2.104185441518255484e+00,3.667591632537835267e+00
1.575935157313706814e+00,2.451706656841120768e+00,2.352333298066427769e+00,3.361128575835502286e+00
-1.361880038475837829e-01,2.686303798401056042e+00,3.158987414535010085e+00,1.600624265982595107e+00
1.608325467304702272e+00,2.712545167784813138e+00,2.019181522435550491e+00,3.294845333640253227e+00
1.207784954274968126e+00,2.034243617422349715e+00,2.981447202771901672e+00,-6.777016916641649402e-01
2.529290449753184067e+00,2.163780090226064878e+00,3.002841181388332448e+00,4.757890221787990370e-01
-3.357109458432230298e-01,1.401039154451952484e+00,2.930709336418621636e+00,1.193178733431742966e+00
2.975146761455758071e+00,3.035255258722703520e+00,3.202223768297142836e+00,-8.505686432502832517e-01
1.165299718221826097e+00,1.219772638878320326e+00,2.527099278457044296e+00,3.625124264113010586e+00
1.441682697781929257e+00,2.088252241620907501e+00,3.197417031514616426e+00,3.330964507628073612e+00
1.021491874270041622e+00,2.572742813166886133e+00,2.932733780627662323e+00,2.046301860478804802e+00
1.886334859702734068e-01,-2.694249158237012054e-01,2.443579251097492744e+00,3.020230646221620407e+00
2.199734785130691428e+00,2.106131449115094867e+00,1.725375128964708349e+00,3.515884783526016300e+00
2.348894366836981717e+00,1.910234182882926790e+00,3.094295006261339687e+00,2.324412066021930290e+00
2.480058859089957046e+00,1.650014015079202867e+00,3.186337404080257230e+00,3.363423394385200549e+00
1.597761418787682075e-01,2.917878948200834710e+00,1.340765860124289999e+00,3.389623198409133842e+00
1.030259498287944719e+00,1.765054723250116586e+00,3.079740599403129941e+00,3.374150714461271239e+00
1.269583499412134220e+00,2.516074767622671793e+00,3.117160280428691532e+00,3.607391604510255423e+00
4.202705611610917380e-01,2.299451662058738410e+00,3.120720586389628348e+00,2.530121096002322378e+00
2.266337723311805163e+00,2.983893457467499566e+00,2.535490471300675619e+00,3.524104966172963760e+00
2.814024780476310106e+00,3.832927665579295429e-01,2.084278961751596881e+00,3.548658520255992599e+00
-2.505405457304156869e+00,1.715884441040603114e+00,3.544519261106952257e+00,4.146862475336456910e+00
7.368477017608621171e-01,2.318585071969573530e+00,3.131081095340912501e+00,1.565824304932819988e+00
2.547540100747383462e+00,2.607191354037170505e+00,2.481102564706584523e+00,3.537155714720871647e+00
-4.148297023125908645e-01,5.955575821542027359e-01,2.606383580374445064e+00,3.674196402434784847e+00
2.625021786573058513e+00,1.661910447116602629e+00,3.362572170035337038e+00,3.849327335084981261e+00
2.596523467926144413e+00,2.563745569098964339e+00,3.144378562619571049e+00,2.845793977164180255e+00
1.344685230059365244e+00,3.194117224560741874e-01,2.971822219108418484e+00,3.165962042745816607e+00
2.075902378734789444e+00,3.208408425301304767e+00,2.440870402077264689e+00,3.774080887258741246e+00
-5.089842203108387864e-01,2.811472075261205461e+00,2.959802819616844882e+00,3.203342042716960769e+00
2.138980152197026641e+00,2.854060584238225395e+00,3.374966262607204115e+00,3.563919324694740709e+00
2.151445614805415740e+00,2.739394415471723132e+00,2.444699760302470715e+00,7.534470662618280024e-01
2.488933815794635240e+00,1.363309488561936789e+00,3.060636978140396369e+00,3.371459109902741780e+00
2.350809860817450136e+00,2.319553361505895861e+00,3.191413034869618581e+00,3.659273235771489219e+00
1.345903661484694869e+00,2.635103849733010151e+00,2.211027507578144924e+00,3.128900022438747097e+00
2.411209346557824595e+00,1.911369261039589595e+00,3.183967653462840719e+00,2.118204244623051125e+00
1.209411718617552145e+00,1.267208981492786934e+00,2.794728867949396012e+00,3.411703915517783958e+00
2.127492452210347551e+00,2.531370402391330376e+00,2.934364273490263297e+00,1.810719754329035647e+00
-7.956749823932982579e-01,2.830905451085225177e+00,3.088938600871234730e+00,1.550257926820695964e+00
2.230455996310479083e+00,2.449830434977011251e+00,2.342860543763546133e+00,3.643566355738242279e+00
2.306932524940637830e+00,2.756868682285120720e+00,3.026554630849414451e+00,1.005062734613384690e+00
2.495419588601066607e+00,9.218441548159725940e-01,2.988091261897979578e+00,3.892190714241443139e+00
2.144242798803074557e+00,1.948145401614276073e+00,2.706568637865092164e+00,3.343205623711310803e+00
-8.242796784184491798e-02,1.190678886674879866e+00,3.371356339903875732e+00,3.650269276797108553e+00
1.752584979983860203e+00,2.314404084750160351e+00,3.086093494260878867e+00,2.845498111215402748e+00
1.524303254351450088e+00,2.379365042257626683e+00,2.607872583827669732e+00,3.283429412040042461e+00
1.587883828500042727e+00,2.501901027080669859e+00,2.414561316102509014e+00,1.333629028132411465e+00
2.527005985337725580e+00,2.773029307978866154e+00,3.090960328247195577e+00,2.764172767075637083e+00
8.079466467299647459e-01,2.358018083139268750e+00,3.127575322760116183e+00,3.587996520086605301e+00
9.689098465460979082e-01,1.809365394442819852e+00,3.228109286101471298e+00,3.512539513360740440e+00
1.273829474912832493e+00,2.774570137612099696e+00,2.600481115531062315e+00,3.746808137304737940e+00
-1.529385093476277824e+00,2.211056338679764810e+00,2.916902980364485920e+00,2.414032383365683376e+00
2.453119869922107732e+00,1.303187726362069920e+00,3.152223246790017086e+00,3.351016801176939008e+00
1.037947315792908665e+00,2.217063077157733986e+00,2.683253459707385602e+00,3.948723964657187668e+00
1.794116729274495281e-01,1.750126240081944173e+00,3.075890517175323691e+00,2.721187815671842536e+00
2.213675482708806097e+00,2.443052421162461130e+00,1.896412508511802653e+00,2.905393189025953227e-01
1.907380576480367740e+00,1.727230344936703244e+00,2.902398813517619747e+00,3.748103799983276474e+00
2.761258073037181848e+00,2.349297836980479115e+00,2.966067511743229357e+00,2.460180996742940440e+00
1.105572894027413655e+00,1.970470785370024069e+00,2.342631738170962930e+00,3.574674564775037755e+00
2.007859324627200071e+00,2.701012705009969483e+00,9.900464702051405830e-01,3.817400460319464894e+00
8.791662688715540241e-01,2.966855559461255343e+00,3.341010408454055725e+00,3.790344688661141603e+00
2.642926380961781341e+00,2.472853519754028895e+00,2.498535789090090997e+00,2.437870148739149645e+00
-2.634717533116470278e+00,2.701417531434109787e+00,3.133601245158014859e+00,3.579805287295264371e+00
1.867337666175021837e+00,2.447336394477708676e+00,3.055769017019977163e+00,3.696169504046680210e+00
6.542688211387104325e-01,9.993869025268565798e-01,2.402253007845859045e+00,3.253961751777502354e+00
1.065091411601604143e+00,2.123676635663577894e+00,2.970136147525830328e+00,3.721410013328044109e+00
1.977471316587419814e+00,2.856548239556009339e+00,2.906989425523190729e+00,1.594996088709972781e+00
1.748313514639773247e+00,2.862826422424981310e+00,2.856392909011066017e+00,3.241135646280564941e+00
2.193817981437257814e+00,1.463872912609498700e+00,2.930170333196339350e+00,1.294308693556018630e+00
1.258126649935606522e+00,1.352398027568180838e+00,3.182744471299258304e+00,3.886155322063955975e+00
-7.029530314292418147e-01,1.809221208304889306e+00,2.913851212685099945e+00,3.533482517070505757e+00
9.807686852281178869e-01,2.736788285434679668e+00,3.002395819557019063e+00,3.513952704303130226e+00
2.198330479691279038e+00,2.903456772769784422e+00,2.684053502019665416e+00,3.811324461369892891e+00
2.423638096837295031e+00,2.324249773415510756e+00,3.274039639750560671e+00,2.242472295602201626e+00
-3.938958120617681580e-01,1.947111440683452210e+00,2.958393598632308219e+00,3.683964767497224013e+00
1.561616304940688371e+00,2.280244838027988941e+00,3.086235798531432817e+00,-4.270729448543120199e-01
1.932758094354447564e-02,2.589721719748383943e+00,2.772165021754409597e+00,3.400479198316757046e+00
1.391160359400542834e+00,2.439348672004104657e+00,3.145493334740633529e+00,3.806283283588415500e+00
-6.212415185057302836e-01,2.274900826671063747e+00,2.203580484125215566e+00,3.694336851168976921e+00
1.307085687725282108e+00,3.221928268781601989e+00,2.626865248199138136e+00,3.693061239241099081e+00
-8.216951896936728339e-01,2.351178921622401941e+00,3.075193467402883130e+00,4.235289794465145086e+00
7.430388849378644078e-01,1.422181561984644516e+00,3.246189630053011754e+00,3.067637819357508455e+00
9.743402899015978225e-01,2.853851074554627498e+00,3.489079882204916050e+00,3.544063188143945275e+00
-1.028785925814354130e+00,2.781599275588957809e+00,2.984623624204721271e+00,9.284408093657260386e-01
5.362869404952568253e-01,1.989605398378706314e+00,3.133162922067182610e+00,3.630370447942193213e+00
1.474849288312818363e-01,2.508018517531530822e+00,1.540780467869667270e+00,3.591852428616625126e+00
4.998452888046234222e-03,1.965336789444992016e+00,3.061573137202813655e+00,3.145694269230590479e+00
-2.059935147668331190e+00,2.507754273966798841e+00,3.155662525389233863e+00,3.445754526705244292e+00
2.819911304834135546e+00,3.099982190857546449e+00,3.054718034946496630e+00,3.640898831151966331e+00
-3.220339966188956460e+00,2.584752331614135645e+00,3.111081246606320683e+00,2.410685686402435746e+00
1.321967789757032552e-01,2.302001969232575718e+00,3.012199479345806452e+00,2.340585105733102189e+00
2.560458768521339135e+00,2.575020792586167229e+00,2.934117756164971169e+00,1.573867426116537516e+00
1.768951292167038503e+00,1.827613727502820362e+00,2.941161547885076555e+00,1.061739129505377965e+00
1.411864283566293565e+00,2.295333619503294731e+00,2.223123582174306279e+00,3.728186879928089503e+00
2.486531267778852250e+00,2.461557621678812868e+00,3.012552367122478536e+00,2.368643990237445873e+00
-7.708333066151418222e-02,3.068614972975039379e+00,2.795437434108505759e+00,3.508780431224839624e+00
2.220684958653322383e+00,1.147379823662042719e+00,3.058371482763257099e+00,1.558624144349696428e+00
-3.611742619058566639e-01,-2.795808296930499814e-01,7.693860303912627430e-01,3.205647141513438214e+00
-5.568287312493760410e-01,-2.324267548329497224e-01,2.998519661737145903e+00,2.728203026209890858e+00
-3.956934062884802650e-01,1.954276043044009148e+00,2.793845018853481132e+00,3.041770786774411039e+00
2.442857163398167497e+00,2.134260101784049901e+00,2.060249589696417694e+00,7.375002796825391727e-02
2.774618259833867562e-01,2.205864012877870373e+00,2.910554852585347962e+00,-3.749291868246542592e-01
-2.301638841375082123e-01,3.370127331168493168e+00,2.872255112276411282e+00,3.833981935208181202e+00
2.472130882293211762e+00,2.615724476073804983e+00,2.820829832381618552e+00,3.229857697220205992e+00
1.426219267844308414e+00,1.788410640314940014e+00,2.544355726139287732e+00,3.382941625704009692e+00
2.444495579574190280e+00,2.506115316968277718e+00,2.905938742048170820e+00,3.550421931738390047e+00
1.082261256191076049e+00,1.481649252570169217e+00,2.909715197630564187e+00,2.042271986593803490e+00
7.191608925904997562e-01,2.215188887059438727e+00,3.194501753390672771e+00,3.595022637633148666e+00
4.183623665261739788e-01,2.944738300859772284e+00,3.008777437879552430e+00,3.513754519655369002e+00
4.683837269879480569e-01,2.523242588710165268e+00,1.880144366207187501e+00,3.588422338908799247e+00
2.531685720958984032e+00,1.579600817375551358e+00,2.906495746873254404e+00,6.060052386654031231e-01
1.253241366222628050e+00,2.328375522556203059e+00,2.958829858576451421e+00,1.445223232869260244e+00
5.766585112859028417e-01,5.017757879455937431e-01,3.106029970643207960e+00,2.608163309616642778e+00
1.996511501254256471e+00,2.407634956670912540e+00,3.066945031241797182e+00,3.496886691801854852e+00
2.507826432529730809e+00,2.570984143617577544e+00,2.285387686324364953e+00,3.287855709451626307e+00
-1.993601263482160935e+00,2.126680051728960574e+00,2.189505347423281734e+00,3.784357329605283926e+00
7.780592695048047513e-01,2.567989934647816774e+00,3.035274998214060549e+00,3.134016964077477319e+00
3.721756172679446806e-01,1.913158354096605063e+00,2.490876640173926404e+00,3.257211024058028759e+00
9.750325485636235356e-01,2.645836899449050428e+00,2.771842298091724555e+00,3.414687516866590666e+00
9.812720572059594470e-01,2.449696744641598922e+00,2.881823995195477828e+00,2.047406840090050473e+00
-4.041349753115355270e-01,2.134813012835967694e+00,2.904962699850043517e+00,3.631682777349629632e+00
2.730464579751728849e+00,3.013950398994976965e+00,1.915801661207351181e+00,3.395026100047051187e+00
1.350465683590817978e+00,2.581129484484002479e+00,2.444778910891410639e+00,3.287689206310533407e+00
-2.101804950102101444e+00,2.667942542908992021e+00,2.856931947837829444e+00,1.792881679891190849e+00
4.413952603820012754e-01,2.186054788552872274e+00,3.104215368851884094e+00,1.511795536725538236e+00
9.163834720084804708e-01,3.085955701439571541e+00,2.740906391776247286e+00,3.305935025806482574e+00
2.389410754415301152e+00,1.815643366833749939e+00,2.978275909568626645e+00,3.561700059021137843e+00
2.254551017290448822e+00,2.422817961553650257e+00,3.070983527998444984e+00,2.247197325710269755e+00
1.875713310087429475e+00,2.261058045081288714e+00,2.635369914849956530e+00,3.423956047994664686e+00
1.619131373476246027e+00,2.622234409629988328e+00,2.753182402033840237e+00,3.392264574356885110e+00
-4.793672473882102381e-01,1.115784725808618871e+00,2.993612733263770753e+00,2.408696213840623823e+00
1.294070303877242534e+00,2.087087689142948843e+00,2.856228787200683517e+00,3.687014859383963117e+00
-1.158667603653599887e+00,1.860269898408536182e+00,2.875321978603614159e+00,3.989677518016816471e+00
2.208838086941916412e+00,2.235916009967528151e+00,2.472230384082387378e+00,3.218347424307162363e+00
2.735677905361697526e+00,2.678689661079986628e+00,2.804756547587684778e+00,3.582814170201670478e+00
3.042065117666636898e+00,2.071607229065276279e+00,2.470075983013654053e+00,3.392881387934977511e+00
1.815807087900717098e+00,2.848408462422412857e+00,3.096588441426463945e+00,1.116061814249043493e+00
9.947537200013227832e-01,2.100993175079000963e+00,2.540820923970466882e+00,3.466760018982683711e+00
3.918193799011415734e-02,2.657485991252082957e+00,2.906105425642452111e+00,2.165652268246810230e+00
1.471754444952716234e+00,2.127011813538212781e+00,2.724756758197846906e+00,3.493527995585389512e+00
1.318857913681036553e+00,2.627164658302877154e+00,2.745556654859213186e+00,3.800736419061210292e+00
-1.476630156432591878e+00,1.264049109308718277e+00,2.276203698688555210e+00,3.774282466631461386e+00
-1.126253174993450124e-01,7.021122678484301716e-01,2.863526080457028389e+00,-3.515863446275315773e-01


==> Data4/mulmuhat32.dat <==
# arm1,arm2,arm3,arm4
5.000000000000000000e-01,0.000000000000000000e+00,7.333333333333332815e-01,7.457627118644067910e-01
5.000000000000000000e-01,7.083333333333333703e-01,7.500000000000000000e-01,7.894736842105263275e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,8.604651162790697416e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.428571428571429047e-01,8.395061728395061262e-01
0.000000000000000000e+00,6.250000000000000000e-01,0.000000000000000000e+00,8.139534883720930258e-01
4.000000000000000222e-01,2.500000000000000000e-01,6.923076923076922906e-01,8.076923076923077094e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.910447761194029370e-01
2.000000000000000111e-01,4.444444444444444198e-01,5.454545454545454142e-01,7.600000000000000089e-01
5.833333333333333703e-01,5.000000000000000000e-01,8.030303030303029832e-01,6.875000000000000000e-01
5.714285714285713969e-01,0.000000000000000000e+00,7.272727272727272929e-01,8.354430379746835555e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.826086956521739468e-01,8.750000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,7.428571428571428825e-01
0.000000000000000000e+00,6.153846153846154188e-01,7.592592592592593004e-01,7.419354838709677491e-01
7.058823529411765163e-01,2.500000000000000000e-01,2.000000000000000111e-01,8.378378378378378288e-01
2.000000000000000111e-01,6.250000000000000000e-01,6.190476190476190688e-01,8.030303030303029832e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.500000000000000000e-01,8.235294117647058432e-01
6.666666666666666297e-01,5.000000000000000000e-01,8.518518518518518601e-01,8.965517241379310498e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.619047619047618625e-01,8.125000000000000000e-01
3.333333333333333148e-01,4.285714285714285476e-01,6.315789473684210176e-01,7.605633802816901268e-01
6.153846153846154188e-01,4.285714285714285476e-01,7.272727272727272929e-01,7.758620689655172376e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.833333333333333703e-01,7.600000000000000089e-01
4.000000000000000222e-01,5.555555555555555802e-01,0.000000000000000000e+00,7.682926829268292845e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.571428571428570953e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.792207792207792583e-01,6.250000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.833333333333333703e-01,8.101265822784810000e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.153846153846154188e-01,7.837837837837837718e-01
6.666666666666666297e-01,2.500000000000000000e-01,8.139534883720930258e-01,7.954545454545454142e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.571428571428570953e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.058823529411765163e-01,6.578947368421053099e-01
4.285714285714285476e-01,4.285714285714285476e-01,7.857142857142856984e-01,6.999999999999999556e-01
5.000000000000000000e-01,6.250000000000000000e-01,3.333333333333333148e-01,8.000000000000000444e-01
4.285714285714285476e-01,6.206896551724138122e-01,6.250000000000000000e-01,6.999999999999999556e-01
2.500000000000000000e-01,4.000000000000000222e-01,7.272727272727272929e-01,8.405797101449274944e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.363636363636363535e-01,8.313253012048192891e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.222222222222222099e-01,8.169014084507042472e-01
0.000000000000000000e+00,5.263157894736841813e-01,5.799999999999999600e-01,6.206896551724138122e-01
5.000000000000000000e-01,4.285714285714285476e-01,6.938775510204081565e-01,6.666666666666666297e-01
2.500000000000000000e-01,3.750000000000000000e-01,4.285714285714285476e-01,7.777777777777777901e-01
5.555555555555555802e-01,6.250000000000000000e-01,5.714285714285713969e-01,7.272727272727272929e-01
2.000000000000000111e-01,5.238095238095238360e-01,2.000000000000000111e-01,7.826086956521739468e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.741935483870967527e-01
4.000000000000000222e-01,6.363636363636363535e-01,5.000000000000000000e-01,8.289473684210526550e-01
4.000000000000000222e-01,6.428571428571429047e-01,4.000000000000000222e-01,7.894736842105263275e-01
4.000000000000000222e-01,2.500000000000000000e-01,7.777777777777777901e-01,8.260869565217391353e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.974683544303797778e-01
4.285714285714285476e-01,4.285714285714285476e-01,6.999999999999999556e-01,7.575757575757575690e-01
4.285714285714285476e-01,5.833333333333333703e-01,2.000000000000000111e-01,7.763157894736841813e-01
2.500000000000000000e-01,6.666666666666666297e-01,6.923076923076922906e-01,7.941176470588234837e-01
5.999999999999999778e-01,4.285714285714285476e-01,7.407407407407406996e-01,8.214285714285713969e-01
4.000000000000000222e-01,5.555555555555555802e-01,8.125000000000000000e-01,8.428571428571428603e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.666666666666666297e-01,9.285714285714286031e-01
4.285714285714285476e-01,2.000000000000000111e-01,5.757575757575758013e-01,7.272727272727272929e-01
5.517241379310344751e-01,4.444444444444444198e-01,5.555555555555555802e-01,8.571428571428570953e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.333333333333332815e-01,7.555555555555555358e-01
0.000000000000000000e+00,5.714285714285713969e-01,7.384615384615385025e-01,7.600000000000000089e-01
5.000000000000000000e-01,6.500000000000000222e-01,7.872340425531915153e-01,7.199999999999999734e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.428571428571429047e-01,8.266666666666666607e-01
4.285714285714285476e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.160919540229885083e-01
0.000000000000000000e+00,3.333333333333333148e-01,8.125000000000000000e-01,7.272727272727272929e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.999999999999999778e-01,8.395061728395061262e-01
0.000000000000000000e+00,1.666666666666666574e-01,5.333333333333333259e-01,7.704918032786884918e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.820512820512820484e-01,6.250000000000000000e-01
4.285714285714285476e-01,2.000000000000000111e-01,7.631578947368421462e-01,8.000000000000000444e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.785714285714286031e-01,6.428571428571429047e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000222e-01,8.333333333333333703e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,8.227848101265823333e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.297297297297297147e-01,6.666666666666666297e-01
5.333333333333333259e-01,5.652173913043477826e-01,6.666666666666666297e-01,2.000000000000000111e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.272727272727272929e-01,8.641975308641974829e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.923076923076922906e-01,8.354430379746835555e-01
4.444444444444444198e-01,0.000000000000000000e+00,7.500000000000000000e-01,7.727272727272727071e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.631578947368421462e-01,8.113207547169811740e-01
2.500000000000000000e-01,5.000000000000000000e-01,5.454545454545454142e-01,8.181818181818182323e-01
4.285714285714285476e-01,0.000000000000000000e+00,6.999999999999999556e-01,7.796610169491525744e-01
2.500000000000000000e-01,5.555555555555555802e-01,4.615384615384615641e-01,7.230769230769230616e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.567567567567567988e-01,6.428571428571429047e-01
3.333333333333333148e-01,2.500000000000000000e-01,2.500000000000000000e-01,8.255813953488372325e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.227848101265823333e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.647058823529411242e-01,8.135593220338983578e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.368421052631578538e-01,8.153846153846153744e-01
5.000000000000000000e-01,4.000000000000000222e-01,4.000000000000000222e-01,7.976190476190476719e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.397260273972602329e-01,6.875000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.368421052631578538e-01,7.945205479452054353e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.555555555555555802e-01,7.764705882352941346e-01
0.000000000000000000e+00,7.619047619047618625e-01,2.500000000000000000e-01,8.219178082191780366e-01
4.000000000000000222e-01,3.333333333333333148e-01,6.875000000000000000e-01,4.444444444444444198e-01
5.555555555555555802e-01,1.666666666666666574e-01,5.625000000000000000e-01,8.260869565217391353e-01
5.384615384615384359e-01,5.454545454545454142e-01,2.500000000000000000e-01,8.055555555555555802e-01
5.714285714285713969e-01,5.999999999999999778e-01,6.666666666666666297e-01,7.741935483870967527e-01
6.363636363636363535e-01,5.555555555555555802e-01,7.142857142857143016e-01,7.555555555555555358e-01
5.833333333333333703e-01,2.857142857142856984e-01,6.621621621621621712e-01,5.714285714285713969e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.666666666666666297e-01,7.580645161290322509e-01
5.555555555555555802e-01,5.999999999999999778e-01,6.666666666666666297e-01,8.695652173913043237e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.536231884057971175e-01,7.199999999999999734e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,8.591549295774647543e-01
0.000000000000000000e+00,5.714285714285713969e-01,7.391304347826086474e-01,8.235294117647058432e-01
5.714285714285713969e-01,5.833333333333333703e-01,7.741935483870967527e-01,7.800000000000000266e-01
4.000000000000000222e-01,3.750000000000000000e-01,6.623376623376623362e-01,2.000000000000000111e-01
5.625000000000000000e-01,3.333333333333333148e-01,6.111111111111111605e-01,6.904761904761904656e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.647058823529411242e-01,8.082191780821917915e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.297297297297297147e-01,6.428571428571429047e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.272727272727272929e-01,8.059701492537313383e-01
0.000000000000000000e+00,2.000000000000000111e-01,5.999999999999999778e-01,8.333333333333333703e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.333333333333332815e-01,7.903225806451612545e-01
0.000000000000000000e+00,2.500000000000000000e-01,2.500000000000000000e-01,8.777777777777777679e-01
2.500000000000000000e-01,5.999999999999999778e-01,5.714285714285713969e-01,8.243243243243243423e-01
5.714285714285713969e-01,6.923076923076922906e-01,6.999999999999999556e-01,7.666666666666667185e-01
4.444444444444444198e-01,5.555555555555555802e-01,7.692307692307692735e-01,5.882352941176470784e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.777777777777777901e-01,7.500000000000000000e-01
6.250000000000000000e-01,4.000000000000000222e-01,5.555555555555555802e-01,8.461538461538461453e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.363636363636363535e-01,8.433734939759036653e-01
5.714285714285713969e-01,4.615384615384615641e-01,4.545454545454545303e-01,7.419354838709677491e-01
4.285714285714285476e-01,4.285714285714285476e-01,6.363636363636363535e-01,7.600000000000000089e-01
6.250000000000000000e-01,5.714285714285713969e-01,6.666666666666666297e-01,7.894736842105263275e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.555555555555555802e-01,8.227848101265823333e-01
4.000000000000000222e-01,5.714285714285713969e-01,6.923076923076922906e-01,8.533333333333333881e-01
5.000000000000000000e-01,4.285714285714285476e-01,0.000000000000000000e+00,7.857142857142856984e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,8.795180722891565717e-01
5.000000000000000000e-01,4.444444444444444198e-01,6.428571428571429047e-01,7.536231884057971175e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.647058823529411242e-01,7.627118644067796271e-01
2.500000000000000000e-01,2.000000000000000111e-01,6.500000000000000222e-01,7.605633802816901268e-01
0.000000000000000000e+00,3.636363636363636465e-01,6.153846153846154188e-01,5.000000000000000000e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.826086956521739468e-01,8.260869565217391353e-01
4.000000000000000222e-01,5.833333333333333703e-01,8.125000000000000000e-01,7.428571428571428825e-01
4.000000000000000222e-01,6.666666666666666297e-01,7.058823529411765163e-01,8.666666666666666963e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.142857142857143016e-01,8.076923076923077094e-01
3.333333333333333148e-01,6.666666666666666297e-01,5.882352941176470784e-01,7.073170731707316694e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.586206896551723755e-01,8.125000000000000000e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.705882352941176627e-01
0.000000000000000000e+00,5.454545454545454142e-01,6.470588235294117974e-01,8.550724637681159646e-01
0.000000000000000000e+00,4.000000000000000222e-01,3.333333333333333148e-01,8.777777777777777679e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.206896551724138122e-01,6.842105263157894912e-01
0.000000000000000000e+00,5.714285714285713969e-01,6.666666666666666297e-01,8.354430379746835555e-01
5.000000000000000000e-01,6.363636363636363535e-01,5.999999999999999778e-01,8.846153846153845812e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.913580246913579863e-01,5.000000000000000000e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.976190476190476719e-01
2.000000000000000111e-01,2.000000000000000111e-01,7.361111111111111605e-01,6.666666666666666297e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.391304347826086474e-01,8.571428571428570953e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.181818181818182323e-01
2.500000000000000000e-01,4.000000000000000222e-01,5.714285714285713969e-01,8.809523809523809312e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.833333333333333703e-01,8.266666666666666607e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.464788732394366244e-01,7.727272727272727071e-01
4.444444444444444198e-01,5.000000000000000000e-01,5.862068965517240882e-01,7.608695652173913526e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.500000000000000000e-01,8.936170212765957022e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.142857142857143016e-01,5.999999999999999778e-01
6.666666666666666297e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.866666666666666252e-01
2.500000000000000000e-01,4.000000000000000222e-01,7.307692307692307265e-01,8.000000000000000444e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.833333333333333703e-01,7.500000000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.095238095238095344e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.714285714285713969e-01,7.874999999999999778e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.111111111111111605e-01,7.746478873239436291e-01
5.714285714285713969e-01,2.500000000000000000e-01,6.666666666666666297e-01,8.072289156626506479e-01
5.714285714285713969e-01,3.333333333333333148e-01,7.272727272727272929e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.250000000000000000e-01,6.428571428571429047e-01,7.954545454545454142e-01
2.000000000000000111e-01,2.500000000000000000e-01,6.428571428571429047e-01,7.922077922077922496e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.962962962962962798e-01
0.000000000000000000e+00,2.500000000000000000e-01,8.000000000000000444e-01,8.101265822784810000e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.222222222222222099e-01,8.571428571428570953e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.647058823529411242e-01,8.082191780821917915e-01
5.000000000000000000e-01,3.333333333333333148e-01,8.695652173913043237e-01,9.027777777777777901e-01
2.500000000000000000e-01,8.461538461538461453e-01,5.999999999999999778e-01,8.333333333333333703e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.391304347826086474e-01,7.887323943661971315e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.603773584905660021e-01,8.205128205128204844e-01
4.285714285714285476e-01,5.999999999999999778e-01,4.000000000000000222e-01,7.948717948717948234e-01
4.285714285714285476e-01,2.000000000000000111e-01,6.153846153846154188e-01,8.399999999999999689e-01
3.750000000000000000e-01,4.000000000000000222e-01,6.891891891891891442e-01,6.153846153846154188e-01
4.285714285714285476e-01,5.000000000000000000e-01,8.723404255319149314e-01,7.500000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.500000000000000222e-01,7.297297297297297147e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.272727272727272929e-01,7.142857142857143016e-01
2.500000000000000000e-01,6.153846153846154188e-01,0.000000000000000000e+00,8.499999999999999778e-01
3.333333333333333148e-01,4.444444444444444198e-01,6.363636363636363535e-01,7.301587301587301182e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.714285714285713969e-01,7.619047619047618625e-01
3.333333333333333148e-01,2.000000000000000111e-01,5.000000000000000000e-01,7.831325301204818956e-01
3.333333333333333148e-01,5.714285714285713969e-01,8.181818181818182323e-01,8.947368421052631637e-01
2.500000000000000000e-01,3.333333333333333148e-01,0.000000000000000000e+00,8.488372093023255349e-01
5.555555555555555802e-01,2.000000000000000111e-01,6.500000000000000222e-01,7.727272727272727071e-01
5.714285714285713969e-01,0.000000000000000000e+00,6.250000000000000000e-01,7.926829268292683306e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.521739130434782705e-01,8.260869565217391353e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.250000000000000000e-01,8.518518518518518601e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.692307692307692735e-01,8.481012658227847778e-01
5.000000000000000000e-01,4.285714285714285476e-01,7.380952380952381375e-01,7.674418604651163101e-01
4.500000000000000111e-01,5.510204081632652517e-01,4.000000000000000222e-01,7.142857142857143016e-01
2.857142857142856984e-01,5.357142857142856984e-01,5.526315789473684736e-01,7.407407407407406996e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.187500000000000000e-01,8.275862068965517127e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.142857142857143016e-01,8.208955223880597396e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.402597402597402843e-01,5.999999999999999778e-01
6.153846153846154188e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.681159420289854767e-01
2.500000000000000000e-01,0.000000000000000000e+00,5.999999999999999778e-01,8.554216867469879304e-01
4.000000000000000222e-01,4.285714285714285476e-01,5.000000000000000000e-01,7.375000000000000444e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.521739130434782705e-01,8.043478260869565410e-01
0.000000000000000000e+00,6.153846153846154188e-01,7.083333333333333703e-01,8.360655737704918433e-01
5.555555555555555802e-01,0.000000000000000000e+00,7.777777777777777901e-01,6.250000000000000000e-01
5.454545454545454142e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.620689655172413257e-01
2.857142857142856984e-01,5.652173913043477826e-01,5.909090909090909394e-01,7.291666666666666297e-01
4.000000000000000222e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.076923076923077094e-01
4.000000000000000222e-01,5.555555555555555802e-01,6.875000000000000000e-01,8.000000000000000444e-01
0.000000000000000000e+00,4.285714285714285476e-01,3.333333333333333148e-01,8.068181818181817677e-01
4.285714285714285476e-01,4.444444444444444198e-01,5.555555555555555802e-01,7.199999999999999734e-01
0.000000000000000000e+00,4.285714285714285476e-01,6.999999999999999556e-01,8.000000000000000444e-01
3.333333333333333148e-01,4.000000000000000222e-01,3.333333333333333148e-01,8.313253012048192891e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.714285714285713969e-01,7.804878048780488076e-01
0.000000000000000000e+00,5.714285714285713969e-01,5.384615384615384359e-01,8.461538461538461453e-01
3.333333333333333148e-01,4.000000000000000222e-01,7.439024390243902385e-01,5.999999999999999778e-01
2.500000000000000000e-01,6.363636363636363535e-01,2.500000000000000000e-01,8.271604938271605034e-01
2.500000000000000000e-01,0.000000000000000000e+00,8.000000000000000444e-01,7.758620689655172376e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.296296296296296502e-01,7.187500000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.272727272727272929e-01,8.987341772151898889e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.111111111111111605e-01,7.605633802816901268e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.612903225806451291e-01,4.705882352941176405e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.407407407407406996e-01,7.575757575757575690e-01
4.000000000000000222e-01,6.923076923076922906e-01,7.619047619047618625e-01,8.688524590163934080e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.296296296296296502e-01,8.281250000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.999999999999999556e-01,8.000000000000000444e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.826086956521739468e-01,8.405797101449274944e-01
4.545454545454545303e-01,5.000000000000000000e-01,5.384615384615384359e-01,7.272727272727272929e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e-01,8.666666666666666963e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.666666666666666297e-01,8.157894736842105088e-01
3.750000000000000000e-01,4.468085106382978511e-01,5.000000000000000000e-01,6.315789473684210176e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.250000000000000000e-01,8.000000000000000444e-01
2.500000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,8.192771084337349130e-01
3.333333333333333148e-01,2.500000000000000000e-01,5.555555555555555802e-01,7.619047619047618625e-01
5.999999999999999778e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.249999999999999556e-01
3.636363636363636465e-01,4.615384615384615641e-01,3.333333333333333148e-01,8.285714285714286254e-01
2.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.926829268292683306e-01
5.833333333333333703e-01,5.999999999999999778e-01,5.714285714285713969e-01,7.746478873239436291e-01
2.500000000000000000e-01,2.500000000000000000e-01,6.724137931034482873e-01,7.352941176470588758e-01
4.285714285714285476e-01,2.000000000000000111e-01,5.714285714285713969e-01,7.567567567567567988e-01
3.333333333333333148e-01,2.000000000000000111e-01,5.555555555555555802e-01,8.433734939759036653e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.058823529411765163e-01,8.461538461538461453e-01
4.285714285714285476e-01,3.333333333333333148e-01,2.000000000000000111e-01,8.170731707317072656e-01
2.500000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.767123287671232390e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.777777777777777901e-01,6.896551724137931494e-01
2.500000000000000000e-01,5.454545454545454142e-01,6.666666666666666297e-01,7.441860465116278966e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.470588235294117974e-01,7.384615384615385025e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.999999999999999778e-01,8.249999999999999556e-01
6.363636363636363535e-01,4.285714285714285476e-01,6.153846153846154188e-01,8.695652173913043237e-01
3.333333333333333148e-01,2.857142857142856984e-01,6.710526315789473450e-01,5.454545454545454142e-01
0.000000000000000000e+00,2.000000000000000111e-01,5.000000000000000000e-01,8.352941176470588536e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,8.271604938271605034e-01
6.666666666666666297e-01,6.666666666666666297e-01,8.000000000000000444e-01,4.000000000000000222e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.515151515151514916e-01,4.666666666666666741e-01
6.923076923076922906e-01,3.333333333333333148e-01,5.714285714285713969e-01,8.378378378378378288e-01
0.000000000000000000e+00,6.250000000000000000e-01,7.659574468085106336e-01,7.674418604651163101e-01
0.000000000000000000e+00,6.153846153846154188e-01,6.515151515151514916e-01,4.000000000000000222e-01
0.000000000000000000e+00,4.444444444444444198e-01,6.969696969696970168e-01,6.363636363636363535e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,8.030303030303029832e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.500000000000000000e-01,7.966101694915254106e-01
2.000000000000000111e-01,4.444444444444444198e-01,6.551724137931034253e-01,7.894736842105263275e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.808219178082191902e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.575757575757575690e-01,7.884615384615384359e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.777777777777777901e-01,7.432432432432432012e-01
4.285714285714285476e-01,4.444444444444444198e-01,4.285714285714285476e-01,8.311688311688312236e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.555555555555555802e-01,7.848101265822784445e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.999999999999999778e-01,7.631578947368421462e-01
3.333333333333333148e-01,2.000000000000000111e-01,7.727272727272727071e-01,8.857142857142856762e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.586206896551723755e-01,8.196721311475410054e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.142857142857143016e-01,7.974683544303797778e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.714285714285713969e-01,8.554216867469879304e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.428571428571429047e-01,8.000000000000000444e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.818181818181817677e-01,8.405797101449274944e-01
0.000000000000000000e+00,2.999999999999999889e-01,5.714285714285713969e-01,7.837837837837837718e-01
4.000000000000000222e-01,0.000000000000000000e+00,4.285714285714285476e-01,7.882352941176470340e-01
0.000000000000000000e+00,5.714285714285713969e-01,7.142857142857143016e-01,7.903225806451612545e-01
6.250000000000000000e-01,5.555555555555555802e-01,8.043478260869565410e-01,8.378378378378378288e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.199999999999999734e-01,8.615384615384615863e-01
3.333333333333333148e-01,5.714285714285713969e-01,4.285714285714285476e-01,8.192771084337349130e-01
5.555555555555555802e-01,6.086956521739130821e-01,5.000000000000000000e-01,8.000000000000000444e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.446808510638297518e-01,8.510638297872340496e-01
6.363636363636363535e-01,4.000000000000000222e-01,6.999999999999999556e-01,9.324324324324324564e-01
5.000000000000000000e-01,5.384615384615384359e-01,6.999999999999999556e-01,7.966101694915254106e-01
3.333333333333333148e-01,7.272727272727272929e-01,5.000000000000000000e-01,8.125000000000000000e-01
3.333333333333333148e-01,2.000000000000000111e-01,7.407407407407406996e-01,8.461538461538461453e-01
3.333333333333333148e-01,5.714285714285713969e-01,6.153846153846154188e-01,7.714285714285714635e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,6.250000000000000000e-01
3.333333333333333148e-01,6.363636363636363535e-01,7.222222222222222099e-01,8.235294117647058432e-01
5.999999999999999778e-01,4.444444444444444198e-01,6.470588235294117974e-01,7.656250000000000000e-01
5.000000000000000000e-01,6.363636363636363535e-01,7.272727272727272929e-01,7.297297297297297147e-01
4.000000000000000222e-01,7.222222222222222099e-01,6.250000000000000000e-01,7.704918032786884918e-01
2.500000000000000000e-01,6.363636363636363535e-01,6.216216216216216006e-01,6.875000000000000000e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.153846153846154188e-01,7.866666666666666252e-01
5.714285714285713969e-01,5.714285714285713969e-01,6.666666666666666297e-01,8.648648648648649129e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.976744186046511809e-01,6.842105263157894912e-01
4.285714285714285476e-01,5.000000000000000000e-01,4.285714285714285476e-01,8.205128205128204844e-01
4.000000000000000222e-01,0.000000000000000000e+00,8.148148148148147696e-01,8.000000000000000444e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.555555555555555802e-01,8.488372093023255349e-01
6.153846153846154188e-01,2.500000000000000000e-01,4.000000000000000222e-01,7.820512820512820484e-01
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,8.795180722891565717e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.666666666666666297e-01,8.108108108108108558e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,8.452380952380952328e-01
2.500000000000000000e-01,4.545454545454545303e-01,7.702702702702702853e-01,4.545454545454545303e-01
2.000000000000000111e-01,6.250000000000000000e-01,7.826086956521739468e-01,8.281250000000000000e-01
2.500000000000000000e-01,4.285714285714285476e-01,8.000000000000000444e-01,7.812500000000000000e-01
2.500000000000000000e-01,7.692307692307692735e-01,4.285714285714285476e-01,8.421052631578946901e-01
4.285714285714285476e-01,2.857142857142856984e-01,6.666666666666666297e-01,6.538461538461538547e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.446808510638297518e-01,8.666666666666666963e-01
2.000000000000000111e-01,6.153846153846154188e-01,7.058823529411765163e-01,7.692307692307692735e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.999999999999999778e-01,8.026315789473684736e-01
4.285714285714285476e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.767123287671232390e-01
5.000000000000000000e-01,2.500000000000000000e-01,8.800000000000000044e-01,8.955223880597015240e-01
2.000000000000000111e-01,5.000000000000000000e-01,2.500000000000000000e-01,7.882352941176470340e-01
4.000000000000000222e-01,6.800000000000000488e-01,6.800000000000000488e-01,7.555555555555555358e-01
5.000000000000000000e-01,2.000000000000000111e-01,7.142857142857143016e-01,7.627118644067796271e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.164179104477611526e-01
0.000000000000000000e+00,3.750000000000000000e-01,6.774193548387096309e-01,8.305084745762711940e-01
0.000000000000000000e+00,5.833333333333333703e-01,4.000000000000000222e-01,7.874999999999999778e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.901234567901234129e-01,6.363636363636363535e-01
0.000000000000000000e+00,4.285714285714285476e-01,6.250000000000000000e-01,7.951807228915662717e-01
0.000000000000000000e+00,6.333333333333333037e-01,5.000000000000000000e-01,7.758620689655172376e-01
4.000000000000000222e-01,5.555555555555555802e-01,5.000000000000000000e-01,8.375000000000000222e-01
4.000000000000000222e-01,2.000000000000000111e-01,7.777777777777777901e-01,6.666666666666666297e-01
5.384615384615384359e-01,5.882352941176470784e-01,7.111111111111111382e-01,6.400000000000000133e-01
2.500000000000000000e-01,4.000000000000000222e-01,6.363636363636363535e-01,7.500000000000000000e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.142857142857143016e-01,7.600000000000000089e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.115384615384615641e-01,8.421052631578946901e-01
2.500000000000000000e-01,2.000000000000000111e-01,6.999999999999999556e-01,7.530864197530864335e-01
5.999999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,7.901234567901234129e-01
0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00,8.705882352941176627e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.222222222222222099e-01,8.157894736842105088e-01
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,8.192771084337349130e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.249999999999999556e-01
3.333333333333333148e-01,2.500000000000000000e-01,5.000000000000000000e-01,8.902439024390244038e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.785714285714286031e-01,7.575757575757575690e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.714285714285713969e-01,7.721518987341772222e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.857142857142856984e-01,7.555555555555555358e-01
0.000000000000000000e+00,3.750000000000000000e-01,4.285714285714285476e-01,8.192771084337349130e-01
0.000000000000000000e+00,6.250000000000000000e-01,6.818181818181817677e-01,8.499999999999999778e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.362637362637363125e-01,2.500000000000000000e-01
5.000000000000000000e-01,6.999999999999999556e-01,7.352941176470588758e-01,7.800000000000000266e-01
0.000000000000000000e+00,2.857142857142856984e-01,6.315789473684210176e-01,8.028169014084507449e-01
4.444444444444444198e-01,0.000000000000000000e+00,7.368421052631578538e-01,7.096774193548387455e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.199999999999999734e-01,7.878787878787878451e-01
4.285714285714285476e-01,0.000000000000000000e+00,4.444444444444444198e-01,7.901234567901234129e-01
2.500000000000000000e-01,5.454545454545454142e-01,5.999999999999999778e-01,7.333333333333332815e-01
5.000000000000000000e-01,1.666666666666666574e-01,7.358490566037735325e-01,7.272727272727272929e-01
4.285714285714285476e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.460317460317460458e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.647058823529411242e-01,8.214285714285713969e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.547169811320755262e-01,8.055555555555555802e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.105263157894736725e-01,5.000000000000000000e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.058823529411765163e-01,8.356164383561643927e-01
5.999999999999999778e-01,6.969696969696970168e-01,6.470588235294117974e-01,6.285714285714285587e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.368421052631578538e-01,7.058823529411765163e-01
2.500000000000000000e-01,4.000000000000000222e-01,2.857142857142856984e-01,7.976190476190476719e-01
2.500000000000000000e-01,4.285714285714285476e-01,0.000000000000000000e+00,7.647058823529411242e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.500000000000000000e-01,8.051948051948052409e-01
5.000000000000000000e-01,4.285714285714285476e-01,6.250000000000000000e-01,7.532467532467532756e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.906976744186046124e-01
4.000000000000000222e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.750000000000000222e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.444444444444444198e-01,7.692307692307692735e-01
2.000000000000000111e-01,4.444444444444444198e-01,6.764705882352941568e-01,6.111111111111111605e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.923076923076922906e-01,8.750000000000000000e-01
5.000000000000000000e-01,5.714285714285713969e-01,7.500000000000000000e-01,8.085106382978722861e-01
0.000000000000000000e+00,3.333333333333333148e-01,2.500000000000000000e-01,8.045977011494253039e-01
3.333333333333333148e-01,5.714285714285713969e-01,7.391304347826086474e-01,5.714285714285713969e-01
0.000000000000000000e+00,5.000000000000000000e-01,4.000000000000000222e-01,7.631578947368421462e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.428571428571428825e-01,7.758620689655172376e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.666666666666666297e-01,8.533333333333333881e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.948717948717948234e-01,5.999999999999999778e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.470588235294117974e-01,7.777777777777777901e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.555555555555555802e-01,8.536585365853658347e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.153846153846154188e-01,7.777777777777777901e-01
0.000000000000000000e+00,7.500000000000000000e-01,7.916666666666666297e-01,8.448275862068965747e-01
5.999999999999999778e-01,0.000000000000000000e+00,1.666666666666666574e-01,7.624999999999999556e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.923076923076922906e-01,7.466666666666667007e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,8.205128205128204844e-01
4.000000000000000222e-01,5.833333333333333703e-01,7.936507936507936067e-01,6.999999999999999556e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.974683544303797778e-01,5.999999999999999778e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.249999999999999556e-01
4.000000000000000222e-01,6.666666666666666297e-01,2.500000000000000000e-01,7.468354430379746667e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.272727272727272929e-01,8.395061728395061262e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.999999999999999778e-01,6.800000000000000488e-01
2.500000000000000000e-01,2.500000000000000000e-01,6.976744186046511809e-01,8.367346938775510612e-01
5.384615384615384359e-01,5.882352941176470784e-01,3.750000000000000000e-01,7.580645161290322509e-01
4.444444444444444198e-01,2.000000000000000111e-01,5.625000000000000000e-01,7.142857142857143016e-01
0.000000000000000000e+00,5.625000000000000000e-01,4.000000000000000222e-01,7.532467532467532756e-01
3.333333333333333148e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.499999999999999778e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,7.674418604651163101e-01
3.333333333333333148e-01,5.999999999999999778e-01,6.666666666666666297e-01,7.971014492753623060e-01
2.500000000000000000e-01,3.750000000000000000e-01,5.555555555555555802e-01,7.721518987341772222e-01
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,8.953488372093023617e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.848101265822784445e-01
5.714285714285713969e-01,6.250000000000000000e-01,4.000000000000000222e-01,8.375000000000000222e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.764705882352941568e-01,8.125000000000000000e-01
0.000000000000000000e+00,5.555555555555555802e-01,4.285714285714285476e-01,8.414634146341463117e-01
2.500000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,8.395061728395061262e-01
4.000000000000000222e-01,2.500000000000000000e-01,7.142857142857143016e-01,8.311688311688312236e-01
4.000000000000000222e-01,5.555555555555555802e-01,6.666666666666666297e-01,7.792207792207792583e-01
0.000000000000000000e+00,5.000000000000000000e-01,8.387096774193548709e-01,7.894736842105263275e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.560975609756097615e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.454545454545454142e-01,8.750000000000000000e-01
6.363636363636363535e-01,4.285714285714285476e-01,7.812500000000000000e-01,8.000000000000000444e-01
6.999999999999999556e-01,5.000000000000000000e-01,6.428571428571429047e-01,8.142857142857142794e-01
0.000000000000000000e+00,5.000000000000000000e-01,4.000000000000000222e-01,8.505747126436781214e-01
7.058823529411765163e-01,6.363636363636363535e-01,0.000000000000000000e+00,8.235294117647058432e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.894736842105263275e-01,7.872340425531915153e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.250000000000000000e-01,8.255813953488372325e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.714285714285713969e-01,8.513513513513513153e-01
4.000000000000000222e-01,2.500000000000000000e-01,7.142857142857143016e-01,8.714285714285714413e-01
5.454545454545454142e-01,5.555555555555555802e-01,6.956521739130434590e-01,7.352941176470588758e-01
0.000000000000000000e+00,1.666666666666666574e-01,6.923076923076922906e-01,7.500000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.190476190476190688e-01,8.529411764705882026e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.906976744186046124e-01,5.714285714285713969e-01
4.000000000000000222e-01,5.384615384615384359e-01,3.750000000000000000e-01,7.968750000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.391304347826086474e-01,6.315789473684210176e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.315789473684210176e-01,7.432432432432432012e-01
0.000000000000000000e+00,5.555555555555555802e-01,5.000000000000000000e-01,8.433734939759036653e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.285714285714285476e-01,7.142857142857143016e-01
3.333333333333333148e-01,2.000000000000000111e-01,5.000000000000000000e-01,8.170731707317072656e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.846153846153846034e-01,7.826086956521739468e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.724137931034482873e-01,5.862068965517240882e-01
5.000000000000000000e-01,5.714285714285713969e-01,6.666666666666666297e-01,7.910447761194029370e-01
4.210526315789473450e-01,5.000000000000000000e-01,4.705882352941176405e-01,0.000000000000000000e+00
5.999999999999999778e-01,5.714285714285713969e-01,6.250000000000000000e-01,7.199999999999999734e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.555555555555555802e-01,7.199999999999999734e-01
0.000000000000000000e+00,5.454545454545454142e-01,7.954545454545454142e-01,7.142857142857143016e-01
6.250000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.163265306122449161e-01
4.285714285714285476e-01,4.285714285714285476e-01,6.153846153846154188e-01,7.945205479452054353e-01
2.500000000000000000e-01,2.000000000000000111e-01,5.555555555555555802e-01,7.926829268292683306e-01
4.285714285714285476e-01,2.000000000000000111e-01,7.500000000000000000e-01,8.235294117647058432e-01
4.000000000000000222e-01,2.500000000000000000e-01,6.666666666666666297e-01,8.082191780821917915e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.941176470588234837e-01,8.360655737704918433e-01
2.500000000000000000e-01,3.333333333333333148e-01,7.023809523809523281e-01,3.333333333333333148e-01
3.333333333333333148e-01,5.714285714285713969e-01,5.555555555555555802e-01,8.024691358024691468e-01
6.250000000000000000e-01,3.333333333333333148e-01,6.153846153846154188e-01,7.808219178082191902e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.555555555555555358e-01,7.692307692307692735e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.457627118644067910e-01,7.096774193548387455e-01
0.000000000000000000e+00,5.909090909090909394e-01,7.166666666666666741e-01,5.999999999999999778e-01
6.153846153846154188e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.878787878787878451e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.428571428571429047e-01,7.627118644067796271e-01
4.615384615384615641e-01,3.750000000000000000e-01,2.857142857142856984e-01,7.916666666666666297e-01
2.500000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.117647058823529438e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.875000000000000000e-01,8.133333333333333526e-01
4.000000000000000222e-01,6.153846153846154188e-01,6.153846153846154188e-01,7.971014492753623060e-01
6.666666666666666297e-01,2.500000000000000000e-01,8.333333333333333703e-01,7.962962962962962798e-01
0.000000000000000000e+00,2.999999999999999889e-01,5.365853658536585691e-01,7.333333333333332815e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.878787878787878451e-01,7.192982456140351033e-01
5.714285714285713969e-01,3.750000000000000000e-01,6.875000000000000000e-01,6.428571428571429047e-01
5.714285714285713969e-01,5.000000000000000000e-01,6.600000000000000311e-01,7.857142857142856984e-01
0.000000000000000000e+00,6.923076923076922906e-01,4.285714285714285476e-01,8.205128205128204844e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.454545454545454142e-01,7.341772151898734444e-01
0.000000000000000000e+00,5.625000000000000000e-01,3.333333333333333148e-01,7.466666666666667007e-01
2.500000000000000000e-01,2.500000000000000000e-01,7.866666666666666252e-01,7.058823529411765163e-01
5.000000000000000000e-01,4.285714285714285476e-01,7.222222222222222099e-01,8.219178082191780366e-01
3.333333333333333148e-01,7.647058823529411242e-01,7.272727272727272929e-01,8.103448275862068506e-01
0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00,8.095238095238095344e-01
5.833333333333333703e-01,5.000000000000000000e-01,6.363636363636363535e-01,7.611940298507462455e-01
2.000000000000000111e-01,6.470588235294117974e-01,5.833333333333333703e-01,7.424242424242424310e-01
3.333333333333333148e-01,5.625000000000000000e-01,7.058823529411765163e-01,8.032786885245901676e-01
3.333333333333333148e-01,5.454545454545454142e-01,7.076923076923077316e-01,7.142857142857143016e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.272727272727272929e-01,6.538461538461538547e-01
3.333333333333333148e-01,6.428571428571429047e-01,7.972972972972972583e-01,5.555555555555555802e-01
0.000000000000000000e+00,5.454545454545454142e-01,5.454545454545454142e-01,8.157894736842105088e-01
2.500000000000000000e-01,5.882352941176470784e-01,6.865671641791044610e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.567567567567567988e-01,8.166666666666666519e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.368421052631578538e-01,8.450704225352112520e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,9.259259259259259300e-01
3.333333333333333148e-01,2.500000000000000000e-01,7.857142857142856984e-01,8.607594936708861111e-01
2.500000000000000000e-01,2.000000000000000111e-01,6.875000000000000000e-01,8.266666666666666607e-01
4.000000000000000222e-01,5.999999999999999778e-01,7.105263157894736725e-01,7.872340425531915153e-01
2.500000000000000000e-01,5.999999999999999778e-01,5.833333333333333703e-01,7.972972972972972583e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.153846153846154188e-01,7.468354430379746667e-01
0.000000000000000000e+00,6.999999999999999556e-01,8.000000000000000444e-01,8.181818181818182323e-01
4.285714285714285476e-01,4.000000000000000222e-01,7.419354838709677491e-01,7.719298245614034659e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.999999999999999778e-01,7.600000000000000089e-01
6.666666666666666297e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.529411764705882026e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.470588235294117974e-01,7.662337662337662669e-01
4.000000000000000222e-01,6.999999999999999556e-01,7.083333333333333703e-01,8.360655737704918433e-01
5.714285714285713969e-01,5.833333333333333703e-01,3.333333333333333148e-01,7.733333333333333171e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.833333333333333703e-01,8.000000000000000444e-01
4.285714285714285476e-01,4.000000000000000222e-01,8.000000000000000444e-01,7.931034482758620996e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.831325301204818956e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.407407407407406996e-01,7.656250000000000000e-01
0.000000000000000000e+00,6.190476190476190688e-01,2.500000000000000000e-01,7.123287671232876317e-01
5.555555555555555802e-01,6.923076923076922906e-01,7.368421052631578538e-01,8.474576271186440302e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.250000000000000000e-01,8.271604938271605034e-01
5.999999999999999778e-01,4.000000000000000222e-01,6.153846153846154188e-01,8.194444444444444198e-01
2.000000000000000111e-01,4.285714285714285476e-01,7.096774193548387455e-01,7.307692307692307265e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.222222222222222099e-01,8.382352941176470784e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.777777777777777901e-01,8.051948051948052409e-01
4.285714285714285476e-01,3.333333333333333148e-01,7.804878048780488076e-01,6.956521739130434590e-01
5.000000000000000000e-01,4.444444444444444198e-01,6.666666666666666297e-01,7.647058823529411242e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.526315789473684736e-01,6.792452830188678847e-01
4.285714285714285476e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.170731707317072656e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.600000000000000089e-01,7.750000000000000222e-01
0.000000000000000000e+00,4.285714285714285476e-01,3.333333333333333148e-01,8.160919540229885083e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.323943661971831220e-01
0.000000000000000000e+00,6.250000000000000000e-01,5.999999999999999778e-01,8.249999999999999556e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.399999999999999689e-01
6.363636363636363535e-01,5.555555555555555802e-01,4.000000000000000222e-01,8.533333333333333881e-01
2.500000000000000000e-01,6.153846153846154188e-01,2.500000000000000000e-01,8.101265822784810000e-01
5.714285714285713969e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.823529411764705621e-01
2.500000000000000000e-01,6.250000000000000000e-01,8.113207547169811740e-01,8.285714285714286254e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.000000000000000000e-01,7.882352941176470340e-01
5.555555555555555802e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.484848484848485084e-01
5.000000000000000000e-01,2.000000000000000111e-01,7.037037037037037202e-01,7.656250000000000000e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.096774193548387455e-01,7.704918032786884918e-01
0.000000000000000000e+00,5.000000000000000000e-01,2.500000000000000000e-01,8.372093023255814392e-01
0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,7.972972972972972583e-01
3.333333333333333148e-01,4.705882352941176405e-01,3.333333333333333148e-01,7.605633802816901268e-01
0.000000000000000000e+00,5.833333333333333703e-01,5.555555555555555802e-01,8.441558441558441039e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.333333333333332815e-01,7.666666666666667185e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.906250000000000000e-01,8.461538461538461453e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.333333333333333259e-01,7.179487179487179516e-01
3.333333333333333148e-01,2.500000000000000000e-01,4.000000000000000222e-01,7.840909090909090606e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.407407407407406996e-01,7.971014492753623060e-01
0.000000000000000000e+00,5.714285714285713969e-01,5.714285714285713969e-01,7.857142857142856984e-01
2.500000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.684210526315789824e-01
3.333333333333333148e-01,2.500000000000000000e-01,4.736842105263157632e-01,7.352941176470588758e-01
7.142857142857143016e-01,2.500000000000000000e-01,8.125000000000000000e-01,8.904109589041095951e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.368421052631578538e-01,7.714285714285714635e-01
2.000000000000000111e-01,0.000000000000000000e+00,7.777777777777777901e-01,7.567567567567567988e-01
6.666666666666666297e-01,4.285714285714285476e-01,3.333333333333333148e-01,8.666666666666666963e-01
5.000000000000000000e-01,4.444444444444444198e-01,6.999999999999999556e-01,7.142857142857143016e-01
3.333333333333333148e-01,2.000000000000000111e-01,7.500000000000000000e-01,8.082191780821917915e-01
0.000000000000000000e+00,2.500000000000000000e-01,4.000000000000000222e-01,7.624999999999999556e-01
0.000000000000000000e+00,4.166666666666666852e-01,6.438356164383561842e-01,5.833333333333333703e-01
6.250000000000000000e-01,6.363636363636363535e-01,5.454545454545454142e-01,7.714285714285714635e-01
2.500000000000000000e-01,4.285714285714285476e-01,7.948717948717948234e-01,7.399999999999999911e-01
4.444444444444444198e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.051948051948052409e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.235294117647058432e-01,7.714285714285714635e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.000000000000000000e-01,8.470588235294117530e-01
0.000000000000000000e+00,6.111111111111111605e-01,2.000000000000000111e-01,8.133333333333333526e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.142857142857143016e-01,8.484848484848485084e-01
3.333333333333333148e-01,4.285714285714285476e-01,7.333333333333332815e-01,5.833333333333333703e-01
2.500000000000000000e-01,5.999999999999999778e-01,8.461538461538461453e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.714285714285713969e-01,7.613636363636363535e-01
0.000000000000000000e+00,3.750000000000000000e-01,6.250000000000000000e-01,7.901234567901234129e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.589743589743589203e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.428571428571429047e-01,7.903225806451612545e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.555555555555555802e-01,8.313253012048192891e-01
5.714285714285713969e-01,5.555555555555555802e-01,7.804878048780488076e-01,8.139534883720930258e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,8.382352941176470784e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.714285714285713969e-01,8.292682926829267887e-01
0.000000000000000000e+00,5.882352941176470784e-01,6.428571428571429047e-01,6.923076923076922906e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.560975609756097615e-01,5.714285714285713969e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.333333333333332815e-01,8.051948051948052409e-01
5.000000000000000000e-01,5.000000000000000000e-01,4.285714285714285476e-01,7.721518987341772222e-01
4.285714285714285476e-01,5.833333333333333703e-01,7.209302325581394832e-01,7.631578947368421462e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.792452830188678847e-01,7.297297297297297147e-01
4.000000000000000222e-01,7.500000000000000000e-01,7.142857142857143016e-01,8.103448275862068506e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.666666666666666297e-01,8.181818181818182323e-01
0.000000000000000000e+00,6.842105263157894912e-01,7.096774193548387455e-01,6.875000000000000000e-01
4.285714285714285476e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.986301369863013866e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.285714285714285476e-01,7.586206896551723755e-01
2.500000000000000000e-01,5.555555555555555802e-01,8.026315789473684736e-01,6.363636363636363535e-01
4.000000000000000222e-01,5.555555555555555802e-01,7.222222222222222099e-01,8.382352941176470784e-01
5.454545454545454142e-01,4.285714285714285476e-01,6.800000000000000488e-01,7.543859649122807154e-01
2.500000000000000000e-01,5.555555555555555802e-01,4.545454545454545303e-01,7.894736842105263275e-01
4.285714285714285476e-01,5.000000000000000000e-01,1.666666666666666574e-01,7.922077922077922496e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.444444444444444198e-01,7.882352941176470340e-01
0.000000000000000000e+00,6.250000000000000000e-01,6.923076923076922906e-01,7.792207792207792583e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.923076923076922906e-01,8.048780487804878536e-01
5.714285714285713969e-01,3.333333333333333148e-01,7.674418604651163101e-01,7.954545454545454142e-01
5.000000000000000000e-01,6.363636363636363535e-01,7.968750000000000000e-01,6.666666666666666297e-01
6.153846153846154188e-01,4.000000000000000222e-01,7.222222222222222099e-01,8.437500000000000000e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.944444444444444198e-01,7.857142857142856984e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.875000000000000000e-01,7.820512820512820484e-01
2.500000000000000000e-01,4.285714285714285476e-01,5.999999999999999778e-01,8.607594936708861111e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.777777777777777901e-01,8.194444444444444198e-01
0.000000000000000000e+00,5.833333333333333703e-01,7.192982456140351033e-01,6.896551724137931494e-01
3.333333333333333148e-01,5.999999999999999778e-01,4.444444444444444198e-01,8.717948717948718063e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.026315789473684736e-01
0.000000000000000000e+00,4.444444444444444198e-01,5.999999999999999778e-01,8.461538461538461453e-01
0.000000000000000000e+00,7.058823529411765163e-01,6.363636363636363535e-01,8.142857142857142794e-01
4.285714285714285476e-01,3.750000000000000000e-01,6.811594202898550998e-01,6.250000000000000000e-01
5.000000000000000000e-01,6.363636363636363535e-01,7.464788732394366244e-01,6.999999999999999556e-01
0.000000000000000000e+00,7.142857142857143016e-01,7.777777777777777901e-01,8.771929824561403022e-01
5.000000000000000000e-01,5.454545454545454142e-01,5.555555555555555802e-01,7.857142857142856984e-01
4.000000000000000222e-01,5.555555555555555802e-01,7.500000000000000000e-01,8.378378378378378288e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.235294117647058432e-01,8.846153846153845812e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.923076923076922906e-01,8.395061728395061262e-01
2.500000000000000000e-01,5.625000000000000000e-01,5.000000000000000000e-01,7.638888888888888395e-01
5.000000000000000000e-01,4.285714285714285476e-01,6.999999999999999556e-01,8.059701492537313383e-01
2.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,8.088235294117647189e-01
3.750000000000000000e-01,4.285714285714285476e-01,6.666666666666666297e-01,5.999999999999999778e-01
4.000000000000000222e-01,5.999999999999999778e-01,6.800000000000000488e-01,7.333333333333332815e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.153846153846154188e-01,7.272727272727272929e-01
4.000000000000000222e-01,5.714285714285713969e-01,7.142857142857143016e-01,7.837837837837837718e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.363636363636363535e-01,8.313253012048192891e-01
4.000000000000000222e-01,2.500000000000000000e-01,5.000000000000000000e-01,8.227848101265823333e-01
8.181818181818182323e-01,5.999999999999999778e-01,7.619047619047618625e-01,8.378378378378378288e-01
5.714285714285713969e-01,6.800000000000000488e-01,7.619047619047618625e-01,8.936170212765957022e-01
0.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01
4.000000000000000222e-01,7.083333333333333703e-01,6.756756756756756577e-01,8.529411764705882026e-01
2.500000000000000000e-01,2.857142857142856984e-01,7.538461538461538325e-01,7.500000000000000000e-01
5.000000000000000000e-01,5.454545454545454142e-01,7.187500000000000000e-01,7.647058823529411242e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.826086956521739468e-01,7.954545454545454142e-01
2.500000000000000000e-01,6.250000000000000000e-01,7.083333333333333703e-01,7.678571428571429047e-01
5.714285714285713969e-01,6.666666666666666297e-01,7.058823529411765163e-01,8.524590163934425702e-01
4.545454545454545303e-01,5.833333333333333703e-01,6.333333333333333037e-01,7.872340425531915153e-01
5.000000000000000000e-01,4.000000000000000222e-01,0.000000000000000000e+00,8.522727272727272929e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.142857142857143016e-01,7.931034482758620996e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.851851851851852304e-01,7.272727272727272929e-01
4.000000000000000222e-01,5.454545454545454142e-01,7.500000000000000000e-01,7.666666666666667185e-01
6.250000000000000000e-01,3.333333333333333148e-01,5.454545454545454142e-01,7.910447761194029370e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.941176470588234837e-01
5.714285714285713969e-01,4.444444444444444198e-01,7.647058823529411242e-01,8.800000000000000044e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.916666666666666297e-01
6.363636363636363535e-01,0.000000000000000000e+00,7.727272727272727071e-01,6.842105263157894912e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.837837837837837718e-01,8.545454545454544970e-01
3.333333333333333148e-01,5.714285714285713969e-01,6.470588235294117974e-01,7.142857142857143016e-01
5.714285714285713969e-01,6.666666666666666297e-01,7.272727272727272929e-01,8.428571428571428603e-01
5.000000000000000000e-01,6.923076923076922906e-01,8.125000000000000000e-01,9.076923076923076872e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000000e-01
2.500000000000000000e-01,5.555555555555555802e-01,6.896551724137931494e-01,7.758620689655172376e-01
5.000000000000000000e-01,5.555555555555555802e-01,7.399999999999999911e-01,7.297297297297297147e-01
3.333333333333333148e-01,2.000000000000000111e-01,7.083333333333333703e-01,7.941176470588234837e-01
2.500000000000000000e-01,4.000000000000000222e-01,7.654320987654320563e-01,5.999999999999999778e-01
2.500000000000000000e-01,5.999999999999999778e-01,7.058823529411765163e-01,7.681159420289854767e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.199999999999999734e-01,6.153846153846154188e-01
3.333333333333333148e-01,7.333333333333332815e-01,7.285714285714285365e-01,5.555555555555555802e-01
5.999999999999999778e-01,5.714285714285713969e-01,7.142857142857143016e-01,8.513513513513513153e-01
3.333333333333333148e-01,5.454545454545454142e-01,7.457627118644067910e-01,7.083333333333333703e-01
0.000000000000000000e+00,5.555555555555555802e-01,7.692307692307692735e-01,8.000000000000000444e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,8.461538461538461453e-01
4.285714285714285476e-01,2.000000000000000111e-01,6.666666666666666297e-01,7.910447761194029370e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,8.048780487804878536e-01
5.454545454545454142e-01,6.363636363636363535e-01,7.619047619047618625e-01,9.130434782608695121e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.825396825396825573e-01,6.666666666666666297e-01
5.000000000000000000e-01,4.545454545454545303e-01,5.384615384615384359e-01,7.755102040816326259e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.333333333333333703e-01
6.153846153846154188e-01,5.555555555555555802e-01,6.363636363636363535e-01,7.761194029850746468e-01
3.333333333333333148e-01,5.714285714285713969e-01,7.536231884057971175e-01,7.222222222222222099e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,8.059701492537313383e-01
0.000000000000000000e+00,2.500000000000000000e-01,8.222222222222221877e-01,7.916666666666666297e-01
0.000000000000000000e+00,1.666666666666666574e-01,5.999999999999999778e-01,6.666666666666666297e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.999999999999999556e-01,8.219178082191780366e-01
4.000000000000000222e-01,4.285714285714285476e-01,7.142857142857143016e-01,8.208955223880597396e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.246376811594202882e-01,7.307692307692307265e-01
5.454545454545454142e-01,2.500000000000000000e-01,7.272727272727272929e-01,6.842105263157894912e-01
0.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,7.674418604651163101e-01
5.999999999999999778e-01,6.999999999999999556e-01,6.470588235294117974e-01,8.113207547169811740e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.681159420289854767e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.999999999999999778e-01,7.857142857142856984e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.500000000000000000e-01,8.181818181818182323e-01
4.285714285714285476e-01,0.000000000000000000e+00,6.666666666666666297e-01,5.454545454545454142e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.666666666666666297e-01,7.464788732394366244e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.500000000000000000e-01,8.750000000000000000e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.842105263157894912e-01,8.108108108108108558e-01
3.333333333333333148e-01,5.555555555555555802e-01,7.333333333333332815e-01,8.363636363636363091e-01
4.000000000000000222e-01,7.142857142857143016e-01,7.142857142857143016e-01,8.059701492537313383e-01
2.500000000000000000e-01,0.000000000000000000e+00,3.750000000000000000e-01,7.142857142857143016e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.999999999999999778e-01,7.500000000000000000e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.999999999999999556e-01,7.586206896551723755e-01
5.000000000000000000e-01,5.454545454545454142e-01,4.285714285714285476e-01,7.820512820512820484e-01
4.285714285714285476e-01,5.000000000000000000e-01,6.956521739130434590e-01,8.205128205128204844e-01
0.000000000000000000e+00,4.000000000000000222e-01,4.285714285714285476e-01,7.901234567901234129e-01
4.000000000000000222e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.235294117647058432e-01
4.000000000000000222e-01,5.882352941176470784e-01,5.454545454545454142e-01,7.313432835820895539e-01
4.285714285714285476e-01,3.750000000000000000e-01,7.142857142857143016e-01,7.600000000000000089e-01
4.285714285714285476e-01,2.500000000000000000e-01,7.272727272727272929e-01,7.142857142857143016e-01
3.333333333333333148e-01,5.999999999999999778e-01,7.500000000000000000e-01,8.208955223880597396e-01
2.500000000000000000e-01,7.500000000000000000e-01,3.750000000000000000e-01,8.035714285714286031e-01
5.000000000000000000e-01,5.555555555555555802e-01,5.555555555555555802e-01,8.684210526315789824e-01
4.444444444444444198e-01,5.714285714285713969e-01,6.769230769230769607e-01,5.000000000000000000e-01
6.250000000000000000e-01,5.555555555555555802e-01,5.714285714285713969e-01,8.115942028985507761e-01
2.500000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,8.214285714285713969e-01
2.000000000000000111e-01,3.333333333333333148e-01,7.551020408163264808e-01,8.000000000000000444e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.666666666666666297e-01,8.333333333333333703e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.560975609756097615e-01,7.619047619047618625e-01
4.285714285714285476e-01,3.333333333333333148e-01,6.883116883116883189e-01,5.999999999999999778e-01
4.000000000000000222e-01,4.285714285714285476e-01,7.926829268292683306e-01,5.000000000000000000e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.666666666666666297e-01,7.671232876712328341e-01
3.750000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.692307692307692735e-01
5.714285714285713969e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.356164383561643927e-01
3.333333333333333148e-01,2.500000000000000000e-01,7.868852459016393297e-01,7.812500000000000000e-01
0.000000000000000000e+00,5.555555555555555802e-01,5.714285714285713969e-01,8.266666666666666607e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.272727272727272929e-01,8.395061728395061262e-01
3.333333333333333148e-01,3.750000000000000000e-01,6.428571428571429047e-01,7.600000000000000089e-01
0.000000000000000000e+00,6.470588235294117974e-01,6.250000000000000000e-01,7.031250000000000000e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.142857142857143016e-01,7.763157894736841813e-01
2.500000000000000000e-01,2.000000000000000111e-01,7.037037037037037202e-01,7.567567567567567988e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.974683544303797778e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.083333333333333703e-01,8.214285714285713969e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.785714285714286031e-01,7.936507936507936067e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.744186046511627675e-01,7.333333333333332815e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.000000000000000000e-01,8.390804597701149170e-01
4.000000000000000222e-01,6.363636363636363535e-01,7.500000000000000000e-01,7.812500000000000000e-01
3.333333333333333148e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.249999999999999556e-01
2.500000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.181818181818182323e-01
4.285714285714285476e-01,5.000000000000000000e-01,7.241379310344827624e-01,7.857142857142856984e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.973684210526315264e-01,6.875000000000000000e-01
5.000000000000000000e-01,7.333333333333332815e-01,6.999999999999999556e-01,8.510638297872340496e-01
5.714285714285713969e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.082191780821917915e-01
0.000000000000000000e+00,5.714285714285713969e-01,7.313432835820895539e-01,7.058823529411765163e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.285714285714285476e-01,8.470588235294117530e-01
2.000000000000000111e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.227848101265823333e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.875000000000000000e-01,7.916666666666666297e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.702702702702702853e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.187500000000000000e-01,8.225806451612903691e-01
4.444444444444444198e-01,2.857142857142856984e-01,6.764705882352941568e-01,6.250000000000000000e-01
5.000000000000000000e-01,5.555555555555555802e-01,4.000000000000000222e-01,8.125000000000000000e-01
0.000000000000000000e+00,2.500000000000000000e-01,2.500000000000000000e-01,8.426966292134830949e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.363636363636363535e-01,7.605633802816901268e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.368421052631578538e-01,6.250000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.554216867469879304e-01
4.285714285714285476e-01,4.000000000000000222e-01,6.666666666666666297e-01,7.704918032786884918e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.625000000000000444e-01
5.000000000000000000e-01,5.555555555555555802e-01,7.500000000000000000e-01,8.311688311688312236e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.222222222222222099e-01,7.600000000000000089e-01
6.666666666666666297e-01,2.000000000000000111e-01,7.727272727272727071e-01,5.000000000000000000e-01
2.500000000000000000e-01,2.000000000000000111e-01,7.285714285714285365e-01,7.142857142857143016e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.058823529411765163e-01,8.260869565217391353e-01
3.750000000000000000e-01,5.882352941176470784e-01,5.999999999999999778e-01,7.399999999999999911e-01
5.333333333333333259e-01,5.000000000000000000e-01,6.440677966101694407e-01,5.625000000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.857142857142856984e-01,8.947368421052631637e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,7.528089887640448952e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.209302325581394832e-01,7.843137254901960675e-01
3.333333333333333148e-01,2.000000000000000111e-01,8.059701492537313383e-01,7.600000000000000089e-01
0.000000000000000000e+00,5.416666666666666297e-01,0.000000000000000000e+00,7.536231884057971175e-01
0.000000000000000000e+00,5.714285714285713969e-01,2.500000000000000000e-01,7.816091954022988952e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.368421052631578538e-01,8.533333333333333881e-01
2.500000000000000000e-01,5.555555555555555802e-01,6.744186046511627675e-01,7.954545454545454142e-01
0.000000000000000000e+00,6.363636363636363535e-01,6.315789473684210176e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.714285714285713969e-01,0.000000000000000000e+00,8.522727272727272929e-01
4.000000000000000222e-01,5.555555555555555802e-01,6.521739130434782705e-01,5.000000000000000000e-01
6.666666666666666297e-01,2.500000000000000000e-01,5.000000000000000000e-01,8.461538461538461453e-01
2.500000000000000000e-01,5.714285714285713969e-01,7.727272727272727071e-01,7.826086956521739468e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.916666666666666297e-01,8.550724637681159646e-01
0.000000000000000000e+00,6.250000000000000000e-01,7.608695652173913526e-01,7.954545454545454142e-01
5.000000000000000000e-01,5.555555555555555802e-01,5.999999999999999778e-01,8.311688311688312236e-01
4.000000000000000222e-01,6.153846153846154188e-01,7.600000000000000089e-01,8.421052631578946901e-01
0.000000000000000000e+00,2.500000000000000000e-01,2.500000000000000000e-01,9.000000000000000222e-01
5.714285714285713969e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.500000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.867469879518072196e-01,5.000000000000000000e-01
4.000000000000000222e-01,6.250000000000000000e-01,7.142857142857143016e-01,8.493150684931506378e-01
5.000000000000000000e-01,4.000000000000000222e-01,4.285714285714285476e-01,8.292682926829267887e-01
5.714285714285713969e-01,0.000000000000000000e+00,7.222222222222222099e-01,7.638888888888888395e-01
7.142857142857143016e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.918918918918918859e-01
3.333333333333333148e-01,6.153846153846154188e-01,2.500000000000000000e-01,7.792207792207792583e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.702702702702702853e-01,7.368421052631578538e-01
2.000000000000000111e-01,5.384615384615384359e-01,6.578947368421053099e-01,5.000000000000000000e-01
4.000000000000000222e-01,5.555555555555555802e-01,5.555555555555555802e-01,8.441558441558441039e-01
0.000000000000000000e+00,4.444444444444444198e-01,6.235294117647058876e-01,2.500000000000000000e-01
5.000000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,8.915662650602409478e-01
4.000000000000000222e-01,3.750000000000000000e-01,6.470588235294117974e-01,8.285714285714286254e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.217391304347825942e-01,8.125000000000000000e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.325581395348836899e-01,4.285714285714285476e-01
4.000000000000000222e-01,4.285714285714285476e-01,7.600000000000000089e-01,6.153846153846154188e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.999999999999999778e-01,8.095238095238095344e-01
5.000000000000000000e-01,7.142857142857143016e-01,6.923076923076922906e-01,8.450704225352112520e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.733333333333333171e-01,8.000000000000000444e-01
5.999999999999999778e-01,5.714285714285713969e-01,5.000000000000000000e-01,8.441558441558441039e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.999999999999999778e-01,7.164179104477611526e-01
3.333333333333333148e-01,4.000000000000000222e-01,8.076923076923077094e-01,8.636363636363636465e-01
5.000000000000000000e-01,5.555555555555555802e-01,7.407407407407406996e-01,8.214285714285713969e-01
4.000000000000000222e-01,4.285714285714285476e-01,6.363636363636363535e-01,8.636363636363636465e-01
2.500000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,7.560975609756097615e-01
4.285714285714285476e-01,4.444444444444444198e-01,4.000000000000000222e-01,8.101265822784810000e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.108433734939758608e-01,4.285714285714285476e-01
3.333333333333333148e-01,5.555555555555555802e-01,6.923076923076922906e-01,8.533333333333333881e-01
3.333333333333333148e-01,2.000000000000000111e-01,7.368421052631578538e-01,8.082191780821917915e-01
0.000000000000000000e+00,5.384615384615384359e-01,0.000000000000000000e+00,8.072289156626506479e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.301587301587301182e-01,6.470588235294117974e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.785714285714286031e-01,6.785714285714286031e-01
6.666666666666666297e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.607594936708861111e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.575757575757575690e-01,7.391304347826086474e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.363636363636363535e-01,8.831168831168830780e-01
5.555555555555555802e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.594936708860760000e-01
5.000000000000000000e-01,6.153846153846154188e-01,7.878787878787878451e-01,7.333333333333332815e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.333333333333332815e-01,8.108108108108108558e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.000000000000000222e-01,7.471264367816091712e-01
0.000000000000000000e+00,2.857142857142856984e-01,7.368421052631578538e-01,8.194444444444444198e-01
6.666666666666666297e-01,0.000000000000000000e+00,4.285714285714285476e-01,8.765432098765432167e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.666666666666666297e-01,9.113924050632911111e-01
5.454545454545454142e-01,3.333333333333333148e-01,5.384615384615384359e-01,7.571428571428571175e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.647058823529411242e-01,8.169014084507042472e-01
4.000000000000000222e-01,4.000000000000000222e-01,6.428571428571429047e-01,7.763157894736841813e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.692307692307692735e-01,8.831168831168830780e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.641975308641974829e-01
4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.654320987654320563e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.023255813953488191e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.590361445783132543e-01,6.666666666666666297e-01
6.250000000000000000e-01,5.714285714285713969e-01,7.647058823529411242e-01,8.235294117647058432e-01
4.000000000000000222e-01,5.000000000000000000e-01,7.241379310344827624e-01,8.833333333333333037e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.000000000000000000e-01,8.101265822784810000e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.076923076923077094e-01
0.000000000000000000e+00,7.142857142857143016e-01,6.250000000000000000e-01,8.405797101449274944e-01
2.500000000000000000e-01,5.833333333333333703e-01,7.659574468085106336e-01,7.837837837837837718e-01
0.000000000000000000e+00,5.333333333333333259e-01,5.333333333333333259e-01,7.014925373134328623e-01
5.000000000000000000e-01,4.444444444444444198e-01,6.923076923076922906e-01,8.142857142857142794e-01
3.333333333333333148e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.624999999999999556e-01
6.842105263157894912e-01,3.333333333333333148e-01,4.285714285714285476e-01,7.500000000000000000e-01
4.285714285714285476e-01,2.500000000000000000e-01,4.000000000000000222e-01,8.571428571428570953e-01
4.285714285714285476e-01,5.999999999999999778e-01,6.666666666666666297e-01,7.777777777777777901e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.894736842105263275e-01,8.732394366197182567e-01
3.333333333333333148e-01,4.285714285714285476e-01,8.000000000000000444e-01,8.800000000000000044e-01
2.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,8.194444444444444198e-01
5.000000000000000000e-01,2.000000000000000111e-01,7.142857142857143016e-01,8.219178082191780366e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.105263157894736725e-01,7.647058823529411242e-01
2.000000000000000111e-01,3.333333333333333148e-01,2.000000000000000111e-01,7.261904761904761640e-01
0.000000000000000000e+00,7.857142857142856984e-01,5.000000000000000000e-01,8.684210526315789824e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.785714285714286031e-01,7.903225806451612545e-01
6.111111111111111605e-01,5.999999999999999778e-01,8.055555555555555802e-01,7.096774193548387455e-01
4.000000000000000222e-01,2.500000000000000000e-01,7.857142857142856984e-01,7.936507936507936067e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.315789473684210176e-01,7.534246575342465890e-01
5.714285714285713969e-01,6.666666666666666297e-01,5.714285714285713969e-01,8.571428571428570953e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e-01,8.021978021978022344e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.647058823529411242e-01,8.133333333333333526e-01
0.000000000000000000e+00,2.500000000000000000e-01,8.032786885245901676e-01,8.125000000000000000e-01
4.000000000000000222e-01,6.999999999999999556e-01,7.307692307692307265e-01,7.755102040816326259e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.222222222222222099e-01,7.894736842105263275e-01
0.000000000000000000e+00,4.000000000000000222e-01,2.500000000000000000e-01,8.111111111111111160e-01
0.000000000000000000e+00,5.882352941176470784e-01,4.000000000000000222e-01,7.763157894736841813e-01
5.714285714285713969e-01,4.285714285714285476e-01,5.999999999999999778e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.833333333333333703e-01,7.166666666666666741e-01,8.000000000000000444e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.199999999999999734e-01,7.441860465116278966e-01
0.000000000000000000e+00,5.849056603773584717e-01,6.129032258064516236e-01,4.615384615384615641e-01
5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.714285714285714413e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.875000000000000000e-01,7.714285714285714635e-01
4.000000000000000222e-01,4.000000000000000222e-01,7.837837837837837718e-01,6.875000000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.916666666666666297e-01,8.095238095238095344e-01
3.333333333333333148e-01,2.000000000000000111e-01,6.666666666666666297e-01,8.051948051948052409e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.454545454545454142e-01,7.948717948717948234e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.532467532467532756e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.000000000000000000e-01,8.000000000000000444e-01,8.658536585365853577e-01
0.000000000000000000e+00,5.714285714285713969e-01,5.555555555555555802e-01,7.926829268292683306e-01
2.500000000000000000e-01,5.555555555555555802e-01,7.500000000000000000e-01,6.666666666666666297e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.317073170731707155e-01,6.999999999999999556e-01
5.999999999999999778e-01,2.000000000000000111e-01,2.500000000000000000e-01,7.906976744186046124e-01
2.000000000000000111e-01,4.444444444444444198e-01,6.176470588235294379e-01,4.444444444444444198e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.472222222222222099e-01
5.000000000000000000e-01,5.555555555555555802e-01,7.428571428571428825e-01,6.666666666666666297e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.666666666666666297e-01,7.848101265822784445e-01
0.000000000000000000e+00,5.714285714285713969e-01,5.000000000000000000e-01,8.470588235294117530e-01
5.000000000000000000e-01,2.500000000000000000e-01,6.875000000000000000e-01,8.000000000000000444e-01
2.500000000000000000e-01,2.500000000000000000e-01,7.692307692307692735e-01,8.354430379746835555e-01
5.714285714285713969e-01,3.333333333333333148e-01,7.260273972602739878e-01,4.285714285714285476e-01
2.500000000000000000e-01,5.999999999999999778e-01,7.142857142857143016e-01,7.777777777777777901e-01
5.000000000000000000e-01,5.454545454545454142e-01,6.666666666666666297e-01,8.088235294117647189e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,8.125000000000000000e-01
5.714285714285713969e-01,5.000000000000000000e-01,7.222222222222222099e-01,8.358208955223880299e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.600000000000000089e-01,8.358208955223880299e-01
5.000000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,8.874999999999999556e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.250000000000000000e-01,8.181818181818182323e-01
5.714285714285713969e-01,5.000000000000000000e-01,8.305084745762711940e-01,8.214285714285713969e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.260273972602739878e-01,6.875000000000000000e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.315789473684210176e-01,8.333333333333333703e-01
3.333333333333333148e-01,4.285714285714285476e-01,7.333333333333332815e-01,8.000000000000000444e-01
2.857142857142856984e-01,4.285714285714285476e-01,7.173913043478260532e-01,6.500000000000000222e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.882352941176470784e-01,8.208955223880597396e-01
0.000000000000000000e+00,4.444444444444444198e-01,7.101449275362319291e-01,6.500000000000000222e-01
2.500000000000000000e-01,4.615384615384615641e-01,6.805555555555555802e-01,4.545454545454545303e-01
3.333333333333333148e-01,2.857142857142856984e-01,7.307692307692307265e-01,6.666666666666666297e-01
6.363636363636363535e-01,3.333333333333333148e-01,7.333333333333332815e-01,8.529411764705882026e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.999999999999999778e-01,7.727272727272727071e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.142857142857143016e-01,8.571428571428570953e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.674418604651163101e-01,7.551020408163264808e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.999999999999999556e-01,8.170731707317072656e-01
4.285714285714285476e-01,2.500000000000000000e-01,6.666666666666666297e-01,7.605633802816901268e-01
4.285714285714285476e-01,5.000000000000000000e-01,5.714285714285713969e-01,7.375000000000000444e-01
4.285714285714285476e-01,4.285714285714285476e-01,5.714285714285713969e-01,8.227848101265823333e-01
4.166666666666666852e-01,2.000000000000000111e-01,2.500000000000000000e-01,8.354430379746835555e-01
0.000000000000000000e+00,5.999999999999999778e-01,8.157894736842105088e-01,8.181818181818182323e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.721518987341772222e-01,5.454545454545454142e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.857142857142856984e-01,8.701298701298700866e-01
4.000000000000000222e-01,5.384615384615384359e-01,7.105263157894736725e-01,7.954545454545454142e-01
5.555555555555555802e-01,0.000000000000000000e+00,8.289473684210526550e-01,5.833333333333333703e-01
4.444444444444444198e-01,5.999999999999999778e-01,7.424242424242424310e-01,5.000000000000000000e-01
2.500000000000000000e-01,4.666666666666666741e-01,4.285714285714285476e-01,7.567567567567567988e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.658536585365853577e-01
4.285714285714285476e-01,6.250000000000000000e-01,7.272727272727272929e-01,8.378378378378378288e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.714285714285713969e-01,8.735632183908046411e-01
0.000000000000000000e+00,2.857142857142856984e-01,6.790123456790123635e-01,5.555555555555555802e-01
4.000000000000000222e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.647058823529411242e-01
3.333333333333333148e-01,2.500000000000000000e-01,5.714285714285713969e-01,8.139534883720930258e-01
5.999999999999999778e-01,6.250000000000000000e-01,7.600000000000000089e-01,8.421052631578946901e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.428571428571428825e-01,7.924528301886792914e-01
5.000000000000000000e-01,5.555555555555555802e-01,6.250000000000000000e-01,8.701298701298700866e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.555555555555555802e-01,7.764705882352941346e-01
4.583333333333333148e-01,4.285714285714285476e-01,4.583333333333333148e-01,6.578947368421053099e-01
2.500000000000000000e-01,5.999999999999999778e-01,8.378378378378378288e-01,7.647058823529411242e-01
6.250000000000000000e-01,3.333333333333333148e-01,4.000000000000000222e-01,8.395061728395061262e-01
2.500000000000000000e-01,2.000000000000000111e-01,6.666666666666666297e-01,8.437500000000000000e-01
4.615384615384615641e-01,4.000000000000000222e-01,5.999999999999999778e-01,7.164179104477611526e-01
0.000000000000000000e+00,3.333333333333333148e-01,8.333333333333333703e-01,8.548387096774193727e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.785714285714286031e-01,7.258064516129032473e-01
3.333333333333333148e-01,2.500000000000000000e-01,6.923076923076922906e-01,8.441558441558441039e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.058823529411765163e-01,7.500000000000000000e-01
3.750000000000000000e-01,0.000000000000000000e+00,6.595744680851063357e-01,6.829268292682927344e-01
2.000000000000000111e-01,4.000000000000000222e-01,6.842105263157894912e-01,8.732394366197182567e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.428571428571428825e-01,6.999999999999999556e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.285714285714285476e-01,8.390804597701149170e-01
3.333333333333333148e-01,5.999999999999999778e-01,6.153846153846154188e-01,8.243243243243243423e-01
4.000000000000000222e-01,6.666666666666666297e-01,7.058823529411765163e-01,8.333333333333333703e-01
4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.926829268292683306e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,7.439024390243902385e-01
0.000000000000000000e+00,4.444444444444444198e-01,5.833333333333333703e-01,8.051948051948052409e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.083333333333333703e-01,7.187500000000000000e-01
0.000000000000000000e+00,2.000000000000000111e-01,6.730769230769231282e-01,7.948717948717948234e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.956521739130434590e-01,8.260869565217391353e-01
2.500000000000000000e-01,0.000000000000000000e+00,4.000000000000000222e-01,7.727272727272727071e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.250000000000000000e-01,5.555555555555555802e-01
4.000000000000000222e-01,2.500000000000000000e-01,7.142857142857143016e-01,7.571428571428571175e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.752808988764045006e-01,2.500000000000000000e-01
2.500000000000000000e-01,4.285714285714285476e-01,6.428571428571429047e-01,8.133333333333333526e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.986301369863013866e-01,6.111111111111111605e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.195121951219511924e-01,6.363636363636363535e-01
6.250000000000000000e-01,3.333333333333333148e-01,5.833333333333333703e-01,8.243243243243243423e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.333333333333332815e-01,8.571428571428570953e-01
5.000000000000000000e-01,6.363636363636363535e-01,6.470588235294117974e-01,7.794117647058823595e-01
6.666666666666666297e-01,3.333333333333333148e-01,6.428571428571429047e-01,8.000000000000000444e-01
6.363636363636363535e-01,2.500000000000000000e-01,6.363636363636363535e-01,7.777777777777777901e-01
5.999999999999999778e-01,6.666666666666666297e-01,3.333333333333333148e-01,8.461538461538461453e-01
5.000000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,7.564102564102563875e-01
5.714285714285713969e-01,4.000000000000000222e-01,7.058823529411765163e-01,8.309859154929577496e-01
5.000000000000000000e-01,4.444444444444444198e-01,5.000000000000000000e-01,8.734177215189873333e-01
3.333333333333333148e-01,6.315789473684210176e-01,5.999999999999999778e-01,7.500000000000000000e-01
2.500000000000000000e-01,2.000000000000000111e-01,5.999999999999999778e-01,6.973684210526315264e-01
2.500000000000000000e-01,6.896551724137931494e-01,7.142857142857143016e-01,8.113207547169811740e-01
2.500000000000000000e-01,3.333333333333333148e-01,2.500000000000000000e-01,8.488372093023255349e-01
5.999999999999999778e-01,6.250000000000000000e-01,6.999999999999999556e-01,8.437500000000000000e-01
5.000000000000000000e-01,5.454545454545454142e-01,3.750000000000000000e-01,6.811594202898550998e-01
5.000000000000000000e-01,6.363636363636363535e-01,8.048780487804878536e-01,9.090909090909090606e-01
5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.518518518518518601e-01
0.000000000000000000e+00,4.545454545454545303e-01,3.333333333333333148e-01,7.249999999999999778e-01
5.555555555555555802e-01,5.999999999999999778e-01,5.833333333333333703e-01,7.971014492753623060e-01
4.000000000000000222e-01,6.153846153846154188e-01,7.142857142857143016e-01,8.088235294117647189e-01
3.333333333333333148e-01,4.285714285714285476e-01,7.500000000000000000e-01,7.887323943661971315e-01
0.000000000000000000e+00,5.999999999999999778e-01,5.714285714285713969e-01,9.135802469135801962e-01
4.000000000000000222e-01,2.000000000000000111e-01,5.384615384615384359e-01,7.777777777777777901e-01
4.285714285714285476e-01,2.500000000000000000e-01,6.153846153846154188e-01,7.894736842105263275e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.800000000000000488e-01,7.727272727272727071e-01
0.000000000000000000e+00,5.000000000000000000e-01,3.750000000000000000e-01,7.590361445783132543e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.466666666666667007e-01,7.222222222222222099e-01
0.000000000000000000e+00,6.153846153846154188e-01,6.666666666666666297e-01,7.671232876712328341e-01
4.166666666666666852e-01,5.789473684210526550e-01,4.545454545454545303e-01,6.724137931034482873e-01
3.333333333333333148e-01,4.545454545454545303e-01,6.590909090909090606e-01,7.142857142857143016e-01
0.000000000000000000e+00,4.444444444444444198e-01,6.585365853658536883e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,3.750000000000000000e-01,7.820512820512820484e-01
2.500000000000000000e-01,6.250000000000000000e-01,7.966101694915254106e-01,7.931034482758620996e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.272727272727272929e-01,9.156626506024095891e-01
6.666666666666666297e-01,6.666666666666666297e-01,6.875000000000000000e-01,8.095238095238095344e-01
3.333333333333333148e-01,4.736842105263157632e-01,3.333333333333333148e-01,7.971014492753623060e-01
0.000000000000000000e+00,4.285714285714285476e-01,5.000000000000000000e-01,8.235294117647058432e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,9.047619047619047672e-01
0.000000000000000000e+00,2.500000000000000000e-01,8.333333333333333703e-01,8.133333333333333526e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,8.076923076923077094e-01
5.000000000000000000e-01,4.000000000000000222e-01,7.058823529411765163e-01,7.571428571428571175e-01
3.333333333333333148e-01,5.714285714285713969e-01,6.666666666666666297e-01,8.641975308641974829e-01
4.285714285714285476e-01,2.000000000000000111e-01,0.000000000000000000e+00,7.647058823529411242e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.235294117647058432e-01
4.285714285714285476e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.804878048780488076e-01
6.470588235294117974e-01,4.444444444444444198e-01,4.000000000000000222e-01,7.971014492753623060e-01
2.500000000000000000e-01,3.333333333333333148e-01,2.500000000000000000e-01,8.720930232558139483e-01
4.000000000000000222e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.227848101265823333e-01
5.999999999999999778e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.604651162790697416e-01
5.384615384615384359e-01,5.000000000000000000e-01,7.205882352941176405e-01,5.454545454545454142e-01
2.500000000000000000e-01,6.363636363636363535e-01,8.181818181818182323e-01,8.412698412698412787e-01
0.000000000000000000e+00,2.000000000000000111e-01,4.000000000000000222e-01,8.409090909090909394e-01
0.000000000000000000e+00,5.000000000000000000e-01,2.500000000000000000e-01,7.590361445783132543e-01
5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,8.125000000000000000e-01
4.000000000000000222e-01,5.555555555555555802e-01,7.941176470588234837e-01,7.222222222222222099e-01
0.000000000000000000e+00,7.142857142857143016e-01,5.000000000000000000e-01,8.705882352941176627e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.551724137931034253e-01,7.321428571428570953e-01
5.000000000000000000e-01,6.578947368421053099e-01,7.894736842105263275e-01,7.500000000000000000e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.333333333333332815e-01,8.219178082191780366e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.368421052631578538e-01,8.214285714285713969e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,8.314606741573034032e-01
3.750000000000000000e-01,3.333333333333333148e-01,6.521739130434782705e-01,7.142857142857143016e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.948717948717948234e-01
5.000000000000000000e-01,3.750000000000000000e-01,7.123287671232876317e-01,6.923076923076922906e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.812500000000000000e-01
5.999999999999999778e-01,2.500000000000000000e-01,7.222222222222222099e-01,7.555555555555555358e-01
5.000000000000000000e-01,2.000000000000000111e-01,6.666666666666666297e-01,7.735849056603774088e-01
6.666666666666666297e-01,4.285714285714285476e-01,7.272727272727272929e-01,8.064516129032257563e-01
4.000000000000000222e-01,4.285714285714285476e-01,7.500000000000000000e-01,8.088235294117647189e-01
0.000000000000000000e+00,4.285714285714285476e-01,7.297297297297297147e-01,7.647058823529411242e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,7.837837837837837718e-01
3.333333333333333148e-01,0.000000000000000000e+00,2.500000000000000000e-01,8.160919540229885083e-01
5.999999999999999778e-01,5.000000000000000000e-01,5.454545454545454142e-01,8.169014084507042472e-01
2.500000000000000000e-01,7.058823529411765163e-01,7.368421052631578538e-01,8.048780487804878536e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.564102564102563875e-01,4.285714285714285476e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.452380952380952328e-01
5.714285714285713969e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.671232876712328341e-01
4.285714285714285476e-01,3.333333333333333148e-01,6.363636363636363535e-01,7.763157894736841813e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.554216867469879304e-01
5.714285714285713969e-01,2.500000000000000000e-01,5.999999999999999778e-01,8.354430379746835555e-01
5.714285714285713969e-01,6.363636363636363535e-01,6.923076923076922906e-01,8.405797101449274944e-01
4.000000000000000222e-01,5.714285714285713969e-01,5.999999999999999778e-01,8.333333333333333703e-01
5.555555555555555802e-01,4.285714285714285476e-01,5.999999999999999778e-01,8.115942028985507761e-01
2.500000000000000000e-01,6.363636363636363535e-01,5.714285714285713969e-01,8.589743589743589203e-01
2.500000000000000000e-01,2.500000000000000000e-01,7.931034482758620996e-01,8.730158730158730229e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.906976744186046124e-01,8.269230769230768718e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.714285714285713969e-01,7.790697674418605168e-01
0.000000000000000000e+00,5.555555555555555802e-01,5.999999999999999778e-01,7.567567567567567988e-01
2.500000000000000000e-01,6.363636363636363535e-01,7.586206896551723755e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.714285714285713969e-01,7.882352941176470340e-01
7.500000000000000000e-01,4.000000000000000222e-01,2.500000000000000000e-01,8.266666666666666607e-01
2.000000000000000111e-01,2.500000000000000000e-01,6.190476190476190688e-01,6.999999999999999556e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.285714285714285476e-01,8.045977011494253039e-01
7.142857142857143016e-01,6.250000000000000000e-01,6.666666666666666297e-01,8.026315789473684736e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.294117647058823151e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.875000000000000000e-01,6.999999999999999556e-01,7.741935483870967527e-01
2.500000000000000000e-01,5.555555555555555802e-01,2.500000000000000000e-01,8.554216867469879304e-01
5.999999999999999778e-01,6.363636363636363535e-01,6.428571428571429047e-01,8.307692307692308153e-01
5.833333333333333703e-01,2.000000000000000111e-01,6.785714285714286031e-01,8.000000000000000444e-01
4.285714285714285476e-01,2.000000000000000111e-01,4.285714285714285476e-01,7.407407407407406996e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.250000000000000000e-01,7.199999999999999734e-01
2.500000000000000000e-01,5.454545454545454142e-01,5.999999999999999778e-01,7.600000000000000089e-01
2.500000000000000000e-01,2.000000000000000111e-01,7.738095238095238360e-01,4.285714285714285476e-01


==> Data4/mulmuhat41.dat <==
# arm1,arm2,arm3,arm4
2.519492223532212360e+00,2.226350505746626851e+00,1.740254956460187241e+00,3.899945767871671354e+00
1.346636504188233330e+00,2.140924438630954718e+00,2.422601459075483632e+00,3.957507524373552243e+00
1.702459199308670845e+00,3.125486812049568908e+00,3.189725395057308344e+00,3.078070578182976025e+00
1.998064994037650699e+00,2.958978160200443686e+00,3.317349532961872072e+00,3.411116582879610171e+00
8.965196957399245159e-01,2.469751110039034803e+00,3.042942039837670976e+00,3.270323186544468630e+00
1.475246147763844107e+00,2.454000475400525350e+00,2.979205103871655158e+00,1.828441116381678944e+00
9.446227915296425692e-01,1.891669956719205459e+00,2.377810409061833941e+00,3.322141488896872552e+00
2.515819226094070160e+00,2.317720170657308731e+00,3.260333740552667336e+00,3.724357252284996367e+00
2.856635314992645114e+00,2.516435779330286948e+00,2.955513836920685034e+00,2.943113225206204664e+00
2.323137630742461823e+00,2.523519368500451776e+00,2.942844590275595529e+00,1.428800878771933736e+00
1.441080643661126093e+00,2.958603581015567308e+00,2.796584919360175281e+00,3.532170335890280732e+00
2.385781506694383047e+00,2.788588593725074283e+00,2.782399267307607449e+00,3.374032115017286504e+00
2.134831916212810210e+00,1.532660371663709942e+00,1.314353096481790661e+00,1.741950480031462689e+00
3.060836308638336334e+00,2.456442489435261667e+00,2.698831461821677102e+00,3.605164562825504682e+00
9.729231574864884990e-01,2.488263453931912395e+00,6.195349569917532051e-01,8.700091438445269887e-01
2.469091337302444789e+00,2.096370531699361717e+00,1.544521659254987744e+00,3.300172371877601929e+00
2.710555697514122286e+00,2.758155186112970281e+00,3.047812382839768297e+00,2.730007960850173721e+00
2.607540679782949677e+00,2.362218071538535025e+00,2.510831479272235711e+00,3.399099476258578889e+00
2.326279900345154417e+00,2.110485219551165414e+00,2.766301612590837067e+00,3.429937328911546679e+00
2.282932959394514238e+00,2.273292814357393166e+00,2.982809240675126983e+00,2.106302969726941310e+00
1.946828338548369119e+00,2.117510281915435222e+00,2.743225363326807997e+00,3.428315129467837341e+00
2.835560576777202080e+00,2.914307656758837517e+00,2.693369638641496255e+00,3.593039961605915877e+00
2.797586853611410351e+00,2.600526175708641752e+00,3.160689631721284254e+00,3.246615761152449764e+00
1.553289650532719168e+00,2.295381877873617693e+00,2.965189944461865679e+00,2.375318697576866978e+00
2.143374556951945120e+00,2.710879012707083202e+00,1.648312207392813589e+00,3.815764582361965029e+00
2.851468434991252909e+00,2.507226089329634533e+00,2.084205609565603634e+00,3.705145398400183421e+00
1.727087813110571135e+00,2.500142025794910516e+00,1.322632100339890648e+00,3.629374413465286775e+00
1.246974027057130785e+00,2.691382879997459288e+00,2.894368888647165239e+00,1.671416162629213664e+00
1.259157046287809223e+00,2.836618726912970789e+00,3.363580860153142282e+00,3.513226776462993417e+00
7.594309056072769959e-01,2.236182295065486603e+00,2.947293847173694914e+00,3.437951301295377515e+00
2.816175008318135831e+00,2.849445606035199585e+00,2.050455220277851431e+00,3.453493525112715457e+00
2.709640450481633600e+00,2.772412119186509205e+00,3.085588597790834609e+00,-1.229073886308071906e-01
3.219794672867521967e+00,2.184290553996004025e+00,2.914806133355563933e+00,3.367040703146880531e+00
1.939812979329262221e+00,2.451251479197011918e+00,2.347451552992349200e+00,5.734008265771481927e-01
1.710926074220588733e+00,2.444221056635557776e+00,2.305988426031958305e+00,3.345338875052128902e+00
-1.036748962637901172e-01,1.051238345084750003e+00,3.150996699805206358e+00,2.801990961572660144e+00
2.752723728727877628e+00,1.749296287417674955e+00,3.414774091469346740e+00,3.691370162070360728e+00
1.453688304295842393e+00,2.555884301885658072e+00,3.055556736421004782e+00,1.491319385115378093e+00
2.294953276178410384e+00,9.013908553413823022e-01,2.935526202130262607e+00,2.314663078956470166e+00
2.164563243575531093e+00,2.179090826976791462e+00,1.881944879393113501e+00,3.944389262377987038e+00
3.578315630523960955e+00,2.435173001399136616e+00,2.470581482422823605e+00,3.681876815125431968e+00
1.724258742341707507e+00,2.416629230316195365e+00,1.839285252619480282e+00,2.163200362229029672e+00
5.569841342610185597e-01,2.507580961285144294e+00,1.617402805968085389e+00,1.737864968429270185e-01
2.137924274806344727e+00,2.404183992931950176e+00,1.998373073748346052e+00,1.367607782560023910e+00
1.017531959413002340e+00,1.493737807413659135e+00,2.868702935809289922e+00,3.654779870199110103e+00
2.456205852283523061e+00,2.593117026308869644e+00,2.297828685966831763e+00,5.596003671938043489e-01
2.789190513351495593e+00,2.482511957397059987e+00,3.131228859988533397e+00,2.235254537698642796e+00
-4.988706999249101770e-01,2.549133072941800027e+00,2.332268094938158232e+00,3.616839902456079336e+00
1.323567307792500758e+00,2.590948541673827599e+00,2.625851613349165614e+00,3.791438154922377901e+00
2.466028193780804845e+00,3.030925475588576390e+00,1.614035949736695841e+00,3.266039489782111005e+00
8.792750547682346429e-01,1.700713825125399259e+00,2.970370623495243390e+00,1.567835883092764782e+00
1.835531922059467469e+00,2.934719322371255323e+00,3.090564078704166384e+00,2.598734947425666242e+00
1.846587211689092012e+00,2.756273383199029148e+00,2.749339998156833609e+00,3.677275242952595224e+00
-4.961414806639166120e-01,2.481623008961120647e+00,2.882332650834467547e+00,2.868046466049571919e-01
2.612045830878072739e+00,2.842299408315076992e+00,3.289860433024529129e+00,3.891405370161391097e+00
2.953398441266914531e+00,2.317702472631749444e+00,2.951820522494268850e+00,3.515048504482226832e+00
-1.041843756907531171e-01,2.524565166714677122e+00,2.740482385753138850e+00,3.581063899096486924e+00
2.522163888139711041e+00,1.756232398513211113e+00,2.517349683587192466e+00,3.509055278340851292e+00
1.695535121435673753e+00,1.420868992419400456e+00,3.003162263727319647e+00,2.222412535563348168e+00
2.947012425839850458e+00,1.646823717007755983e+00,2.604382619937044563e+00,3.687968891069163924e+00
6.778663660130177515e-01,2.615567067447083449e+00,2.470075646627630572e+00,1.801678128428730208e+00
1.264866660247461860e+00,2.552880883407540491e+00,2.874727462422609126e+00,1.966507055243954971e+00
2.308337167805070589e+00,1.979627225822198966e+00,3.125338295023039947e+00,3.625398252542539002e+00
1.456733685220414687e+00,2.504586583844468972e+00,2.421298827299628975e+00,3.149312637443107299e+00
2.763653146725854270e+00,2.434934663370100338e+00,1.671180936564780284e+00,3.000235733519097003e+00
1.282569219996429200e-01,2.886302908952729229e+00,3.021357315444090030e+00,2.348498716701043598e+00
1.999297792233465154e+00,1.461440314472945534e+00,2.995016123166930999e+00,-1.545255742178872183e+00
1.822071644688352476e+00,2.022062811859496101e+00,3.241510638177171444e+00,3.313838666948030642e+00
2.154932393475387009e+00,2.475280704085621508e+00,2.986129540892895395e+00,2.432076236703830219e+00
3.020099406537217757e+00,2.395338990318279571e+00,2.587409580276543775e+00,3.206599938774290059e+00
2.527915557007555325e+00,2.026748878085703254e+00,1.909096617102637117e+00,3.554479134219251879e+00
2.628535513566855997e+00,2.723453006289042744e+00,2.838371665029047364e+00,3.336860081745089968e+00
2.220839434964099635e+00,2.390261571240725136e+00,2.879322132557296854e+00,3.361161044843268275e+00
2.379769217209509957e+00,2.582656131168643565e+00,2.218819803522923628e+00,3.665274217006385005e+00
2.660313879452671948e+00,2.660294640848522185e+00,2.666358365272987641e+00,3.407537569532740562e+00
1.649887064841426332e+00,2.493670542992678207e+00,2.423480194430395418e+00,3.352273842458139086e+00
1.518784608375434608e+00,2.831818324029978129e+00,3.055867414519415792e+00,1.026892684509862264e+00
9.326614203386941471e-01,2.078348976360034683e+00,2.496547183303609252e+00,3.613456603048303073e+00
1.241418112338745994e+00,2.498143601000843095e+00,2.455760662751275802e+00,3.433164201772208379e+00
2.817316743177787686e+00,1.990256038032097274e+00,3.073261484052222769e+00,8.226551266612580626e-01
-9.838160410242080545e-02,1.262631428827121427e+00,2.333091935164735453e+00,3.129038384307698095e+00
1.397763463577651466e+00,2.710719118870215105e+00,3.113220118688615923e+00,4.981703392594267754e-01
1.597295409916558162e+00,2.570160288730633180e+00,2.402124540600254488e+00,3.143252908787845801e+00
2.341889192158896016e+00,2.332132383830040290e+00,2.767006817329736634e+00,2.285151643139825772e+00
2.969116229767930104e+00,2.174567178476543461e+00,7.605624605345253642e-01,3.482948794922655633e+00
1.756972597756580878e+00,1.510555379786681751e+00,2.636686877663092510e+00,3.457797026906824556e+00
2.559631563697208900e+00,2.646259573119809971e+00,3.164081212430792878e+00,2.380637625820549719e+00
6.372582113057733144e-01,2.257894233376586346e+00,2.988046052304611067e+00,1.574888150023938449e+00
2.231617997770631412e+00,2.443335312077072441e+00,3.145373433874963265e+00,3.455496400103051702e+00
2.257043192294658773e+00,1.739285563058801998e+00,3.163381541630071236e+00,2.691379087361705391e+00
2.877225005805828406e+00,2.901866294416410419e+00,2.937025282094201994e+00,1.195921635854606535e+00
2.166891513929394275e+00,2.884860548989863105e+00,3.055274907382466321e+00,3.526549937888829422e+00
3.014132946775493593e+00,2.592890606345605420e+00,2.604028052206215360e+00,3.190847300196034908e+00
1.924678232686974466e+00,2.892812507139355116e+00,3.137248723886287838e+00,2.676634201644780831e-01
1.857722318957812924e+00,2.453168723553732278e+00,2.961733823666883314e+00,2.640339862917987279e+00
-4.289323541993323441e-01,2.530129943879814824e+00,2.224864160076443831e+00,2.227848986784350505e+00
-4.419015840527282801e-01,2.547808269514940438e+00,2.348909633764682425e+00,3.538903821985496023e+00
2.873957814500708530e+00,2.258799443732008250e+00,3.055515139243576428e+00,2.264128774816873246e+00
9.101782792382812071e-01,2.277620192487021189e+00,2.964418626936366596e+00,1.465575364518090673e+00
2.479654404029340675e+00,9.425258645203201668e-01,2.910070862835516525e+00,1.886605660674077756e+00
1.975989240846486306e+00,1.824631906173411089e+00,2.771711433308615469e+00,2.625969043452602847e-01
3.275640503419905425e+00,2.999665554934732192e+00,2.792052883511310757e+00,3.564562072263473436e+00
2.055935875923059264e+00,2.586232651527212489e+00,3.096762913301756903e+00,8.462102202071672963e-01
1.867252739094791281e+00,2.328964465502245673e+00,1.936117762241690521e+00,3.169795756236296391e+00
2.159122853299565659e+00,2.623932280819427643e+00,2.952129203561120629e+00,2.627808890277435250e+00
2.042015508633117093e+00,2.963790697884253866e+00,3.117656339390419973e+00,3.363424968229417722e+00
2.168013610149441384e+00,2.374329836600865384e+00,8.205756275409563649e-01,3.544905237441165369e+00
1.764137198588297428e+00,2.438366895220801744e+00,1.447732377347964228e+00,1.837672456973167723e+00
2.559476686241407783e+00,1.470553024657376806e+00,3.030103841975350765e+00,9.919208403017005793e-01
5.780861452640891907e-01,2.627860079740574673e+00,2.452441515555507490e+00,1.816528081972837771e+00
1.604963438182930080e+00,2.705626536924602643e+00,2.960084119499172939e+00,1.077915822076384256e+00
1.603712934806125867e+00,2.825702056282281216e+00,2.608271643765402104e+00,3.920080346699284402e+00
2.191341481796978297e+00,2.298668001789944793e+00,2.866646104359825475e+00,1.349937999213299378e+00
2.852586232938292721e+00,2.640253707109139647e+00,2.989872065131289336e+00,1.878107531463464097e+00
2.165884937605107918e+00,2.922155089623556634e+00,2.938183539365331498e+00,3.482159758724135301e+00
2.309262471854765408e+00,2.331103309552540193e+00,3.169855956424194154e+00,1.958498628221226223e+00
2.341006401403060710e-01,2.747655892814040435e+00,2.981306202117715021e+00,3.691466750690227894e+00
9.437804896695713985e-01,2.788133978680714442e+00,2.991792151278350964e+00,2.716834200714350001e+00
9.710694911989783407e-01,2.351424166285652984e+00,1.066409922583839487e+00,3.839921827493725903e+00
2.091931694734829872e+00,2.308974728175710034e+00,2.360046428942268015e+00,3.664683930694736080e+00
2.022814791988649663e+00,1.712961380626712771e+00,3.016591907196059186e+00,2.018107425825514945e+00
1.878119734285845777e+00,2.640280101981263616e+00,2.956139293952279701e+00,2.764844120843058306e+00
1.739144648729841203e+00,2.081233995998297726e+00,3.117074528284855095e+00,2.368339642116728427e+00
2.065669541660809738e+00,1.695972172037856662e+00,2.718423516965445152e+00,1.166346634385969416e+00
2.508755585911525365e+00,1.914603338564119905e+00,2.933276210105729032e+00,1.635855922302487775e+00
2.615461172528239508e+00,1.847527212232709326e+00,2.896240639707705178e+00,1.291569529860481680e+00
1.852166412888908598e+00,2.867767707544626177e+00,1.898969273340659791e+00,3.843399635474467058e+00
-1.216282362412758333e-01,2.036603746538882209e+00,1.435640240050958250e+00,3.431541734749832262e+00
1.393064487233991677e+00,1.646436806084396132e+00,2.990122701734691191e+00,2.702737133617630239e+00
1.846330999946534490e+00,2.203571457154575697e+00,2.850830326587334262e+00,3.506919898267169433e+00
2.810314913457708119e+00,2.434982445942909468e+00,3.032319992942837050e+00,1.375446995593930577e+00
2.197193977535857101e+00,2.426014206468808609e+00,2.109060923297617407e+00,2.389850846151453378e+00
2.814365031711091092e+00,3.151818473987731739e+00,1.938419162189106038e+00,3.380232493430415097e+00
6.311632292484395945e-01,2.594957132505841813e+00,2.634339166593915316e-01,-1.376248128711661245e-01
2.213799111809036102e+00,1.754930684635399807e+00,2.988626892013242831e+00,1.035743480025917318e+00
2.035722492934333605e+00,1.733712249296105012e+00,2.975601966255352337e+00,2.316447887708011688e+00
1.952353735276709301e+00,2.392448338704263655e+00,3.013753799927782140e+00,2.526774700130175244e+00
1.763678056789283577e+00,2.702486101022239406e+00,3.034160242632895077e+00,3.279746239255583617e+00
8.867100568039379960e-01,2.953232333813542443e+00,2.628674990824785951e+00,3.230314342214622769e+00
-8.693465654298083711e-01,2.717549726398159393e+00,2.425347487801980062e+00,3.182593691851180573e+00
5.460632489609409390e-01,1.610835482970317978e+00,3.063029652594435603e+00,1.643346357620754539e+00
1.034241219107911114e+00,2.089126825293023959e+00,1.613458871182800847e+00,3.901401629204989341e+00
2.130252669731580006e+00,2.768911877801120802e+00,3.195928127535561547e+00,3.277538071168395906e+00
1.069853487441248641e+00,2.057261229769870692e+00,2.588853597832624587e+00,3.592021894851305408e+00
2.081119733490799817e+00,6.539819890776982225e-01,3.117701444808542721e+00,2.372801561069807441e+00
2.965189974822056929e+00,1.772130839264596691e+00,2.579214323826211075e+00,3.212190159998288497e+00
2.946448687701806790e+00,2.408904198291054399e+00,3.117304094407066017e+00,3.442070914087083988e+00
2.352619222050237990e+00,2.818655011392139365e+00,3.127936764069100928e+00,2.404369049459547103e+00
8.326266242551717545e-01,2.519961963823057260e+00,2.859111000152953608e+00,3.018260920193438501e-01
2.150604399489089325e+00,2.364565435025192564e+00,2.849699849802000973e+00,3.769149021345755468e+00
1.724634478871221788e+00,2.286324492637113348e+00,3.047705542587351601e+00,-1.570227894384771616e+00
2.449503297521776535e+00,2.323133294677460992e+00,2.990579824197439951e+00,4.345076354733912183e-01
-1.347867434550474863e+00,1.659041808029025233e+00,2.979773443011918044e+00,2.597193598099197587e+00
8.080698436179245547e-02,1.989494424991346877e+00,5.046648796409765048e-01,3.716053309763829748e+00
3.104195096080204053e+00,3.225931598034565528e+00,3.275411611559488012e+00,3.620749326705288595e+00
1.001638933179866298e+00,2.162705570150009304e+00,2.855141251404867297e+00,2.495042412966608225e+00
1.664873613492533266e+00,1.940270164205328163e+00,3.056139142755742277e+00,1.170042115651326764e+00
1.970655269637077822e+00,2.567226043796778434e+00,3.151886976513534222e+00,3.628001226561944126e+00
3.356600547106052712e+00,2.331976225349682963e+00,3.142199302517956205e+00,3.454354619892207712e+00
2.426096053324607205e+00,2.560407403490415845e+00,3.172411609755497963e+00,1.461616086900020095e+00
1.149754874787321191e+00,2.459453968066141361e+00,3.155563145841627115e+00,2.051324837016967884e+00
6.431937966319970501e-01,2.781650428778600137e+00,2.875819583746017649e+00,2.003426179122985484e+00
2.069224563135618755e+00,4.751623166854104241e-01,1.212857937965048372e-01,3.437672550915837011e+00
-4.316780192456959320e-01,5.865146222301118595e-01,3.296188142083238404e+00,3.527489454252274559e+00
1.735036901260332554e-01,2.420531935280101354e+00,1.084159909259011290e+00,1.636345935105072646e+00
1.654622982685179711e+00,2.030254664971745893e+00,3.117422784532843050e+00,2.250859389077351835e+00
9.946549988607534809e-01,2.437662619539810560e+00,3.111472658539049974e+00,2.682599326850271471e+00
1.816629455037753971e+00,2.336209182162981346e+00,3.026697426312023431e+00,1.207354122700086130e+00
2.283915058695279221e+00,2.026419100317460753e+00,7.050334876474124712e-01,7.496512129195180840e-01
6.158957952657532209e-01,2.423237099070149725e+00,1.931262167996222745e+00,3.646464754608873982e+00
8.734927266179081107e-01,2.375112433723639782e+00,3.071377511555485995e+00,-5.479677148766253225e-01
6.893546011684847930e-01,2.344890718985172651e+00,1.753464545073864844e+00,1.425021922954998299e+00
9.141279017466841239e-01,2.117787380125873753e+00,2.053355489400504830e+00,3.330035349309373505e+00
1.701072534421560034e+00,2.739107214771105081e+00,3.093266057004464997e+00,2.657752614470995756e+00
2.196091299093566818e+00,1.992204630453058511e+00,1.940534970425485284e+00,3.558111116213424463e+00
1.716664210838688920e+00,2.783861631388916180e+00,3.092387825725885442e+00,2.971844855145502784e+00
2.067622107386168473e+00,2.825654999955331537e+00,2.953138875890938930e+00,1.937541993789585471e+00
3.875489561517583281e-01,2.384823554436248827e+00,2.921197446849347124e+00,2.107386632457056486e+00
1.826896995030590443e+00,2.429900016353995884e+00,1.722695236754121728e+00,1.055902913926800801e+00
2.645389143643446239e+00,9.107655498895128598e-01,2.948375944338839982e+00,6.711271774204656815e-01
2.072925733662920322e-01,2.472191280319764317e+00,1.708284713589452108e+00,2.965591701601186791e-01
8.267856064504478519e-01,2.057152744598159888e+00,1.195517371768445969e+00,3.660984800584075050e+00
1.096695027165277336e+00,2.032422193496160379e+00,1.010081952515845316e+00,3.361477423067884551e+00
4.809085693616412804e-01,2.975550550811069783e+00,1.577721065210056839e+00,3.646809390746850177e+00
2.662562583421741014e+00,2.071200474104145428e+00,2.941756211491223016e+00,1.958703272245188254e+00
2.756715223203318743e+00,2.979224021310769466e+00,3.049545915662190243e+00,1.981887354725100803e+00
1.242952879012932721e+00,2.793953231341204102e+00,3.062050022391947568e+00,2.892120957822446492e+00
2.241435581321552739e+00,2.848777452925584708e+00,2.994282660045893607e+00,2.948084592586794006e+00
2.790443368584653250e+00,2.842698990286145033e+00,3.021433119499186581e+00,1.190606626631662612e+00
7.498698360011497588e-01,3.077754575178259344e+00,2.891838142918922383e+00,3.437065013671309455e+00
7.515312258742935514e-01,2.499409096182550805e+00,2.848962949908387721e+00,2.293214936289746930e+00
2.745088317043970605e+00,2.855355247509434591e+00,2.950247042519824170e+00,2.217109570520777062e+00
1.527733818688274070e+00,1.803558789391008998e+00,3.013942195156717130e+00,1.373021065175688005e+00
1.902723407320542348e+00,2.676757049666838917e+00,2.849386540873350970e+00,3.787392619791412063e+00
3.155331443402705993e+00,3.308967244427994281e+00,2.543769614468681439e+00,3.293914645859535639e+00
3.110415647395210925e+00,2.485402514396441997e+00,2.235341194036848833e+00,3.319590018461391345e+00
1.752030676329969339e+00,1.716113889872098897e+00,2.953954910625355978e+00,3.688546292828783102e+00
1.211076317168785943e+00,2.588365401064268934e+00,2.897897554380737706e+00,3.643979126798200241e-01
2.568278762210645549e+00,2.431975139146132392e+00,3.030151834615252504e+00,2.502140157438299983e+00
2.335502226507236934e+00,2.465737017111687468e+00,1.267228359562818207e+00,2.304252237788394275e+00
1.290496143481094427e+00,2.565531629465977570e+00,1.990735474855529263e+00,1.894398405889523129e+00
-6.191362524237180587e-01,1.856675867674477454e+00,3.236580072050617041e+00,-2.203390185384153099e-01
1.555713343543998484e+00,3.083082495648584054e+00,3.230636208051675506e+00,2.608224517431288358e+00
2.304113165974797539e+00,2.695743059874564640e+00,3.021002642552529149e+00,3.970509125712557985e+00
1.792077040788713660e+00,1.981140461886969018e+00,2.034906269795177192e+00,3.538907100365369374e+00
1.788898711185237689e+00,2.241796172998474113e+00,2.908971405203700122e+00,4.633690926486453421e-01
-2.779401375520608730e-01,2.685258762837460011e+00,2.852736507208133876e+00,3.359068867413309789e+00
7.039991548422549483e-01,2.808924283757841422e+00,2.400977943117833746e+00,3.538624832742376825e+00
2.759876529253542099e+00,2.809256158013259785e+00,1.645588375919021074e+00,3.502931691268166059e+00
2.326180401771371198e+00,2.513916815125053272e+00,1.847358527116631066e+00,3.840158903818160496e+00
1.044828766860922853e+00,2.391683355467785876e+00,2.370418016656459681e+00,2.898921707692627692e+00
6.785961691672718343e-01,2.322684922405654717e+00,2.908801225487425590e+00,1.900036694157270611e+00
2.693860893772024756e+00,2.824383151533510272e+00,3.054667971499202661e+00,3.390958799646775379e+00
2.398480746514605411e+00,2.408152763107329175e+00,1.392305779402243981e+00,3.612829437430994162e+00
3.039983373556578883e+00,2.846434735991078657e+00,3.201501453891838267e+00,1.929728849177307470e+00
2.127672896989592832e+00,2.641233244419811665e+00,3.023771093930143206e+00,2.224242435068519264e+00
5.242713600427477694e-01,1.097335538099125873e+00,2.998708336024134891e+00,2.568390425871676985e+00
2.618166789134649619e+00,2.776303093307863623e+00,1.392553303138937659e+00,3.339081812395821025e+00
2.101192509028031452e+00,1.122554884564131106e+00,2.558531347490898167e+00,3.479546644812480771e+00
2.328741181466063903e+00,2.856257917867485396e+00,3.037314097708455396e+00,1.283139544525961462e+00
1.798767620228038711e+00,2.592459716017971871e+00,2.975086264660852020e+00,-1.793487151402004542e-01
-6.846021219226878785e-01,2.533714082813955493e+00,3.058658938529185800e+00,1.590401956598850974e+00
1.140619349667472360e+00,3.025492011566646600e+00,2.552223512621840662e+00,3.757587432632077284e+00
8.237967498912841524e-01,2.364589469455225856e+00,2.367424535003756159e+00,2.129273247320107032e+00
1.429340577593030570e+00,1.980042302965442369e+00,2.579688280926362154e+00,3.278735841399899265e+00
2.614444119160313829e+00,1.815734911885401370e+00,1.383785884436307567e+00,3.364090385959087381e+00
2.762571161162905575e+00,2.152422301941766314e+00,1.901337435974778112e+00,3.975486789609645744e+00
2.928537013886745033e+00,2.240416904938508758e+00,3.167223319902308987e+00,2.650351690029937757e+00
1.442570304242745127e+00,2.498114847818269091e+00,1.480579043723893928e+00,1.698766723690693814e+00
2.312116142313732414e+00,2.361627500028828930e+00,3.025681180177547169e+00,-3.484596622269546806e-01
-5.794958237859555439e-01,1.855921936082047585e+00,1.204936742968084618e+00,3.621833901965181735e+00
2.604684806242713035e-01,3.018692360534135588e+00,2.634919481516449835e+00,3.287423573780457797e+00
2.581572454259825733e+00,2.673257297004589361e+00,3.044506403955787643e+00,2.085864326187275353e+00
2.452521902956595223e+00,2.756892186190748273e+00,3.252335386291719921e+00,3.530800749426714624e+00
2.314693856376456527e+00,1.930901621293920511e+00,2.381956138430912251e+00,3.684958170414066814e+00
2.620037998947131186e+00,2.266704940010332070e+00,2.791503197087892740e+00,3.724641596664735044e+00
-6.097776249372824919e-01,2.906193905166518654e+00,3.433655684928115015e+00,3.489628662211397891e+00
1.099159012264923074e+00,2.490589778904761964e+00,2.427539888323774431e+00,3.429071184914586290e+00
2.140918687345912730e+00,2.380597469461154692e+00,1.150922987844693823e+00,3.028114765660535390e+00
1.622683874719226704e+00,2.808656175664644650e+00,1.474749932885668580e+00,3.647643082012383964e+00
2.341543479793353644e+00,2.430459496397006092e+00,2.951588204174233621e+00,2.453913246157978012e+00
2.446237111855449786e+00,2.461283151377470890e+00,1.524953697260374996e+00,3.611262183197324394e+00
6.812978199792235623e-01,2.028081486224653229e+00,3.219216372446266572e+00,2.224999261320995458e+00
1.777961322821493884e+00,2.053795002198597786e+00,3.047477372968619758e+00,1.210080626055014097e+00
2.286296774176368451e+00,2.444610933671380160e+00,2.877085235693577214e+00,3.303759310056347598e+00
1.323179659657840457e+00,2.902616955226426931e+00,3.121391503123135180e+00,3.378519784526985426e+00
2.825294822289720287e+00,3.112658224301517507e+00,2.928628838051666960e+00,3.355569598927293562e+00
4.494778603702987985e-01,2.374771706762891288e+00,1.867772941216152116e+00,2.265799276644226978e+00
2.609852745926197315e+00,2.261612714926279910e+00,2.958724633244090629e+00,1.802769630136660917e+00
1.973641462742188324e+00,2.404144337766289663e+00,2.998519192762221675e+00,3.813533772319388504e+00
1.961597480809573302e+00,2.510079858099947270e+00,3.118983337721240812e+00,1.739449272426393023e+00
1.941566864550137383e+00,2.391669643418002700e+00,2.820656968987273139e+00,1.174127599952002221e+00
2.933067161465805039e+00,1.499642562330999240e+00,3.168974269644129205e+00,5.428536759655631094e-01
1.526781195351486931e+00,2.435120890019394579e+00,3.070240751970795490e+00,2.314982987899957489e+00
2.080104527038911133e+00,2.323439987737962120e+00,3.208218040345279576e+00,3.411902300096310459e+00
8.164530297278240756e-01,2.407880201547611954e+00,1.859447423354428697e+00,2.230905074401330346e+00
9.995683379891563414e-01,2.608685915823289125e+00,2.195505028257524138e+00,1.947198202643499965e+00
7.699058574890950135e-01,2.125377564855667867e+00,2.928960054776642785e+00,1.509647786414277659e+00
2.907857958787276598e+00,2.803197277265862208e+00,3.116919073882144176e+00,3.640556528461410313e+00
1.598742044515991223e+00,2.378881822047557826e+00,3.202005247813364708e+00,2.475408163512471837e+00
2.716157445911517421e+00,1.817569693075532289e+00,2.912089847784563812e+00,1.660250539825873783e+00
1.659466778157794753e+00,2.557914125285179363e+00,2.939459057479195891e+00,2.745152855434881189e+00
2.046845765789082172e+00,2.448752936590638640e+00,1.497380189456382293e+00,1.698466736374027120e+00
-1.145713194626383179e-02,2.347213887045660474e+00,1.665266443931033846e+00,3.752032293096514870e+00
2.296391086260961334e+00,3.053304023663525157e+00,3.261992315876525161e+00,1.078820538014919173e+00
2.082388723458925117e+00,2.286932906299086632e+00,2.913797448942896384e+00,1.865765715719133855e+00
1.747303287521358994e+00,2.365924511746501313e+00,3.062172457394943148e+00,-2.366534440398369021e-01
2.535553317309849231e+00,2.685551623920229503e+00,3.159720413760204405e+00,2.892034701275167929e+00
2.270732049293016530e+00,2.226181595334906227e+00,2.875656421863030499e+00,3.292277578940936422e-01
1.858532453825351372e+00,1.712262491861167746e+00,1.665075362788617896e+00,1.639990272636259849e+00
1.847811529107841411e+00,1.367063531958849332e+00,3.346794761247546379e+00,3.832353246748456232e+00
2.406235774533186600e+00,1.961860354433073272e+00,2.244991555569132213e+00,3.489314863734557015e+00
5.715388911807884886e-01,1.733662370914683226e+00,1.439668479133133561e+00,3.502716866042161037e+00
8.306881422471799059e-01,2.710482915876447851e+00,3.093394575308671790e+00,2.336012466262866738e+00
2.633557812022153222e+00,2.718396572118672250e+00,2.941581467843838116e+00,1.110261554916971427e+00
2.320825419780617072e+00,2.664930718437389601e+00,2.824193634323514335e+00,-7.520627153279209054e-01
1.215765849929668407e+00,1.882912485074659692e+00,3.047663444018699153e+00,1.951859637625561472e+00
1.457890523691246276e+00,2.949155965098551491e+00,3.170341536739505361e+00,3.703253786672988213e+00
1.158260893881760456e+00,2.852472816313520898e+00,2.119464943007904445e+00,3.580205059131121192e+00
2.092825501469206539e+00,1.628209967832509486e+00,2.573062020829279817e+00,3.323053566388451951e+00
1.005474423194852918e+00,2.653924077554149719e+00,2.363497648989171918e+00,3.362491726345213205e+00
2.366184078675169111e+00,1.727174447363693188e+00,3.021985031237353514e+00,1.962577372254700414e+00
2.217555683114681209e+00,1.644244178427581637e+00,3.262025390420595805e+00,3.601360084298192987e+00
8.703971093847171492e-01,2.920604952689261680e+00,1.833980426644319373e+00,3.678940373805702713e+00
9.408599889717088605e-01,1.710448835230143017e+00,3.017313295312429311e+00,1.602024061186286374e+00
2.326875513399147000e-01,2.556094412546467076e+00,1.417665488712148925e+00,1.581078850353372589e+00
2.598666227383230609e+00,1.795681049466475443e+00,2.290798130190036197e+00,3.785090481365263493e+00
2.366513755906105132e+00,2.238272963581688479e+00,3.022070955173786544e+00,1.276787934738256691e+00
1.334197881847851042e+00,2.387788439906657789e+00,3.270882200660345518e+00,3.636651222726785537e+00
-3.831903856438374500e-01,2.415220829618825782e+00,5.769978935126083286e-01,3.499525618488394496e+00
2.252203520656875124e+00,2.287434879498763785e+00,2.201943367248457850e+00,3.796590838531682888e+00
1.425184713676732162e+00,2.051319223281975468e+00,2.537205955917523070e+00,3.685141804579739500e+00
2.791509416915688990e-01,1.094358414081978426e+00,2.041984863131690808e+00,3.429632157888413246e+00
2.204152408320019241e+00,1.970075778971001501e+00,2.689910365044225760e+00,9.326147057532172546e-01
3.160506147212164052e+00,2.653073907498855188e+00,3.533193951806427258e+00,3.683599819916901552e+00
1.841175180900750386e+00,2.568284929102171432e+00,2.030601532171132817e+00,3.982031392875412301e+00
1.875880596477172979e+00,2.437119799314714008e+00,1.686231142692053098e+00,2.138442593100243538e+00
1.177624733194476914e+00,2.490614784324992836e+00,2.850084901576802832e+00,2.756096008960615684e+00
1.395453991214243405e+00,2.441255570421528187e+00,2.975832330687363303e+00,2.294343821510053782e+00
2.355163807242691920e+00,2.812610774166841576e+00,1.826258238062320460e+00,3.661691764212882116e+00
3.102618873667150723e+00,2.326206747946552689e+00,1.938188064856266601e+00,3.477417323868916554e+00
2.909172727465699104e+00,2.566691860562791749e+00,3.314746684791060272e+00,3.626744594554601075e+00
1.867124785622611638e+00,2.001176215869628905e+00,3.062213222052589945e+00,3.332551731859122679e+00
1.522062296431010431e+00,2.916442624429644415e+00,2.651727807838444750e+00,3.569091380241856459e+00
2.167767931297349904e+00,2.571280252470419470e+00,2.416980610575426347e+00,1.316801112681171837e+00
6.143937879910132960e-01,1.148376183778025084e+00,3.322658497593693028e+00,8.823426014745212598e-01
1.846253209051992528e+00,1.943695580343453244e+00,3.349782862398408945e+00,3.624021756671576444e+00
2.338233703234135596e+00,2.225965327981102693e+00,2.980878281765031446e+00,1.936875138166934018e+00
1.760628412165033740e+00,2.443893165121492572e+00,1.794048194902351900e+00,1.451887487770167073e+00
1.572936871350541610e+00,2.096711062733774167e+00,3.426583381707760445e+00,3.661233324522685795e+00
1.536943584632212367e+00,2.000276829633308218e+00,2.983665045486651568e+00,1.584452848074353382e+00
1.775129001290586928e+00,2.261070386895257744e+00,3.005718527137966056e+00,2.126198433292317613e+00
1.587367634201141131e+00,2.820397977232250053e+00,2.332576100588856338e+00,1.380641145959939475e+00
1.112338149757641448e+00,2.049299920919341211e+00,3.048796397732504992e+00,8.421908312519725825e-01
2.736538541010711256e+00,2.307421879184079039e+00,3.130649170156717176e+00,3.489585166810159844e+00
9.515472131783786480e-01,1.948175041192679480e+00,3.140155223937380669e+00,1.225881977385998134e+00
1.635290324086382752e+00,2.585219024368211382e+00,2.402261914648759156e+00,1.129290263055034771e+00
2.743486812174677159e+00,1.401847174827024922e+00,3.079863184474450843e+00,3.593101675002019491e+00
2.424790605896951501e+00,2.488100841085533421e+00,1.494603876931919650e+00,3.213007733683173495e+00
6.402861315313064239e-01,2.603805227742448825e+00,1.897774588408541518e+00,3.457553565768578530e-01
1.294117469950775590e+00,2.460586247187074083e+00,3.048773188966866776e+00,3.692919964296629054e+00
3.603411954959472863e-01,1.854799656170051492e+00,2.863531830633379460e+00,6.652866143784250674e-01
2.441463752958866973e+00,2.955405264707732016e+00,3.159116229157950428e+00,3.518069490145741884e+00
2.132123955410986316e+00,2.608296119874252472e+00,2.492081523723143732e+00,3.562136843647552009e+00
1.454557161865693615e+00,2.712267269928695601e+00,2.877273582202432234e+00,1.107570502360819109e+00
2.214751743869097567e+00,2.385230553618125082e+00,3.056794411343967344e+00,1.906663972657781203e+00
1.360055617657472737e+00,2.410104935258676750e+00,2.468860821966387231e+00,3.272027852396776737e+00
2.110623999931309669e+00,1.900624241125077774e+00,2.769588628994692492e+00,3.613523141767447378e+00
1.803951267611457965e+00,1.598429144022975645e+00,2.164406307213557312e+00,3.545441167316175868e+00
2.008172672142667370e+00,2.449273887712656972e+00,3.001791170607808645e+00,1.255814139266580032e+00
8.708324739097191847e-01,3.157812764481366941e+00,3.406420946984492826e+00,3.529957172680153299e+00
2.583118451933910542e+00,2.376650876135637525e+00,1.619757015931480693e+00,3.508854073091477677e+00
7.993074650176923424e-01,2.699050923059988172e+00,2.528166126820674098e+00,3.532375995213195452e+00
2.831219783972550363e+00,2.507893586993381607e+00,2.780566256713057349e+00,3.290461513830988949e+00
2.172108600656478483e+00,2.018496348864323497e+00,3.270950677002048668e+00,3.678431182302230429e+00
8.935196313848098315e-01,8.408607027615699891e-01,2.687718508363278413e+00,3.815809941199393318e+00
2.797924375455711932e+00,3.010941979628433796e+00,3.077652653279719264e+00,2.735445039402930156e+00
2.035975092143439191e+00,2.721859808993309926e+00,2.839556249499801233e+00,3.401113617817729029e+00
1.877360458160018508e+00,2.497809709700915093e+00,2.505930839965273105e+00,3.538815077601265457e+00
2.283815047317824476e+00,2.617003054033678389e+00,3.194749754666135200e+00,3.461353356096988243e+00
2.108039202580985538e+00,2.836808989869492592e+00,2.982816350933707117e+00,2.258687278962844047e+00
1.867741915679188791e+00,2.673511882652134908e+00,3.090610170436109527e+00,3.334000695024426530e+00
1.769057173513953529e+00,1.615919712189863411e+00,3.004017477542400005e+00,2.280353683770321993e+00
2.210881337314748230e+00,2.495086490593499740e+00,2.970093686424847501e+00,1.072764288898198526e+00
1.272598894190816621e+00,2.453488407177769393e+00,2.457167303040774797e+00,3.283075274213989925e+00
1.721809711137663124e+00,2.090020685488938934e+00,1.496323506040812878e+00,3.179742108079404606e+00
6.601742559321295278e-01,2.477447980367617930e+00,2.161456230940637990e+00,1.909228875728750552e+00
2.434099732593758780e+00,1.758419322914562155e+00,2.902001804677933006e+00,2.370043519212702510e+00
3.120069582609557912e+00,2.300654202035096851e+00,2.912681890504132731e+00,3.850055532912100453e+00
2.824470766880804895e+00,2.757141853860310299e+00,3.289962682819707940e+00,3.531619711738547274e+00
1.784834262212659395e+00,2.783047748803989752e+00,3.156445645363763042e+00,2.936803615090219033e+00
2.502102715929860999e+00,2.572713941030612794e+00,2.985920215917906351e+00,2.411949189854279307e+00
2.447837612887324266e+00,1.780318610575634342e+00,3.020133954538958498e+00,3.137413531525284238e+00
3.877023498196873752e-01,2.612289615201365933e+00,2.934906396118796668e+00,2.706397250792646147e+00
2.253201642394920157e+00,2.512902831118909219e+00,1.991153379440743221e+00,9.196571752162623348e-01
2.735713658574091767e+00,3.027301414172136163e+00,3.209033205729537208e+00,3.016145606644177413e+00
1.028133043130153634e+00,2.885007296490945006e+00,1.766309027456575587e+00,3.348265204614212287e+00
3.052212323588357812e+00,2.245720678391895930e+00,3.112482562284553556e+00,2.816973716295053443e+00
1.772505519221645232e+00,2.627999054303812088e+00,3.404105054607580616e+00,3.713785198296494894e+00
1.458210441311154071e+00,2.239330261372836972e+00,3.180946125552551518e+00,5.615299714576234003e-01
1.314834210674768356e+00,8.404252765023032534e-01,2.986196865391546940e+00,1.041739925285807722e+00
1.198240672361913228e+00,2.491468258728552154e+00,3.096899059521298181e+00,2.732805226343054006e+00
2.752808895804690792e+00,2.484913180757085893e+00,2.887585537487424414e+00,3.461515632421539035e+00
2.925782896318309234e+00,2.914414205455436946e+00,3.037405983997128356e+00,1.027590528160505112e+00
3.372923545934636724e+00,2.494028118848238496e+00,1.240419365330038382e+00,3.715823539648426266e+00
1.968109942939432200e+00,2.309181462935908868e+00,2.688234787470588749e+00,3.912475904255561243e+00
1.782561436284487932e+00,1.179946413254757243e+00,3.001466135685975090e+00,1.057162956058689485e+00
2.567388530275364733e+00,9.332057857196491835e-01,2.994427049417294651e+00,3.192825663606675857e+00
2.474286544922733810e+00,1.798652639489273453e+00,2.887410872535482564e+00,2.324641188921121149e+00
2.067166403563847066e+00,1.639439940330090550e+00,3.083913727890652101e+00,2.466436379078222885e+00
2.447128459491518804e+00,2.632564139877534792e+00,3.051318072056015129e+00,3.446360868468723915e+00
1.764177999302986466e+00,2.376053992783195401e+00,3.084558729355892925e+00,1.351076604431780348e+00
1.421821507804238216e+00,2.188708199072288085e+00,3.134362211049364966e+00,2.821854924311316903e+00
2.067149363455694111e+00,2.561774979912347483e+00,3.048378493463749894e+00,1.305544784014946558e+00
1.685370905283742449e+00,2.499020596919076187e+00,3.068460540795062474e+00,1.401837666658226400e+00
1.733505175628281825e-01,2.506100970891848689e+00,2.794411860945171355e+00,6.439059599722156690e-01
2.405562282400285579e+00,2.130605511978433508e+00,3.225246425642866566e+00,2.286344008358038860e+00
2.519185356258556219e+00,2.776587174410312997e+00,2.863996715216589273e+00,2.729872298835698263e+00
1.630914740389811657e+00,1.769493204457224467e+00,2.912769439898876822e+00,3.674717516220503910e+00
2.265991342195214919e+00,1.973210445142973057e+00,1.650965774910693851e+00,3.706119686924900680e+00
1.445464110441713634e+00,2.467271296284426541e+00,2.236645840122354123e+00,1.873303835763890923e+00
2.662454358081284500e+00,2.829172318608137449e+00,3.436763861593903790e+00,3.798047920907277497e+00
2.571706613141595099e+00,2.948922500119818046e+00,3.216683884632615786e+00,3.473962842998742140e+00
2.312036581829088444e+00,2.559960556555649802e+00,3.195766932025945195e+00,2.152405483240103834e+00
3.123484284743550443e+00,2.386854463858080422e+00,2.941320514634647942e+00,3.385789791030070717e+00
2.124741940810146890e+00,2.631781835448355089e+00,3.032428262168113342e+00,1.174912881306506840e+00
1.344923387781480129e+00,2.618120211224673533e+00,1.694115724182105875e+00,3.577535746636544278e+00
2.955722673058148509e+00,2.509736812048212862e+00,3.006596124376645029e+00,3.716197001648779974e+00
2.549662875897280134e+00,1.245346644844105510e+00,3.032480292747736339e+00,2.234082856973223841e+00
1.243466086030188489e+00,2.416164460572814310e+00,1.280617335530059187e+00,9.401303866660803976e-01
2.576650157333675750e+00,2.464430312352842378e+00,2.887457214613435408e+00,5.475956103091146332e-01
9.908030607552695823e-01,2.622056537897984096e+00,2.933241866254024721e+00,4.490882520208492323e-01
2.085408212969808606e+00,1.704598369440374794e+00,3.037717931292627238e+00,1.333299479080649608e+00
2.604104356639976192e+00,1.689067021799665946e+00,3.051017726309719347e+00,1.946243532610132609e+00
2.028306515365460694e+00,2.174507791675773127e+00,2.921899328987866973e+00,1.868063955697795597e+00
1.808763473720797155e+00,1.648835499900482615e+00,3.138669392604930941e+00,9.178921916804476666e-01
4.166151450245064169e-01,2.444563845057151408e+00,3.069960633323010502e+00,1.701156898088991287e+00
2.742288106392049674e+00,2.092178625760463984e+00,3.061461965169921307e+00,4.344341721451239202e-01
2.390051875499867418e+00,2.201246997440950981e+00,2.862908359167091632e+00,2.258836500288090576e+00
2.296658330571167195e+00,2.543806286746742806e+00,2.782179243268982471e+00,1.000070702994636296e+00
1.074442370273074987e+00,3.049181397956976181e+00,2.309598472094505972e+00,3.569178822985143995e+00
1.553792324495111954e+00,2.583452433925539360e+00,2.564647418722933558e+00,3.325839444735620543e+00
1.830083223500649670e+00,2.340352814273300108e+00,3.197828550387419089e+00,1.490731374937600329e+00
1.716771684166069178e+00,2.895579296730603769e+00,2.950513347686658960e+00,3.377309311874614028e+00
1.412419914869824211e+00,2.839898020362355169e+00,2.904068180523597942e+00,3.348045246284809817e+00
1.307367335069235637e+00,1.501154203076387361e+00,2.914183502223636424e+00,3.255764671057823190e+00
1.041242847437400698e+00,1.981761728428319103e+00,3.045181844519642134e+00,9.931203725777724145e-01
2.243650576985610545e+00,2.115939133872397626e+00,3.010133130082194519e+00,1.876333284148452352e+00
1.916168066826355654e+00,3.007990305772627160e+00,2.297218002600316389e+00,3.542801582679871775e+00
1.433151870752023882e+00,2.599092941143491764e+00,2.775933699020775247e+00,3.484331264764750635e+00
7.273304819988467562e-01,2.867939638958402426e+00,1.422267772407922015e+00,3.248102840668525282e+00
2.774584520421642164e+00,2.400444138574678643e+00,2.903452644701176588e+00,1.967640908458360816e+00
-5.241140649712183741e-02,2.364355835470277167e+00,2.297676565101180124e+00,3.536742080835643343e+00
8.331862041858638657e-01,2.101496156377868463e+00,2.896359321421354771e+00,1.694907968916852692e+00
2.188930987088204549e+00,2.284945933419313402e+00,1.750981435410379650e+00,3.760302379236244441e+00
2.258018567279552524e+00,1.411786608088701822e+00,3.107118445699078357e+00,-6.448858054759805114e-01
1.582109673718798515e+00,9.160281363787762254e-01,3.078511085219053811e+00,1.573906500678053488e+00
2.177186687552225663e+00,2.610604899895299980e+00,2.917318631535461559e+00,7.745403314266159356e-01
1.529395362091781063e+00,2.277160294630308446e+00,3.192647945395042264e+00,3.012455049658069317e+00
2.041942003875093725e+00,2.944719667658088458e+00,3.199428565252974810e+00,3.357563007649054132e+00
3.691436266722611936e-01,2.524100210135182376e+00,1.990882652002037956e+00,2.163746141693549507e+00
1.219689666408122486e+00,1.339119003408813846e+00,3.125851799523053920e+00,1.945471813436019382e-01
2.783082726995346423e+00,2.908888093726579971e+00,3.154412316195326138e+00,3.331318295086491243e+00
1.957161143928120461e+00,2.551975965975707528e+00,1.869458850924157201e+00,6.284495275404022863e-01
2.923139932872000024e+00,2.656913687775448007e+00,3.098608589985527573e+00,3.708658051621442908e-01
2.874617267929457043e+00,1.549546460527601699e+00,2.573713808667031255e+00,3.733608008663055422e+00
2.612791921623305313e+00,2.562665708318011326e+00,2.600650080597005420e+00,3.618708386540371968e+00
2.184512360197425007e+00,2.700466023913386859e+00,2.959591520967187250e+00,2.656016182560953176e+00
2.487809456057638702e+00,1.807729133680909150e+00,3.195330120972457610e+00,1.775313853699828748e+00
3.351591037774524384e+00,1.434792521815895672e+00,3.281818332692155504e+00,3.519613659487828006e+00
2.745715582691381496e-01,2.063132237845881622e+00,3.124241567474127734e+00,1.423249474043973839e+00
3.132514299623680110e+00,2.369521627898286464e+00,2.488041297346134328e+00,3.750632054364656298e+00
5.968416747996155847e-01,2.041875963899649093e+00,3.200243355784333055e+00,3.415749223412858360e+00
6.354102968382643324e-01,2.586287028136189381e+00,1.970151981921846041e+00,1.499190829705132622e+00
1.226090904936937509e+00,1.046326553728435194e+00,1.730070859055488075e+00,3.068614881986136300e+00
1.996375872275598873e+00,2.517656917522502091e+00,1.684465610544147562e+00,2.009993900280829582e+00
2.012791102423624690e+00,2.170673066946323004e+00,3.067046992370623393e+00,2.880270742272466045e-01
1.601055118130035648e+00,2.777520197913090350e+00,2.901102450079348305e+00,3.603098888400344535e+00
1.677041912792157863e+00,2.617830956311794299e+00,2.989737339735275334e+00,2.842187675591959284e+00
2.283588744877281140e+00,2.747102023233536805e+00,3.055483442548342587e+00,3.631171077927237700e+00
1.413248499959072202e+00,1.949193476772279388e+00,3.041987326303034589e+00,2.569892516145511507e+00
7.888160608806846774e-01,3.349409567282907396e+00,3.021663490751589354e+00,3.573144465754933830e+00
1.021390690617236752e+00,2.756320517597497854e+00,3.116344226854642852e+00,2.715668960957201339e+00
1.445877234574189929e+00,1.905804736246689668e+00,3.116049382074521201e+00,1.763522698266424493e+00
2.021431915018157888e+00,2.534055869474652667e+00,1.644072251958679898e+00,3.080443715064442145e+00
2.413965010316405202e+00,2.860981024468857381e+00,2.412309571729767566e+00,3.555077658264818030e+00
6.420817172557332642e-01,2.733613898793405994e+00,2.321390165996324750e+00,2.099887072106705332e+00
5.627053394772352224e-01,1.029307579920840876e+00,2.931486256686710590e+00,1.690425690103767753e+00
1.646386484227511104e+00,2.526107315334946701e+00,2.988509679035770361e+00,1.808178986011092837e+00
8.433360742942970223e-01,2.612302620126345509e+00,2.957718190446684936e+00,3.345457468323689287e+00
1.888175504370223523e+00,2.117533505804396032e+00,2.810997386648200536e+00,1.312237263069602200e+00
2.736176779126263003e+00,2.690442853113382604e+00,2.987311474783556964e+00,2.536517375985995582e+00
4.599019051361898924e-01,1.716602573194885073e+00,1.885394631349464500e+00,3.669303880939793316e+00
1.598129066056359404e+00,3.039817086676981805e+00,2.121153483339122570e+00,3.074455892056723982e+00
2.345585160663401503e+00,2.019802779249666003e+00,2.716370296981096555e+00,3.305867849026337790e+00
2.191871202431946719e-01,1.837801203419953788e+00,2.922028398974048979e+00,1.770124547361950018e+00
2.993604816154340931e+00,1.839628146017561194e+00,1.805391383136611516e+00,3.397853970693971437e+00
5.696648013872158689e-01,2.685134458507746125e+00,3.025701316921562967e+00,2.506226135044127723e+00
1.213934031781501055e+00,2.029846258133503056e+00,2.952844714283481942e+00,2.055733823591478604e+00
1.406136067852369109e+00,2.382973379585263007e+00,1.214715306432818442e+00,3.745066049686695209e+00
8.649953831696225448e-01,2.570484218330710391e+00,1.990006212285433618e+00,3.515277425502218556e+00
2.370221628406974368e+00,3.023427521040468857e+00,1.746212319521807332e+00,3.627657804174735379e+00
2.097828651782644369e-02,2.908775270375386857e+00,2.971382264769049097e+00,3.715324491075983726e+00
2.485847538860759265e+00,2.568078573344830140e+00,2.456750676271215461e+00,3.374669549176394057e+00
1.866530643901751940e+00,2.360580776446586260e+00,3.080766188082299184e+00,1.541588206728490951e+00
1.832596901760616959e+00,2.715032040653112766e+00,2.978975531465823501e+00,9.273774351396486537e-01
1.254605383997728474e+00,2.397370131186076669e+00,2.955408356765319322e+00,2.608594867150840990e+00
2.179589879017737708e+00,2.395116157346548924e+00,1.818738141787438645e+00,2.170119927974294427e+00
1.070057053180444084e+00,2.719106344378499074e+00,2.800137693022479279e+00,3.750948995053601021e+00
-1.458548608139085712e+00,2.633752830519644483e+00,3.083409646767261147e+00,2.688365069177602873e+00
8.014382106057894584e-01,2.220288971336199513e+00,2.997626416283251771e+00,3.656984438166955620e+00
1.868639103489050823e+00,2.754271311980602821e+00,3.011395701713001749e+00,9.406789728984183974e-01
1.922542962197793415e+00,2.750419603954522341e+00,2.785391682644651201e+00,-1.679599239707076919e-01
1.781204660304939180e+00,2.187667319414311695e+00,2.886264823834331139e+00,1.595631233800775206e+00
1.757177330389131598e+00,2.459900086110784034e+00,2.211321012844361000e+00,2.201012186678053872e+00
2.784478336608348314e+00,1.970436397680575435e+00,2.941664522559440442e+00,3.635088871376408015e+00
1.292969567298813516e+00,2.445036322713341370e+00,2.869678237735284299e+00,2.389133510725865772e+00
1.266182097153253583e+00,2.883984831217682565e+00,3.050720272459870763e+00,3.620281615835044153e+00
9.767194910423935283e-01,3.052340571748521469e+00,3.507142629257983035e+00,3.922975919671412015e+00
2.439218075331583524e+00,2.670585060505369590e+00,2.992831564879638417e+00,3.768218276921716736e+00
5.973241626910739122e-01,2.254866485304662049e+00,3.002836709205292998e+00,1.357386444252201230e+00
1.728946240220736508e+00,2.952780904841368681e+00,2.427033092165193917e+00,3.459726663193938290e+00
2.671720678168195473e+00,7.813458322471059647e-01,3.006380483871187614e+00,2.000733228725737334e+00
2.386092991866046731e+00,2.360050502783217041e+00,3.005597546969701828e+00,2.115968270500570014e+00
1.814894002376092663e+00,2.481486620152231204e+00,2.824734073953062641e+00,3.689634482127108761e+00
1.249937071597400307e+00,2.622803574529286141e+00,3.024854828841999410e+00,1.987456580788298899e+00
2.322668330388275582e+00,2.099235828272550730e+00,3.116377928878162784e+00,2.353182423792125277e+00
2.419508796787320115e+00,2.671541033675420174e+00,2.922258960948501905e+00,2.551365216276844539e+00
3.428056816789407435e+00,2.684090521482815905e+00,3.003909352758646456e+00,3.738781533208110019e+00
2.385256219807936340e+00,2.012292525564978618e+00,2.938193803204941723e+00,2.195390275600554109e+00
2.121203058241760697e+00,2.638974991040756723e+00,2.768013914690569344e+00,2.407703425699040611e+00
2.260581419607132769e+00,2.478331948249924199e+00,9.717545738407440403e-01,1.453014600759580777e+00
2.226987999562330955e+00,2.157963867964980409e+00,2.237903661189426519e+00,3.438753863038326308e+00
1.196646849602846618e+00,3.052619571713560465e+00,3.594685675496654298e+00,3.868050140742089305e+00
1.639935836665690427e+00,2.107471944272819364e+00,2.975336775606202355e+00,2.004146432876701578e+00
2.239723692460751092e+00,2.165652036212652565e+00,1.572547806660718139e+00,-5.742705473230103053e-02
-1.634123013792796897e+00,2.214943332663817266e+00,8.414889139183276967e-01,3.411116272946812966e+00
2.978037149380302395e+00,2.624278564747640097e+00,3.149633339734218218e+00,2.904067747006179090e+00
1.513998526344507267e+00,1.971395202184471396e+00,3.143944258471374820e+00,2.398462411089669732e+00
1.629225216494732731e+00,2.666759774262330573e+00,2.831945806881457361e+00,3.263322861994115254e+00
1.005788759448908998e+00,1.660910778935615228e+00,2.855922322720017004e+00,2.417078101118233402e+00
1.984555119761719055e+00,2.326982948930177209e+00,3.067298297271370267e+00,-4.348339193548511616e-02
2.059196897726844000e+00,1.840042695506392878e+00,3.008385670044094962e+00,2.218547416246670068e+00
1.966071340134569967e+00,2.462334253327259859e+00,2.710064811525556117e+00,3.606277468360683525e+00
1.914252549046976171e+00,2.827241906065547372e+00,3.130059939155720894e+00,-1.174100886216742801e+00
6.060159271781618839e-01,7.088168847759979130e-01,3.153911471122663457e+00,3.039477428100754608e+00
2.492518571221805423e+00,7.245325056979309286e-01,2.890257968939829336e+00,1.455830264596258861e+00
2.691323663959841461e+00,3.037721409454065213e+00,3.073984050496349152e+00,3.677266169237912496e+00
2.193017333625861820e+00,3.367612575467009428e+00,2.745280643206891469e+00,3.653565350231859465e+00
7.309678331478260960e-01,2.733461045539508749e+00,2.332538053151102631e+00,3.527459223939876320e+00
2.857569531815640218e+00,2.501586347586909564e+00,2.992323086831667034e+00,2.749904404653488399e+00
1.829608650970558248e+00,2.942941764102386060e+00,2.969648800340649153e+00,3.513626592667665083e+00
2.579233227527564676e+00,2.893769334952791539e+00,3.067954980000893617e+00,2.729831710850036064e+00
1.709894966033355557e+00,2.002549738736630669e+00,2.880960670950969416e+00,2.033048613236704494e+00
1.889151647732273842e+00,2.154126509928401045e+00,2.339208089364372078e+00,3.436556014929873282e+00
2.463324741691501618e-01,2.655478630245909688e+00,3.030862698219102480e+00,1.029150863806710614e+00
2.859451594625814774e+00,2.014320342180030199e+00,3.067959114787883301e+00,2.094706969863340262e+00
2.575170983752193887e+00,2.708154229464874607e+00,3.038068953388776361e+00,1.579554325514444635e+00
-1.263100612025599201e+00,2.801253431926529203e+00,3.053034228112478488e+00,1.833089153245347935e+00
8.778064774192533282e-01,2.491915933608130462e+00,2.831617889223276396e+00,3.291672494578701702e+00
2.951786040301647596e+00,3.213125662701832752e+00,2.259722430028960005e+00,3.438675925893363683e+00
2.590408436268577752e+00,3.016303963628184537e+00,1.820860719990263110e+00,3.676906095235076055e+00
1.212255831558725072e-01,2.685502693632829452e+00,2.276079596492097679e+00,3.694933921730047199e+00
2.809646690572055849e+00,1.945861876212340524e+00,3.094137919479744259e+00,3.710233981032759143e+00
2.286427942358943532e+00,2.629241924661266161e+00,2.858683554803952642e+00,1.025115178600539245e+00
2.168061685618591028e+00,2.472842603797467564e+00,2.781168010213970643e+00,2.327074524207394468e+00
2.266699516740464659e+00,2.386640468332421605e+00,2.457258838889092800e+00,3.545987020594558725e+00
1.228546485626053952e+00,2.548634443009668793e+00,2.575098127227176903e+00,3.060577787371168146e+00
2.376381183125105601e+00,2.425147573428794612e+00,2.530792083764663580e+00,2.620111539699887970e+00
2.761606217853763479e+00,2.775135094369218791e+00,2.871431093323081107e+00,2.581985588575387069e+00
1.671681801671354828e+00,2.020083574008717076e+00,3.009519604378234625e+00,2.826331092343365547e+00
2.811446410843951860e-01,2.216611851769333619e+00,1.372795684525516036e+00,3.528884333864633405e+00
1.118873121900436196e+00,2.577020276150898237e+00,1.878032962013652662e+00,1.009068589541395333e-01
-1.070938364099003337e-01,2.139130863418458706e+00,1.790074873052175608e+00,3.355748791945744269e+00
2.732305092214605047e+00,2.793511847468121534e+00,2.515458522928220475e+00,3.625416638816249204e+00
8.622956405335087116e-01,1.618218970838053439e+00,3.004948125239313761e+00,1.945416489346523115e+00
1.409843714665863113e+00,3.198916616428405746e+00,2.390528689449138433e+00,3.386313524668313590e+00
1.842367336449849846e+00,2.153084411690210143e+00,2.961883261356440311e+00,1.981831336657115861e+00
1.110612910188702118e+00,2.671291213287027233e+00,1.911255916035260016e+00,2.048192538218710723e+00
1.251612670374474767e+00,2.929643861615387479e+00,2.493797041173843709e+00,3.172219631027141329e+00
2.370694255586655252e+00,2.402462554585466314e+00,2.206174843310725109e+00,3.531925974544627866e+00
1.191809244862221950e+00,2.943780082907032636e+00,1.554739523349261132e+00,3.183520641397146189e+00
2.310769927598421258e+00,1.960994699680909337e+00,3.017942492236700858e+00,-9.432617734116179875e-01
1.653672076100042521e+00,2.378351150250618495e+00,1.953098715889058923e+00,3.672097948143500101e+00
1.610249853183592927e+00,2.487320960102188394e+00,1.176564405897681631e+00,1.132987770193818911e+00
7.461739188692153579e-01,2.599662723045357282e+00,2.700002532673497324e+00,2.640955997313504611e+00
1.483412331530424400e+00,2.822360755090317141e+00,1.993576805127536433e+00,3.639439585522380227e+00
2.414604586938061459e+00,2.337884984271804800e+00,2.583598599164885989e+00,3.411061383652801648e+00
1.309793946688851074e+00,1.876469295653197644e+00,2.915636467746201888e+00,2.714601947242557323e+00
1.622145575174686050e+00,2.809952169934136990e+00,3.232296277588932565e+00,3.357330502397849248e+00
2.636128070809493629e+00,2.405160565093547476e+00,2.263315449108513455e+00,3.580717529476852068e+00
1.907846215627102771e+00,2.273746123803976893e+00,2.997200233191648966e+00,6.968103295583043533e-01
2.599971144477274176e+00,1.480083155330405686e+00,2.862186046546681517e+00,-1.140213535513059817e+00
5.480258440157405042e-01,2.391832124893718436e+00,2.994962845851580013e+00,1.435624492893615489e+00
2.398642599026949540e+00,2.758652874472607319e+00,1.998591483595846485e+00,3.401827808245554419e+00
2.210147574532209891e+00,2.214320233266076965e+00,3.090350221905801664e+00,3.656615475808653759e+00
2.492679806076126159e+00,2.385345770503183083e+00,2.481727968877717405e+00,3.252929972532116576e+00
2.735809140993018307e+00,2.656993361294508471e+00,3.026970875736606281e+00,2.726479611088011623e+00
2.290544535738655796e+00,2.126001882288045319e+00,2.857345326646972605e+00,2.225263353647399356e+00
2.986788904624042118e+00,2.612627937874022255e+00,2.103537879204027572e+00,3.543969163389040666e+00
2.465804464323538614e+00,2.787895823364042069e+00,2.868629390509664034e+00,1.699715746528172255e+00
1.683985546378013121e+00,2.581026619735779182e+00,3.044574154225431872e+00,2.203339090927599386e+00
1.693845182366063185e+00,1.854910890151242109e+00,3.069956002499209635e+00,2.929442628424315131e+00
2.328409492368062939e+00,1.717870181638286198e+00,2.170200136586999395e+00,3.699710145898603475e+00
2.786120180276599356e+00,1.894024729008325414e+00,3.049843057408021973e+00,3.681828266533527572e+00
1.977298557676113455e-01,2.191339312546520368e+00,2.088693951222189149e+00,3.841755220163601159e+00
5.487754990614069905e-01,2.548846010500460668e+00,3.065075007153887476e+00,1.662299813158787609e+00
1.796951745222215457e+00,2.586438903308927895e+00,2.807024845239900035e+00,3.541284762249766516e+00
2.404576667875961249e+00,2.521315877188029742e+00,2.133546865869450748e+00,1.855722701373314187e+00
2.624444166765772746e+00,2.867893786809507350e+00,2.755596553624591660e+00,2.566433550665154328e+00
1.468698312125988892e+00,2.477961518963892384e+00,2.970896830850655146e+00,7.540059052599077383e-01
1.833155861525531005e+00,2.445269104722227027e+00,3.054521159554392185e+00,2.623968182157528251e+00
1.686101832233560360e+00,2.261459441168607754e+00,3.074911531727746006e+00,3.356402072516861068e+00
2.006123437821626165e+00,2.307181528248782865e+00,2.817795663781577531e+00,2.049820253262695680e+00
2.401671122998367824e+00,2.538522909481648160e+00,2.960470111874693444e+00,2.565728957437283242e+00
2.253048129495952345e+00,2.497175109809981919e+00,2.725313023662846224e+00,1.786645525440897719e+00
1.371603582591098602e+00,2.022131587357733906e+00,2.969203634109382151e+00,1.131549000478530242e+00
2.137146213815140694e+00,2.222617227465371048e+00,3.039122796514626135e+00,2.780482461964347340e+00
-3.316185123263543089e-01,3.611415470247401061e-01,3.098418780269838191e+00,2.442463930148921492e+00
1.637055917218961154e+00,2.205474170049325000e+00,3.321840118963916844e+00,3.509721847880182821e+00
1.610185582304896723e+00,2.608424470190522815e+00,1.463892728016592981e+00,2.097663179938126010e+00
2.710646893411157610e+00,2.837594100494146510e+00,3.058554037066990361e+00,3.635582080607331346e+00
1.934077094598146251e+00,2.535119330099090629e+00,2.638897598056624716e+00,3.606171349973402496e+00
2.460039551565675442e+00,1.390454703490707988e+00,3.014839759808706443e+00,8.045219653216797440e-01
1.564619413988226793e+00,2.523818352724963354e+00,2.235487528351610909e+00,3.400624137554963511e+00
3.315000747439409423e+00,2.602488827098378366e+00,2.428216883041933727e+00,3.578892696903089199e+00
1.031629146294736454e+00,2.589244896952890507e+00,2.174163497993229832e+00,-1.363548517167344265e+00
2.299294291133050283e+00,2.118984655538142636e+00,2.644443139331374315e+00,3.390001433248628349e+00
4.595420135825991625e-01,2.798965800748891564e+00,2.308879146339140931e+00,3.723553959782310407e+00
2.801116953406783683e+00,2.621183695642394618e+00,2.970669022074656773e+00,2.147821176431465418e+00
1.065642367729325191e+00,2.528204638759796730e+00,8.197431187284007770e-01,-1.930047206510145941e-01
1.628255754828567659e+00,2.663195769104977018e+00,1.989555945332278863e+00,3.358193040303611987e+00
2.113433569603488493e+00,2.136682655321037849e+00,3.069413285468539421e+00,1.614649972085494989e+00
1.641214699155966628e+00,1.940140851428346247e+00,2.644485606604572325e+00,3.142697045954553126e+00
3.138548899874560871e-01,2.826151367563711325e+00,2.486935110178202901e+00,3.549427081486328905e+00
3.531197431941640041e-01,3.044282388390985972e+00,3.058168120950151891e+00,3.283067703600350384e+00
1.243437463322355496e+00,2.109378429796705312e+00,3.273392201479356167e+00,3.484613518087652739e+00
6.785252653725093452e-03,2.536673065751528622e+00,1.340532913816391947e+00,1.237692742887086084e+00
2.286373968635781573e+00,2.736225904132612019e+00,3.205138689735418378e+00,2.515948589065242658e+00
1.890285359804836363e+00,2.434978368136465399e+00,1.550061972479757078e+00,1.530077361021497495e+00
2.453024445611982074e+00,1.189375793486286303e+00,3.031134714095510496e+00,2.807597302087223579e+00
2.322418838435102995e+00,2.597674270464257695e+00,1.099513674603682212e+00,2.228552198226748438e+00
3.267698981494874033e+00,2.997886968745269165e+00,2.182659669941633851e+00,3.609286734154401710e+00
1.369544303629474102e+00,2.865299950691894804e+00,3.290554857974751890e+00,3.604569113709850114e+00
2.450757805870423134e+00,2.631281970373307466e+00,2.308347048514838740e+00,3.866864288243771153e+00
2.031668931770608033e+00,2.983861178993347352e+00,3.118125221199909092e+00,3.696910796515000541e+00
1.774562531844545710e+00,2.367206394442754824e+00,3.281093347393269966e+00,2.690021040563232102e+00
9.478733792541425007e-01,2.291374872376328309e+00,1.466805848030029225e+00,3.309100654049989654e+00
6.754972836179456985e-01,1.663618985293521479e+00,2.873295601450870151e+00,2.119614688830976590e+00
3.148582748411320242e+00,2.493983297746915628e+00,2.325820130383014828e+00,3.602426875861147959e+00
2.808470492933653695e+00,2.857085016369441011e+00,3.069726851387996280e+00,2.805438841837193387e+00
-7.512126169858383828e-02,2.434458026912438733e+00,1.754945692991784600e+00,1.751816810495876897e+00
-4.378615373193091576e-01,1.927067417588667508e+00,2.507881401068102534e+00,3.117896688846926168e+00
2.387151867854355736e+00,2.943198290609418510e+00,2.843398667567110571e+00,3.594042557362602253e+00
1.352987436551126743e+00,2.402464540470928167e+00,2.142148114300307160e+00,3.618310571657089802e+00
-4.516498652311546902e-01,2.437689681374848760e+00,2.617538373700429855e+00,3.161961943252254326e+00
7.177075136801785993e-01,2.425566701402150915e+00,2.990063663639604297e+00,-1.268545284697009112e-01
-9.603381005610942545e-01,2.374154727964626233e+00,1.999089550810975169e+00,3.746521978545136911e+00
1.582059311064882845e+00,1.413309019616631357e+00,2.872805346946481819e+00,2.650260057691324000e+00
1.890224131893091242e+00,2.547953122702246276e+00,2.895551266945621816e+00,3.583079553742762435e+00
-8.084146042533952858e-01,2.396506723532612071e+00,1.682791994896140286e+00,1.616557052546106377e+00
9.758688834551509927e-01,1.777113350872286945e+00,3.053644284208403281e+00,3.419303438432013564e+00
2.979738109899732645e+00,2.689174293072567501e+00,3.153429114912606135e+00,3.072350113646982184e+00
1.149091143325809972e+00,2.138980444578999496e+00,3.179677412661953806e+00,7.310802711588864078e-01
2.609723684150050182e+00,2.698499550705049099e+00,2.946028189343211867e+00,2.414818459781538085e+00
2.866666063314234236e+00,2.044438467979753149e+00,3.057980010669949067e+00,2.318556301026997613e+00
1.537044413087347072e+00,2.092489402621334538e+00,3.124020769007692877e+00,4.734508506577381759e-01
1.318365961959453214e+00,2.381749314275234841e+00,1.814181914150967634e+00,2.076867419905297218e+00
1.426936117332182619e+00,1.735894807204723556e+00,3.072099017506643381e+00,1.448593256668665230e+00
1.619192781528292713e+00,2.058695769812914911e+00,3.661833002635698442e+00,3.812253724879414385e+00
2.005620828595176430e+00,2.414610474343418023e+00,1.789146288170950561e+00,1.725902536402297516e+00
3.122594533863711219e-01,1.244840927888709592e+00,-1.317229007918068184e-01,3.368289570323423909e+00
2.114494078787007236e+00,3.081330138230622406e+00,2.342732949972181178e+00,3.673680245133766675e+00
2.215069237628374932e+00,2.538167324699815541e+00,1.997763585581872947e+00,2.317444055508963707e+00
2.060001406514432531e+00,2.384315372085033413e+00,3.044333730152173789e+00,2.016162922966119986e+00
1.081913347588132845e+00,2.189223732099273345e+00,3.046420308967888513e+00,1.541951059042989902e+00
2.351334016402883975e+00,1.851292733635935051e+00,3.102941306389617182e+00,2.270651591039141604e+00
1.074676926205512473e+00,2.345405267481753597e+00,3.071776672156972143e+00,7.452181212434791924e-01
-1.574757342443625197e+00,2.684885218677170116e+00,2.888473604710489084e+00,2.025536537427276240e+00
2.633187083758566249e+00,2.447317832746389588e+00,3.058344263852281752e+00,2.595865322414980803e+00
8.125736218157429969e-01,2.520942037100402988e+00,3.057409409092408659e+00,2.107597039021204210e+00
2.356245375258961161e+00,2.578965940303845628e+00,2.348280708381015991e+00,2.436167383756239868e+00
1.026131708549320898e+00,2.566256857989379636e+00,1.363069530879914559e+00,1.648832660716357701e+00
1.705373913307368428e+00,3.003987547089609134e+00,2.724685158463398871e+00,3.582384878995645838e+00
2.097513590158339714e+00,2.382501083893826976e+00,3.032310003501954565e+00,1.163273727419998682e+00
2.401318214500660631e+00,2.181088011192779064e+00,2.723411705976344965e+00,2.231273150775710867e+00
3.168198537055876507e+00,2.618419641240967710e+00,3.090996952936904130e+00,3.596430942650358009e+00
2.595296411406699200e+00,2.583075769722131376e+00,2.914509239672382179e+00,2.400232545036096177e+00
2.314782088951544914e+00,2.186832273046239727e+00,3.086247278265230154e+00,3.529160200911964917e+00
1.826138218526053292e+00,2.802659202030611141e+00,3.098741962774795411e+00,2.853200389460671893e+00
1.342183984474840441e+00,2.289378137223359921e+00,1.771120581048217124e+00,3.549961266862775577e+00
2.256585126364159422e+00,2.865464062638070075e+00,3.197294724358112017e+00,2.525784889222562946e+00
2.305924463726121143e+00,2.692683005013897013e+00,3.037019895167542227e+00,3.535196452624285168e+00
1.522009731096670926e+00,2.095900929923337763e+00,1.865865336567196442e+00,3.544375296247335161e+00
2.298023549629473194e+00,1.831160692859031380e+00,2.114851633239728912e+00,3.533078139356875091e+00
-6.771281957383457062e-02,2.563992561294551997e+00,2.802858711393865665e+00,3.552192523496919385e+00
1.304505237487150193e+00,2.576095846568964731e+00,2.245086662845452441e+00,2.063337289741544289e+00
-1.519786151558120135e-01,1.629724781748344231e+00,6.709005551668156819e-01,3.688707956314138947e+00
2.460381985423040430e+00,2.008891125445534609e+00,2.947761215534036694e+00,1.431911258852517577e+00
2.169653168866414905e+00,1.830935935213335419e+00,2.810404414836937814e+00,1.099609492502271024e+00
5.818065218265114913e-01,2.540531002436604791e+00,2.982654635692811862e+00,3.665871724123117570e+00
-1.003832656190428024e-01,2.667257000734457595e+00,1.505389829305180172e+00,2.260020496336622386e+00
1.653516138232799193e+00,2.799698412226732103e+00,2.181969420209521893e+00,3.938789522246207930e+00
2.120767955638404700e+00,2.394635173029493913e+00,1.975880454343043713e+00,3.476092673167577196e+00
1.279722612182170094e+00,2.574978218860390022e+00,2.813593509638068646e+00,3.730710136412636047e+00
1.688951903767252016e+00,2.600393579962367863e+00,2.347321069331727905e+00,2.426645891517073661e+00
-6.446590547192364573e-01,2.812732775706737964e+00,2.027028978012443972e+00,4.046608617538887565e+00
2.277682340051884413e+00,2.472568723311497241e+00,1.031810078219034255e+00,1.893633626611301191e+00
2.386854843942129989e+00,2.770999128927028377e+00,2.989483898444464050e+00,8.515541450513985922e-01
2.586453623446094419e+00,2.497616273234888773e+00,2.870728888242662258e+00,2.040360403263310474e+00
2.234767387597339283e+00,1.916974224522508985e+00,3.185631197723692853e+00,2.810165959884615816e+00
1.540495218338717720e+00,2.354951746701057669e+00,2.804519324081814258e+00,1.823288567650795056e+00
2.622811431523999204e+00,2.542531632427425414e+00,2.860306602011087662e+00,2.705849978957390878e+00
2.250641022720500040e+00,2.609294462342492960e+00,2.941426178469383146e+00,1.568625938382059326e+00
2.924348896266676601e+00,2.110637334434505075e+00,3.149598480994965755e+00,2.176959783755305189e+00
2.554885025817388744e+00,2.528628240315096143e+00,1.142765876344164822e+00,3.372999832324925951e+00
2.730008063844747479e+00,1.885080955304174966e+00,3.110590891250965218e+00,-1.807317638893062295e-01
-7.925713956798392523e-01,1.740346705987214637e+00,3.110104763735936473e+00,1.937039344230315319e+00
1.858736923058330381e+00,2.333975597096126453e+00,2.767943191431406991e+00,-1.116268717931798271e+00
-5.303863412242535436e-01,2.391342931680727091e+00,3.083181924835469268e+00,1.676635926648741171e+00
2.549797951592573497e+00,2.142984858684371829e+00,2.484878739369763334e+00,3.489155511686576894e+00
1.751887920746814764e+00,1.410885800181925998e+00,2.959339327498956784e+00,2.263039403777640235e+00
2.437364194939409590e+00,2.046711264803984243e+00,3.028678831624649348e+00,1.466305200643198692e+00
2.695439499622522384e+00,1.769260618305024568e+00,2.859657519989053931e+00,2.107115513875055246e+00
2.421331901315678881e+00,2.828457400339233541e+00,2.952593102554271987e+00,2.691821815484010560e+00
2.235958399096187765e+00,2.137097231566012834e+00,1.916356506171109420e+00,3.277092915101808224e+00
1.501602988922130066e+00,2.712345418577203571e+00,3.095533575756815647e+00,1.787456103250171902e+00
1.876567477678863005e+00,2.619480406689748797e+00,3.156735549469730007e+00,9.860305713181063414e-01
1.956223930286668189e+00,1.916202685575184361e+00,2.798947519544892071e+00,3.324369347475746306e+00
7.890441414963381694e-01,1.884115967971173644e+00,2.945190004787383575e+00,2.196524156282396945e+00
3.000014957552888273e+00,2.871530121361785426e+00,2.486875682944326371e+00,3.465235134900895630e+00
1.526338259726667701e+00,2.667325726084359694e+00,2.268542572607829655e+00,3.293624877837002529e+00
2.694872849839242690e+00,2.143806309208278638e+00,3.028670621240549199e+00,2.251806805960386626e+00
1.352512336691543915e+00,2.420092007513233057e+00,2.309942448138377902e+00,3.488346596174393355e+00
1.959960259317889752e+00,1.446425636308434237e+00,3.035204791741931363e+00,1.972067609499405627e+00
1.979298729766041154e+00,2.688257045484954588e+00,2.068907255323021221e+00,3.249296141670273474e+00
1.727346513911321324e+00,2.258272421947775221e+00,2.970648270732174190e+00,1.471964927036904403e+00
9.924237917046810908e-01,3.089786346847506859e+00,2.253786952174425373e+00,3.484793029280587984e+00
2.341576228693258876e+00,2.468373913864192470e+00,1.327324255425714972e+00,1.876208198940727101e+00
1.391529509090275951e+00,2.742924233121780020e+00,3.275894912625859412e+00,3.869024978198445375e+00
1.621786946492498549e+00,2.586790415106539509e+00,1.127006340913981219e+00,3.578687900457120818e+00
1.239526499411740534e+00,2.506626050619965795e+00,1.956829714336233872e+00,3.738692420025225172e+00
2.300565166751876056e+00,1.943983991735942052e+00,2.196865192691545676e+00,3.426701612811378084e+00
2.166802822160055708e+00,2.181582092081188140e+00,3.099975162995892486e+00,2.536505891601561480e+00
2.485214077105126762e+00,1.901130372077771913e+00,2.892622421538516342e+00,8.184048161040333724e-01
1.974281178324889474e+00,2.427916330850810933e+00,2.976860235960433254e+00,2.601691936163759600e+00
2.328901092688587138e+00,2.608104962057119725e+00,2.305341590864249834e+00,2.187850016094031513e+00
2.184989969755239514e+00,2.368717669181555685e+00,3.124446666424416374e+00,2.441893968158470152e+00
2.735223253613849437e+00,2.239727486145420610e+00,2.905667171498278911e+00,1.076226629619892350e+00
2.499173935965284254e+00,2.264521623681148288e+00,2.886957070795410640e+00,1.856842823184995606e+00
-2.218635105132469754e+00,1.873020901099633484e+00,2.474899478404213315e+00,3.708376897971767061e+00
7.527993142852956732e-01,2.127987477279897899e+00,2.883196051635510848e+00,3.563780325933295856e+00
2.264784958851006724e+00,2.465826345482094339e+00,2.923598854600057972e+00,1.550936404384780198e+00
2.677635484589446335e+00,1.817975126429625776e+00,2.973801704346350494e+00,2.491290212422798245e+00
2.007559534891962816e+00,2.544648736179454751e+00,1.091988045347122238e+00,1.046654297545435597e+00
8.468434731548969419e-01,2.597749112861799325e+00,1.762557021335444452e+00,1.522372261538302185e+00
1.813886783716341267e+00,2.828827860817208162e+00,1.845903410819503820e+00,3.339525185724156131e+00
1.351300144294955707e+00,2.223143696274721304e+00,2.986950943198211306e+00,2.267488645268621816e+00
2.576066731254195830e+00,2.446737990734620727e+00,2.436427980276122618e+00,3.837558230960155026e+00
2.476785153466060319e+00,9.259344919108729588e-01,7.844055015095712236e-01,3.588203207981333520e+00
1.236804921826149872e+00,2.532852101170605774e+00,3.019318076456019462e+00,1.300643123781404231e+00
2.901082351910511115e+00,2.236717289070410786e+00,2.862397493486198208e+00,3.426949614957635060e+00
2.317804424143629305e+00,2.554167123511605464e+00,2.212070154792876053e+00,2.115994235056906092e+00
1.578704064851582434e+00,3.149735936304257855e+00,1.567408743694695294e+00,3.368667567653369499e+00
3.215673526068781735e-02,2.241213899095239270e+00,2.945089060072743070e+00,2.774285902245473778e+00
-1.722419494991724864e+00,2.248972089113363548e+00,2.974147122105689434e+00,2.006133170609155414e+00
2.180955335892080793e+00,2.727332333431992772e+00,3.084040171851869516e+00,3.600709476770105333e+00
2.843082117008497889e+00,2.371700084773667783e+00,2.823679248537708908e+00,3.550794960434069836e+00
2.548548151378285720e+00,2.634672450970612090e+00,2.834744178962094185e+00,3.051928263857221602e+00
1.688830436573805160e+00,2.222426583744228523e+00,3.019346242604052044e+00,1.174694642064110450e+00
2.681677043078519507e+00,2.124737533138330470e+00,1.550032821480035405e+00,1.393485332957693057e+00
2.319715485210032124e+00,2.493051279582788382e+00,3.211231646432603171e+00,6.702987902439119239e-01
3.217600304889094875e+00,2.557931104090084062e+00,2.706813372170921106e+00,3.640137865492862446e+00
2.620785144994237204e+00,2.801649245295706248e+00,3.122062388852492987e+00,6.450843857398882442e-01
2.011194491214708613e+00,1.777139047982817743e+00,1.667432197946988826e+00,3.677429163717165217e+00
2.470131475025428625e+00,2.010278318229922423e+00,2.799349038551923741e+00,2.000840620768205902e+00
2.676413243274033960e+00,2.385836966900391598e+00,3.255931984001348756e+00,3.485743563818322066e+00
1.047603426966226658e+00,2.411991660575824703e+00,1.547983248647131660e+00,3.830512932163961271e+00
1.659403259420730636e+00,2.290490459410662538e+00,3.079929751841933516e+00,-3.948631146697375804e+00
2.076564659524240408e+00,2.697931030776288708e+00,2.937900024380940778e+00,2.622799904718343456e+00
1.357059728212413274e+00,2.757348176854061084e+00,3.192723460926514711e+00,3.437572359825385337e+00
9.091357007994572692e-01,1.967773695628062258e+00,3.271738342995392124e+00,3.602511877094844994e+00
9.511278190199816684e-01,2.704727360913123491e+00,2.916009510627824763e+00,3.905416534495188330e+00
1.667554906702363393e+00,2.385770939777930533e+00,3.098429262478834101e+00,2.363274233417881121e+00
2.180486919385921318e+00,2.227865092049700735e+00,1.828057449070272789e+00,3.168922587006848257e+00
2.096123244556559406e+00,1.120271634516111225e+00,8.872875005857303599e-01,3.175448868242845446e+00
1.338100608902148103e+00,2.071834798180435033e+00,3.109390617430658033e+00,2.243671600113030795e+00
1.461190407358822219e+00,2.489895194432292680e+00,2.956496863368812011e+00,2.434886878276699029e+00
1.521438010695061127e+00,2.179823339107894498e+00,3.097301039015240232e+00,3.651010088814996113e+00
4.613940875625789917e-01,1.963062650683120580e+00,2.914046294045877783e+00,1.493186664148539622e+00
2.175040580755750241e+00,2.316403498922317894e+00,1.046928169212824278e+00,3.765693031359290011e+00
3.308867865786849549e+00,2.706418563544108924e+00,2.900316659137645026e+00,3.529119291075029086e+00
2.795407418652242626e+00,2.442432005401714346e+00,1.636424931170299191e+00,3.830756819768769361e+00
2.064582454235705189e+00,1.227336778055009070e+00,3.234835785015468090e+00,-1.096762642338120486e-01
2.241751986224437054e+00,2.539116025174839919e+00,1.848746911527068937e+00,2.393274475779858079e+00
2.054828194076478098e+00,2.406127271163643666e+00,2.989782913068240067e+00,-1.274551897091575015e+00
2.387439951758996592e+00,2.377755188449793167e+00,3.180200558733487615e+00,2.220268181703120014e+00
-1.569255303449073047e-01,3.283399510769394070e+00,2.100421603985846097e+00,3.371007547376887903e+00
2.303598177982034478e+00,2.439528142723582871e+00,1.815763152102984446e+00,2.173793074301562100e+00
1.964112980932918529e+00,2.466114128637690861e+00,2.856458275936146762e+00,2.307281341791575180e+00
2.463849835186876724e+00,2.505838289605642810e+00,3.132041115625867178e+00,3.352871850702550116e+00
2.371255479996952964e+00,2.819305747334133638e+00,2.204258660594077046e+00,3.737556071849266193e+00
1.718791392373752558e+00,2.275774963369637138e+00,3.021467328892550430e+00,-2.725282756640893922e+00
2.436936827598135125e+00,2.769876237168106936e+00,2.691564875727616268e+00,3.868061778746438861e+00
8.134794837631815767e-01,2.768167078594315100e+00,3.331171149304521073e+00,3.708324991716524632e+00
2.369146594250072457e+00,2.606592948999150838e+00,2.971984760599884812e+00,7.512029861273656905e-01
7.088792711788087786e-01,1.536481553745733919e+00,2.822348289992546722e+00,3.579783066404745639e+00
2.331003968161064144e+00,2.334062704865188298e+00,2.986040136306610915e+00,2.283539834748659292e+00
3.025947022153792076e+00,2.213146368497670213e+00,2.130340863170270715e+00,3.211093044547031372e+00
2.866303756694591698e+00,2.257093410220327279e+00,3.010604889960222241e+00,4.048380303182227635e+00
2.426952750110378254e+00,1.493569478300236231e+00,2.794725835882549081e+00,2.584487724485919014e+00
2.126429880820902341e+00,2.370553226804188895e+00,1.799407324419623588e+00,1.854209680585638287e+00
1.791634015658594592e+00,2.361059544995459447e+00,3.024583719256354719e+00,1.187091429356059269e+00
1.819115640291402825e+00,2.139369547524410109e+00,3.177851060872153521e+00,7.081934760920582939e-01
9.013785174440457348e-01,2.301189030196380880e+00,2.966807340791628000e+00,2.596318990279788963e+00
2.325025747286487920e+00,2.197991668494394979e+00,2.995659519771692647e+00,2.608362237096564229e+00
2.898406023634884643e-01,1.589994592441620780e+00,2.512832715874809164e+00,3.409463246913579493e+00
2.614427631656779383e+00,2.484293504741159175e+00,1.706113530267768130e+00,3.390039957504421331e+00
2.914134114885608362e+00,2.013808463999444687e+00,3.035540076875718363e+00,1.802580032023863854e+00
2.193050806617995008e+00,2.313881097616862448e+00,2.797992042377333011e+00,3.655466157292227791e+00
2.293803739339903558e+00,2.918754610413796691e+00,2.982578160808293521e+00,3.657341307122645713e+00
2.534046193198860042e+00,1.998646729310972647e+00,3.155546134188614626e+00,2.844012030285288706e+00
2.040864855008525325e+00,2.495909504262304957e+00,2.398514998022373668e+00,2.195226665817745282e+00
2.160757801788281363e+00,2.469466462404177332e+00,2.850617829385186930e-01,6.679876615767632586e-03
2.427719418788744754e+00,2.060419233343701251e+00,3.255234760531308336e+00,1.700270594015507397e+00
-3.701470502078607616e-02,2.301777590667850593e+00,2.073327098423605186e+00,3.877950070996529774e+00
2.693604790781403580e+00,2.083407290235861797e+00,3.158998979311987032e+00,2.984653031153824188e+00
2.535470425793810101e+00,2.886684347431712094e+00,3.016913142758664179e+00,2.791745505336344912e-01
2.430993049775474812e+00,1.250745956578757090e+00,3.022949869432496772e+00,1.686895420237066512e+00
1.895722290387491071e+00,1.304282390569825090e+00,3.178077336696992106e+00,5.089694779549627235e-01
4.257044824478870559e-01,2.705677779315187159e+00,1.150463471890391665e+00,3.645875093246613741e+00
2.470919451766042219e+00,1.600503855419448174e+00,2.582062054669030271e+00,3.758935981387985681e+00
2.596639148253586882e+00,2.780734011856518695e+00,1.629950680988496714e+00,3.439854300052353597e+00
-7.504985996491075895e-02,2.724414263243733370e+00,3.102119993670128473e+00,2.832533496965689235e+00
2.029459165872082416e+00,2.132415702094758725e+00,3.002522977382775071e+00,6.412094542916153550e-01
1.629912236666218428e+00,2.661252736404886576e+00,2.169870128291921940e+00,3.537387804687764703e+00
3.042444682617727381e+00,3.139005460262731528e+00,2.421626214014429124e+00,3.411710918433704887e+00
2.161266367714261172e+00,1.526362296247375072e+00,1.960790331098918315e+00,1.808455587444430135e+00
2.573041727169865567e+00,1.739385179663826442e+00,3.286832043565093286e+00,2.430986933244856818e+00
2.059891396959391940e+00,2.389233077488780221e+00,2.312092997880689893e+00,3.795002380679609821e+00
2.863528619535740116e+00,2.815994702448814557e+00,1.537318105052092543e+00,3.455757783068828637e+00
2.140075616200823649e+00,1.906436842288292688e+00,3.012459856969083027e+00,9.810748935478823540e-01
1.360613701777652729e+00,2.398162549243884278e+00,2.193280286533721313e+00,3.687491275261600254e+00
2.206579264242364058e+00,1.872027060112957386e+00,2.950927040903851939e+00,7.073229351141332444e-01
1.623089095313725361e+00,2.190733388584889418e+00,2.917383695994829385e+00,2.796566688378789856e+00
2.471969167457807703e+00,2.696422965191417997e+00,2.977993361229479774e+00,1.456840356577513873e+00
2.269393008613922458e+00,2.791130901473938053e+00,6.392273956713925287e-01,3.506194295811238870e+00
2.821523738445346652e+00,2.196523346213208328e+00,2.952871234924629107e+00,1.025198952468945102e+00
1.330313089323214903e+00,2.524618015709888308e+00,1.847923724112553900e+00,1.998003520372881203e+00
7.033957651701351343e-01,2.235816191182747659e+00,3.139426203867294429e+00,9.631005777964554149e-01
2.536488889519882939e+00,2.162769875526612928e+00,1.388805907318594324e+00,3.377799319621469287e+00
1.303068461814568035e+00,2.203005749899979548e+00,3.034661132949405093e+00,1.971381425803108156e+00
2.957018256288171720e+00,1.914658747589366827e+00,2.634483771739929203e+00,3.487907714652302982e+00
1.442014360097854109e+00,2.795001145398975151e+00,2.698469711364326340e+00,2.533737402361850855e+00
1.938629732232240777e+00,2.362662608751068483e+00,2.411717844174589231e+00,3.714938503203012221e+00
2.311019493834896910e+00,2.549384582294186519e+00,1.936158087400367656e+00,1.696499473233858746e+00
1.970595555303610968e+00,2.585090176874530687e+00,2.828677339944384084e+00,1.137284326681182733e+00
1.882607830755130163e+00,3.465923207334450140e+00,1.339135053689806343e+00,3.634694612494061339e+00
2.135756238017763486e+00,2.513556260002757003e+00,3.117060637556539504e+00,2.550663865764744020e+00
-1.596854483278251635e-01,2.885214558273300423e+00,2.734472420509950652e+00,3.577553996499253319e+00
2.370627521566515572e+00,2.737608958742071774e+00,3.267583428928857892e+00,3.608838255969025965e+00
1.898342575407642396e+00,1.740027917739247698e+00,3.032758974920010786e+00,1.580801839099362782e+00
2.771842731723534126e+00,2.177521152571187280e+00,2.139713096207836340e+00,3.502360314846669986e+00
2.900224452305635303e+00,2.178976584494910718e+00,3.005799830896313640e+00,-1.682037624774621598e-01
3.034871508435353693e+00,2.982172131396745751e+00,2.920083284106850030e+00,3.828411017088572788e+00
1.897438816258869565e+00,2.518751909621464780e+00,1.389432410359815906e+00,2.759578214647011585e-01
-4.571195382347936764e-01,3.250535675372766775e+00,3.303723597383703137e+00,3.580026166492678463e+00
2.262399720193247088e+00,1.642750281553568836e+00,2.178009976223707955e+00,3.601488675420902119e+00
2.743441351722068156e+00,2.861778900173947093e+00,3.051260164346442760e+00,3.868380691157335960e-01
1.523585058876851583e+00,2.569205194319151175e+00,3.036436160132251594e+00,3.440984037981547949e+00
1.890311288509219700e+00,2.718587244015305604e+00,2.620264432094184137e+00,3.586958334706973783e+00
1.576931454280064315e+00,2.540435292871896511e+00,2.432784546631914235e+00,3.389131620051388349e+00
1.507045067457436049e+00,2.365235964761766230e+00,2.185664509131408195e+00,3.443882968724724769e+00
1.637489519390438186e-01,3.012696922544868094e+00,3.164388057682815614e+00,2.134145375854810567e+00
2.459725453069992795e+00,2.671945787038629394e+00,2.587158772885205238e+00,1.412510558330440258e+00
2.919228490896973671e+00,2.382322883595602292e+00,1.766416714252637687e+00,3.021595567545781069e+00
2.559339114301212526e+00,2.833932078074908656e+00,3.097098928120565642e+00,-1.456063089002819666e+00
1.777633866266606244e+00,2.024039306684915829e+00,2.955282956604517342e+00,1.925582217163333443e+00
1.617281304474229131e+00,1.660654832300393347e+00,2.289991663606504524e+00,3.280324432521583233e+00
8.319481774913577432e-01,1.714359884144531776e+00,3.108228505594450741e+00,2.579175927417959091e+00
2.970700960443878991e+00,2.224453146768297973e+00,2.959824016698552551e+00,3.337725921962032771e+00
2.394751768205817477e+00,2.453790298383525581e+00,5.441066685680473469e-01,9.654475259503838558e-01
7.327502662932215971e-01,2.654096829318101758e+00,3.057634448647960301e+00,2.901479781281078196e+00
1.579238186605893324e+00,2.328913342526521824e+00,2.958901300957476277e+00,3.302026744890067977e+00
2.373911189683684864e+00,2.022426037365401719e+00,3.027652918242219826e+00,1.573802488236481167e+00
1.691193970886779807e+00,2.870812852714125896e+00,3.112596819206518539e+00,3.472506499458738016e+00
2.063588693585494571e+00,2.649081778864193382e+00,3.015563310119328655e+00,1.390845292651328613e+00
4.055119870013911054e+00,2.465580231300450897e+00,2.319824454315340123e+00,3.445899630836344762e+00
2.819448363269259072e+00,2.952664212718565828e+00,1.166585260189014095e+00,3.399731038580889209e+00
2.426505620655345918e-01,2.388092404466912289e+00,3.075190960913206872e+00,2.819786200540092658e+00
9.763234099395670107e-01,2.951985321028493647e+00,3.081401087756503010e+00,2.471785488280981546e+00
-1.396693748202312291e-01,2.115960959139431274e+00,2.235275263107616706e+00,3.500684272885375314e+00
1.265136848929238500e+00,2.373349533614885765e+00,2.891342566325536989e+00,3.629834294333869504e+00
2.366841560323178495e+00,2.623504973748496116e+00,2.471610726934586388e+00,2.414078150227455755e+00
2.172441037708414235e+00,2.487139839376309336e+00,2.651438505354348329e+00,3.204129259079401049e+00
1.691782644052534978e+00,2.489586133204655383e+00,2.995559584634283734e+00,2.056948256223784632e+00
6.267261887018045208e-01,2.585457033613524747e+00,3.088571176115458616e+00,2.562797535250464609e+00
9.231754002018093264e-01,2.245154741083293271e+00,2.965830918128947946e+00,2.572724993466084964e+00
2.581257364853331016e+00,1.649471377972379527e+00,2.680445688189831976e+00,3.387013768254044876e+00
6.027224933582826516e-01,2.173026050375907126e+00,2.956192717693936434e+00,3.328045886744563475e+00
9.758643615316939801e-01,7.032235099366058728e-01,2.953644082975763752e+00,2.373311920024901323e+00
3.933999749159646786e-01,2.474381326287570015e+00,3.081875788088549672e+00,-1.822640576859910766e-01
2.770186517133015336e+00,2.384074734011467633e+00,2.943159320228198705e+00,2.835549534487812107e+00
3.276166526262832779e+00,3.037214674942146253e+00,2.278225512774854522e+00,3.399380674362480370e+00
1.022875025751425637e+00,2.587606158639016662e+00,2.597912324339948675e+00,3.863774197920826214e+00
1.607866529129025057e+00,2.338047788025483076e+00,2.831528822404676404e+00,3.150108586470651506e+00
5.620323977822275774e-01,1.326590514506003515e+00,3.592685940864348115e+00,3.740561689968811443e+00
2.689983442122175550e+00,2.008329262649179547e+00,2.862011961174962149e+00,1.924909011449340568e-01
6.287337866080350279e-01,2.624369763985891613e+00,3.258843453310989791e+00,1.203842417463979686e+00
1.910638028250044140e+00,1.476386623452103475e+00,1.339907873609124334e+00,3.545443123358974713e+00
2.754318281897310428e+00,2.359889403340756253e+00,2.859897260721056433e+00,3.381569518395356688e+00
2.464754627574094581e+00,2.589197587142378243e+00,2.231063323286074596e+00,1.727180024188283980e+00
-2.034774789378139381e+00,2.495583066673491945e+00,3.190885257032980871e+00,2.049305651324393907e+00
3.054790770566591540e+00,3.119101994323540961e+00,3.157067983600683192e+00,3.826316436635127438e+00
1.688962663489518068e+00,2.231115999539410755e+00,2.914564207011077990e+00,1.265449786044430702e+00
2.743856006087681987e+00,2.675863477505442400e+00,2.863137232065365190e+00,2.766679940555048400e+00
3.896377094479087089e-01,1.465050482309273594e+00,1.916659086251244482e+00,3.297043909882965362e+00
1.538517343516436542e+00,2.274136422132007951e+00,3.253114684721418737e+00,3.610354909046606942e+00
2.745659464648698478e+00,2.158302379627771828e+00,3.297579030846387038e+00,3.354971248292049513e+00
1.101806238336179522e+00,2.681882682912320792e+00,2.190964440504840738e+00,2.436778839707028244e+00
2.337290287712261883e+00,1.648899138181657786e+00,2.995786962655961450e+00,2.094267548834531922e+00
3.171911215354632940e+00,1.856855436968601225e+00,2.239965318632147095e+00,3.476615547908050718e+00
2.475499981348161516e+00,3.181319104980541823e+00,2.959662495634165058e+00,3.387081889619946828e+00
1.220728345193404563e+00,2.416952250558970228e+00,2.234685131755737686e+00,3.420798588426482656e+00
2.769251167137039893e+00,1.761788115096865504e+00,2.610731012455216327e+00,3.774873661378221446e+00
1.955388912401705426e+00,2.802406147610063236e+00,2.344489946839433347e+00,3.423367999229589120e+00
1.177997777540518154e+00,1.276211462266421126e+00,2.906486992536733815e+00,2.146360229549109100e+00
2.502046526559243755e+00,2.467802401957918779e+00,2.742957383203058264e+00,3.420061035623567669e+00
2.330960824681194143e+00,2.348281336578202705e+00,2.397513440228588699e+00,3.734172449958697904e+00
1.017823672558458403e+00,2.414076731517394769e+00,3.135117685594008385e+00,3.496544693160405171e+00
6.937701959953730402e-01,2.561216476208693749e+00,2.766423854076770716e+00,3.121492591789678528e+00
2.414928990497374972e+00,2.678762238481170677e+00,1.673471603744192349e+00,2.277681840723420947e+00
1.826233275408587930e+00,2.639495794827961817e+00,1.843726650727863792e+00,3.474104917208836518e+00
2.856465684812129258e+00,2.903696569759349089e+00,2.996736676468905625e+00,2.015981697509456438e+00
2.520059861558280545e+00,3.057701244588491019e+00,2.817910876241467300e+00,3.956375815185176226e+00
2.412189601057409316e+00,2.225527990739921691e+00,2.671295167046835228e+00,3.703277967202455834e+00
1.851079121233661473e+00,2.427128384730352195e+00,3.094444031701389708e+00,3.484323156117651532e+00
6.678433793745128799e-01,1.003132760516032063e+00,3.057283366756962995e+00,2.100494999687530839e+00
6.065558749799312421e-01,1.973662311416331416e+00,2.731379916869526525e+00,3.778073357717671943e+00
1.695008915795920501e+00,2.227361518403739193e+00,3.014124413331215724e+00,3.706129155992241131e+00
1.461393352820112845e+00,3.409652937659986005e+00,2.815506853620867389e+00,3.821466227468974797e+00
1.752513311435940135e+00,2.451293161725288883e+00,3.312238151237081762e+00,3.516788348593967495e+00
1.500608837456159250e+00,2.676572070176724161e+00,2.442695050117186906e+00,3.683524143172622445e+00
1.104093011875404207e+00,2.241570980576474525e+00,3.038356496322541123e+00,2.477107275280781007e+00
2.075167491454001034e+00,2.599704248051523336e+00,3.028698578513808748e+00,-4.950359620693767226e-01
-2.112012480513048018e-02,2.089382528225963487e+00,2.627407503116370169e+00,3.968833623527447507e+00
2.860450871358250602e+00,1.846400079787283488e+00,3.291940693760737613e+00,3.484048078834098838e+00
7.560076291675634774e-01,2.272136211469335088e+00,1.957941718981256241e+00,3.522753479676408617e+00
2.658223232928926372e+00,1.711890179786271782e+00,2.639166435879644723e+00,3.260385352388512015e+00
7.007573241762893312e-01,2.492248620045379059e+00,2.815780653894402352e+00,2.085687684040898660e+00
1.700253726105055430e+00,2.588328744328210806e+00,3.014619081177843274e+00,2.641290021499996143e+00
-7.383371592532204097e-01,2.042483630646989123e+00,1.771192828790069118e+00,3.320060950635145058e+00
3.264580302000004597e+00,2.574067713793652068e+00,3.337465664658822107e+00,3.828116183863585764e+00
1.448963675853965904e+00,2.599125189495069321e+00,2.994581470075336149e+00,4.080063760067562662e-01
2.265002912616151498e+00,2.213965573461245118e+00,3.093139237676786113e+00,4.692363142552120614e-01
2.102901955954616486e+00,2.740054266013817408e+00,2.138507787835380647e+00,3.374337257983670124e+00
4.170661766313024654e-01,2.895060863541141671e+00,3.166302103268561208e+00,3.468692709684404019e+00
2.084625778174455490e+00,2.291231516017860681e+00,2.786675208701955953e+00,3.492878323726804179e+00
1.201174371869522250e+00,2.483033080126460845e+00,1.111926181313095841e+00,1.265123803191306351e+00
2.293210953892220072e+00,2.109607465348609878e+00,3.018311514041382981e+00,3.488734323785345648e+00
2.035626379996998914e+00,2.741268166296197961e+00,1.793370931728829998e+00,3.619586589272320243e+00
1.935897985090004658e+00,3.032425861453184712e+00,1.947961786768996673e+00,3.207312922211139394e+00
1.336361828908603000e+00,2.942354426640314990e+00,3.306476915747426304e+00,8.380602788151656490e-01
2.653461167345057437e+00,3.056610613948589350e+00,1.924447670293887969e+00,3.740495435261242729e+00
2.386856061118665995e+00,2.184652816834175670e+00,3.086260636194859241e+00,2.048816896073928362e+00
2.341886355586722868e+00,2.318562215284583505e+00,2.510069687424133722e+00,3.426148447351346604e+00
1.057162442708096117e+00,1.789146615773592464e+00,2.974978251931106765e+00,2.998277927719321667e-01
2.486409804635740795e+00,2.243940698146701607e+00,2.913208231857442598e+00,7.048330259509785201e-01
3.464200250279453108e+00,2.479269908448653137e+00,2.851162688650596522e+00,3.800379980761365850e+00
1.244069981771124933e+00,2.802582272408101094e+00,2.664284298961595798e+00,3.146771054146944468e+00
2.100536582142455977e+00,2.379132476384798522e+00,1.618457931838018338e+00,3.341642201682692104e+00
-2.303318657695182237e-01,2.300657971709317628e+00,2.604138676628875437e+00,3.811733225488148413e+00
2.496326170003630995e+00,1.966864394204768773e+00,3.784495034932439328e+00,3.810072319613980518e+00
-7.087425708690432424e-01,2.690004921095811685e+00,2.933180303278198675e+00,2.777289316789149698e+00
2.086034307648617414e+00,2.444319086900800464e+00,3.004880166166446820e+00,7.746355110414153700e-01
-3.279054936807413445e-01,2.120411267902977848e+00,2.978154149413100527e+00,1.947068465939230553e+00
3.044402858191491923e+00,2.880970179543542287e+00,3.554682348465779462e+00,3.855387803587846829e+00
1.659837011707780086e+00,2.346987136839059573e+00,2.910595941296251876e+00,2.870355084813235091e+00
1.866002221504699188e+00,2.365413270596652406e+00,3.132021876724916165e+00,-9.612373680477652726e-01
2.574035092759703325e+00,2.797542135901402993e+00,2.960729522524533586e+00,-1.456397865609076803e+00
-1.708465996724887678e-02,2.199610003020765703e+00,2.940835969509846493e+00,9.155558167619539667e-01
2.440915246326451626e+00,2.747502125285870456e+00,2.482955229177390866e+00,1.694839955932619047e+00
1.541404422541947428e+00,2.544571841153290936e+00,2.051289688472008876e+00,3.682397839945320328e+00
1.527096589956651762e+00,2.648523834670044153e+00,2.261652219374768791e+00,1.553687644741747809e+00
1.897319146727000527e+00,2.629200406555220138e+00,2.212949723401615554e+00,-1.186542247791162019e+00
1.170627147832906223e+00,2.092709157664691677e+00,2.784904448417775402e+00,5.630232118936842056e-01
1.519849010898152830e+00,1.990856186252938365e+00,3.095812497604162772e+00,2.617982319573273209e+00
2.914898047267608927e-01,2.502372736247272300e+00,3.223428807437128896e+00,3.658641183217008042e+00
2.632952179692555461e+00,1.569343589826157181e+00,3.176611817803717930e+00,3.057299569402067263e+00
2.218013023108641235e+00,2.176388683349165021e+00,2.894824694313583358e+00,-1.173210273367821799e-01
2.279548766767299117e+00,1.288122371514163422e+00,3.132520903252383082e+00,1.848364902224831852e+00
2.027638141874398947e+00,1.601453501964593684e+00,3.293322202631394191e+00,3.715016237520621267e+00
8.407407200689345217e-01,2.641250446527411810e+00,2.709676933654797004e+00,3.643283528233006496e+00
4.209403053268086503e-01,1.913172968634598847e+00,3.131377247229581329e+00,2.452454028558594956e+00
3.267265192341157309e+00,3.011445946142316643e+00,2.103337719191128663e+00,3.396152575980492028e+00
2.524333991109186659e+00,2.137592913341622936e+00,3.017719187992394581e+00,3.531653504999043847e-02
2.771709657104771019e+00,2.335411495751218425e+00,2.944156552762164036e+00,2.710710028135509209e+00
2.779005216842394876e+00,2.531758386530016836e+00,3.011866223929327457e+00,2.290451593489159166e+00
1.799916366875669249e+00,2.011184910143716920e+00,2.860763536112166161e+00,2.487923278096197066e+00
5.170787378144314772e-01,2.521221739906815973e+00,2.863423921111433401e+00,2.307244606670872944e+00
2.248711029569199660e+00,1.910117150962614474e+00,3.168235245525772736e+00,2.440899669061000754e+00
2.708376721864541592e-01,1.952330839850015431e+00,2.572506607178751903e+00,3.346289242355324323e+00
1.607278379532490309e+00,2.503335348824011319e+00,2.133136900129128932e+00,3.277513984452907536e+00
1.404594727466170756e+00,1.883730948943230343e+00,2.896405134453311714e+00,2.500150019213249752e+00
-3.164208924747196061e-01,2.406909594144333031e+00,3.069062610390127510e+00,2.849440203230926283e+00
2.454354978553060729e+00,2.525893117127618659e+00,3.144409624988218521e+00,3.522281995611114436e+00
2.668940240616743065e+00,2.358222074882844854e+00,1.616012792190563596e+00,3.487768196814528654e+00
1.758219379253184611e+00,1.803816704656459269e+00,3.060132779881637344e+00,3.461867893788458161e+00
1.565298817016983035e+00,1.379305267027814086e+00,3.041556838790583583e+00,-1.405221497005617159e+00
1.506760348935971328e+00,3.021427563385191917e+00,3.110595018317893867e+00,2.874330212624975012e+00
2.395230601833254536e+00,2.342267420909970532e+00,3.113090677040753373e+00,3.577679628178185745e+00
1.786195679242673640e+00,2.597443217123789783e+00,2.209876232355038717e+00,3.742423749986782955e+00
6.833367835542500934e-01,2.620607253018469418e+00,2.872110957782689322e+00,5.247509432800492313e-01
2.894068434033735926e+00,2.710244455009212405e+00,3.105071539895459587e+00,4.026007199721248320e+00
2.593071705602723931e+00,2.667468906023451325e+00,2.926997198559260660e+00,3.322474013114022018e+00
1.618347175756225553e+00,2.704597200617410380e+00,3.005782657979990447e+00,2.498551980253996163e+00
9.112446291852664970e-01,3.024078046162767652e+00,3.091563289087506661e+00,3.672784857206083942e+00
2.054244802184745033e+00,2.223462260129541512e+00,2.943691030764507222e+00,2.751862489994257643e+00
2.817969401945347840e+00,1.195552390040979240e+00,2.971158824302457813e+00,1.147806983423435234e+00
2.410982296304442496e+00,2.417429382598388798e+00,2.868519855828405518e+00,1.025813076227104936e+00
2.788801098955378865e+00,2.166685572562717432e+00,3.164814753477478870e+00,2.272396925685876479e+00
7.412250300649159129e-01,2.618068853870611612e+00,3.169886987826017410e+00,2.805132713729289407e+00
1.743472486247289233e+00,2.305414519302088294e+00,1.563880342955886737e+00,3.599733825876357596e+00
1.395010277188144299e+00,2.530511486629335227e+00,2.396899906469285746e+00,3.454599013060628554e+00
2.137576414035808003e+00,1.603734595052694001e+00,2.915025496096588675e+00,2.537363967390536601e+00
2.220626500775666035e+00,2.168958612771533900e+00,2.856256764291733585e+00,2.386396629835843441e+00
3.561207770247656779e+00,2.716821553217097396e+00,1.877534044825684090e+00,3.794922222432612013e+00
2.043869422430002469e+00,2.573673561597790815e+00,7.240102179213301348e-01,1.427005267641087816e+00
5.717970999261225984e-01,2.920465326733532319e+00,1.213822080716509433e+00,3.468213468030893143e+00
2.879538882418346102e+00,3.016906974113764406e+00,3.184537415470057642e+00,1.952676330611143207e+00
1.673741035812509770e+00,1.134599540862774258e+00,2.975419765810833894e+00,3.339126917695959929e+00
2.567853077179401478e+00,2.734156502338628947e+00,1.684856033934675423e+00,3.540134554242832632e+00
2.667416145078044476e+00,1.861278474447196185e+00,2.918197974438891507e+00,2.456285409043861279e-01
2.570343111923139467e+00,1.969942338526212922e+00,2.748181011069516622e+00,3.316305354646097658e+00
2.534324715449293830e+00,2.577858684113319310e+00,2.103275586404473874e+00,3.253622268712398125e+00
1.794141911335294992e+00,3.037600714237501442e+00,2.828469112351943426e+00,3.594573570313566613e+00
2.323294464527597913e+00,2.438956862364579425e+00,1.587527941199092352e+00,3.665832142389350956e+00
2.400363610438133399e+00,2.273612378945299994e+00,2.905910330694532195e+00,2.457992875747240014e+00
3.093827457001504744e+00,2.462644007412150948e+00,3.372391187534428347e+00,3.842783762381501322e+00
1.716167252755384398e+00,2.270972046642686148e+00,2.561571486277523846e+00,3.288852007387870646e+00


==> Data4/mulmuhat42.dat <==
# arm1,arm2,arm3,arm4
5.714285714285713969e-01,3.333333333333333148e-01,0.000000000000000000e+00,8.045977011494253039e-01
7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.777777777777777901e-01
5.454545454545454142e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.255813953488372325e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.777777777777777901e-01
0.000000000000000000e+00,3.333333333333333148e-01,0.000000000000000000e+00,7.368421052631578538e-01
5.000000000000000000e-01,8.000000000000000444e-01,3.333333333333333148e-01,8.111111111111111160e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.703296703296702796e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.999999999999999778e-01,3.333333333333333148e-01,8.604651162790697416e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.818181818181817677e-01,6.862745098039215730e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.142857142857143016e-01,8.045977011494253039e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.564102564102563875e-01,6.666666666666666297e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.142857142857143016e-01,7.977528089887639950e-01
5.000000000000000000e-01,2.500000000000000000e-01,6.666666666666666297e-01,7.528089887640448952e-01
7.500000000000000000e-01,3.333333333333333148e-01,7.368421052631578538e-01,7.837837837837837718e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.435897435897436125e-01,7.500000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.777777777777777901e-01,8.059701492537313383e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.617021276595744350e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.241758241758241343e-01
6.666666666666666297e-01,8.000000000000000444e-01,3.333333333333333148e-01,8.202247191011236005e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.612903225806451291e-01,9.375000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.593406593406593297e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.777777777777777901e-01,8.372093023255814392e-01
6.666666666666666297e-01,6.999999999999999556e-01,5.000000000000000000e-01,7.534246575342465890e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.906976744186046124e-01,6.666666666666666297e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.999999999999999778e-01,7.142857142857143016e-01
6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.152173913043477826e-01
0.000000000000000000e+00,6.666666666666666297e-01,3.750000000000000000e-01,7.586206896551723755e-01
5.000000000000000000e-01,6.999999999999999556e-01,7.532467532467532756e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.124999999999999556e-01,3.333333333333333148e-01,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.131868131868131844e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.470588235294117974e-01,8.481012658227847778e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.065217391304348116e-01,6.666666666666666297e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.684210526315788936e-01
7.500000000000000000e-01,0.000000000000000000e+00,6.521739130434782705e-01,8.309859154929577496e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,8.409090909090909394e-01
3.333333333333333148e-01,0.000000000000000000e+00,3.333333333333333148e-01,7.634408602150537515e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.741935483870967527e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,7.176470588235294157e-01,3.333333333333333148e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.727272727272727071e-01,7.945205479452054353e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.582417582417582125e-01,6.666666666666666297e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.085106382978722861e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.204301075268817467e-01,6.666666666666666297e-01
2.500000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,7.529411764705882248e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.882352941176470784e-01,7.974683544303797778e-01
0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00,8.152173913043477826e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.607142857142856984e-01,7.435897435897436125e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,3.333333333333333148e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01
5.000000000000000000e-01,4.901960784313725283e-01,6.976744186046511809e-01,5.000000000000000000e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.777777777777778123e-01,3.333333333333333148e-01
4.444444444444444198e-01,5.357142857142856984e-01,0.000000000000000000e+00,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.210526315789473673e-01
5.000000000000000000e-01,6.250000000000000000e-01,3.333333333333333148e-01,7.816091954022988952e-01
4.285714285714285476e-01,3.333333333333333148e-01,7.126436781609195581e-01,6.666666666666666297e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.391304347826086474e-01,0.000000000000000000e+00
3.333333333333333148e-01,4.000000000000000222e-01,6.582278481012657778e-01,6.923076923076922906e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.692307692307692735e-01,7.941176470588234837e-01
5.000000000000000000e-01,5.263157894736841813e-01,6.774193548387096309e-01,3.333333333333333148e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.777777777777777901e-01,8.117647058823529438e-01
0.000000000000000000e+00,5.263157894736841813e-01,0.000000000000000000e+00,5.000000000000000000e-01
0.000000000000000000e+00,5.999999999999999778e-01,5.000000000000000000e-01,8.000000000000000444e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.571428571428570953e-01
4.000000000000000222e-01,3.333333333333333148e-01,7.530864197530864335e-01,6.250000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.806451612903226200e-01,7.812500000000000000e-01
5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.956989247311827551e-01
0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,7.956989247311827551e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.608695652173913526e-01,2.500000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.045454545454545858e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,7.333333333333332815e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.032967032967033516e-01,5.000000000000000000e-01
0.000000000000000000e+00,4.893617021276595591e-01,0.000000000000000000e+00,7.843137254901960675e-01
0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00,8.260869565217391353e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.204301075268817467e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.421052631578946901e-01
0.000000000000000000e+00,7.272727272727272929e-01,0.000000000000000000e+00,8.095238095238095344e-01
5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.586206896551723755e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.774193548387096309e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,6.153846153846154188e-01,7.228915662650602370e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.999999999999999556e-01,6.800000000000000488e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.363636363636363535e-01,8.139534883720930258e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.191489361702127825e-01
3.333333333333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.210526315789473673e-01
3.157894736842105088e-01,4.146341463414633943e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.500000000000000000e-01,6.666666666666666297e-01,8.043478260869565410e-01
5.000000000000000000e-01,6.875000000000000000e-01,5.714285714285713969e-01,7.866666666666666252e-01
5.999999999999999778e-01,0.000000000000000000e+00,7.142857142857143016e-01,6.363636363636363535e-01
3.333333333333333148e-01,5.999999999999999778e-01,7.500000000000000000e-01,8.409090909090909394e-01
3.333333333333333148e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.222222222222221877e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.923076923076922906e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.391304347826086474e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.555555555555555358e-01,6.666666666666666297e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.666666666666666297e-01,8.555555555555555136e-01
0.000000000000000000e+00,7.037037037037037202e-01,7.538461538461538325e-01,5.714285714285713969e-01
3.333333333333333148e-01,5.999999999999999778e-01,0.000000000000000000e+00,7.802197802197802234e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.764044943820225031e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.250000000000000000e-01,8.409090909090909394e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.085106382978722861e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.978723404255319007e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.600000000000000311e-01,7.446808510638297518e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.647058823529411242e-01,8.101265822784810000e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.111111111111111382e-01,3.333333333333333148e-01
3.333333333333333148e-01,5.714285714285713969e-01,7.594936708860760000e-01,7.272727272727272929e-01
0.000000000000000000e+00,5.000000000000000000e-01,3.333333333333333148e-01,7.765957446808510189e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.555555555555555136e-01
3.703703703703703498e-01,0.000000000000000000e+00,7.285714285714285365e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.956521739130434590e-01,6.666666666666666297e-01
3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,7.802197802197802234e-01
2.500000000000000000e-01,4.285714285714285476e-01,5.000000000000000000e-01,8.157894736842105088e-01
6.666666666666666297e-01,5.714285714285713969e-01,5.000000000000000000e-01,7.441860465116278966e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.888888888888888618e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.593406593406593297e-01,5.000000000000000000e-01
6.666666666666666297e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.369565217391304879e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.947368421052632081e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.021978021978022344e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.872340425531915153e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.634408602150537515e-01
3.333333333333333148e-01,5.999999999999999778e-01,7.738095238095238360e-01,6.666666666666666297e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.529411764705882248e-01
5.000000000000000000e-01,7.142857142857143016e-01,6.153846153846154188e-01,8.461538461538461453e-01
3.333333333333333148e-01,5.913978494623656212e-01,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,2.500000000000000000e-01,8.723404255319149314e-01,8.936170212765957022e-01
4.500000000000000111e-01,0.000000000000000000e+00,7.368421052631578538e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.473684210526315708e-01
5.999999999999999778e-01,0.000000000000000000e+00,6.931818181818182323e-01,5.999999999999999778e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.222222222222222099e-01,6.666666666666666297e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.000000000000000444e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.073170731707316694e-01,5.714285714285713969e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.896551724137931494e-01,8.181818181818182323e-01
7.142857142857143016e-01,6.666666666666666297e-01,7.413793103448276245e-01,8.125000000000000000e-01
5.000000000000000000e-01,6.250000000000000000e-01,6.744186046511627675e-01,5.000000000000000000e-01
5.161290322580645018e-01,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.528089887640448952e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.701149425287355799e-01
5.000000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,7.974683544303797778e-01
0.000000000000000000e+00,5.714285714285713969e-01,6.666666666666666297e-01,7.590361445783132543e-01
7.500000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.582417582417582125e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.640449438202246979e-01,6.666666666666666297e-01
3.333333333333333148e-01,5.999999999999999778e-01,6.470588235294117974e-01,5.714285714285713969e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.553191489361702482e-01,6.666666666666666297e-01
5.999999999999999778e-01,5.000000000000000000e-01,0.000000000000000000e+00,9.333333333333333481e-01
0.000000000000000000e+00,6.428571428571429047e-01,7.205882352941176405e-01,7.142857142857143016e-01
0.000000000000000000e+00,5.999999999999999778e-01,5.000000000000000000e-01,8.555555555555555136e-01
3.333333333333333148e-01,8.000000000000000444e-01,5.000000000000000000e-01,8.522727272727272929e-01
3.333333333333333148e-01,4.444444444444444198e-01,5.000000000000000000e-01,8.192771084337349130e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.888888888888888840e-01,8.636363636363636465e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.802197802197802234e-01
4.000000000000000222e-01,5.490196078431373028e-01,6.046511627906976383e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,4.000000000000000222e-01,8.314606741573034032e-01
3.142857142857142794e-01,0.000000000000000000e+00,6.612903225806451291e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.735632183908046411e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.387096774193548709e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.065217391304348116e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.444444444444443976e-01,3.333333333333333148e-01,5.000000000000000000e-01
5.000000000000000000e-01,7.500000000000000000e-01,7.790697674418605168e-01,6.666666666666666297e-01
0.000000000000000000e+00,4.736842105263157632e-01,3.333333333333333148e-01,8.051948051948052409e-01
2.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.666666666666667185e-01
0.000000000000000000e+00,6.250000000000000000e-01,6.666666666666666297e-01,8.068181818181817677e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.736842105263158409e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.294117647058823151e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.709677419354838745e-01
3.846153846153846367e-01,2.500000000000000000e-01,7.160493827160493430e-01,5.000000000000000000e-01
0.000000000000000000e+00,7.142857142857143016e-01,5.000000000000000000e-01,8.444444444444444420e-01
5.833333333333333703e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.874999999999999778e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.199999999999999734e-01,8.285714285714286254e-01
4.000000000000000222e-01,5.652173913043477826e-01,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.222222222222222099e-01,6.666666666666666297e-01
5.000000000000000000e-01,2.727272727272727071e-01,7.058823529411765163e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.368421052631578538e-01,8.461538461538461453e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.510638297872340496e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.086956521739130821e-01,5.000000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.415730337078652035e-01,5.714285714285713969e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.654320987654320563e-01,7.500000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.451612903225806273e-01,0.000000000000000000e+00
4.545454545454545303e-01,4.285714285714285476e-01,0.000000000000000000e+00,7.901234567901234129e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.222222222222222099e-01,3.333333333333333148e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.999999999999999556e-01,8.023255813953488191e-01
0.000000000000000000e+00,5.000000000000000000e-01,8.000000000000000444e-01,8.478260869565217295e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.526881720430107503e-01,6.666666666666666297e-01
5.000000000000000000e-01,3.333333333333333148e-01,8.000000000000000444e-01,8.666666666666666963e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.545454545454545414e-01,7.948717948717948234e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.179487179487179516e-01,7.321428571428570953e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.593406593406593297e-01,5.000000000000000000e-01
5.714285714285713969e-01,5.000000000000000000e-01,7.941176470588234837e-01,8.113207547169811740e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.956521739130434590e-01,5.000000000000000000e-01
5.714285714285713969e-01,3.333333333333333148e-01,6.842105263157894912e-01,7.464788732394366244e-01
3.333333333333333148e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.723404255319149314e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.169811320754716499e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.978260869565217295e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.064516129032257563e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.978723404255319007e-01
4.000000000000000222e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.181818181818182323e-01
5.000000000000000000e-01,5.882352941176470784e-01,6.794871794871795156e-01,0.000000000000000000e+00
3.333333333333333148e-01,5.789473684210526550e-01,0.000000000000000000e+00,7.662337662337662669e-01
6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.820512820512820484e-01
7.142857142857143016e-01,6.666666666666666297e-01,0.000000000000000000e+00,8.023255813953488191e-01
4.615384615384615641e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.941176470588234837e-01
4.000000000000000222e-01,4.516129032258064391e-01,5.000000000000000000e-01,8.064516129032257563e-01
0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00,7.872340425531915153e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.279569892473118697e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000111e-01,7.472527472527472625e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.271604938271605034e-01
5.833333333333333703e-01,6.666666666666666297e-01,2.500000000000000000e-01,8.024691358024691468e-01
5.999999999999999778e-01,5.714285714285713969e-01,5.999999999999999778e-01,7.710843373493976305e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.157894736842105310e-01,5.000000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.064516129032257563e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.105263157894736503e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.181818181818182323e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.813186813186813406e-01,5.000000000000000000e-01
2.999999999999999889e-01,0.000000000000000000e+00,6.363636363636363535e-01,0.000000000000000000e+00
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.172043010752688685e-01
0.000000000000000000e+00,4.444444444444444198e-01,5.999999999999999778e-01,7.466666666666667007e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.390804597701149170e-01
3.333333333333333148e-01,5.999999999999999778e-01,0.000000000000000000e+00,8.241758241758241343e-01
6.666666666666666297e-01,5.999999999999999778e-01,0.000000000000000000e+00,8.461538461538461453e-01
2.857142857142856984e-01,4.705882352941176405e-01,3.750000000000000000e-01,8.627450980392157298e-01
1.666666666666666574e-01,5.000000000000000000e-01,8.000000000000000444e-01,7.500000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,8.494623655913978721e-01
0.000000000000000000e+00,5.172413793103448620e-01,7.352941176470588758e-01,5.000000000000000000e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.421052631578947345e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.142857142857143016e-01,5.999999999999999778e-01,8.275862068965517127e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.285714285714285476e-01,7.272727272727272929e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.714285714285713969e-01,8.651685393258427004e-01
5.000000000000000000e-01,6.666666666666666297e-01,0.000000000000000000e+00,7.391304347826086474e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.000000000000000444e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.901098901098900562e-01
0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00,8.111111111111111160e-01
3.333333333333333148e-01,5.555555555555555802e-01,5.000000000000000000e-01,7.906976744186046124e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.820512820512820484e-01
0.000000000000000000e+00,4.285714285714285476e-01,6.551724137931034253e-01,5.000000000000000000e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.421052631578946901e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.629213483146066954e-01,3.750000000000000000e-01
0.000000000000000000e+00,5.161290322580645018e-01,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,6.250000000000000000e-01,7.325581395348836899e-01,5.000000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.791208791208791062e-01
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.684210526315788936e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.826086956521739468e-01
4.000000000000000222e-01,5.000000000000000000e-01,2.500000000000000000e-01,8.505747126436781214e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.260869565217391353e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.250000000000000000e-01,7.471264367816091712e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.340425531914893664e-01,6.666666666666666297e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.142857142857143016e-01,7.894736842105263275e-01
6.666666666666666297e-01,3.333333333333333148e-01,6.818181818181817677e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.851851851851852304e-01,6.363636363636363535e-01,8.181818181818182323e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.956521739130434590e-01,5.999999999999999778e-01
6.666666666666666297e-01,3.333333333333333148e-01,7.777777777777777901e-01,8.117647058823529438e-01
3.750000000000000000e-01,5.116279069767442067e-01,0.000000000000000000e+00,3.333333333333333148e-01
4.545454545454545303e-01,3.333333333333333148e-01,6.666666666666666297e-01,5.000000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.428571428571429047e-01,8.536585365853658347e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.999999999999999778e-01,7.530864197530864335e-01
6.666666666666666297e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.912087912087911734e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.142857142857143016e-01,8.539325842696628976e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.701030927835051054e-01,0.000000000000000000e+00
1.428571428571428492e-01,0.000000000000000000e+00,6.923076923076922906e-01,0.000000000000000000e+00
4.361702127659574657e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.625000000000000000e-01,6.909090909090909172e-01
5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.865168539325843033e-01
5.287356321839080664e-01,4.000000000000000222e-01,0.000000000000000000e+00,5.000000000000000000e-01
3.333333333333333148e-01,3.888888888888888951e-01,0.000000000000000000e+00,8.333333333333333703e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,8.021978021978022344e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.279569892473118697e-01
4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.032258064516128782e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.387096774193548709e-01
6.666666666666666297e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.526881720430107503e-01
4.909090909090909061e-01,2.500000000000000000e-01,0.000000000000000000e+00,8.499999999999999778e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.085106382978722861e-01
6.666666666666666297e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.588235294117646523e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.944444444444444198e-01,7.916666666666666297e-01
1.666666666666666574e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.159090909090909394e-01
3.333333333333333148e-01,7.500000000000000000e-01,8.000000000000000444e-01,8.082191780821917915e-01
0.000000000000000000e+00,5.000000000000000000e-01,4.285714285714285476e-01,7.692307692307692735e-01
3.333333333333333148e-01,6.666666666666666297e-01,5.999999999999999778e-01,7.790697674418605168e-01
3.604651162790697416e-01,4.166666666666666852e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,6.756756756756756577e-01,7.500000000000000000e-01
0.000000000000000000e+00,4.375000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.333333333333333148e-01,2.500000000000000000e-01,7.500000000000000000e-01,8.651685393258427004e-01
4.000000000000000222e-01,5.200000000000000178e-01,5.000000000000000000e-01,8.604651162790697416e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.849462365591397539e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.802197802197802234e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.765957446808510189e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.949152542372881713e-01,8.235294117647058432e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.777777777777777901e-01,8.139534883720930258e-01
2.500000000000000000e-01,0.000000000000000000e+00,3.333333333333333148e-01,8.089887640449437978e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.260869565217391353e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.894736842105263275e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.260869565217391353e-01
0.000000000000000000e+00,3.750000000000000000e-01,7.543859649122807154e-01,5.000000000000000000e-01
4.418604651162790775e-01,0.000000000000000000e+00,4.000000000000000222e-01,3.333333333333333148e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.301886792452830566e-01,7.441860465116278966e-01
4.631578947368421018e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,6.881720430107527431e-01,5.000000000000000000e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,7.840909090909090606e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.391304347826086474e-01,3.333333333333333148e-01
0.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00,7.419354838709677491e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,8.020833333333333703e-01
0.000000000000000000e+00,4.895833333333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.333333333333333148e-01,5.000000000000000000e-01,6.999999999999999556e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.129032258064516236e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.373626373626373187e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.539325842696628976e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.777777777777777901e-01
2.500000000000000000e-01,7.500000000000000000e-01,3.333333333333333148e-01,8.089887640449437978e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.152173913043477826e-01
0.000000000000000000e+00,5.421686746987951500e-01,5.000000000000000000e-01,9.166666666666666297e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.362637362637363125e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,7.954545454545454142e-01
4.117647058823529216e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.750000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.142857142857143016e-01,7.761194029850746468e-01
7.500000000000000000e-01,6.666666666666666297e-01,7.142857142857143016e-01,7.674418604651163101e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.204301075268817467e-01,6.666666666666666297e-01
3.333333333333333148e-01,7.500000000000000000e-01,5.000000000000000000e-01,9.120879120879120672e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.111111111111111382e-01,5.999999999999999778e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.363636363636363535e-01,8.115942028985507761e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.317073170731707155e-01,0.000000000000000000e+00
5.000000000000000000e-01,7.500000000000000000e-01,7.777777777777777901e-01,8.235294117647058432e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.613636363636363535e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.659574468085106336e-01,6.666666666666666297e-01
0.000000000000000000e+00,8.571428571428570953e-01,7.636363636363636687e-01,7.500000000000000000e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.999999999999999556e-01,5.000000000000000000e-01
0.000000000000000000e+00,4.285714285714285476e-01,6.410256410256410797e-01,8.571428571428570953e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.684210526315788936e-01
0.000000000000000000e+00,3.684210526315789269e-01,6.575342465753424293e-01,5.000000000000000000e-01
3.333333333333333148e-01,3.333333333333333148e-01,2.000000000000000111e-01,8.089887640449437978e-01
5.999999999999999778e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.666666666666667185e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.934782608695651884e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,8.152173913043477826e-01
0.000000000000000000e+00,5.999999999999999778e-01,5.999999999999999778e-01,7.303370786516854007e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.923076923076922906e-01,8.271604938271605034e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.651685393258427004e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.333333333333333703e-01
5.000000000000000000e-01,4.444444444444444198e-01,5.000000000000000000e-01,8.196721311475410054e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.142857142857143016e-01,7.415730337078652035e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.634408602150537515e-01,5.000000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.085106382978722861e-01
2.500000000000000000e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.529411764705882248e-01
3.207547169811320598e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.954545454545454142e-01
3.333333333333333148e-01,4.285714285714285476e-01,5.000000000000000000e-01,8.181818181818182323e-01
5.000000000000000000e-01,2.857142857142856984e-01,7.500000000000000000e-01,8.148148148148147696e-01
0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,8.076923076923077094e-01
3.333333333333333148e-01,4.666666666666666741e-01,5.999999999999999778e-01,7.402597402597402843e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.551724137931034253e-01,8.787878787878787845e-01
0.000000000000000000e+00,2.857142857142856984e-01,6.888888888888888840e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.470588235294117974e-01,6.962025316455696666e-01,5.000000000000000000e-01
0.000000000000000000e+00,4.905660377358490587e-01,4.444444444444444198e-01,7.500000000000000000e-01
6.666666666666666297e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.043478260869565410e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.265060240963855609e-01,3.333333333333333148e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.708333333333333703e-01
6.666666666666666297e-01,2.500000000000000000e-01,0.000000000000000000e+00,8.260869565217391353e-01
3.917525773195876249e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.384615384615384359e-01,5.000000000000000000e-01,7.261904761904761640e-01,0.000000000000000000e+00
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.419354838709677491e-01
2.500000000000000000e-01,2.500000000000000000e-01,6.666666666666666297e-01,8.539325842696628976e-01
0.000000000000000000e+00,4.000000000000000222e-01,6.451612903225806273e-01,6.984126984126983739e-01
0.000000000000000000e+00,5.000000000000000000e-01,8.428571428571428603e-01,7.916666666666666297e-01
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.369565217391304879e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.131868131868131844e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.826086956521739468e-01,8.082191780821917915e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.529411764705882248e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.451612903225806273e-01,5.000000000000000000e-01
5.714285714285713969e-01,3.333333333333333148e-01,0.000000000000000000e+00,7.977528089887639950e-01
5.999999999999999778e-01,0.000000000000000000e+00,7.142857142857143016e-01,8.139534883720930258e-01
5.000000000000000000e-01,4.000000000000000222e-01,6.666666666666666297e-01,8.333333333333333703e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.500000000000000000e-01,7.790697674418605168e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.777777777777777901e-01,6.666666666666666297e-01
2.500000000000000000e-01,6.315789473684210176e-01,5.000000000000000000e-01,7.600000000000000089e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.813186813186813406e-01,5.000000000000000000e-01
3.333333333333333148e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.260869565217391353e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,7.894736842105263275e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,7.916666666666666297e-01
7.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01
5.999999999999999778e-01,6.666666666666666297e-01,7.500000000000000000e-01,7.954545454545454142e-01
5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,8.222222222222221877e-01
5.000000000000000000e-01,4.166666666666666852e-01,5.901639344262294973e-01,7.826086956521739468e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.931818181818182323e-01,3.333333333333333148e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.802197802197802234e-01,5.000000000000000000e-01
0.000000000000000000e+00,2.857142857142856984e-01,6.888888888888888840e-01,5.000000000000000000e-01
6.666666666666666297e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.472527472527472625e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.065217391304348116e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.117647058823529438e-01
3.333333333333333148e-01,4.000000000000000222e-01,5.000000000000000000e-01,8.552631578947368363e-01
0.000000000000000000e+00,7.142857142857143016e-01,3.333333333333333148e-01,7.640449438202246979e-01
3.333333333333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.510638297872340496e-01
3.333333333333333148e-01,0.000000000000000000e+00,8.021978021978022344e-01,5.000000000000000000e-01
6.250000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,6.794871794871795156e-01
2.500000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,7.500000000000000000e-01
4.782608695652174058e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
3.333333333333333148e-01,5.454545454545454142e-01,7.108433734939758608e-01,6.666666666666666297e-01
6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.741935483870967527e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.500000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,7.272727272727272929e-01,7.260273972602739878e-01,7.142857142857143016e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.314606741573034032e-01
3.333333333333333148e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.553191489361702482e-01
0.000000000000000000e+00,6.666666666666666297e-01,9.230769230769231282e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.391304347826086474e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.586956521739130821e-01
5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.816091954022988952e-01
3.333333333333333148e-01,5.851063829787234161e-01,5.000000000000000000e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00,8.000000000000000444e-01,8.352941176470588536e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.333333333333332815e-01,7.974683544303797778e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,8.736842105263158409e-01
0.000000000000000000e+00,5.714285714285713969e-01,5.000000000000000000e-01,8.222222222222221877e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.849462365591397539e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.494623655913978721e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.315789473684210842e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,9.019607843137255054e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.750000000000000000e-01,8.437500000000000000e-01
4.857142857142857095e-01,5.000000000000000000e-01,6.999999999999999556e-01,3.333333333333333148e-01
5.999999999999999778e-01,0.000000000000000000e+00,7.333333333333332815e-01,8.311688311688312236e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,7.752808988764045006e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.131868131868131844e-01
0.000000000000000000e+00,6.451612903225806273e-01,6.666666666666666297e-01,7.343750000000000000e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.500000000000000000e-01,7.727272727272727071e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.444444444444444864e-01,5.999999999999999778e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.888888888888888618e-01
3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00,7.692307692307692735e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.916666666666666297e-01,8.309859154929577496e-01
5.000000000000000000e-01,3.333333333333333148e-01,4.705882352941176405e-01,8.461538461538461453e-01
8.000000000000000444e-01,7.500000000000000000e-01,5.000000000000000000e-01,8.395061728395061262e-01
6.666666666666666297e-01,6.764705882352941568e-01,5.000000000000000000e-01,6.949152542372881713e-01
3.157894736842105088e-01,5.000000000000000000e-01,7.179487179487179516e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,8.105263157894736503e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.842105263157894912e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,7.472527472527472625e-01
6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.461538461538461453e-01
0.000000000000000000e+00,5.999999999999999778e-01,8.000000000000000444e-01,8.333333333333333703e-01
3.333333333333333148e-01,1.666666666666666574e-01,6.666666666666666297e-01,8.705882352941176627e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.142857142857143016e-01,8.275862068965517127e-01
0.000000000000000000e+00,5.454545454545454142e-01,6.823529411764706065e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,7.647058823529411242e-01,8.750000000000000000e-01
0.000000000000000000e+00,4.000000000000000222e-01,5.000000000000000000e-01,7.692307692307692735e-01
5.000000000000000000e-01,5.777777777777777235e-01,5.000000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.222222222222222099e-01,6.666666666666666297e-01
0.000000000000000000e+00,2.500000000000000000e-01,6.666666666666666297e-01,8.666666666666666963e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,8.111111111111111160e-01
0.000000000000000000e+00,3.333333333333333148e-01,0.000000000000000000e+00,7.553191489361702482e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.066666666666666652e-01
2.000000000000000111e-01,3.333333333333333148e-01,7.464788732394366244e-01,8.095238095238095344e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.362637362637363125e-01,5.000000000000000000e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.553191489361702482e-01,5.000000000000000000e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.840909090909090606e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.551724137931034253e-01,8.000000000000000444e-01
4.000000000000000222e-01,0.000000000000000000e+00,4.000000000000000222e-01,8.452380952380952328e-01
5.714285714285713969e-01,6.363636363636363535e-01,6.999999999999999556e-01,5.000000000000000000e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.923076923076922906e-01,5.999999999999999778e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.325581395348836899e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.912087912087911734e-01
4.444444444444444198e-01,5.000000000000000000e-01,6.506024096385542022e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.923076923076922906e-01,5.000000000000000000e-01,7.682926829268292845e-01
5.999999999999999778e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.912087912087911734e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.428571428571429047e-01,8.533333333333333881e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.951219512195121464e-01,5.999999999999999778e-01
1.428571428571428492e-01,5.000000000000000000e-01,6.931818181818182323e-01,3.333333333333333148e-01
3.333333333333333148e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.297872340425531679e-01
3.333333333333333148e-01,4.000000000000000222e-01,0.000000000000000000e+00,7.472527472527472625e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.894736842105263275e-01
2.500000000000000000e-01,5.000000000000000000e-01,4.666666666666666741e-01,8.354430379746835555e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.263157894736842479e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.253968253968253510e-01
6.666666666666666297e-01,6.666666666666666297e-01,7.466666666666667007e-01,7.894736842105263275e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.999999999999999778e-01,7.888888888888888618e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000222e-01,7.802197802197802234e-01
3.333333333333333148e-01,4.719101123595505487e-01,4.285714285714285476e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.999999999999999778e-01,7.647058823529411242e-01,5.000000000000000000e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.977528089887639950e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.785714285714286031e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.234042553191489811e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.586956521739130821e-01
5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01,8.764044943820225031e-01
5.555555555555555802e-01,3.333333333333333148e-01,0.000000000000000000e+00,7.816091954022988952e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.125000000000000000e-01
4.893617021276595591e-01,0.000000000000000000e+00,7.551020408163264808e-01,3.333333333333333148e-01
5.999999999999999778e-01,0.000000000000000000e+00,7.088607594936708889e-01,6.666666666666666297e-01
6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.160919540229885083e-01
6.666666666666666297e-01,5.999999999999999778e-01,6.904761904761904656e-01,6.250000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,7.590361445783132543e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.111111111111111160e-01
4.000000000000000222e-01,6.666666666666666297e-01,0.000000000000000000e+00,8.222222222222221877e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.356321839080459668e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.692307692307692735e-01,7.831325301204818956e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.052631578947368141e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.471264367816091712e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.294117647058823595e-01,5.789473684210526550e-01,7.460317460317460458e-01
0.000000000000000000e+00,6.999999999999999556e-01,6.666666666666666297e-01,7.926829268292683306e-01
4.000000000000000222e-01,6.250000000000000000e-01,8.412698412698412787e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.250000000000000000e-01,8.000000000000000444e-01
0.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00,8.297872340425531679e-01
3.333333333333333148e-01,4.285714285714285476e-01,6.818181818181817677e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000000e-01,6.853932584269663009e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.736842105263157743e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.617977528089888040e-01,5.000000000000000000e-01,4.000000000000000222e-01
4.000000000000000222e-01,6.666666666666666297e-01,6.941176470588235059e-01,5.714285714285713969e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.272727272727272929e-01,8.095238095238095344e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.777777777777777901e-01,8.636363636363636465e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.000000000000000444e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.857142857142856984e-01,8.148148148148147696e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.555555555555555358e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.849462365591397539e-01
5.000000000000000000e-01,0.000000000000000000e+00,4.000000000000000222e-01,7.977528089887639950e-01
5.714285714285713969e-01,3.333333333333333148e-01,3.333333333333333148e-01,7.857142857142856984e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.083333333333333703e-01,0.000000000000000000e+00
5.000000000000000000e-01,4.000000000000000222e-01,0.000000000000000000e+00,7.065217391304348116e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.608695652173913526e-01
0.000000000000000000e+00,5.000000000000000000e-01,3.333333333333333148e-01,8.043478260869565410e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.234042553191489811e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.555555555555555802e-01,0.000000000000000000e+00,7.125000000000000222e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.802197802197802234e-01
5.999999999999999778e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.500000000000000000e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.241758241758241343e-01
0.000000000000000000e+00,5.909090909090909394e-01,6.730769230769231282e-01,3.333333333333333148e-01
0.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,7.826086956521739468e-01
5.000000000000000000e-01,5.454545454545454142e-01,5.000000000000000000e-01,8.227848101265823333e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.934782608695651884e-01,6.666666666666666297e-01
5.999999999999999778e-01,6.666666666666666297e-01,3.333333333333333148e-01,8.720930232558139483e-01
0.000000000000000000e+00,4.000000000000000222e-01,7.282608695652174058e-01,0.000000000000000000e+00
5.000000000000000000e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.191011235955055980e-01
2.000000000000000111e-01,0.000000000000000000e+00,9.000000000000000222e-01,9.404761904761904656e-01
0.000000000000000000e+00,5.312500000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,6.388888888888888395e-01,8.644067796610169774e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.562500000000000000e-01,8.253968253968253510e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.500000000000000000e-01,8.478260869565217295e-01
5.000000000000000000e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.571428571428570953e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.404255319148936643e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.702127659574468321e-01,5.000000000000000000e-01
3.333333333333333148e-01,3.333333333333333148e-01,7.303370786516854007e-01,4.000000000000000222e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,8.620689655172413257e-01
7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.043478260869565410e-01
4.285714285714285476e-01,6.666666666666666297e-01,7.500000000000000000e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.369565217391304879e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,7.692307692307692735e-01
4.199999999999999845e-01,4.565217391304347561e-01,0.000000000000000000e+00,3.333333333333333148e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.818181818181817677e-01,4.285714285714285476e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.977528089887639950e-01,6.666666666666666297e-01
3.548387096774193727e-01,5.294117647058823595e-01,0.000000000000000000e+00,3.333333333333333148e-01
3.703703703703703498e-01,0.000000000000000000e+00,3.333333333333333148e-01,7.536231884057971175e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.906976744186046124e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.752808988764045006e-01,6.666666666666666297e-01
3.333333333333333148e-01,3.333333333333333148e-01,3.333333333333333148e-01,8.351648351648351953e-01
3.333333333333333148e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.222222222222222099e-01
2.500000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.934782608695651884e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.351648351648351953e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.241758241758241343e-01
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.333333333333333703e-01
4.175824175824175977e-01,2.500000000000000000e-01,3.333333333333333148e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.333333333333333148e-01,6.250000000000000000e-01,8.735632183908046411e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,7.582417582417582125e-01
0.000000000000000000e+00,6.575342465753424293e-01,3.333333333333333148e-01,8.695652173913043237e-01
5.454545454545454142e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.219178082191780366e-01
7.500000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.131868131868131844e-01
0.000000000000000000e+00,7.500000000000000000e-01,8.181818181818182323e-01,7.142857142857143016e-01
3.333333333333333148e-01,3.333333333333333148e-01,7.472527472527472625e-01,3.333333333333333148e-01
5.000000000000000000e-01,6.666666666666666297e-01,6.551724137931034253e-01,7.575757575757575690e-01
4.705882352941176405e-01,3.333333333333333148e-01,6.794871794871795156e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.785714285714286031e-01,8.166666666666666519e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.931818181818182323e-01,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.311827956989247479e-01,0.000000000000000000e+00
5.000000000000000000e-01,3.333333333333333148e-01,6.739130434782608647e-01,3.333333333333333148e-01
0.000000000000000000e+00,5.000000000000000000e-01,3.333333333333333148e-01,7.978723404255319007e-01
4.615384615384615641e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.115942028985507761e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.666666666666666297e-01,7.638888888888888395e-01
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.279569892473118697e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.647058823529411242e-01,7.457627118644067910e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.386363636363636465e-01,5.999999999999999778e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.235294117647058432e-01
5.000000000000000000e-01,6.153846153846154188e-01,6.666666666666666297e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.999999999999999778e-01,6.666666666666666297e-01,8.333333333333333703e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000222e-01,8.043478260869565410e-01
0.000000000000000000e+00,3.333333333333333148e-01,4.375000000000000000e-01,8.000000000000000444e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.714285714285713969e-01,8.202247191011236005e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.741935483870967527e-01
0.000000000000000000e+00,4.857142857142857095e-01,6.274509803921568540e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.387096774193548709e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.790697674418605168e-01
6.666666666666666297e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.297872340425531679e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.052631578947368141e-01,5.000000000000000000e-01
3.461538461538461453e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.894736842105263275e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.369565217391304879e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.808510638297872175e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.918367346938775420e-01,7.500000000000000000e-01,5.000000000000000000e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.297872340425531679e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.260869565217391353e-01
3.333333333333333148e-01,5.384615384615384359e-01,7.313432835820895539e-01,5.000000000000000000e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.419354838709677491e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.521739130434782705e-01,5.714285714285713969e-01,7.121212121212121549e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.058823529411765163e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.260869565217391353e-01
3.333333333333333148e-01,6.250000000000000000e-01,0.000000000000000000e+00,7.727272727272727071e-01
5.000000000000000000e-01,7.272727272727272929e-01,5.000000000000000000e-01,8.117647058823529438e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.500000000000000222e-01,6.250000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,7.741935483870967527e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.510638297872340496e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.078651685393257953e-01,3.333333333333333148e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.511627906976744651e-01,5.000000000000000000e-01
7.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.333333333333333703e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.096774193548387455e-01,6.666666666666666297e-01
0.000000000000000000e+00,4.666666666666666741e-01,6.721311475409835756e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.026315789473684736e-01
0.000000000000000000e+00,7.777777777777777901e-01,3.333333333333333148e-01,7.931034482758620996e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.999999999999999778e-01,7.954545454545454142e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.912087912087911734e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.093023255813953876e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000000e-01,6.483516483516483797e-01,3.333333333333333148e-01
3.333333333333333148e-01,5.000000000000000000e-01,4.000000000000000222e-01,8.068181818181817677e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.111111111111111382e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.799999999999999822e-01,6.521739130434782705e-01,5.999999999999999778e-01
5.000000000000000000e-01,4.285714285714285476e-01,7.441860465116278966e-01,0.000000000000000000e+00
7.500000000000000000e-01,3.333333333333333148e-01,7.500000000000000000e-01,8.539325842696628976e-01
6.666666666666666297e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.202247191011236005e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.279569892473118697e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.600000000000000089e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,7.553191489361702482e-01
3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00,8.111111111111111160e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.500000000000000000e-01,8.271604938271605034e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.765957446808510189e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.052631578947368141e-01,0.000000000000000000e+00
5.000000000000000000e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.314606741573034032e-01
5.000000000000000000e-01,5.555555555555555802e-01,5.000000000000000000e-01,7.816091954022988952e-01
0.000000000000000000e+00,6.500000000000000222e-01,5.000000000000000000e-01,8.051948051948052409e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,7.272727272727272929e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.666666666666666297e-01,7.906976744186046124e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.823529411764706065e-01,6.250000000000000000e-01
0.000000000000000000e+00,4.736842105263157632e-01,3.333333333333333148e-01,8.181818181818182323e-01
2.500000000000000000e-01,6.666666666666666297e-01,7.173913043478260532e-01,0.000000000000000000e+00
6.666666666666666297e-01,5.000000000000000000e-01,7.528089887640448952e-01,0.000000000000000000e+00
3.333333333333333148e-01,7.500000000000000000e-01,7.500000000000000000e-01,7.948717948717948234e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.555555555555555802e-01,7.462686567164179552e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.294117647058823151e-01,7.142857142857143016e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.923076923076922906e-01,6.666666666666666297e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.941176470588235059e-01,6.363636363636363535e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.096774193548387455e-01,6.666666666666666297e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.470588235294117974e-01,8.750000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.279569892473118697e-01
0.000000000000000000e+00,2.500000000000000000e-01,3.333333333333333148e-01,8.152173913043477826e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.628865979381442841e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,7.701149425287355799e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.562500000000000000e-01,8.387096774193548709e-01
0.000000000000000000e+00,5.714285714285713969e-01,6.321839080459770166e-01,2.500000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.349397590361446131e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.634408602150537515e-01,5.000000000000000000e-01
7.142857142857143016e-01,5.999999999999999778e-01,0.000000000000000000e+00,8.160919540229885083e-01
0.000000000000000000e+00,4.375000000000000000e-01,0.000000000000000000e+00,7.901234567901234129e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.181818181818182323e-01
5.000000000000000000e-01,5.531914893617021489e-01,7.209302325581394832e-01,5.000000000000000000e-01
7.500000000000000000e-01,4.000000000000000222e-01,7.500000000000000000e-01,7.831325301204818956e-01
2.500000000000000000e-01,4.588235294117646856e-01,4.000000000000000222e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.368421052631578538e-01,3.333333333333333148e-01
7.142857142857143016e-01,6.250000000000000000e-01,5.000000000000000000e-01,8.795180722891565717e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.593406593406593297e-01,5.000000000000000000e-01
6.666666666666666297e-01,3.333333333333333148e-01,7.500000000000000000e-01,8.333333333333333703e-01
3.333333333333333148e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.369565217391304879e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.741935483870967527e-01
6.666666666666666297e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.735632183908046411e-01
0.000000000000000000e+00,5.555555555555555802e-01,6.883116883116883189e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.142857142857143016e-01,7.777777777777777901e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.526881720430107503e-01,7.500000000000000000e-01
0.000000000000000000e+00,7.500000000000000000e-01,7.272727272727272929e-01,7.868852459016393297e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.765957446808510189e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.842105263157894912e-01,7.215189873417721111e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.847826086956522174e-01,5.000000000000000000e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.874999999999999778e-01,7.142857142857143016e-01
4.000000000000000222e-01,5.000000000000000000e-01,6.617647058823529216e-01,8.800000000000000044e-01
6.666666666666666297e-01,1.666666666666666574e-01,6.511627906976744651e-01,7.291666666666666297e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.478260869565217295e-01
6.666666666666666297e-01,5.000000000000000000e-01,6.363636363636363535e-01,8.333333333333333703e-01
3.333333333333333148e-01,7.500000000000000000e-01,5.999999999999999778e-01,7.954545454545454142e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.386363636363636465e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.615384615384615641e-01,3.333333333333333148e-01,7.710843373493976305e-01
4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,7.530864197530864335e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.738095238095238360e-01,7.500000000000000000e-01
2.666666666666666630e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.926829268292683306e-01
2.000000000000000111e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.260869565217391353e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.912087912087911734e-01
3.333333333333333148e-01,4.594594594594594850e-01,7.272727272727272929e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.000000000000000222e-01,6.666666666666666297e-01,8.333333333333333703e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.068181818181817677e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.076923076923077094e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,8.604651162790697416e-01
0.000000000000000000e+00,7.500000000000000000e-01,8.000000000000000444e-01,8.202247191011236005e-01
6.666666666666666297e-01,5.000000000000000000e-01,8.358208955223880299e-01,7.857142857142856984e-01
3.333333333333333148e-01,4.000000000000000222e-01,5.000000000000000000e-01,7.954545454545454142e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.882352941176470784e-01,7.922077922077922496e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,8.000000000000000444e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.657894736842105088e-01,4.000000000000000222e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.346938775510204467e-01,7.446808510638297518e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,7.849462365591397539e-01
3.333333333333333148e-01,4.571428571428571286e-01,0.000000000000000000e+00,7.692307692307692735e-01
2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.727272727272727071e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.272727272727272929e-01,0.000000000000000000e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.078651685393257953e-01,5.999999999999999778e-01
0.000000000000000000e+00,6.500000000000000222e-01,5.000000000000000000e-01,7.763157894736841813e-01
6.666666666666666297e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.765957446808510189e-01
3.333333333333333148e-01,5.999999999999999778e-01,6.800000000000000488e-01,4.285714285714285476e-01
7.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.634408602150537515e-01
5.000000000000000000e-01,4.285714285714285476e-01,3.333333333333333148e-01,8.409090909090909394e-01
7.142857142857143016e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.619047619047618625e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.703296703296702796e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.500000000000000000e-01,7.966101694915254106e-01
5.555555555555555802e-01,4.000000000000000222e-01,7.142857142857143016e-01,5.000000000000000000e-01
6.666666666666666297e-01,5.000000000000000000e-01,7.142857142857143016e-01,7.840909090909090606e-01
4.375000000000000000e-01,4.516129032258064391e-01,6.346153846153845812e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,5.999999999999999778e-01,8.131868131868131844e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.808510638297872175e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.686274509803921351e-01,5.384615384615384359e-01,8.181818181818182323e-01
5.000000000000000000e-01,5.999999999999999778e-01,6.483516483516483797e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00,7.692307692307692735e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.282608695652174058e-01,5.000000000000000000e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.303370786516854007e-01,5.000000000000000000e-01
3.333333333333333148e-01,6.999999999999999556e-01,7.176470588235294157e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.295454545454545858e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.528089887640448952e-01,6.666666666666666297e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.303370786516854007e-01,0.000000000000000000e+00
6.250000000000000000e-01,5.999999999999999778e-01,7.142857142857143016e-01,6.666666666666666297e-01
2.500000000000000000e-01,5.000000000000000000e-01,7.222222222222222099e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,8.241758241758241343e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.494623655913978721e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.999999999999999778e-01,8.131868131868131844e-01
7.692307692307692735e-01,5.999999999999999778e-01,7.500000000000000000e-01,7.820512820512820484e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,8.494623655913978721e-01
3.333333333333333148e-01,6.250000000000000000e-01,3.333333333333333148e-01,8.488372093023255349e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.021276595744680993e-01,5.000000000000000000e-01
3.333333333333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.802197802197802234e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,5.999999999999999778e-01
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,8.426966292134830949e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.938775510204081565e-01,0.000000000000000000e+00
5.000000000000000000e-01,3.333333333333333148e-01,3.333333333333333148e-01,8.045977011494253039e-01
5.714285714285713969e-01,5.000000000000000000e-01,6.629213483146066954e-01,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.386363636363636465e-01
5.999999999999999778e-01,5.999999999999999778e-01,6.666666666666666297e-01,8.160919540229885083e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.999999999999999778e-01,7.608695652173913526e-01
2.500000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.187500000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,7.142857142857143016e-01,7.882352941176470340e-01,7.500000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.210526315789473673e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,7.553191489361702482e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.956521739130434590e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,8.404255319148936643e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,8.152173913043477826e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.555555555555555136e-01
5.000000000000000000e-01,6.666666666666666297e-01,8.000000000000000444e-01,8.219178082191780366e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.647058823529411242e-01,5.000000000000000000e-01
5.999999999999999778e-01,0.000000000000000000e+00,7.407407407407406996e-01,6.153846153846154188e-01
6.666666666666666297e-01,3.333333333333333148e-01,7.142857142857143016e-01,8.125000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.191489361702127825e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.065217391304348116e-01,0.000000000000000000e+00
4.000000000000000222e-01,3.965517241379310498e-01,6.944444444444444198e-01,0.000000000000000000e+00
3.333333333333333148e-01,7.500000000000000000e-01,0.000000000000000000e+00,8.478260869565217295e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.204301075268817467e-01,5.000000000000000000e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.904761904761904656e-01,5.555555555555555802e-01
0.000000000000000000e+00,4.712643678160919336e-01,6.666666666666666297e-01,0.000000000000000000e+00
3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.888888888888888618e-01
3.333333333333333148e-01,5.172413793103448620e-01,5.000000000000000000e-01,7.727272727272727071e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.631578947368421240e-01
3.333333333333333148e-01,0.000000000000000000e+00,5.000000000000000000e-01,8.695652173913043237e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.999999999999999556e-01,7.857142857142856984e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.494623655913978721e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00
3.333333333333333148e-01,0.000000000000000000e+00,6.521739130434782705e-01,7.428571428571428825e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.916666666666666297e-01,8.333333333333333703e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.640449438202246979e-01,0.000000000000000000e+00
5.833333333333333703e-01,0.000000000000000000e+00,7.023809523809523281e-01,6.666666666666666297e-01
7.142857142857143016e-01,7.142857142857143016e-01,0.000000000000000000e+00,8.117647058823529438e-01
2.500000000000000000e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.222222222222221877e-01
2.500000000000000000e-01,4.615384615384615641e-01,3.333333333333333148e-01,7.532467532467532756e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.172043010752688685e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.235294117647058432e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,8.023255813953488191e-01
2.000000000000000111e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.582417582417582125e-01
0.000000000000000000e+00,5.760869565217391353e-01,0.000000000000000000e+00,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.826086956521739468e-01,7.500000000000000000e-01
0.000000000000000000e+00,5.978260869565217295e-01,5.999999999999999778e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.545454545454545303e-01,6.511627906976744651e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.333333333333332815e-01
5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.333333333333333703e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.142857142857143016e-01,8.295454545454545858e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.021978021978022344e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,8.297872340425531679e-01
5.999999999999999778e-01,6.800000000000000488e-01,7.777777777777777901e-01,7.142857142857143016e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.428571428571429047e-01,7.901234567901234129e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.309523809523809312e-01,5.833333333333333703e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.117647058823529438e-01
4.545454545454545303e-01,4.000000000000000222e-01,4.000000000000000222e-01,8.481012658227847778e-01
0.000000000000000000e+00,1.666666666666666574e-01,6.666666666666666297e-01,8.295454545454545858e-01
3.333333333333333148e-01,4.705882352941176405e-01,7.662337662337662669e-01,6.666666666666666297e-01
2.000000000000000111e-01,7.500000000000000000e-01,6.666666666666666297e-01,8.928571428571429047e-01
0.000000000000000000e+00,2.500000000000000000e-01,4.444444444444444198e-01,7.906976744186046124e-01
6.666666666666666297e-01,4.000000000000000222e-01,7.500000000000000000e-01,8.636363636363636465e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,8.111111111111111160e-01
6.666666666666666297e-01,3.333333333333333148e-01,6.966292134831461036e-01,5.000000000000000000e-01
4.000000000000000222e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.790697674418605168e-01
5.000000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.817204301075268758e-01
4.615384615384615641e-01,3.333333333333333148e-01,4.000000000000000222e-01,7.972972972972972583e-01
4.545454545454545303e-01,5.000000000000000000e-01,7.042253521126760063e-01,5.999999999999999778e-01
0.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,8.279569892473118697e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.999999999999999778e-01,8.255813953488372325e-01
3.333333333333333148e-01,3.333333333333333148e-01,7.241379310344827624e-01,5.000000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.999999999999999778e-01,9.354838709677418818e-01
0.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,8.522727272727272929e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.666666666666666297e-01,7.415730337078652035e-01
6.666666666666666297e-01,5.555555555555555802e-01,3.333333333333333148e-01,8.000000000000000444e-01
5.000000000000000000e-01,6.666666666666666297e-01,6.703296703296702796e-01,2.500000000000000000e-01
0.000000000000000000e+00,3.333333333333333148e-01,8.793103448275861878e-01,8.157894736842105088e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.613636363636363535e-01
5.999999999999999778e-01,4.000000000000000222e-01,7.500000000000000000e-01,7.222222222222222099e-01
5.000000000000000000e-01,7.142857142857143016e-01,6.666666666666666297e-01,7.727272727272727071e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.142857142857143016e-01,8.850574712643678454e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,8.000000000000000444e-01
2.500000000000000000e-01,4.285714285714285476e-01,5.000000000000000000e-01,8.470588235294117530e-01
2.500000000000000000e-01,0.000000000000000000e+00,8.000000000000000444e-01,7.444444444444444642e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.658536585365853577e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.247422680412370699e-01
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.191489361702127825e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.279569892473118697e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.555555555555555358e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.837837837837837718e-01
3.333333333333333148e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.288135593220338437e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.315789473684210842e-01
4.000000000000000222e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.752808988764045006e-01
3.333333333333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000444e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,8.444444444444444420e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.085106382978722861e-01
2.500000000000000000e-01,3.333333333333333148e-01,5.999999999999999778e-01,7.530864197530864335e-01
0.000000000000000000e+00,2.500000000000000000e-01,7.934782608695651884e-01,6.666666666666666297e-01
3.333333333333333148e-01,4.230769230769230727e-01,6.538461538461538547e-01,8.125000000000000000e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,7.978723404255319007e-01
6.250000000000000000e-01,6.153846153846154188e-01,2.500000000000000000e-01,7.199999999999999734e-01
5.000000000000000000e-01,6.923076923076922906e-01,5.999999999999999778e-01,7.631578947368421462e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.659574468085106336e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.199999999999999734e-01,6.666666666666666297e-01
0.000000000000000000e+00,6.250000000000000000e-01,6.250000000000000000e-01,7.349397590361446131e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.865168539325843033e-01
4.000000000000000222e-01,7.500000000000000000e-01,5.000000000000000000e-01,7.752808988764045006e-01
5.000000000000000000e-01,2.000000000000000111e-01,5.000000000000000000e-01,8.131868131868131844e-01
3.333333333333333148e-01,6.666666666666666297e-01,6.250000000000000000e-01,7.674418604651163101e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.344086021505376261e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.681318681318681563e-01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.765957446808510189e-01
3.333333333333333148e-01,4.891304347826087029e-01,0.000000000000000000e+00,3.333333333333333148e-01
3.333333333333333148e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.934782608695651884e-01
5.000000000000000000e-01,3.333333333333333148e-01,7.209302325581394832e-01,6.666666666666666297e-01
0.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,7.500000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.692307692307692735e-01,6.666666666666666297e-01
7.142857142857143016e-01,5.000000000000000000e-01,3.333333333333333148e-01,7.674418604651163101e-01
5.000000000000000000e-01,2.000000000000000111e-01,0.000000000000000000e+00,7.282608695652174058e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.617021276595744350e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.608695652173913526e-01,6.666666666666666297e-01
0.000000000000000000e+00,3.333333333333333148e-01,7.052631578947368141e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.888888888888888618e-01
6.666666666666666297e-01,0.000000000000000000e+00,5.000000000000000000e-01,9.042553191489361986e-01
3.333333333333333148e-01,6.071428571428570953e-01,4.285714285714285476e-01,3.333333333333333148e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.752808988764045006e-01,0.000000000000000000e+00
3.333333333333333148e-01,8.000000000000000444e-01,6.666666666666666297e-01,8.202247191011236005e-01
5.000000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,7.204301075268817467e-01
5.000000000000000000e-01,7.692307692307692735e-01,7.777777777777777901e-01,7.972972972972972583e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.914893617021277139e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.333333333333333148e-01,8.000000000000000444e-01,8.461538461538461453e-01
5.000000000000000000e-01,7.142857142857143016e-01,4.000000000000000222e-01,7.662337662337662669e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.684210526315788936e-01
2.500000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,7.142857142857143016e-01
2.500000000000000000e-01,0.000000000000000000e+00,7.204301075268817467e-01,5.000000000000000000e-01
2.857142857142856984e-01,5.357142857142856984e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.500000000000000000e-01,3.333333333333333148e-01,7.934782608695651884e-01
5.000000000000000000e-01,6.666666666666666297e-01,0.000000000000000000e+00,7.804878048780488076e-01
4.482758620689655249e-01,4.754098360655737432e-01,4.285714285714285476e-01,3.333333333333333148e-01
0.000000000000000000e+00,4.901960784313725283e-01,0.000000000000000000e+00,8.000000000000000444e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.096774193548387455e-01,5.000000000000000000e-01
3.333333333333333148e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.391304347826086474e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.999999999999999778e-01,8.139534883720930258e-01
6.666666666666666297e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.872340425531915153e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.494623655913978721e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.956989247311827551e-01
0.000000000000000000e+00,2.000000000000000111e-01,7.500000000000000000e-01,8.235294117647058432e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.285714285714285476e-01,8.021978021978022344e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.956521739130434590e-01,5.000000000000000000e-01
2.000000000000000111e-01,4.444444444444444198e-01,6.315789473684210176e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.804878048780488076e-01,8.392857142857143016e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.659574468085106336e-01,7.600000000000000089e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.052631578947368141e-01,6.666666666666666297e-01
3.333333333333333148e-01,2.000000000000000111e-01,8.000000000000000444e-01,8.505747126436781214e-01
0.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,8.085106382978722861e-01
4.000000000000000222e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.717391304347825942e-01
6.296296296296296502e-01,0.000000000000000000e+00,5.999999999999999778e-01,8.653846153846154188e-01
5.000000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.826086956521739468e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.307692307692307265e-01,7.391304347826086474e-01
6.666666666666666297e-01,3.333333333333333148e-01,5.000000000000000000e-01,7.282608695652174058e-01
4.285714285714285476e-01,3.333333333333333148e-01,0.000000000000000000e+00,7.727272727272727071e-01
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,8.297872340425531679e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.808510638297872175e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.818181818181817677e-01,7.972972972972972583e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.704545454545454142e-01,5.714285714285713969e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.741935483870967527e-01
3.333333333333333148e-01,5.714285714285713969e-01,7.692307692307692735e-01,8.961038961038960693e-01
5.000000000000000000e-01,6.666666666666666297e-01,7.500000000000000000e-01,8.160919540229885083e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.368421052631578538e-01
5.000000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,6.989247311827957443e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.052631578947368141e-01,5.000000000000000000e-01
0.000000000000000000e+00,6.666666666666666297e-01,7.500000000000000000e-01,8.024691358024691468e-01
0.000000000000000000e+00,4.945054945054945250e-01,3.333333333333333148e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.956989247311827551e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.032967032967033516e-01,6.666666666666666297e-01
5.000000000000000000e-01,5.999999999999999778e-01,7.317073170731707155e-01,6.363636363636363535e-01
4.000000000000000222e-01,0.000000000000000000e+00,7.362637362637363125e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00,6.527777777777777901e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.000000000000000444e-01,6.666666666666666297e-01,8.555555555555555136e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.989247311827957443e-01,6.666666666666666297e-01
0.000000000000000000e+00,5.999999999999999778e-01,2.500000000000000000e-01,8.089887640449437978e-01
0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,8.152173913043477826e-01
5.000000000000000000e-01,2.500000000000000000e-01,7.307692307692307265e-01,8.529411764705882026e-01
3.333333333333333148e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.617021276595744350e-01
0.000000000000000000e+00,5.999999999999999778e-01,6.666666666666666297e-01,8.777777777777777679e-01
0.000000000000000000e+00,4.000000000000000222e-01,4.000000000000000222e-01,7.831325301204818956e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.187500000000000000e-01,5.000000000000000000e-01
3.076923076923077094e-01,0.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.619047619047618625e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.701149425287355799e-01,7.142857142857143016e-01
4.000000000000000222e-01,5.384615384615384359e-01,5.999999999999999778e-01,8.311688311688312236e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.470588235294117974e-01,8.481012658227847778e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.666666666666666297e-01,8.494623655913978721e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.538461538461538325e-01,7.096774193548387455e-01
5.000000000000000000e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.977528089887639950e-01
3.333333333333333148e-01,6.326530612244898322e-01,6.250000000000000000e-01,8.000000000000000444e-01
3.333333333333333148e-01,0.000000000000000000e+00,7.065217391304348116e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.909090909090909394e-01,6.666666666666666297e-01,8.235294117647058432e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,8.387096774193548709e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.875000000000000000e-01,8.148148148148147696e-01
0.000000000000000000e+00,2.500000000000000000e-01,5.000000000000000000e-01,8.045977011494253039e-01
3.333333333333333148e-01,0.000000000000000000e+00,6.516853932584270037e-01,5.714285714285713969e-01
3.333333333333333148e-01,5.000000000000000000e-01,7.222222222222222099e-01,6.666666666666666297e-01
5.000000000000000000e-01,5.000000000000000000e-01,7.127659574468084847e-01,5.000000000000000000e-01
5.999999999999999778e-01,5.000000000000000000e-01,6.562500000000000000e-01,8.135593220338983578e-01
4.285714285714285476e-01,5.000000000000000000e-01,6.941176470588235059e-01,5.000000000000000000e-01
5.000000000000000000e-01,6.666666666666666297e-01,5.500000000000000444e-01,8.529411764705882026e-01
5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,8.222222222222221877e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.260869565217391353e-01
3.333333333333333148e-01,2.500000000000000000e-01,3.333333333333333148e-01,7.444444444444444642e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.317073170731707155e-01,6.666666666666666297e-01
3.333333333333333148e-01,6.666666666666666297e-01,7.777777777777777901e-01,8.588235294117646523e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.279569892473118697e-01
5.000000000000000000e-01,3.333333333333333148e-01,0.000000000000000000e+00,8.829787234042553168e-01
5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,8.539325842696628976e-01
0.000000000000000000e+00,2.500000000000000000e-01,4.545454545454545303e-01,8.192771084337349130e-01
3.333333333333333148e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.529411764705882248e-01
5.000000000000000000e-01,7.142857142857143016e-01,5.000000000000000000e-01,8.160919540229885083e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.595744680851063357e-01,5.000000000000000000e-01
2.500000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.604651162790697416e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.585365853658536883e-01,7.399999999999999911e-01
6.666666666666666297e-01,0.000000000000000000e+00,7.215189873417721111e-01,6.923076923076922906e-01
8.000000000000000444e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.777777777777777679e-01
6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,7.173913043478260532e-01
2.000000000000000111e-01,3.333333333333333148e-01,7.222222222222222099e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00,8.172043010752688685e-01
3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.912087912087911734e-01
4.000000000000000222e-01,4.000000000000000222e-01,0.000000000000000000e+00,7.977528089887639950e-01
2.500000000000000000e-01,5.476190476190476719e-01,7.551020408163264808e-01,5.999999999999999778e-01
0.000000000000000000e+00,5.000000000000000000e-01,6.853932584269663009e-01,6.666666666666666297e-01
5.000000000000000000e-01,5.555555555555555802e-01,4.000000000000000222e-01,8.095238095238095344e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.717391304347825942e-01
3.333333333333333148e-01,7.500000000000000000e-01,8.148148148148147696e-01,7.500000000000000000e-01
3.333333333333333148e-01,4.000000000000000222e-01,6.666666666666666297e-01,9.325842696629212947e-01
0.000000000000000000e+00,4.406779661016949068e-01,0.000000000000000000e+00,7.368421052631578538e-01
5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,7.888888888888888618e-01
5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.068181818181817677e-01
2.500000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.558139534883721034e-01
3.333333333333333148e-01,5.000000000000000000e-01,5.999999999999999778e-01,8.000000000000000444e-01
3.333333333333333148e-01,5.897435897435897578e-01,5.625000000000000000e-01,6.666666666666666297e-01
8.000000000000000444e-01,5.000000000000000000e-01,7.500000000000000000e-01,8.202247191011236005e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.142857142857143016e-01,7.777777777777777901e-01
0.000000000000000000e+00,7.500000000000000000e-01,6.666666666666666297e-01,8.522727272727272929e-01
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.849462365591397539e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01,8.260869565217391353e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.595744680851063357e-01,5.000000000000000000e-01
5.000000000000000000e-01,0.000000000000000000e+00,6.973684210526315264e-01,9.047619047619047672e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.777777777777777901e-01,8.352941176470588536e-01
5.000000000000000000e-01,4.000000000000000222e-01,0.000000000000000000e+00,7.567567567567567988e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.586206896551723755e-01,6.250000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.428571428571428825e-01,8.166666666666666519e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.526881720430107503e-01,7.500000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,8.260869565217391353e-01
2.500000000000000000e-01,5.000000000000000000e-01,6.463414634146341653e-01,5.000000000000000000e-01
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,8.924731182795698770e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.333333333333333148e-01,8.387096774193548709e-01
5.909090909090909394e-01,3.333333333333333148e-01,7.972972972972972583e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,3.333333333333333148e-01,8.172043010752688685e-01
3.723404255319148759e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.714285714285713969e-01,5.000000000000000000e-01,4.285714285714285476e-01,7.976190476190476719e-01
3.333333333333333148e-01,5.000000000000000000e-01,6.956521739130434590e-01,6.666666666666666297e-01
5.999999999999999778e-01,5.000000000000000000e-01,7.435897435897436125e-01,7.272727272727272929e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.157894736842105310e-01,5.000000000000000000e-01
5.999999999999999778e-01,6.666666666666666297e-01,6.666666666666666297e-01,7.702702702702702853e-01
5.000000000000000000e-01,0.000000000000000000e+00,7.142857142857143016e-01,7.954545454545454142e-01
3.333333333333333148e-01,0.000000000000000000e+00,4.000000000000000222e-01,8.111111111111111160e-01
0.000000000000000000e+00,5.555555555555555802e-01,5.000000000000000000e-01,5.000000000000000000e-01
7.142857142857143016e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.954545454545454142e-01
0.000000000000000000e+00,5.000000000000000000e-01,7.052631578947368141e-01,5.000000000000000000e-01
4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.333333333333333703e-01
0.000000000000000000e+00,4.642857142857143016e-01,5.999999999999999778e-01,8.333333333333333703e-01
0.000000000000000000e+00,5.999999999999999778e-01,7.142857142857143016e-01,8.023255813953488191e-01
5.000000000000000000e-01,7.500000000000000000e-01,8.000000000000000444e-01,8.505747126436781214e-01


==> Data4/mulmuhateb11.dat <==
# arm1,arm2,arm3,arm4
2.027585545868964001e+00,2.425745066900777402e+00,2.890605782498866461e+00,3.628067914350808110e+00
2.410397788978267730e+00,2.725233183868413622e+00,3.176941470118018529e+00,3.234207604246774004e+00
1.760899875050164543e+00,2.589206345420963729e+00,2.740460144392127262e+00,2.920009654573891389e+00
2.049215596015057539e+00,2.283901867683762354e+00,2.985404953450393251e+00,3.941284920312230433e+00
5.825618572291251240e-01,2.794720178465050608e+00,2.912758458637747960e+00,3.722520351615660417e+00
2.236151404659236785e+00,2.541383145074234573e+00,3.096159360733836685e+00,3.592882110969540577e+00
1.156579305204292307e+00,2.176348144116606154e+00,2.629454311295852165e+00,3.432156844571451870e+00
1.873578989943754491e+00,2.687482468920715295e+00,3.105474823921015926e+00,2.358588031617449232e+00
1.935663112258580343e+00,2.208522993535561252e+00,2.796374594863631824e+00,3.937859307345732862e+00
2.974150459141438496e+00,2.801156237719994113e+00,2.264490498734766710e+00,3.753298540421375229e+00
2.230770650675659272e+00,2.542256476570571522e+00,2.878071717048511502e+00,3.905205382237167733e+00
2.100484985944802929e+00,2.672201468627561027e+00,2.815983848772202869e+00,3.594293470280295999e+00
1.910566825510629840e+00,2.737380278897489472e+00,3.234679346453287252e+00,4.084444348510070100e+00
3.245444042462686252e+00,2.672360636590609850e+00,2.502687560780631149e+00,3.715606887982205286e+00
1.136938223314823304e+00,1.763895475817576219e+00,2.664097973181632550e+00,3.699225070021034067e+00
2.045763957376810716e+00,2.185783579571137558e+00,3.642766165014275082e+00,3.468667341910939506e+00
1.944333127558079521e+00,2.120694902076099009e+00,3.180094730477608600e+00,3.723216099891252906e+00
1.984782288816627771e+00,2.193683596772063371e+00,3.011412559756664553e+00,3.466849455393433921e+00
2.060824824233705055e+00,2.477840565443415244e+00,2.656407759449721961e+00,3.895963127649883173e+00
2.799878296558877100e+00,2.675751661017753413e+00,2.842649146428908757e+00,3.573977112411271140e+00
1.633059020191313770e+00,2.439525124539883016e+00,3.229033891443879423e+00,3.178692477890683321e+00
1.816284963586686452e+00,2.370336164073707508e+00,2.991982218458089982e+00,3.966709612028452625e+00
8.981312213579610848e-01,2.753069017966154330e+00,3.094531847120104207e+00,3.748554394031272441e+00
2.978807084687463469e+00,2.722722390042282559e+00,3.243727221017874918e+00,3.594928091860920993e+00
1.255849119700266137e+00,2.816896907312114617e+00,3.218451482807810571e+00,3.267767789217776109e+00
1.251156421903089511e+00,2.501391180030799966e+00,3.048887843135485110e+00,1.698686469151526435e+00
2.142969264432983856e+00,2.424177970553916150e+00,2.522292671346923587e+00,3.486097233613147051e+00
1.623318132158672711e+00,2.793936526184023439e+00,3.034779371523713021e+00,3.057877185608989912e+00
1.543285547617053499e+00,2.861784534848106798e+00,2.866863353719353746e+00,3.844780983798449903e+00
1.586054003167739701e+00,3.019522015986907171e+00,2.714500784019104440e+00,3.351876694218403063e+00
1.864877509007423440e+00,2.621759585874568810e+00,2.816836400373211813e+00,3.744801680658810472e+00
1.708736532192909552e+00,2.343151618338521480e+00,2.853059005252931879e+00,3.542092063878730990e+00
2.704159657834552810e+00,3.037238324073091800e+00,2.927153801100946140e+00,3.041935733366119443e+00
2.284780887939355853e+00,2.073006929379158425e+00,3.011413148542561480e+00,3.608312972314595246e+00
1.770151326926384217e+00,2.425375564645174453e+00,2.632632082953448194e+00,3.545317535515697838e+00
2.506349414492555105e+00,2.330534539541598171e+00,3.068078079727477370e+00,3.889995585951896651e+00
2.894237705983000897e+00,2.990681754256630409e+00,3.281242602925195762e+00,3.841800955192061551e+00
1.902536099120933022e+00,2.003371826247051679e+00,2.704809143497048485e+00,3.458638135270110769e+00
2.550695536885994930e+00,2.714219968947011896e+00,2.969503768960148449e+00,3.382828700942132727e+00
2.366002448152396909e+00,2.971654199442656630e+00,2.877483228308490570e+00,3.250434899037776049e+00
1.625280595513446835e+00,2.848825472029306027e+00,2.986079175477695635e+00,1.755898834826166155e+00
2.172317192757690751e+00,2.799719409093105682e+00,3.157194468508865537e+00,3.761787294346641275e+00
2.148830555640891760e+00,1.984242837369078805e+00,3.003559000021778225e+00,3.787044635203650866e+00
1.998150963940755087e+00,3.149431696708695494e+00,3.442144066192518892e+00,3.563050204796839093e+00
2.881015360982137619e+00,2.469585316394451890e+00,3.214413132870998613e+00,3.915662495605835236e+00
3.073809255438448851e+00,3.204485076468875704e+00,3.149605121780825190e+00,3.309335933882906922e+00
2.374626681808198914e+00,2.626799246929526710e+00,3.013345386492701117e+00,2.137565069707513032e+00
3.270796166022458706e+00,2.326970167915821452e+00,3.121581373146834260e+00,3.763044225308409541e+00
1.779102994743042787e+00,2.434965752859563182e+00,2.946368292437148817e+00,3.566622740018905002e+00
1.498086890624243939e+00,2.646908244100516061e+00,3.119100846311674058e+00,3.323106910755971644e+00
2.246388380733985723e+00,2.614750594288385965e+00,3.225566843497932101e+00,3.835875044224199559e+00
1.354465071145166011e+00,2.582767797541074550e+00,3.140929493931762018e+00,3.804500282405873790e+00
1.493094645054416469e+00,2.864915045604811361e+00,2.467404289225210601e+00,3.642092772350273400e+00
2.347499938246188300e+00,2.576095469762047063e+00,2.914222875343226882e+00,3.784397006830472421e+00
2.633838889918650672e+00,2.524312853855274597e+00,3.048278632124387322e+00,3.755749906685799999e+00
4.324336808633728602e-01,3.145858646426808569e+00,2.888597846399747482e+00,3.170104147428175700e+00
1.707181813923211555e+00,2.296256500318418325e+00,3.144327193363559925e+00,3.506848604724788210e+00
1.754875900448134241e+00,2.508482238519784246e+00,3.349756562909572022e+00,3.601931690572280687e+00
1.728103521805907539e+00,2.241196568070437323e+00,3.392893700290150694e+00,3.908555492439020895e+00
2.464063006559695346e+00,3.115786902145559978e+00,3.010007732615014753e+00,3.796163216009764252e+00
1.126608913924950439e+00,2.269168662484965182e+00,2.606474266664549955e+00,3.659990202108168944e+00
1.515427838931195703e+00,2.309354625478975187e+00,3.080742119321838945e+00,3.601225058892478348e+00
2.433972421352801341e+00,2.090533092254906578e+00,3.467271923378783427e+00,3.450964799146989392e+00
1.447883441675114957e+00,2.268312636954143091e+00,3.184278295495829525e+00,3.022121660021066525e+00
2.316590091617888092e+00,2.464064615682287407e+00,2.993730711650413046e+00,2.929605212134218206e+00
7.896718289758304365e-01,2.190556310813107643e+00,3.013816685406269347e+00,2.531658611859352703e+00
2.535840431709485809e+00,2.390270484401125550e+00,2.925952463382386792e+00,3.810251603593854064e+00
1.838553896415876521e+00,2.404640062674834766e+00,3.068064782473885366e+00,3.610697139458980409e+00
2.754593786135323352e+00,2.174799846140199833e+00,3.092625323458135789e+00,4.215070534307913341e+00
2.081384547898850190e+00,2.917128418253066346e+00,3.308649177678664621e+00,3.905928147509611925e+00
1.737747826017387087e+00,1.872675645856292759e+00,3.073388178272977722e+00,3.964121163560848426e+00
1.846437016452698865e+00,3.327379898027390315e+00,2.973392197356257594e+00,2.454351642434970504e+00
1.764203325271235689e+00,2.504816981341948523e+00,2.946384553230010805e+00,2.651722829033251294e+00
1.498800681770531051e+00,2.789230150977316303e+00,2.855551391535725791e+00,3.635579147617190809e+00
2.172087567058695878e+00,2.789360987836306371e+00,2.970930318968209694e+00,3.463672250466613090e+00
1.811003584009917455e+00,2.266297631128529666e+00,2.963761043567078701e+00,3.189211090119621339e+00
2.550529899161776193e+00,2.535689900193638380e+00,2.826927750525573657e+00,3.570735762344290798e+00
1.979957399200908519e+00,2.600113966234961715e+00,3.260265112241476526e+00,3.761845531328451120e+00
1.357804315900623671e+00,2.802417960965930988e+00,3.404991015944911048e+00,3.426633145452879781e+00
2.267117607744081553e+00,2.434064435814168537e+00,3.105608618047740244e+00,3.768545419420203491e+00
1.597446249576033539e+00,2.233808473240417314e+00,2.681647378675555693e+00,3.885825221132088725e+00
1.846009777478447633e+00,2.412835132655160031e+00,2.799093145742408417e+00,3.665373661471754474e+00
2.973206898157998435e+00,2.505959652267053528e+00,3.416364987293691424e+00,3.308824707290868972e+00
1.545960682305724143e+00,2.623264877130388584e+00,3.121142831243878035e+00,2.885925009819879428e+00
1.513428668077408279e+00,2.468228947450919364e+00,2.631102708649085908e+00,4.086754012159703464e+00
1.346358461412842322e+00,2.571348237813644744e+00,2.923770713945262223e+00,3.584577393468454165e+00
1.523588547840354135e+00,2.830404564615185414e+00,2.856520222253434937e+00,3.685726587620296257e+00
1.560348522589115383e+00,2.616674617219146626e+00,2.769713555470676436e+00,3.814360910716716457e+00
2.654261446778170441e+00,2.933405309384428339e+00,3.172591773361259193e+00,3.541557355480270619e+00
1.631023042749590646e+00,2.172358119957749967e+00,3.419025433485854304e+00,3.734322759088415378e+00
2.091397956688780368e+00,3.028314173509158547e+00,3.112967206826082744e+00,3.485086212722607435e+00
1.428977487185537187e+00,2.876961534414165023e+00,2.540564647014782018e+00,3.291731371332200062e+00
1.859014111756402077e+00,2.820481935237088233e+00,2.959568343250694067e+00,3.024265443586289681e+00
2.837390411959347158e+00,2.917936454234349331e+00,2.928070799885049258e+00,3.985844531776286281e+00
1.419118654779432331e+00,3.061653365525954129e+00,3.240044734645026292e+00,4.022366979154465838e+00
2.509376457359597357e+00,2.638855171452674675e+00,2.992335574889051220e+00,3.844121331219604976e+00
2.428766039249477426e+00,2.744593143895558196e+00,3.207683650476485404e+00,4.130970280343092327e+00
1.465599836233975939e+00,2.471948913969736150e+00,2.562316668484304394e+00,3.352142212657885700e+00
1.762330874696318883e+00,1.790108713654058326e+00,3.721120490609969966e+00,4.092220893760523559e+00
2.509551402558365396e+00,2.727528152589565824e+00,2.902082430748501807e+00,3.295575931245988244e+00
1.977091561673804732e+00,2.748067877480560028e+00,2.674487121229607300e+00,3.583617918455193507e+00
2.618935761655797556e+00,2.829555432606899235e+00,2.925713065633106069e+00,3.798937312481863948e+00
1.364829588459330667e+00,2.805341121590397169e+00,3.156268108698100150e+00,2.164965652134670293e+00
2.682772916887518733e+00,2.429999797057796229e+00,2.991564777313668877e+00,3.244650778253022061e+00
1.380766343475730462e+00,2.477926942041664748e+00,1.832420718892168843e+00,3.448813480191693870e+00
2.231631863290095996e+00,2.213431545347628759e+00,3.044901781221732495e+00,2.739319436164634247e+00
2.452252317641753887e+00,2.446633220496953864e+00,2.692626728572437234e+00,2.474495768619507707e+00
1.880378785135582209e+00,2.618270608099858787e+00,2.695328488420658974e+00,3.390019238258506373e+00
1.182921492936652719e+00,2.792480901375700597e+00,2.606487960064219678e+00,3.498011683839899799e+00
2.867893936798792343e+00,2.288778013284910262e+00,3.569969693092886587e+00,4.215583886284191450e+00
3.190616089539179523e+00,2.648172206775114113e+00,3.146210867763736374e+00,3.974514537531400382e+00
2.748099257732056877e+00,2.465685893852669786e+00,3.379921097951346098e+00,3.747733561657050405e+00
2.705537551258011320e+00,2.523593674852667945e+00,2.725244565116571760e+00,4.015774397653004257e+00
1.536519660706710200e+00,2.891168932961451166e+00,3.175089854399778755e+00,3.390747629815023867e+00
1.490691384835798994e+00,2.699686731431389486e+00,2.807216443939186679e+00,3.869048906423955270e+00
1.704209197664352304e+00,2.939287058725142732e+00,3.227171477693300261e+00,3.498364633545977043e+00
4.518801474997508061e-01,3.293756463579243565e+00,3.286957115540301455e+00,3.926333434496518837e+00
3.076240933584358572e+00,2.346912505845502928e+00,2.687740804223712310e+00,3.359695631831148610e+00
2.175845109869865013e+00,2.141722613303156830e+00,3.410292412903416448e+00,3.587805782284759548e+00
2.573954312801140176e+00,2.280892235018740610e+00,2.939601871976478265e+00,3.553274297031089990e+00
1.183589269947477263e+00,2.910468413038020064e+00,3.310406142793833606e+00,3.776064252719865344e+00
1.580621806912632765e+00,2.692679412789739324e+00,2.755391224304466924e+00,2.877135478400987267e+00
1.861769774838402114e+00,2.697337872805344983e+00,3.051849498301309360e+00,2.896058136598680388e+00
2.129324645195985077e+00,2.855420866700661975e+00,2.464039404349877227e+00,3.656234460774754780e+00
1.478110738004286828e+00,2.374938527455007886e+00,2.868640841882756476e+00,2.650303363123820422e+00
4.011299522124649464e-01,2.606096849531151172e+00,3.079635653022383401e+00,2.855046902082077231e+00
1.356439439174345951e+00,2.479744032178953894e+00,3.100634483079319548e+00,3.523972620856941962e+00
9.641108085473210076e-01,2.427774989569246866e+00,2.910702777999036872e+00,1.978817757112642406e+00
2.052159721497079925e+00,2.494878317415146540e+00,3.077467974805804030e+00,3.703330411462414151e+00
2.825197535824143458e+00,2.614561351274679257e+00,3.259191596269625180e+00,3.630393114666839782e+00
2.477731235722391290e+00,1.688024905424217792e+00,2.865557574621839798e+00,3.719187810308304698e+00
1.615793781018044495e+00,2.572048528163771053e+00,2.803457135644557230e+00,2.804458997792138142e+00
1.331317395183603924e+00,2.089493197645556855e+00,2.956558740697875720e+00,2.627836533481629822e+00
1.800628403289562529e+00,2.654184283948548551e+00,3.218754823438326085e+00,4.186987765672489203e+00
2.325979073798531527e+00,2.879754909778689864e+00,2.127269830111642612e+00,3.230316855976893553e+00
2.705032331641144872e+00,2.731793419837447168e+00,3.088774689628515979e+00,3.850207373808406608e+00
2.160509361370185122e+00,2.327207819773194686e+00,3.045902774342207575e+00,3.190134128936429558e+00
2.639959305516620613e+00,2.571910326352895293e+00,2.713352649610195400e+00,3.581403825720485656e+00
2.675615368568805330e+00,2.394201079122075360e+00,2.977382407415623433e+00,3.804206059080855962e+00
2.751315402877150262e+00,2.886386528651890160e+00,2.808638604307313269e+00,3.899527378156394164e+00
2.384770612456946992e+00,2.529624683778650684e+00,3.018195549483869033e+00,2.597356269728074096e+00
1.486427032835315076e+00,2.528079620678867823e+00,3.520396789546077265e+00,3.866115166568693251e+00
1.651893507564965891e+00,3.007068625692156161e+00,3.355046856380096809e+00,3.299055980628644580e+00
1.755334976638945221e+00,2.561443394584475897e+00,2.912663758145909387e+00,2.230740550335990946e+00
2.003053352400754328e+00,2.274332554416579999e+00,2.887807780003961877e+00,3.745787264966465635e+00
2.360756503354050739e+00,2.643923255204559730e+00,3.199972312325127799e+00,3.070312567987210972e+00
2.154871621654611769e+00,2.129624388340731755e+00,3.215045270499208296e+00,2.738210289661858532e+00
1.544527805554522404e+00,2.543283146825828567e+00,2.928677948609057058e+00,3.278914250429269650e+00
1.451886687839947676e+00,2.487857147499591193e+00,2.832216984941175575e+00,3.441218790673113315e+00
2.519887589458824184e+00,2.612677852506239518e+00,3.115445974806092533e+00,3.684875310778017887e+00
1.871341320530989449e+00,2.138790468935159339e+00,2.895882309334892657e+00,3.959078313271382044e+00
1.686212077528723263e+00,2.156486502375459580e+00,3.095436348129029014e+00,3.874905194815071674e+00
2.229266972338440844e+00,1.960364861128638614e+00,3.008253970865665927e+00,3.547643927836481303e+00
1.571653827513170620e+00,1.965134540595794288e+00,2.765984311138206309e+00,3.514189378466417324e+00
2.427561784004343970e+00,2.719125159975712691e+00,3.085001028091450603e+00,3.477694940631593568e+00
1.868517278034256046e+00,2.575330180196769181e+00,3.061664697315097161e+00,3.817712280481738052e+00
1.506937330828320931e+00,3.013785814732383272e+00,3.374625699087820063e+00,3.435969022558590602e+00
3.478567976798167205e+00,2.676647468599101298e+00,3.332156166670625641e+00,3.922828457706382999e+00
2.659407398163141423e+00,2.608994394683481488e+00,3.077725288883042865e+00,2.687701818026638101e+00
2.204533580504520529e+00,2.417468890326275766e+00,2.906260125034358932e+00,2.985573999958546221e+00
1.460524143602933256e+00,2.606592479481693037e+00,3.516765952104342841e+00,3.595305308429521673e+00
1.806559864316191977e+00,2.356219953591006444e+00,3.609813716669870942e+00,3.989320021121113058e+00
1.972434459754216940e+00,2.578518513386548694e+00,3.035127947389194780e+00,2.646544877962553777e+00
3.061923481989402340e+00,2.279353909455418492e+00,3.343667470272762454e+00,2.856397682479439482e+00
2.077167162728081440e+00,2.534353347035820825e+00,3.147874637657594121e+00,3.202262793247789396e+00
2.713104339982480351e+00,2.902532432586525157e+00,2.363076788109772508e+00,3.781501915626472865e+00
1.958911509756576796e+00,2.830651612578574117e+00,3.068072706654115578e+00,4.310804057649504806e+00
1.710635715689373448e+00,2.129180964443372570e+00,2.648367512449177230e+00,3.409509725006622194e+00
2.894921966980677386e+00,2.948725152023959240e+00,3.196238922368116686e+00,2.786940317059634964e+00
2.238241154640807640e+00,2.425816771673955152e+00,3.342497780455995660e+00,3.888342644378009361e+00
2.446583012602994600e+00,2.022005033974793253e+00,2.959080352038360395e+00,3.239174375236159253e+00
3.336627200581027797e+00,2.341452521536178999e+00,2.476294507325880634e+00,3.544691962966693310e+00
2.645793722076845267e+00,2.832606118014188379e+00,2.559837223564612518e+00,4.156449712604165292e+00
2.254757676332681093e+00,2.682434143973674523e+00,2.924809399529281873e+00,3.725786814949743064e+00
2.792095863937615441e+00,2.966917699309403300e+00,3.119994297063318101e+00,3.404773822462423549e+00
2.549260350752341253e+00,2.321290951444773931e+00,2.866867033120553909e+00,3.626711762628267444e+00
2.079003927093820980e+00,2.354313807305893125e+00,3.036396318842486952e+00,3.180344173347062764e+00
1.819818961513906208e+00,2.712877225809705806e+00,2.945843921399687648e+00,2.888658873391445780e+00
1.809746342038156319e+00,2.535695325007601753e+00,2.813829854254742635e+00,3.446532006455274910e+00
2.011451259788848311e+00,2.015823646345415998e+00,3.272181504975210320e+00,2.986148661181128983e+00
2.264839240116084174e+00,2.822513417781514100e+00,2.701729811376881951e+00,3.602118262552758132e+00
2.140200804343652230e+00,2.705316305897244256e+00,3.159307904576744264e+00,3.717771074160128197e+00
1.849994988193688350e+00,2.562918885699744909e+00,3.137951674655809153e+00,3.363012047773354052e+00
1.810720346836504291e+00,2.693738753925297491e+00,2.408989329629929621e+00,3.530550032118177750e+00
2.894711333824147470e+00,2.355057350510453062e+00,2.966936174502821100e+00,3.966773869512608020e+00
1.438290108405036349e+00,2.416033980315188678e+00,2.366862480308627337e+00,3.244367483524374318e+00
2.187965203007845361e+00,2.309213352697396804e+00,2.506221208196927286e+00,3.592215375341788253e+00
2.200444478871677934e+00,1.961374311369282974e+00,3.148572815683172266e+00,3.616051741870768499e+00
2.308512886074992831e+00,2.401753499891788657e+00,2.993019014754829232e+00,2.266371902917783121e+00
1.393614071018461908e+00,2.809981844473491641e+00,3.009455348724806800e+00,2.851956998596587578e+00
1.553469348143194706e+00,2.446565876765552705e+00,2.982156447016921508e+00,3.758491451724122800e+00
2.035787758251552226e+00,3.124787244555478516e+00,3.007621439708662248e+00,3.723961365053195749e+00
2.143342502229284907e+00,2.318320603561242255e+00,2.286983231345474099e+00,3.431925227604947448e+00
2.201948714765207260e+00,2.193819586785332287e+00,2.736474718704771991e+00,3.700091030817914906e+00
1.510808064737069856e+00,2.791523541520314122e+00,3.209537563241409597e+00,3.687070565261815425e+00
1.570431154792398809e+00,2.439119465261294639e+00,3.040150473432577272e+00,3.006129025255864562e+00
1.024388173426203252e+00,2.405164635328960188e+00,3.175280884354205302e+00,3.757334690115434750e+00
2.185642422694769937e+00,2.276431172783296653e+00,2.907189277620517487e+00,3.768281434553931497e+00
2.197453021049457167e+00,2.251833741921951404e+00,2.945147772149196541e+00,3.647645103263721822e+00
1.629413124387254497e+00,2.971612208665213917e+00,3.063243942245394091e+00,3.547140878456886970e+00
2.307002791006851350e+00,2.346796185367812093e+00,2.861035153231906936e+00,2.283670634085078532e+00
4.598692986917916614e-01,2.527281505194085121e+00,2.929777584079980013e+00,3.609944760463145386e+00
1.072912271103745541e+00,2.848861171571682949e+00,2.584972347658964331e+00,3.214978693459101144e+00
1.836943107357032590e+00,1.798585579911816001e+00,2.955509831893790018e+00,3.240154343841021412e+00
1.736712516325448430e+00,2.574779318731749811e+00,2.992776583635202048e+00,3.055831572753975323e+00
2.579340370217546585e+00,2.797754194534180616e+00,2.639999411230075310e+00,2.998563727212377739e+00
1.811259596994125420e+00,2.913533645221324520e+00,3.107921064292965774e+00,3.021819590998596983e+00
2.030118940073561529e+00,2.651602227430893244e+00,3.126397998578689386e+00,3.205933893222853381e+00
2.158829913698601999e+00,1.653434231209047978e+00,2.692699220596913801e+00,3.875298222568677176e+00
2.259614165056750057e+00,2.454982013176761679e+00,3.166745494682315254e+00,2.362133447315996282e+00
1.357186720739371077e+00,2.165119311640530064e+00,3.016134360049291807e+00,3.620082517069489469e+00
2.135443290498042046e+00,2.187448663265225690e+00,2.287249000035433522e+00,3.594808009967667584e+00
1.696110061326142615e+00,3.006078694711315169e+00,2.721244947131258751e+00,3.643303046777853993e+00
1.957568448125970306e+00,2.693786109276083085e+00,3.231593031430336271e+00,3.583425414724331848e+00
2.002722356557748995e+00,2.672419554427861943e+00,2.544109694825923640e+00,3.581486369061861907e+00
1.740237187344682912e+00,2.056086081902000817e+00,2.713064396476103646e+00,4.016187345876952364e+00
1.296595186033558056e+00,2.384472412652153483e+00,3.463559748935721938e+00,3.824087994609674634e+00
2.741815778398848824e+00,3.040165700947917493e+00,3.100863518139973518e+00,3.572556164371641252e+00
2.544750962627197133e+00,2.146369365512157845e+00,3.024313400377152128e+00,2.863221716768585612e+00
9.425026400933296244e-01,2.478934084810922034e+00,2.955458377354822197e+00,3.694039099597861586e+00
1.614434014181189703e+00,2.104187137430852950e+00,3.200826161676886272e+00,3.793961479931896363e+00
1.542180498030706559e+00,2.545265862618146802e+00,2.998911429926772065e+00,3.540104000594069156e+00
8.537390325867928453e-01,2.739770830330696239e+00,3.125499031497444680e+00,3.463703929668771941e+00
2.225656600195108581e+00,2.356970212641294804e+00,3.292174030648606031e+00,3.842201752272823345e+00
2.680526814786647005e+00,2.812989544393712293e+00,3.106656743457502312e+00,3.594486476917011508e+00
2.848295801901829183e+00,2.694358208671037147e+00,2.863793411757201923e+00,3.542266629228671970e+00
3.361492754648530479e+00,2.743519861631972034e+00,2.909891481584888417e+00,3.714660316207376134e+00
2.423057505107563347e+00,2.500974648250983812e+00,2.560084947632769836e+00,4.100736035436896465e+00
1.867351622937075462e+00,3.094961803407043632e+00,2.975194529817875466e+00,3.640914321483541105e+00
3.033815651511220235e+00,2.647306988422593044e+00,2.955866128014856820e+00,3.626696618700761654e+00
1.421367066511642241e+00,2.603013656095654937e+00,3.038451413465574458e+00,2.874153126188855989e+00
1.967588580377279017e+00,2.523960123802259314e+00,3.048093567697641060e+00,3.807250478396173587e+00
1.373335667890857703e+00,2.732723594541953904e+00,2.867091264274408413e+00,2.529939471585589850e+00
1.584953581538300460e+00,2.517708615167781439e+00,3.167902065131097622e+00,3.862023380595013933e+00
9.679088600272951481e-01,2.541878838395973172e+00,2.987720032044082874e+00,3.774090820377456801e+00
8.128921247144875739e-01,2.302238489933342347e+00,2.722418472260549560e+00,3.694515122454423928e+00
3.388006011916413485e+00,2.882344562981217440e+00,3.499602189108314221e+00,3.285004818384952952e+00
2.091375311531625591e+00,2.920744266156412028e+00,3.132691586856770183e+00,3.512742969817491900e+00
2.617947535604753906e+00,2.614159596717430478e+00,2.543257852710515188e+00,3.847137726020276816e+00
9.794681328692516065e-01,2.898575823162388598e+00,2.815744041364041994e+00,3.738131464885902311e+00
3.330859646750035541e+00,2.114556025143413454e+00,2.903085230069028633e+00,3.672330891857190416e+00
2.178354350105066839e+00,2.201630073633327189e+00,3.126488081159219945e+00,3.843676755532960954e+00
2.811120487367463117e+00,2.348790732092300715e+00,3.001055131535905307e+00,3.536737397316042752e+00
2.332736902346927543e+00,2.738704657887445215e+00,3.097658497094362584e+00,3.121871390603821350e+00
1.859184154549165635e+00,2.314322359994946510e+00,3.096167132963177249e+00,3.348749028513891002e+00
1.674563843601512669e+00,2.506003898257284312e+00,3.272648742037770120e+00,3.611515338221185978e+00
2.239011465430714054e+00,2.916067238427167752e+00,3.205427280003896318e+00,3.355295309511663771e+00
2.788105748316580090e+00,2.269870083028474816e+00,2.505158401058282802e+00,3.255455789621620966e+00
2.251566183010282884e+00,2.943151288294859835e+00,2.323229418394222812e+00,3.691828400032027613e+00
1.416487981855939937e+00,2.875496756368344453e+00,2.412486799600923604e+00,3.630243712969831726e+00
1.812929700863830984e+00,2.852877509326678940e+00,3.282433963819143763e+00,3.527782846948271711e+00
9.375876268222296250e-01,2.682178314024491694e+00,3.302090267094580867e+00,3.083494770516382655e+00
1.975042647857616851e+00,1.925068041739824487e+00,2.490479741174898010e+00,2.160634594346838355e+00
2.913415587483185742e+00,2.320683391980062904e+00,3.237025383679962509e+00,2.825218243357426218e+00
1.436098528732017821e+00,2.534908799000541446e+00,2.765332481558647970e+00,2.245931544073170638e+00
2.533535128534577296e+00,2.061083181289608213e+00,2.429191423152252227e+00,3.676207348161378619e+00
1.634866851230834639e+00,2.684811746311787317e+00,3.001306851793539732e+00,3.529987178205685971e+00
2.378258755920177325e+00,2.356990281253759534e+00,2.940897597246520334e+00,3.737716077473131282e+00
1.621542257664903008e+00,2.291342395711381208e+00,3.235228591969725898e+00,3.865096565020782915e+00
2.290107248125022199e+00,2.374729881889882321e+00,2.658018753155333425e+00,3.299548209021364809e+00
1.071144141686867890e+00,2.649973618447999613e+00,2.910462780861080567e+00,3.447847604029957047e+00
2.013201653549858250e+00,2.950953052069275717e+00,3.247633132615058482e+00,2.445873552366768955e+00
2.263012812564826337e+00,2.347548136667165330e+00,3.252141645901903466e+00,3.671114048976087840e+00
2.164098447493782107e+00,2.978460820334804637e+00,3.158877910596310290e+00,3.075075687436445104e+00
7.496548281234052258e-01,2.189551010594130265e+00,3.399673175349231968e+00,3.761160666297486355e+00
1.822058062912895515e+00,2.141114673473420549e+00,2.389660786834290285e+00,3.725351822356803400e+00
1.190260937548367259e+00,3.193876944397622264e+00,3.081485314739094150e+00,2.171446751951724874e+00
2.083909154164516941e+00,2.961914669885094220e+00,3.150821113163126075e+00,2.848791291581977969e+00
1.513713780678913379e+00,2.309565090761699580e+00,3.028810253255331375e+00,3.939823748333355358e+00
3.390568210115937120e+00,2.176430233596453157e+00,2.978705958429557654e+00,3.924805922848986217e+00
2.541759489487800394e+00,2.836145066452637753e+00,2.785813288775177199e+00,3.643992416124961498e+00
2.974763349986439209e+00,1.808432635919946074e+00,3.059587000266000167e+00,3.549782679160305765e+00
2.200793939030302404e+00,2.296054246697102119e+00,3.074128669619710319e+00,2.382086589932932874e+00
1.926312695881678083e+00,2.757206377362534599e+00,2.982225794844697742e+00,3.797300750560454574e+00
2.211761977195215945e+00,2.427285683145008033e+00,2.769923273251623907e+00,3.696232846619427193e+00
2.495130005678892982e+00,3.140518016435347892e+00,3.048110764896664104e+00,3.530825732749369728e+00
1.509618701727450940e+00,2.376812762562259707e+00,3.114938937578036082e+00,3.723422382666394359e+00
2.199673826851735292e+00,2.378864154086488991e+00,2.458193400966905973e+00,3.637604614850168616e+00
1.801374276801708252e+00,2.556500662506788757e+00,2.656483877970102547e+00,2.251988007149998250e+00
1.971504070240577944e+00,2.511319419106300188e+00,3.179893229774561014e+00,3.037419759216376303e+00
2.168886590324065278e+00,3.065575634318767229e+00,2.580878588396930517e+00,3.765984226494980547e+00
1.198844328568958728e+00,2.559035383283013942e+00,3.641420953139836936e+00,3.572382971305333221e+00
1.387749400738359284e+00,2.549440478142561695e+00,2.610791250135046759e+00,3.711201363150806731e+00
1.915634935673025785e+00,2.633685824945615206e+00,3.112709309793574963e+00,2.525990989224637051e+00
2.881033806077398118e+00,3.149772828854357609e+00,2.918176726889227801e+00,3.691837052321137236e+00
1.333596458117811689e+00,2.156510781642626995e+00,2.881097263495083993e+00,3.507666984968071056e+00
2.445236761020894267e+00,2.804157428785642114e+00,3.370992022610697969e+00,4.306725378426493833e+00
1.923596313527167423e+00,2.877823432628157541e+00,2.594664799738745309e+00,3.717062715085591051e+00
2.273677914401628808e+00,2.348604486231045563e+00,3.015957504761361818e+00,2.892775699151368674e+00
1.280490862865729662e+00,2.107807429536432409e+00,3.155145353374782857e+00,2.677479574980887289e+00
2.844820156578747650e+00,2.725067524064328062e+00,3.564458449626100478e+00,3.666902055789918791e+00
2.872514328037930831e+00,2.359255589755439253e+00,3.098836142106294211e+00,3.015351321523162209e+00
2.734599889029257547e+00,2.336723029183891409e+00,3.110211693864639582e+00,2.027244294749006581e+00
2.614022505475268154e+00,2.403919594852092168e+00,2.861302406434047541e+00,3.543435976969530277e+00
1.450411575347535287e+00,2.197712342902300442e+00,3.349820824205342884e+00,3.573116323701035935e+00
1.451040829414369515e+00,2.401616657202443328e+00,2.315225904369999199e+00,3.753218596043077504e+00
3.281199048931452644e+00,1.911716018549067364e+00,2.947176468440966701e+00,3.590929868966810545e+00
1.477084954330748490e+00,2.704927434632832473e+00,2.904564617937928972e+00,3.184732683188490121e+00
2.681939621464260348e+00,2.190022557893382960e+00,2.861717405779079737e+00,3.869965424747318306e+00
1.629452661999390317e+00,2.960567448725148765e+00,3.239997172806418746e+00,3.536612280737181813e+00
2.254418531678990867e+00,2.000318720956956398e+00,2.964927754926381720e+00,2.475699338547820982e+00
2.433726109831074957e+00,2.441876317290919918e+00,3.228253113060199908e+00,3.796610720795858374e+00
2.721954008810672399e+00,2.772259230080857950e+00,3.127150830759382050e+00,2.183411926921696722e+00
3.429231517951884634e+00,2.385166295438268413e+00,2.874787133027614239e+00,3.487899072423700453e+00
1.948374557989587696e+00,2.551580178584538228e+00,2.604366612740694809e+00,3.618402563921946591e+00
2.050465795496837274e+00,2.910404676353543163e+00,2.594117530284445472e+00,3.612283235654110136e+00
2.549867822988739263e+00,2.405643365142821288e+00,2.560140215274272268e+00,3.415253793948841654e+00
1.338427393028567280e+00,2.211842737377117896e+00,2.542329347806580042e+00,3.617508846527140332e+00
2.506484627908597940e+00,2.411748134297271307e+00,3.080003015060497340e+00,4.144593644256822529e+00
2.868778642312762361e+00,2.683955624079074287e+00,2.953177666423917991e+00,3.942775189219740906e+00
2.459216125314592549e+00,2.734817311061235046e+00,2.905452573262599092e+00,2.781819523384654325e+00
1.876496402189649970e+00,2.273349477128794760e+00,3.198571422455926516e+00,3.449912843456513833e+00
2.343909134594854837e+00,2.737847901879724599e+00,2.790814423305506331e+00,3.061949149171906193e+00
1.955569097873706141e+00,2.602369030581321852e+00,2.851924646955611209e+00,3.545087207502270576e+00
1.580474648328709764e+00,2.690315119562876944e+00,3.135982702009874945e+00,3.778587605952643091e+00
2.318129165601489294e+00,2.526498967874779122e+00,3.205056951006175492e+00,3.763967476056308215e+00
1.227547214079101723e+00,2.396803945341166031e+00,2.911595281714688621e+00,3.040266465055617928e+00
1.188980953461366008e+00,2.246346123054269395e+00,2.944175793688327047e+00,3.942601331343285054e+00
1.888360327347565759e+00,2.691604586691000112e+00,2.873667923831096704e+00,3.961259246002714729e+00
2.140979633718668396e+00,2.452947045103446744e+00,3.004336131294179424e+00,3.359631910784926845e+00
2.573906212291361850e+00,2.408303293230149134e+00,2.810828112706560411e+00,3.567821441488096657e+00
1.305302474917653388e+00,3.218630030697528177e+00,3.014378773884894613e+00,3.647717724602629552e+00
2.402399853957138731e+00,2.391631741078517059e+00,2.984257793402653736e+00,3.423457194639821566e+00
1.999570160237090555e+00,3.142758824126363759e+00,3.323134028393742057e+00,3.434655424022935222e+00
1.634405364157289098e+00,3.088603838131270152e+00,2.851472626348308559e+00,3.865869805504293488e+00
1.562141820717667384e+00,1.800052282337272436e+00,3.184999370075314307e+00,3.991420076344161849e+00
3.011790212064776817e+00,2.152000093560553218e+00,2.555542637719570909e+00,3.325074351372913295e+00
2.239224207707054770e+00,2.153802837074600518e+00,2.933996582842806955e+00,3.588670586968568887e+00
1.710850701074245750e+00,2.908831017387841555e+00,3.028506009598604720e+00,3.545180034847143169e+00
9.856053857787705486e-01,2.598600146444308923e+00,3.086891324005569537e+00,3.546239288975543413e+00
3.204920873826586192e+00,2.061512429009909830e+00,2.882942596225611442e+00,3.874967559191040412e+00
2.423626345190303955e+00,2.371093537303027521e+00,3.461221576413668899e+00,4.098409389596976204e+00
2.976936715338657891e+00,2.314774092713670850e+00,3.220436306734529186e+00,2.856300839318339779e+00
2.117829404457538089e+00,2.763399769886642154e+00,3.200197426967558822e+00,3.316189177961324841e+00
1.929074298237811069e+00,2.411682126919393099e+00,3.082605605489251221e+00,2.456489859609494619e+00
1.542094526146376099e+00,2.371189076935212192e+00,3.181945096902370373e+00,3.517755933419097314e+00
1.552603843312110987e+00,2.581554578568443503e+00,2.932078019301524119e+00,3.698529242082660318e+00
1.733946656845382961e+00,2.032868475283696075e+00,2.582573663495904004e+00,3.386623505976786408e+00
3.552935180638422397e-01,2.553896409538542578e+00,3.503483920179912836e+00,3.544886655197447389e+00
2.171099237589285913e+00,2.863539935167664918e+00,3.120338791088698827e+00,3.067650147928861148e+00
2.541453455092713032e+00,2.016224292373406168e+00,2.963145768168671701e+00,3.176733350476666828e+00
2.598388060856164472e+00,2.759955760996775531e+00,3.062578805028068896e+00,2.925087831925441417e+00
1.771942872305163785e+00,2.706063494231394806e+00,2.852002193498560434e+00,3.936031590417610193e+00
1.535058729458868898e+00,2.179765930239228489e+00,2.886739287251451014e+00,3.704928647336279912e+00
1.886381028499224177e+00,2.360677213447291756e+00,3.187148443083802185e+00,3.956553157344734561e+00
1.926258683149482565e+00,2.419941098248114653e+00,2.514748860174811362e+00,2.851879004351816960e+00
1.724825033911083771e+00,2.409308357181614735e+00,3.217194037593658962e+00,3.610797451211787745e+00
2.316561561214220966e+00,3.269706355294436317e+00,2.893407766577181572e+00,3.533678436499863018e+00
2.614847517823907452e+00,2.640052798656211230e+00,2.311404504316843411e+00,2.880900215612050452e+00
1.753026673571008720e+00,2.118035084370732957e+00,2.978009416837166246e+00,3.276323105373069478e+00
2.648086744127701841e+00,2.316839913337773726e+00,2.457368230281488763e+00,3.610578328887012134e+00
2.299245588732397927e+00,2.437619670765392765e+00,3.595863127227952205e+00,3.468606063363163017e+00
2.996745687823260340e+00,2.719088814416911415e+00,2.767445067489526789e+00,3.724793555403548950e+00
1.913832685534196054e+00,2.420075504421669965e+00,3.186217424652592722e+00,3.600020642602188570e+00
1.526653795573456929e+00,2.402888858721138998e+00,2.616683347547155147e+00,3.578297438508424744e+00
9.764852512048582955e-01,2.535347744885056986e+00,3.124153029331681708e+00,3.178537669789646358e+00
1.678637834940957640e+00,2.362284242512449950e+00,3.225524980848335499e+00,3.550090571359863834e+00
2.892289042555107770e+00,2.101495424147110214e+00,3.299611341844942647e+00,2.604210039780958219e+00
2.151632033631083907e+00,2.884220180732953942e+00,3.068330610592264307e+00,3.396447794781154883e+00
1.605479177048540373e+00,2.642028523812507856e+00,2.937787270727663991e+00,3.443238557852525084e+00
3.051763142683430630e+00,2.570942007200958113e+00,2.980076383898724757e+00,2.594458917202116854e+00
2.430015140971027776e+00,1.945575219689952284e+00,3.008791363698971377e+00,2.763494577914567429e+00
1.159867216202789431e+00,2.350193775418263353e+00,3.165183353550612644e+00,3.999700137790743071e+00
2.216127888899531051e+00,2.518675376758578111e+00,3.158804270051188468e+00,2.884055780869026808e+00
2.034599689223270502e+00,2.185609174050188841e+00,2.594186516780537577e+00,3.930231049726802706e+00
3.080764870544651757e+00,2.766217967523202148e+00,2.891018414329128650e+00,1.662258352369090142e+00
2.112002707122468070e+00,2.299527090142401864e+00,3.250120547020547424e+00,3.822646082214489205e+00
2.203504185630605683e+00,2.467674009010205172e+00,2.962932608070423690e+00,2.946507398248491061e+00
2.318774394365385128e+00,2.239832733107961715e+00,3.148729065106706582e+00,3.531888552448228857e+00
2.568322658713856121e+00,2.137916597331608326e+00,3.076902404074151498e+00,3.739042224395694447e+00
3.040858173419517918e+00,3.063374524332098225e+00,2.958342929454832682e+00,1.558840175427491204e+00
1.763580213808966679e+00,2.639001150242670679e+00,3.200093943331141944e+00,3.719341740558408382e+00
1.402228201211050296e+00,2.629793210491069289e+00,2.789597180401998333e+00,2.664099082598840873e+00
1.361565740668404079e+00,2.399279785599954806e+00,3.078882370434985027e+00,3.461153537491015619e+00
1.474282946518427062e+00,2.230099402779543549e+00,3.024773324241349926e+00,2.714489987479531408e+00
1.787931601072340504e+00,2.642900332399818364e+00,3.170260116517688687e+00,3.271392540883116151e+00
1.139000304867942681e+00,2.921146378408224109e+00,3.204546532739537934e+00,3.932524958726749897e+00
9.758173767974216428e-01,2.520014406052903055e+00,3.058544891676818978e+00,3.335312753197870794e+00
1.511546908379401533e+00,2.591396360850364733e+00,3.050402969625313432e+00,3.618186590692294313e+00
2.252464978897277703e+00,2.645788450023875527e+00,3.154276298856471872e+00,3.911789482324675049e+00
2.223278805579413042e+00,2.414814282839830017e+00,2.711152634234921255e+00,3.651333758276928076e+00
1.320455588290603277e+00,2.654202093659310258e+00,3.345442530875796905e+00,3.639751938254115693e+00
1.776104473005127637e+00,2.867705211347201910e+00,3.123750505726176740e+00,4.042989400779785747e+00
9.902716822859612966e-01,2.061694617069927737e+00,2.769668268970861380e+00,3.697462252193664867e+00
1.827305136742796599e+00,2.854050050555994478e+00,3.005740308731320809e+00,2.948666522109922639e+00
3.051389387010397858e+00,2.018779185568825074e+00,3.150847448658702366e+00,3.382876845508216324e+00
1.145015953001259579e+00,2.753303366325412949e+00,2.940703382255660525e+00,2.722310323091197137e+00
6.546129646047640360e-01,2.623968486703077030e+00,3.017755240047955922e+00,3.631755257952248073e+00
2.011894059301255755e+00,2.149156649759554671e+00,3.009671463848604844e+00,2.065815989596116342e+00
1.827141217635296577e+00,2.250233468839736961e+00,3.182488903447246997e+00,3.794985436876478158e+00
1.221073038657685572e+00,2.483001650054191156e+00,3.304977646829394100e+00,3.566778192519852286e+00
2.548076661933885045e+00,2.320817583566967546e+00,2.735048112970315248e+00,3.881105422351512679e+00
2.036291695241158717e+00,2.888786500134203905e+00,3.373860147485855165e+00,3.816732946289874473e+00
1.605316437283823117e+00,2.766191090504784622e+00,2.839558217839841525e+00,3.740445710833424364e+00
2.108130945985951854e+00,2.565561956225298257e+00,3.324579176049788476e+00,3.176497060324080746e+00
1.171459938471058893e+00,2.006343305336512728e+00,2.786198718342743241e+00,3.359934498879106446e+00
1.149127556418742646e+00,2.349044726816855277e+00,2.523442983055537159e+00,3.472595233295671768e+00
1.957843582252461356e+00,2.745227143112089152e+00,3.035267852292852009e+00,3.906313696877488084e+00
1.837858261705378915e+00,2.702283752377230286e+00,3.194363025157437530e+00,3.940729388251062115e+00
8.496742134578983974e-01,1.534794277900445758e+00,3.275648331199279006e+00,3.543004843143719995e+00
1.974281472631764345e+00,2.995719596944564689e+00,2.737437242741631582e+00,3.820207428720360010e+00
2.000659892086853464e+00,2.644396722230972774e+00,3.448759940988073147e+00,3.952112357303834145e+00
2.547539807061942163e+00,2.531420719269730224e+00,2.795175808916013693e+00,3.895973811075099213e+00
1.821308547176869963e+00,2.955873425349399675e+00,3.117413637426769579e+00,3.504206927419135642e+00
2.726423374844042069e+00,2.765567509718082295e+00,3.001072284790769373e+00,3.888770504155276697e+00
2.812282842094026680e+00,1.952667394873984552e+00,2.725705528612127893e+00,3.709406746558876034e+00
2.142112738110401704e+00,2.361399336904915991e+00,2.998058780700596948e+00,3.359259105968761983e+00
3.850032754121121226e+00,2.257364038507104542e+00,3.422712354852813554e+00,4.164587475977772790e+00
2.705608442257521951e+00,2.745152853184336994e+00,2.483825501876524733e+00,3.858605961628223113e+00
2.018499937386298626e+00,2.240974623620016093e+00,3.039643700595454412e+00,2.501032256026255673e+00
2.040088829963201178e+00,2.216413715127069306e+00,2.622796446988522323e+00,3.748133694576069264e+00
2.392009309314683474e+00,2.785442813451308286e+00,3.036075363457622078e+00,3.992534328407345789e+00
1.933292404289513211e+00,2.278609816472881189e+00,3.087426406606958995e+00,3.742389316002133093e+00
1.866269480790425428e+00,2.519416311230095129e+00,2.328686027872635567e+00,3.321593816256361631e+00
8.287149123938243322e-01,2.475906216314359476e+00,3.208877804659158173e+00,4.089734607263468824e+00
2.935903361870952022e+00,2.731407346918921508e+00,3.040797899271791227e+00,3.763628559370181481e+00
9.683282199160970771e-01,2.772094188495627609e+00,2.916425398916671519e+00,3.764025111414534219e+00
1.618950528347621765e+00,1.848765684384287677e+00,2.871461591334001806e+00,3.461645993378084984e+00
1.290343881091602585e+00,1.951956179694664506e+00,2.932232932715097551e+00,3.728097219848846677e+00
1.925667870523942726e+00,2.575065636957101667e+00,2.539853349729681575e+00,3.609643311606506533e+00
1.653203049422161675e+00,3.010081809145230824e+00,2.616255288706387461e+00,3.493770434070409436e+00
2.724235544736643977e+00,2.900987337850224890e+00,3.098910742110937644e+00,3.761064919078917601e+00
2.250510847491976385e+00,1.982652598504443642e+00,2.875680769940144543e+00,2.512574514930200120e+00
1.566391712798490543e+00,2.575266202668326176e+00,2.506698749995959208e+00,3.631089002371086671e+00
1.544883008929609058e+00,2.832564625593665397e+00,2.697343212071794838e+00,3.691140935405377910e+00
9.872020692456113800e-01,2.729267262644744729e+00,2.294454038353930692e+00,3.747239241012995770e+00
3.126013615767278431e+00,2.358277509210329193e+00,3.029125102744668840e+00,2.447088179378199779e+00
1.345539634369268267e+00,2.366665985686853269e+00,3.213701578574123197e+00,3.572679785815726206e+00
1.191592026499813661e+00,2.444897215387169531e+00,3.190517506481236332e+00,3.899473941883420558e+00
2.600368962517766835e+00,2.614764049683375724e+00,2.812404402848009966e+00,2.842446463711670201e+00
1.776780124621310630e+00,2.446494555696191231e+00,3.235139649735696565e+00,3.706479075356147845e+00
1.147006690783737071e+00,2.390246174045305150e+00,3.477118675428983785e+00,3.267855299301141603e+00
2.631433520849546959e+00,2.389980505888154472e+00,3.009079112908182196e+00,3.624015855519814977e+00
1.900736448412190249e+00,1.981470875482204130e+00,3.097930948674064044e+00,3.892941017684619975e+00
1.635898135114918883e+00,2.551500843821505882e+00,3.194792354258447986e+00,3.596747185056604845e+00
7.606421237235533317e-01,1.764857319157679960e+00,3.274107131687062466e+00,3.302566238976300195e+00
2.504111024475086822e+00,2.592390950712985642e+00,3.152524757070300332e+00,3.763989811174712763e+00
1.927446801307935997e+00,2.624029588015242442e+00,2.973244392167851302e+00,3.725076098271783653e+00
2.277618488722514822e+00,2.601566725315513473e+00,2.984270593662091908e+00,3.318371825507687944e+00
2.007218563717588111e+00,2.088531478799943830e+00,3.127939323090545454e+00,2.659860967295281764e+00
3.172416546767018897e+00,2.770054090330166474e+00,2.870606135373622525e+00,3.644720837242367395e+00
2.081428681811194004e+00,2.601533639937400721e+00,3.220609803901371748e+00,3.401472878094750296e+00
2.081501324730085756e+00,2.421093169534958456e+00,3.031635656831726866e+00,3.826054246801867453e+00
1.087277596494528265e+00,2.697225233680388801e+00,3.222230265681206518e+00,3.776550653159053805e+00
2.786484011139887418e+00,2.619980866888640847e+00,2.759550397789185983e+00,2.307537677316877645e+00
2.260981348825232384e+00,2.422084074167842882e+00,3.266393795896328278e+00,3.775545043791016742e+00
2.474968442225963461e+00,2.222385107348743727e+00,3.468756082915128935e+00,3.656846945562333584e+00
1.532395328606296570e+00,2.368274956550277199e+00,2.955985528202428547e+00,2.090163590196724375e+00
3.070532390623787133e+00,2.504494308850527595e+00,3.032730826956495651e+00,3.075126889427770127e+00
1.576344997702607387e+00,2.493906915258279788e+00,3.112011049371212756e+00,3.005393457770831667e+00
2.436932708851631268e+00,2.749567149450499848e+00,3.048228544168492871e+00,3.716318570015589184e+00
1.202992284025935055e+00,2.246361383764907238e+00,3.314302550872762154e+00,4.153394125578804719e+00
1.191102756625507464e+00,2.281473950085323388e+00,2.894619082126811183e+00,3.384571998888837197e+00
2.166464892820279875e+00,2.238351839896539630e+00,2.959919762576315172e+00,3.900422685781326670e+00
2.121913056659451513e+00,1.906183212405154759e+00,3.036213768693720727e+00,3.876857213082083309e+00
2.411623540052694192e+00,1.982685247400259199e+00,3.216285556147596036e+00,3.640274507039556351e+00
1.476372725776832873e+00,2.319430856816150577e+00,3.021903486025274255e+00,3.135959787089802386e+00
3.337443079368184407e+00,2.975562400703437582e+00,3.534331512418191323e+00,3.973646331130409770e+00
3.105137130896859610e+00,2.487884893587647639e+00,2.628422004381644417e+00,3.510966615132070423e+00
2.074540573222162010e+00,2.203572452183747643e+00,3.030470548371354766e+00,3.502618793060581659e+00
1.787147647817245888e+00,2.719649039594819406e+00,3.086158861914877871e+00,2.757441150583157086e+00
1.700671874120250671e+00,2.819734703869061221e+00,2.984330922500630923e+00,3.289452299460288831e+00
2.067649920200306024e+00,2.684945937144549433e+00,2.895837399825836211e+00,3.726780803598486180e+00
2.524380321016495454e+00,3.003524574374595080e+00,2.542495121215021303e+00,3.641668408453171413e+00
1.971169310768546179e+00,2.449181772726458650e+00,2.855869441943527320e+00,3.680171122575746967e+00
2.502102454447202806e+00,2.608300333837645812e+00,3.221254274020947772e+00,2.689564238853398681e+00
1.712345275731555372e+00,2.608526758527937250e+00,3.063394654314437027e+00,3.199260805799840846e+00
2.037655290911918993e+00,2.790463127370784058e+00,3.164228057997566346e+00,3.792054282535203047e+00
1.269493066824602057e+00,2.805391325754503562e+00,2.914354190214130558e+00,4.021314728857552367e+00
1.679384904272748003e+00,2.594481746827354218e+00,3.420005584270281229e+00,3.805168420818830999e+00
2.738562159721647848e+00,2.579854394439550447e+00,3.642698986649891335e+00,2.685070112325189662e+00
1.138710720845184543e+00,2.938831461350204233e+00,2.607977516099939219e+00,3.570342512452169270e+00
2.085176871778520180e+00,2.270826371133809474e+00,3.424974747722153268e+00,2.691543614442474475e+00
2.487335364299005036e+00,2.402940280389675554e+00,3.182129049482866012e+00,3.986978621313388427e+00
2.827457187466115851e+00,2.586681679199819506e+00,3.548889506521004211e+00,3.591567398227548669e+00
2.791935149642376324e+00,2.206198707173538054e+00,2.921527784624367907e+00,3.784320286201885430e+00
1.673667230414642271e+00,2.224225003339814322e+00,3.131566173482106308e+00,3.580993228509260273e+00
7.182689075947835677e-01,2.555352409982602602e+00,3.286823016819166998e+00,3.700612914782460461e+00
2.110507987032448796e+00,2.100369828466206901e+00,3.269854304624703278e+00,3.545655902197408782e+00
1.707119702413702145e+00,2.604809272852838031e+00,2.739801033159904531e+00,3.674911590550853813e+00
1.652961602840554933e+00,2.246776512293509498e+00,3.472892970941481749e+00,3.885369319495007190e+00
1.807404063137138639e+00,2.368841664230866062e+00,2.461218747401013207e+00,3.542815899266944957e+00
2.210051363100308031e+00,2.474371075900083650e+00,2.958064842769030367e+00,3.295409438098358734e+00
1.832135449133003524e+00,3.006934351677016171e+00,3.023725952481235435e+00,2.241722144032645136e+00
1.609232344781119872e+00,2.590378668568913856e+00,2.738577537605335177e+00,3.757878505198876784e+00
1.212618586924378405e+00,2.747753785158450146e+00,3.008979058943540341e+00,3.485821311540452605e+00
2.390412361737021651e+00,2.541327639857144938e+00,2.910790339449965902e+00,3.080857216530684006e+00
1.370669386519938415e+00,2.256359525401345767e+00,3.051505094912884797e+00,3.743495495604138412e+00
2.001998155868065510e+00,2.793417874549630753e+00,3.234002357433833463e+00,3.841323653191373921e+00
1.241292974211010591e+00,2.969080074781770051e+00,2.686537700879792379e+00,3.696779471812333906e+00
1.373648525715955193e+00,2.294812023171498794e+00,3.464799386205518861e+00,3.906295061269390967e+00
1.474040871991061374e+00,2.372618140757443594e+00,3.177761961738430063e+00,2.289688814063727929e+00
1.900673671305955104e+00,2.406532955792350936e+00,3.136792892609589156e+00,2.921093157844367294e+00
2.845250678401417321e+00,2.657560966899373600e+00,3.112017274746344153e+00,2.464503724254270001e+00
1.980910683873078337e+00,2.163537270116504541e+00,2.526083723110622348e+00,3.470667200495100246e+00
2.857724350245450129e+00,2.362791037000606664e+00,2.468514272879121840e+00,3.908684904886055023e+00
1.377087907014046930e+00,2.460180917999557071e+00,2.930118277904965041e+00,3.109614707149829904e+00
1.248538338820983862e+00,2.747447714996689605e+00,2.709339710331041484e+00,3.601646333783109721e+00
2.839746232145919258e+00,2.930283221662536075e+00,3.348616227967351922e+00,3.377307873277781258e+00
1.387046932894801188e+00,2.147341201671042921e+00,3.086831811875504261e+00,3.755475464280869424e+00
1.997073406282672270e+00,2.540455789092556760e+00,3.063860491353640025e+00,3.738688309342555360e+00
1.903073465336903247e+00,2.414184743206875705e+00,3.322922069274050649e+00,3.669666626428849110e+00
1.791291454585751008e+00,2.904846988029808674e+00,3.256855059236552830e+00,3.739329586001584715e+00
2.644287200199956445e+00,2.528915687836708504e+00,3.249474245484254009e+00,2.573583276171119039e+00
3.384917857708491518e+00,2.307328912311678693e+00,2.749880228077580036e+00,3.773406506904733781e+00
1.976996036690552128e+00,2.653143054310020954e+00,3.128337115626673270e+00,3.601124755482704387e+00
2.578826943663396154e+00,2.280753343915455034e+00,3.157830789656225878e+00,3.712545485253433419e+00
1.354244668542971874e+00,2.416992954581262509e+00,2.929219137965394015e+00,2.842590412853412740e+00
7.352216839115215397e-01,2.939269369729691217e+00,3.697720235815177503e+00,3.741127286240289784e+00
1.870305328274470158e+00,2.061288851441434922e+00,3.242126295051869445e+00,3.614981748671127537e+00
2.144200980466699491e+00,2.417848952627463799e+00,3.156215661182696142e+00,3.030563769110695471e+00
2.665186569248150228e+00,2.134162860993709998e+00,3.329851077974133933e+00,3.738030803963134474e+00
2.288377384805882819e+00,2.330687924900323615e+00,3.136525195007282107e+00,3.521980009548511870e+00
3.156317788936219060e+00,2.366541043545700607e+00,2.451845205704783037e+00,3.478725716465546292e+00
2.030560333064486578e+00,2.491208710747835120e+00,2.609660973338307155e+00,3.556256857030646756e+00
1.308647525747215656e+00,2.308550802068560781e+00,3.360486284148511693e+00,3.353788007466981469e+00
1.302180767161083219e+00,2.392166800683761529e+00,3.405435039825702059e+00,3.881939622240035526e+00
1.207644444453584764e+00,2.412538369061299814e+00,3.106846080079610495e+00,3.569202589488023936e+00
1.873202124081361442e+00,2.392756431023703723e+00,3.287992582599757796e+00,3.996725770187622651e+00
5.779013629952401976e-01,3.048314702552126665e+00,3.065484662669764937e+00,3.714569336758235529e+00
1.237328850380520873e+00,2.578091829134738333e+00,2.769989741443106279e+00,3.617309935491358708e+00
2.396226165967810129e+00,2.151051038763911016e+00,2.774391897065474399e+00,4.041471007595900389e+00
9.207930168059763609e-01,2.439392373369080769e+00,2.892573482459323220e+00,3.492952567690411847e+00
2.526578969417584197e+00,2.193939813678465800e+00,2.965212465710446832e+00,3.418655490727420254e+00
2.927977887392796852e+00,2.313387279073952030e+00,3.143790072192483187e+00,3.301234146044745632e+00
1.855238946837638236e+00,2.910065279168148056e+00,3.057779547882689908e+00,3.432854496559201607e+00
2.497284880792883133e+00,2.244014971681872694e+00,2.268928820232992027e+00,3.971067367856744301e+00
2.297368258059001800e+00,2.212471520748712006e+00,3.024942182537571522e+00,3.899710590557753154e+00
1.975971183896299221e+00,2.832459171208007387e+00,2.913436010242112406e+00,3.196133960480371350e+00
2.938914739835596812e+00,2.678813647476901316e+00,2.984690733293131171e+00,3.695145467932591465e+00
8.060023492444093884e-01,2.504011178310284969e+00,3.038372019069920604e+00,2.239518110382750837e+00
2.767467675352278889e+00,2.671882453746341035e+00,2.982469763601655721e+00,3.496557857682708548e+00
1.696786462064299839e+00,2.046639117737250935e+00,2.988340066177161969e+00,3.839774875803731558e+00
2.662104933959866582e+00,2.923598950215731573e+00,3.566861009567674046e+00,3.470901142370423464e+00
1.631795620932642521e+00,2.962194241230668545e+00,2.790810062276321446e+00,3.634530797611848385e+00
2.371427383285743318e+00,2.598279124602262513e+00,3.357712815218933500e+00,3.885766765509739429e+00
2.472378331007614616e+00,2.957925901487620468e+00,2.436850632485660917e+00,3.415105586130951831e+00
2.029009120169143809e+00,2.378875619433081567e+00,3.328770622238665045e+00,3.266669053866276595e+00
1.939602578450316361e+00,2.352341388295048130e+00,3.172448701033378615e+00,2.335050814095417593e+00
9.538502171917285777e-01,2.615606304061950826e+00,2.859155425430992103e+00,2.379341613851698067e+00
1.709074543768254628e+00,1.732458376685713342e+00,2.837353651398670795e+00,3.695080583705492305e+00
2.016334942878385661e+00,2.371407738577428592e+00,2.943040303740767083e+00,3.042086353309605418e+00
2.642632634879295228e+00,2.444047993969882260e+00,3.322669202749793271e+00,3.500815526314729365e+00
2.943828655776294934e+00,2.112400463422288155e+00,2.967472294514362563e+00,3.167646555907966288e+00
3.063573778079140553e+00,2.240704360908890802e+00,3.157658535897082341e+00,2.706551111920679098e+00
2.349781570059531699e+00,2.286437381102480071e+00,3.051394258046066899e+00,2.920545297902158222e+00
2.229186917317042660e+00,2.126356594422108781e+00,2.896168953838899274e+00,3.001391554157307517e+00
1.502306152264465400e+00,2.777302685102756463e+00,2.624382126135318405e+00,3.654642214033840819e+00
1.988051679611785749e+00,2.766541521003541337e+00,3.146478035450683386e+00,3.990870059589154195e+00
2.588099384829265492e+00,2.098533212828475936e+00,2.454206763903545419e+00,3.773869380004376772e+00
3.362388145817786889e+00,3.352695732018218244e+00,2.812400827536873482e+00,3.841737396703361451e+00
1.242594278389804074e+00,3.319110923978823013e+00,2.798110516019719274e+00,3.888347082748805583e+00
1.299733816699924605e+00,2.510544296971708000e+00,2.913588776729969076e+00,3.474564231879986309e+00
1.743418632952124625e+00,2.614286623977428725e+00,2.338792037718341543e+00,3.651487266274600962e+00
1.409573922803395885e+00,2.904165262049942520e+00,2.351733755104935764e+00,3.770023394828012631e+00
1.717298076056162914e+00,2.475790956356616057e+00,2.986929908465775441e+00,3.391376248268514360e+00
4.342312053609307942e-01,2.980456017763932319e+00,3.324365609389347664e+00,3.797610870530627736e+00
2.024118868032504626e+00,2.875101950198612588e+00,2.884858699321978914e+00,3.498759928519687534e+00
2.798117598756288071e+00,2.432956659111837006e+00,3.613026420426241003e+00,3.768724374418936929e+00
2.750261096220357970e+00,2.710700288538220537e+00,3.205068483505060239e+00,3.542759228132430049e+00
1.731274578799249175e+00,2.392880715829297955e+00,2.944980286376946754e+00,3.086065146638243828e+00
1.135143847016689467e+00,2.675260158928558951e+00,3.589771487886709966e+00,3.708593065641969222e+00
2.134394490772792086e+00,2.248043404653820243e+00,3.225965899217667854e+00,3.725474493446134794e+00
2.323077626884320068e+00,2.287739484696851733e+00,2.824190359476733914e+00,3.739318612418448318e+00
1.419703329155841631e+00,2.379989767569274495e+00,3.015526892561966932e+00,3.770895081586216779e+00
2.866940961153795264e+00,2.137446630018620564e+00,2.676588425977098229e+00,3.816821937202996562e+00
1.673261571709421025e+00,2.432077980249736981e+00,2.975191305449945922e+00,3.479362372838926465e+00
2.442181326352254267e+00,2.325614926758138523e+00,2.957405502207220760e+00,3.918809343066290030e+00
2.432370743757945597e+00,2.126312268983477249e+00,3.069741504639123875e+00,3.409657238042420158e+00
2.966534827506657201e+00,2.955624768492563614e+00,3.210810368578349561e+00,3.354109844565016374e+00
1.958012109678124668e+00,2.989260394395299336e+00,2.920990574762015513e+00,3.640401300159104014e+00
3.292159156241119877e+00,2.746795994896285453e+00,2.921121616154302547e+00,2.986890850635532946e+00
2.202701817985114552e+00,2.596915323661343145e+00,3.296705848653902482e+00,3.946169670176264521e+00
1.911046867675452177e+00,2.549315972966177402e+00,3.008720604408972488e+00,3.591064109717562847e+00
1.428151739102363482e+00,1.814062438381641273e+00,2.734114149488687140e+00,3.523517963341106007e+00
2.265270146116812544e+00,2.141071836562120634e+00,3.074645507196958505e+00,3.623915822733678738e+00
1.737522648924605395e+00,2.616979717558786778e+00,3.231260899149427157e+00,2.924711829275726593e+00
1.249661088816731214e+00,2.602742573440469886e+00,2.463495766536830445e+00,3.310632837113407501e+00
7.120738977311397155e-01,2.762528621080792668e+00,3.062133727254647386e+00,3.961907175940653225e+00
1.735502988644981759e+00,2.704435312862355723e+00,2.978108246103399193e+00,3.205151851788572870e+00
2.516751290633643556e+00,2.527416710290605550e+00,3.075607819930062270e+00,3.641453145068259900e+00
1.404618313877374236e+00,2.657520057104407307e+00,2.877943641039443889e+00,2.489944401697310017e+00
1.776896271166991115e+00,2.573794991063942383e+00,3.225419832945802145e+00,2.565862498476430886e+00
1.385776761808728885e+00,2.315515923038947044e+00,2.608605966676177168e+00,3.835697886765983444e+00
3.065886729145256950e+00,3.104295802327442733e+00,2.601262986253554566e+00,3.853456440844627906e+00
9.942199008673036076e-01,2.440246860301503506e+00,3.186419262468513036e+00,2.920582954665770004e+00
1.319062249713893520e+00,2.060076294849563006e+00,2.385444595702171267e+00,3.941085866906300250e+00
2.422608423678722200e+00,2.581133438847959205e+00,2.865374155458648264e+00,3.720004123202214519e+00
8.707485498442603111e-01,2.468713293833199263e+00,2.816295332438372601e+00,2.913866666516906623e+00
2.808093783276011113e+00,2.228303086894519947e+00,3.078079197047348003e+00,3.510418019588362082e+00
1.367334932419474791e+00,1.752636942414686816e+00,3.082403221809809413e+00,3.451642321730293617e+00
2.309241890642765860e+00,3.218942337219087069e+00,3.091263961586720566e+00,3.794858761086281174e+00
1.900514683230751123e+00,2.355399830744470790e+00,3.331874755583758674e+00,3.494191774231411252e+00
1.821272346869633241e+00,2.955831421632784117e+00,2.905734028683142345e+00,3.591826298632769809e+00
1.816856154712177318e+00,3.158339926841005507e+00,3.177992410691639069e+00,3.322946333812815123e+00
3.206899081361513915e+00,2.469440123609396132e+00,3.137274783923603039e+00,4.050060439492576769e+00
2.135670898481195845e+00,2.400514162317766598e+00,2.728084819033883779e+00,3.624534138281298556e+00
2.230915775955167213e+00,2.334366551025492953e+00,2.497060056029894781e+00,4.070234703920163177e+00
2.195916444030065584e+00,2.164776257271306736e+00,2.815840916956680928e+00,4.061135045474369321e+00
1.274040180979820969e+00,3.154673983395030579e+00,3.317249329877784092e+00,3.719770497479011340e+00
2.441499315199590292e+00,2.519984165984356927e+00,2.541704296966432519e+00,2.280389609827170094e+00
2.137804061208587125e+00,2.443950047233576672e+00,3.045800905709657336e+00,3.546433343246252257e+00
2.744223583268883715e+00,2.777145003603013418e+00,2.955514262143937643e+00,4.052665330297184454e+00
2.696083607583517061e+00,2.855753096748353315e+00,2.966473478873416170e+00,3.582933982644377124e+00
3.040128292003936306e+00,2.351834399441654178e+00,2.888903144428498937e+00,3.812088387662196265e+00
2.733495374387204357e+00,2.433792318284186518e+00,3.253486102996036688e+00,2.937975861482265749e+00
1.003712308625229754e+00,2.805319058195226312e+00,3.265850396042472514e+00,3.648521477286832404e+00
2.842803569092350546e+00,3.141771850872245864e+00,2.915340494269326399e+00,3.374211056867672198e+00
1.943377593835057704e+00,2.236969670356171225e+00,2.930004153350257656e+00,3.523927545276601681e+00
2.373281826444959997e+00,2.527565621657117845e+00,2.671403965465369623e+00,3.838581054639714996e+00
1.043991053173110028e+00,2.973286447998381821e+00,3.010293173150690116e+00,3.183318415881587704e+00
1.505255956888172264e+00,2.051317794124730032e+00,2.948155938896039441e+00,2.645060383080031663e+00
2.899777850394273493e+00,2.699691676394515127e+00,3.093778664880737050e+00,2.458171338039286891e+00
2.409889982931054053e+00,2.180092185692253715e+00,2.760764136881103337e+00,3.743717726308644078e+00
1.369861800495689730e+00,2.733699527305382571e+00,2.666334351097223276e+00,3.348829719170794306e+00
3.178333090702824215e+00,2.359509118622925783e+00,2.721385664464522680e+00,3.423621456552639497e+00
2.393982519862234426e+00,1.979420137234486177e+00,3.368865957676594913e+00,3.305323194264429887e+00
3.187002904247463686e+00,2.564044474962848597e+00,3.576519911128664297e+00,4.303762198129461147e+00
1.829507584837682277e+00,2.537233237973714139e+00,3.080140707255194954e+00,2.023235868330580001e+00
1.017031478730515248e+00,2.427087739953823320e+00,3.175871565729970758e+00,4.088010057835494315e+00
1.724072018705563814e+00,2.208830388934580835e+00,3.107510690360229866e+00,3.340675297044199521e+00
1.884573610978266256e+00,2.773297362496034424e+00,3.396652461096811404e+00,3.791124900466236181e+00
4.412319923276336597e-01,2.734764827938320320e+00,3.204710987387777266e+00,2.980633482220679920e+00
2.216617182579668111e+00,2.528737206302841933e+00,3.009259668662230158e+00,2.591639658990274153e+00
3.354234830164427361e+00,3.151553349589156117e+00,3.094759119615523524e+00,2.635120232945991070e+00
1.374186226394959576e+00,2.761640127006140588e+00,3.082192177699707880e+00,3.500969437483464564e+00
2.349254335218730727e+00,2.332582183125725184e+00,2.495859555364457805e+00,3.410354147710734640e+00
2.041066273129837683e+00,2.636142071107996365e+00,2.758576077489261813e+00,3.519682231860932653e+00
1.542898130271819879e+00,2.660393971991400708e+00,3.069491308376561811e+00,3.887971196446707633e+00
1.898220033824505881e+00,2.727645220520912961e+00,2.943374698125457378e+00,3.498175130621335338e+00
2.828942284468237922e+00,2.613374411409841613e+00,3.249239022290881351e+00,3.372920120519975917e+00
2.276481340201127246e+00,2.721575384098070760e+00,2.859518347606242905e+00,3.995310281732219249e+00
2.268537177386219295e+00,2.956982786777283323e+00,2.757984334041621910e+00,3.436081358896850624e+00
2.462257552851337739e+00,1.765953460041287837e+00,3.428953789633847116e+00,3.821431455134197019e+00
1.429061935942296913e+00,2.720989379847745582e+00,2.956252022336967045e+00,3.690231892166687455e+00
2.459661085291048543e+00,2.975614769260745529e+00,3.148278391682542754e+00,3.292279183256858310e+00
3.139984539233720451e+00,2.714159531802212477e+00,2.538566194370371676e+00,3.685623471348588698e+00
1.783312467267686774e+00,2.349546087648496595e+00,2.745424233147506499e+00,3.198009962012262619e+00
1.216093924815351501e+00,2.593316233636874468e+00,3.255126228615906836e+00,2.807701738987737894e+00
1.919455527315251819e+00,1.843285599363092997e+00,3.004145877501172457e+00,3.646973904854130311e+00
1.653560859608675049e+00,2.318202446853006915e+00,2.845106882524521374e+00,3.650089312303792521e+00
2.034987440013772186e+00,2.806882148066851546e+00,2.784159201669446748e+00,3.561178700662334329e+00
2.038818626665333422e+00,2.613006079776354351e+00,3.136152789410671549e+00,3.068234181427798468e+00
2.392588306390255326e+00,2.348517728223162404e+00,3.004689603853633262e+00,1.245918927152331435e+00
1.754119021769087849e+00,2.373241501045646018e+00,3.082633190965885728e+00,2.371603779545328639e+00
2.619073533937757325e+00,2.745827352911100583e+00,2.721429808640529302e+00,3.450879928437859956e+00
2.442745458265066727e+00,2.251437008908070414e+00,3.311385364200514658e+00,2.716147606221511079e+00
2.356051108467096977e+00,2.651537529798862813e+00,2.368651149297253511e+00,3.165285169518402331e+00
2.223302855370282050e+00,2.371188703056304803e+00,3.171542373240607837e+00,3.723030328086140539e+00
2.085108069708858647e+00,1.947703669650413305e+00,3.120235829110040271e+00,2.901822307711740656e+00
2.222660813694987247e+00,2.381096242465832180e+00,3.171729902518328981e+00,3.614138354337092185e+00
1.397231032411926366e+00,3.039132893212162845e+00,2.601820792437906871e+00,3.683623808414201228e+00
2.181349876359546691e+00,2.013228512731939368e+00,3.168931858471587759e+00,3.551596838228459507e+00
3.008694552637221076e+00,2.223896938963458858e+00,3.027092040901584458e+00,3.774184578109884836e+00
1.183882094591856227e+00,2.173406578691343682e+00,3.063118477728494327e+00,3.982070568561089541e+00
1.818494500859138663e+00,2.296222639612410354e+00,3.113478549590311228e+00,3.354506999393536582e+00
1.134210428459022202e+00,2.486946523053361169e+00,2.916115024385407040e+00,3.805665723042010118e+00
1.782241973684862257e+00,2.659733504014864192e+00,2.720218736519704805e+00,3.489927345459661989e+00
9.568661713614515785e-01,2.384809726775134031e+00,2.672151370004309356e+00,3.424779335328369978e+00
1.912970714107741221e+00,2.837350249452193829e+00,2.882768293708485530e+00,3.539927711056077619e+00
1.993262898589196475e+00,2.875402268946820605e+00,3.230820518030209421e+00,3.630484644285966844e+00
2.173352609878485886e+00,2.557877691190312497e+00,3.063328122788583574e+00,3.630876091637373904e+00
2.622335966418952502e+00,2.556080764969783647e+00,3.077325781561274010e+00,3.612048356553879902e+00
1.452369623886781591e+00,2.848551706664099736e+00,3.206729441966672756e+00,3.085617611424085194e+00
2.002000067025223817e+00,2.603838112872765898e+00,3.262226383701981813e+00,3.518272934322867140e+00
1.991737155323374031e+00,2.908216059594733505e+00,2.929089521227987714e+00,3.487327687713883240e+00
2.735146304366463887e+00,2.480314753693283691e+00,3.307408719557386689e+00,3.748611341347024339e+00
9.721704604913599113e-01,2.744001749278548452e+00,2.933288382762637703e+00,2.767422099607379060e+00
1.499800220199218215e+00,2.371659661894446547e+00,2.932471585010987258e+00,3.962886805466986129e+00
1.771532337989618400e+00,2.560585490899751626e+00,3.163536130798828339e+00,3.600176016292210956e+00
1.810023948539249083e+00,2.648728807877763103e+00,2.973736359400375839e+00,2.471200509207956308e+00
2.852991697614068567e+00,2.379448034915458532e+00,3.000447465270545067e+00,3.397121835768985854e+00
1.753315251265336050e+00,1.989451826441322790e+00,3.368347873236587020e+00,3.898645619899187675e+00
2.771128253152534970e+00,2.394002935486699624e+00,3.082581092205484818e+00,3.766710605431138781e+00
1.713530718578441414e+00,2.128050325737157245e+00,2.925788694801872758e+00,3.843702986334831095e+00
2.537781645084122850e+00,2.304624782208358535e+00,2.882065668597867170e+00,3.232073163165628760e+00
1.858207854485321775e+00,2.088799952209625221e+00,3.433751842868026039e+00,3.819114807461006400e+00
1.145647253665969423e+00,2.744053769134279008e+00,3.246718232146146743e+00,3.696310608417117116e+00
1.722695509862339547e+00,2.543854228270810314e+00,3.064685394092318216e+00,3.391609275076822083e+00
1.704041627657816749e+00,2.599944180606976740e+00,3.543120358911548973e+00,3.439698293430387022e+00
2.955601006023208743e+00,2.627723846800537277e+00,2.423805124973262615e+00,2.958196145047580661e+00
3.345317100702606794e+00,3.200225807753337648e+00,3.019615335275252832e+00,3.678110921083168172e+00
3.149549017917561144e+00,2.151506335571724104e+00,3.274193394167348448e+00,2.761377996900663767e+00
2.682799973156726026e+00,3.148780454549261254e+00,2.544784828651309283e+00,3.668953750462187635e+00
2.636056118033638818e+00,2.709763916096799008e+00,2.563147194616046232e+00,3.173161693560347718e+00
9.623010712043338355e-01,2.836178286186792352e+00,2.418003894369477269e+00,3.665008578134848705e+00
2.286740129571795066e+00,2.750648432223571582e+00,3.087980823295219945e+00,2.913362320718417386e+00
1.687498588939673194e+00,2.261460253771756967e+00,3.067576590821921911e+00,3.819318762541139112e+00
2.893695558577404903e+00,1.816619033324805565e+00,2.356508197272721983e+00,3.634509386240633688e+00
2.928014906988994248e+00,1.898385047250466195e+00,2.685389647724656825e+00,3.911696340280801376e+00
2.033739407807005239e+00,2.574090354126006730e+00,2.432656611033130911e+00,3.692557618281121279e+00
2.726644738841304871e+00,2.570593279581002033e+00,2.610780156926669537e+00,3.575210637790172008e+00
1.327968725709881115e+00,2.708176151831032108e+00,2.842483080108494153e+00,3.479614178005346670e+00
2.539370863942898904e+00,2.445906587480652927e+00,2.453875054573524839e+00,3.564892745444236954e+00
1.192974275011443819e+00,2.379178982650743457e+00,3.428010658317274473e+00,3.751879707964842048e+00
2.591910274444654494e+00,2.463801531841073533e+00,2.490633615956127755e+00,3.732997262066344746e+00
2.616729941891154709e+00,2.654955790732338894e+00,2.179619334942264341e+00,3.858952930329182518e+00
1.226588559839036252e+00,1.959210256010898155e+00,2.922963516932244765e+00,2.898274538740055029e+00
1.944548807141924573e+00,2.838231790124765119e+00,2.936245479019266025e+00,3.589457567341697963e+00
3.492404757084316413e-01,2.168577088347853898e+00,3.159962757888076457e+00,2.481856440111205320e+00
2.204122541031923177e+00,2.447997012148331208e+00,3.139590631968064649e+00,3.712792143601786332e+00
1.968035175653694457e+00,2.270198792823875156e+00,3.461896729305179665e+00,3.126318474434029326e+00
2.386159926983465684e+00,2.597264561035736996e+00,3.107256620469537101e+00,3.760275009288715609e+00
1.257115623386277914e+00,2.971543395529243625e+00,2.881438916223686864e+00,2.504035228248993938e+00
2.855174396628119116e+00,2.651047294151346989e+00,2.979351156206766937e+00,2.973390532684779597e+00
1.270887982637286973e+00,1.948483104335838378e+00,2.641106945335754297e+00,3.535948106557940562e+00
1.666051161220098109e+00,2.299440701743032278e+00,3.461436049674883275e+00,3.709843826239661357e+00
2.561814317435110233e+00,2.578290559469219367e+00,2.923276871407051392e+00,2.468507066580269971e+00
1.870521328679759065e+00,2.579689577952286150e+00,3.230556132885910259e+00,2.922794143682626355e+00
1.814197994376611112e+00,3.022147111584698731e+00,3.181202724157864647e+00,2.836145431330405753e+00
2.364220922479683296e+00,2.326743680971575134e+00,2.604917217047353351e+00,3.450377878747761251e+00
1.043325987517374598e+00,2.690129353082346686e+00,3.190801778182804416e+00,2.961758130679686296e+00
1.832987850363955395e+00,2.992895013755030309e+00,3.069221465297587770e+00,3.982689819070021287e+00
2.345363851445052550e+00,2.420584721656053429e+00,2.978086935349378628e+00,2.379397130193467547e+00
2.487263655511375404e+00,2.204540949647559867e+00,2.925565506299851126e+00,3.797666676761412674e+00
1.636360158979974777e+00,2.584925502314764145e+00,2.765554630882224529e+00,3.532352416310962084e+00
3.333088682342315590e+00,1.382331367964138913e+00,3.666648146223858706e+00,3.985777923200373607e+00
2.179474778802174662e+00,2.231127743770074279e+00,3.127378471452409325e+00,3.560041302606528291e+00
2.836532460749551898e+00,2.495840244641688077e+00,3.185118268268180231e+00,3.464985283733367893e+00
1.825485169972668631e+00,2.349687240080911454e+00,2.880724242575994243e+00,4.118316036150239334e+00
2.042005257147778252e+00,1.973522786455121691e+00,3.201934611745698600e+00,3.690071560432257147e+00
1.689949076364167802e+00,2.468660065345016363e+00,2.717440795138502452e+00,3.910505791258598762e+00
1.872384938023192502e+00,3.201425588574951853e+00,2.779335798129793034e+00,3.535831586540542304e+00
2.559333189156101085e+00,2.287678207359503446e+00,2.862983626837615425e+00,3.876810004466804571e+00
7.154076827265303251e-01,2.616528103201680278e+00,2.964350720173559051e+00,3.840423963602605184e+00
2.388823408240907220e+00,2.116009447241874231e+00,3.201503167586500886e+00,3.680740445982338294e+00
1.788046333750249905e+00,2.302364167673283113e+00,3.059720105936444057e+00,3.024524895529013602e+00
1.726201123637784995e+00,2.336143047971618092e+00,3.185668787772482080e+00,3.466738415837812948e+00
1.473765423823032217e+00,2.633812900566948834e+00,3.069639815764687807e+00,3.168142835829145021e+00
1.803149903253114861e+00,2.417608119816153422e+00,3.187967750182669313e+00,3.391477648161394409e+00
1.031628081402728769e+00,2.331883580325363248e+00,3.148068210841147518e+00,3.856601808304970014e+00
1.645314657724946228e+00,2.138309273349798367e+00,3.025978350608353740e+00,3.394032439943263313e+00
2.160640156311978366e+00,2.446249687554504337e+00,3.519158276228319782e+00,3.939877316307270672e+00
1.474157181370241876e+00,2.747256893349300455e+00,2.701712098067345469e+00,3.692709653225973110e+00
2.101734385373114744e+00,2.522692114189002410e+00,2.804323239488330177e+00,3.686225354032019563e+00
2.081605610584178478e+00,2.305080581879937807e+00,3.049209188644291135e+00,2.829725074787251327e+00
1.979022369199889164e+00,2.393115495005936122e+00,3.749986257376359600e+00,4.092187957289562306e+00
2.418715959945894944e+00,2.159268860395468170e+00,2.717328156452702537e+00,3.674068981526415367e+00
2.357428248762285516e+00,2.940962381452719043e+00,3.001439388920662310e+00,3.718087262179623931e+00
2.956665305142504252e+00,2.619252595482225665e+00,2.994167787755364518e+00,3.617716015310273203e+00
8.736657520395850751e-01,2.436737400122834796e+00,2.715750440743393668e+00,3.535867292149184493e+00
2.207885092865619292e+00,3.022618226891241378e+00,3.214820454306102970e+00,3.049072081275371993e+00
1.980755583605108061e+00,1.971924773940278541e+00,3.068753436677068791e+00,3.524234972141687017e+00
1.397450495510195401e+00,2.426334325412986992e+00,3.058245822424748628e+00,3.112933648364868855e+00
1.635788438437049575e+00,2.646870029982500316e+00,3.439986637841592199e+00,3.703068571993482827e+00
1.344400393167598073e+00,2.669936621595903947e+00,2.927412188038069907e+00,3.773092233144462071e+00
2.029823378905546427e+00,2.666421666561284987e+00,3.132917198462371822e+00,3.399427371627436134e+00
2.671716621763716937e+00,2.413732544424726179e+00,3.047828510058704587e+00,2.569031819123498206e+00
2.100118098321021698e+00,2.267672382844227119e+00,3.152784885092099643e+00,4.046796314474716993e+00
1.502227283618872145e+00,2.665505629659420173e+00,3.190687166536269270e+00,3.219959485735096383e+00
1.330298047234569347e+00,2.554748228378658670e+00,3.068917758932344864e+00,3.193090624829010959e+00
7.321878302526686477e-01,2.672722521018444208e+00,3.007763754959699831e+00,3.483384429091742174e+00
1.851584133841635005e+00,2.944057516095578642e+00,2.795638805743624555e+00,3.665735299746644138e+00
2.289913529321427887e+00,2.105418314729116780e+00,3.074094796583151101e+00,3.000211531618362848e+00
2.657169951691506160e+00,2.700481076675241177e+00,3.040517914571270630e+00,3.527042963707919920e+00
1.935650618868510975e+00,2.312770208835854380e+00,2.653449932344670525e+00,3.657699669576164325e+00
2.843535216536053234e+00,2.782773001431826376e+00,3.062831289784133659e+00,3.174831338643844703e+00
1.580894897297698387e+00,2.371280482401323830e+00,2.978636675393264266e+00,2.890659477428245694e+00
1.523961960804931515e+00,2.428753596566697315e+00,2.625277443183051673e+00,3.672583492850443498e+00
1.472386584543381893e+00,3.103850190641782358e+00,2.924499928562738660e+00,3.685058905185421008e+00
3.186862222082486706e+00,2.397873957596954320e+00,2.886669312165367707e+00,3.731046048671610826e+00
2.027714817390124047e+00,2.254530160969695274e+00,2.764849867808042205e+00,3.845155685306572035e+00
1.880426548181083790e+00,2.694557442196683361e+00,3.053530738452127302e+00,2.345311541423507506e+00
2.584919576929808116e+00,2.681840831096669486e+00,3.532886503389715660e+00,3.915274892842887322e+00
2.385597794845129016e+00,2.225365786128998380e+00,2.874720400810642840e+00,2.068879713682000521e+00
1.027786528079265294e+00,1.694640121723946402e+00,3.131744797328069208e+00,3.173394440820750173e+00
2.013304330662720965e+00,3.295472473173989059e+00,2.758062445420790709e+00,3.765760953053131299e+00
2.095666968787640805e+00,2.347982161382693445e+00,2.584970052817814778e+00,3.191978349971039020e+00
1.314171433627368213e+00,2.709602465171554897e+00,2.974061499775187301e+00,3.696895425290067205e+00
3.452279081011091044e+00,2.790217685488535437e+00,3.228513673854938926e+00,3.956636471033333269e+00
2.221871308182728377e+00,1.783597561644130858e+00,3.183283962592406979e+00,3.774690957809696101e+00
1.205986269896571983e+00,2.421709861877899161e+00,3.034482796297003571e+00,3.560374057488813193e+00
2.259576146319171919e+00,2.846421115285235448e+00,3.032788330626156270e+00,2.875955818336220382e+00
1.745263453547725163e+00,2.433620839520658663e+00,3.119391266624799375e+00,3.872756392646824253e+00
2.347689669953446412e+00,2.773245445115476659e+00,3.351968403162700838e+00,4.051967499249068183e+00
2.108634700587511457e+00,2.080067570359886098e+00,2.950378067011155014e+00,3.661953903089915308e+00
2.155022634382731450e+00,2.508111980829141885e+00,3.070805356987076351e+00,3.059488574174310305e+00
1.511793956866656519e+00,2.710268846500908158e+00,2.941245529918437018e+00,3.554897567733897201e+00
3.154473019685649859e+00,2.269415999916079674e+00,2.961543594557233483e+00,3.602933076454684969e+00
2.148100796504955667e+00,2.423683186963242697e+00,3.059981121470986665e+00,4.027396179643776719e+00
1.960774694619614955e+00,2.767172741889570631e+00,3.046076285349336388e+00,3.277777937690955490e+00
1.879033530536940111e+00,2.270924686596817565e+00,2.789480835860764785e+00,3.402745871939869549e+00
2.038933077621047474e+00,2.223878050087898295e+00,2.375865101937681079e+00,3.511497081653123686e+00
3.295018016325911070e+00,2.391237449039393947e+00,3.390798903896555583e+00,3.772023847726567958e+00
2.912456214558399648e+00,2.403591833085066298e+00,3.009927399381241653e+00,1.700390770508556137e+00
1.683263421105911650e+00,2.328865701397218935e+00,2.763787117385178682e+00,3.759751470881107949e+00
2.242984566665748858e+00,2.432134851871821990e+00,2.900409851012695217e+00,4.187712659680354221e+00
2.437031818668476735e+00,2.423768536227085768e+00,3.194375514541745620e+00,3.554991011518650712e+00
2.611434721540189852e+00,2.182323444619029829e+00,3.204677933269229229e+00,3.741632894083221750e+00
1.915847344414478348e+00,2.556200995301773027e+00,3.172618987559899573e+00,2.897683447587807493e+00
1.827457239349298268e+00,2.258444696937247365e+00,3.103969322970909328e+00,2.117747421072802450e+00
1.660259897574769106e+00,2.867474581280677448e+00,3.114757118444799744e+00,3.714138895408677588e+00
1.657018304290202471e+00,2.867841045975133785e+00,2.494356062575990407e+00,3.680764832806536990e+00
2.039987005043610857e+00,2.740536834824792933e+00,3.230092366505391777e+00,3.455795559252170968e+00
1.978056315599030723e+00,2.366846010326039806e+00,3.683556738105764783e+00,3.748296045253201481e+00
2.886519692056529696e+00,2.814189785099464824e+00,3.222990811743082773e+00,2.417083534377595377e+00
1.822320842974607613e+00,1.887674763411173684e+00,2.539055351063367105e+00,2.992136156055311247e+00
2.157696912076488172e+00,2.396286037541500935e+00,3.091337938812342312e+00,3.333010294359834091e+00
1.710142275166560477e+00,2.225004580374031704e+00,3.104071083844019974e+00,3.277030676312936652e+00
1.893200369059250487e+00,2.977630710293064809e+00,3.104116127903984612e+00,3.840940394511888734e+00
3.092256147800844790e+00,2.243039831203330614e+00,2.384192978468849589e+00,4.002907375788624655e+00
1.046901916439240132e+00,2.898183581320260771e+00,2.737064164118322207e+00,3.972723256796399927e+00
7.340058956234420950e-01,3.479552694388562628e+00,3.221076311347938148e+00,2.844601174500512641e+00
2.367513767876045616e+00,1.979839090947973945e+00,3.122514732606568977e+00,2.968279291061219904e+00
2.481511941443926172e+00,2.227902987867026230e+00,2.818454378634169366e+00,3.571645948075631516e+00
1.692689573273449710e+00,2.540123191849013473e+00,2.560954878567553550e+00,3.658669006401660706e+00
1.725083717096234093e+00,1.919886199896763124e+00,3.012844757742516144e+00,3.629755276782174356e+00
2.375168793616314833e+00,2.314647934409677532e+00,3.178625680162334710e+00,3.869892173455608653e+00
3.772526009549160619e+00,2.476732339657594650e+00,3.052991947307658105e+00,3.694890421109525924e+00
2.091642533855183839e+00,2.613488300415187648e+00,3.023983332373334054e+00,2.766898346987442636e+00
1.488306081231738576e+00,1.893672074801068472e+00,3.127159112776892069e+00,3.211652162522368847e+00
1.438994272885065318e+00,2.552065234374896630e+00,3.137203745445938274e+00,4.113446554969941715e+00
1.784187567041817024e+00,1.877640942826143577e+00,3.253588100223432367e+00,3.308646460525068722e+00
2.150321036222007098e+00,2.131952496453432211e+00,3.385587179597465024e+00,2.710917930944464871e+00
2.401587236002127757e+00,2.674903496996426266e+00,3.357607476778239786e+00,4.030475096064975560e+00
1.857971107123117971e+00,2.494337954489433518e+00,3.475203676176316758e+00,3.522989416197712220e+00
1.095375346304658049e+00,2.468538880565247062e+00,2.779115176642634299e+00,3.634976454508469956e+00
1.853650476327992846e+00,2.456091102135949722e+00,2.896537140953342249e+00,3.170010475749778678e+00
2.415442551068855082e+00,2.217720686269856412e+00,2.696900014727915185e+00,3.662052202417926505e+00
8.653285615679300324e-01,2.329581305698930738e+00,3.167759649246039366e+00,1.957266770452540827e+00
2.773353723673430693e+00,3.031968254942939645e+00,2.683037730848508495e+00,3.553249060299947359e+00
2.863786875052831693e+00,1.300379074102637311e+00,2.980062639911712274e+00,2.386563321630309709e+00
2.242893786155916835e+00,2.166794700774414828e+00,3.166675735387824986e+00,3.820360063335124678e+00
3.073920435469210233e+00,2.511577289336818453e+00,2.651518541273101714e+00,3.617758247264684091e+00
1.274309028626968043e+00,2.379029973289164879e+00,3.458770098141673355e+00,3.090107648824557351e+00
2.444023928743159324e+00,2.486500632347621753e+00,3.209947332394040842e+00,3.617716622174585339e+00
2.129721726498890355e+00,2.229315344791630071e+00,2.686262164533450569e+00,3.451753435460030772e+00
2.770351200991353569e+00,2.706573948711250566e+00,2.767613975161436812e+00,3.656813403517257477e+00
1.066430043446431553e+00,2.033359234517003955e+00,2.612845161587311171e+00,3.386690337671099726e+00
2.217144858850208955e+00,2.425950576147328785e+00,3.143765345192147009e+00,3.799813085230312026e+00
2.098812875065938499e+00,2.813285158580673517e+00,3.055934795302643447e+00,3.596435697008273369e+00
7.036062528737271338e-01,2.428513981955773282e+00,2.438370144294715214e+00,3.719782891151365956e+00
2.797837757472119602e+00,2.274856735941945818e+00,2.457713298570354254e+00,3.450685755025968859e+00
2.867700259080553593e+00,2.413197119491945486e+00,3.079605799612381567e+00,3.655285267451672038e+00
1.888881466228250483e+00,2.763680416070571688e+00,3.008610223702160358e+00,3.661932516183693309e+00
1.723962992176786946e+00,2.460827909570198813e+00,2.736817266695972251e+00,3.832416776305819450e+00
2.720189183796883459e+00,2.404414646003250500e+00,3.154868666024468027e+00,4.130448579677453935e+00
1.559878908714777079e+00,2.327570970432031316e+00,3.050486069533119515e+00,3.689377846913538761e+00
2.339697460948882757e+00,2.542314784795241422e+00,3.161707480094784195e+00,3.378994325036848601e+00
1.891382109894444774e+00,2.284305233434785087e+00,2.776552314999007898e+00,3.894094241226687458e+00
3.089881328676260974e+00,2.718723750289595564e+00,2.524971838086549347e+00,2.470235292073767130e+00
1.507396171662335194e+00,2.673365341676554152e+00,3.032679005315354281e+00,3.843502457422150353e+00
2.038839303275109316e+00,2.232251647113876469e+00,2.596164194049996432e+00,3.776335578960914763e+00
3.078581496713679755e+00,2.066963648903779927e+00,3.304031095650314054e+00,3.690179403086273791e+00
1.632547288370335581e+00,2.568781985440359517e+00,2.866165988025980660e+00,3.589752634415633636e+00
1.639816842237485917e+00,2.217317936219077357e+00,3.319794271269678188e+00,3.778076685865037643e+00
1.844128285465541195e+00,2.199504077995612317e+00,3.221602926301366576e+00,3.587479319914401721e+00
3.197845207375914267e+00,2.419445919813689727e+00,3.124524232393802059e+00,3.036663018183336504e+00
1.808768494334980659e+00,2.055307752111322106e+00,2.958846677725366359e+00,3.727264197305934612e+00
1.374873677475264788e+00,1.980616981218891404e+00,3.161529407882031961e+00,1.345139467763761809e+00
2.467394586277809942e+00,2.572412910759968696e+00,3.206890691229925761e+00,2.872179548272128180e+00
1.965881339324672572e+00,2.380079053971576819e+00,3.092941835552576624e+00,3.608343155237100142e+00
2.473288732058021910e+00,2.489126632481508228e+00,3.523113182057534321e+00,3.835272366871444572e+00
1.120696151000005525e+00,2.042660251544127892e+00,3.472450649627492947e+00,4.120686589517712939e+00
1.968331492570626118e+00,2.877823326893777622e+00,2.986826645234909705e+00,3.653055028228586743e+00
1.954025886885581542e+00,2.867332531453529398e+00,3.068067796815046488e+00,3.356841073694214916e+00
2.690679473055829440e+00,2.774529326926602479e+00,3.181839835832036112e+00,3.187276709983941192e+00
1.494493151222758831e+00,2.544252264201977809e+00,2.668860122579894245e+00,3.727220240836140341e+00
1.301522933166255447e+00,2.692436080407292653e+00,3.399431409471545429e+00,3.789415049803071867e+00
2.469031517319597580e+00,2.596247493600551959e+00,3.036663261778696832e+00,3.248366621460277326e+00
2.441516154272163508e+00,2.552014973866456149e+00,3.119999921275463883e+00,3.851562236196932165e+00
1.835021937180715490e+00,2.891501180051512243e+00,3.111670568504795842e+00,3.991565608780225372e+00
1.956825686320154967e+00,2.152649512539251297e+00,3.079697039044915652e+00,3.459214398336293073e+00
2.066753610031637045e+00,2.631073616527187742e+00,3.358465110768289463e+00,3.913766350074099787e+00
2.428015106184429062e+00,2.254059854314393707e+00,3.036331551794411610e+00,4.091710692497079194e+00
1.333929031220569605e+00,2.944857043746567982e+00,2.913651594697850733e+00,2.975486137503993156e+00
2.399632814342288256e+00,2.151460873160604415e+00,2.928257032708737384e+00,3.594646997869598071e+00
1.254706622467055110e+00,2.696180813187652348e+00,2.969661411678202523e+00,2.841041843423752766e+00
2.104600900651544926e+00,2.723063199065075324e+00,2.954077540699034277e+00,3.360824752794230985e+00
1.617673532844891904e+00,2.284184031067535425e+00,2.769635149200071034e+00,3.906906809341136100e+00
2.064308323758845987e+00,2.672866410828749206e+00,3.316055054367101906e+00,3.855411205465332891e+00
2.157479138181441769e+00,2.631406385560769667e+00,3.012907966861272602e+00,3.496110514987500473e+00
1.976155438684053411e+00,2.751590739217878667e+00,2.921441978336350775e+00,3.817817396128418306e+00
2.398554243809428499e+00,2.628630503627247261e+00,3.056214094644559065e+00,3.321174855817458305e+00
8.968129252780978611e-01,2.958898729181636433e+00,3.059373233230878952e+00,3.643382103635560476e+00
2.270428239134945958e+00,2.599781762870409185e+00,3.396858184406520209e+00,3.733621322998666336e+00
1.385548638374575425e+00,2.530629029396124885e+00,3.155176286759466375e+00,3.723023332118410522e+00
3.739756333076361128e-01,2.325841068053940308e+00,3.182747338382114766e+00,2.755882293374281922e+00
2.004972128485760230e+00,2.856850860219135146e+00,2.796583651218503608e+00,2.414381088312180346e+00
1.505909111517487631e+00,2.656759415935388446e+00,2.456766087142240984e+00,3.497811714245218528e+00
1.067267650967350434e+00,2.424372082954097785e+00,2.524868373990386328e+00,3.780504402658093621e+00
1.837423604113961106e+00,2.413511485113307042e+00,3.189161734391016800e+00,3.232248013083806271e+00
8.497902010926230432e-01,2.373500234744804427e+00,3.109110843017153236e+00,3.941867564041430239e+00
1.656091714263360881e+00,2.753831076710783421e+00,2.922206025628218296e+00,3.880560096041262952e+00
1.582181351854129669e+00,2.878580218282713599e+00,3.362216609855174454e+00,3.554928618104590043e+00
1.767593816841051657e+00,2.383544536345860276e+00,3.032061187023573190e+00,3.719701520686577112e+00
1.725375380688433546e+00,2.545155295648029892e+00,3.206373977019362886e+00,3.170509514341652846e+00
2.212820615678625202e+00,2.717572482653062949e+00,3.128789718338478298e+00,2.670342658164288618e+00
1.778156622458689329e+00,2.461726513812807937e+00,2.743385672809977471e+00,3.320438914530009722e+00
2.323360757543430299e+00,2.689444808850397717e+00,2.962176515276353950e+00,3.548127410465025999e+00
2.187528618921558365e+00,2.739914606663231389e+00,3.205294268403541036e+00,3.771539003455213201e+00
1.567899253169902307e+00,2.544207955957789924e+00,2.831656052789421008e+00,3.811407611753834690e+00
2.002273723064003086e+00,2.600866265230103558e+00,2.992142821684091736e+00,3.702948238476085230e+00
2.186395612902788166e+00,2.806377601548344813e+00,3.170430019096810437e+00,3.153840750881649946e+00
2.161855631891431262e+00,2.294931356030108560e+00,2.962883863089898817e+00,3.663883237221788214e+00
2.515037102103335531e+00,2.319496730457299538e+00,3.195981308290672729e+00,3.201120220909539071e+00
1.366867933694682957e+00,2.089297930138360293e+00,3.017750585972805766e+00,3.385157585346940223e+00
1.935333623440445683e+00,2.350938144033955179e+00,3.106273067611283967e+00,3.629986120174840014e+00
3.406867139454667903e+00,2.766093412096679138e+00,3.005317479949243697e+00,3.765058502865860302e+00
3.148587298475254759e+00,2.706710541381769808e+00,2.875848244619271910e+00,3.334862159265360670e+00
3.593139679581583756e+00,3.127919167995667493e+00,3.128600444263025970e+00,2.746010192596289645e+00
2.038735603882867231e+00,2.613766051290315140e+00,3.252764158043454756e+00,3.713472283784224892e+00
2.160644590077682725e+00,2.296258221436809244e+00,3.317475518581093574e+00,3.831737013709452633e+00
2.560150613774276440e+00,3.005031783515764054e+00,2.532092607557541175e+00,3.757511025288391870e+00
2.383029770034120975e+00,1.858905414269818035e+00,2.977196579974090707e+00,3.697400777900106128e+00
1.884059733346999499e+00,2.465140378162007817e+00,2.851883175761602107e+00,3.757723097500524467e+00
2.157995473032391143e+00,2.229673575476625036e+00,3.062098722642737414e+00,3.247846459929459417e+00
2.997174065056644299e+00,2.352719688225352712e+00,3.075921893303999788e+00,3.777460193841554403e+00
1.593812551439617309e+00,2.178733534405826511e+00,3.056853216901161741e+00,3.578559119990614157e+00
2.440901918365413259e+00,2.331217862445428057e+00,2.341589067356614873e+00,3.493442209831068457e+00
2.817900162163846645e+00,1.930465561287997733e+00,3.460874999360073812e+00,3.743212402687444484e+00
2.668702182590214189e+00,2.661339150596422787e+00,3.172349506863665791e+00,3.567460207302537434e+00
2.299944136065525502e+00,2.656058440327897507e+00,3.362016744821747061e+00,3.727621077695383089e+00
2.174918932289656048e+00,2.167353482567135448e+00,3.489735106674890286e+00,3.520540537128617586e+00
1.522678037976174625e+00,2.652509657281463262e+00,3.206816897225284180e+00,3.680958359960841086e+00
9.452728464740216552e-01,2.923028507055597469e+00,2.856263225538753225e+00,3.602814747206687152e+00
2.271041489416514292e+00,2.095497801005584027e+00,3.006161063109110465e+00,3.651393554401813457e+00
1.420428932117803855e+00,1.930342866233491605e+00,3.142294131824325820e+00,3.242265183567387243e+00
3.468752844567901228e+00,2.684608942690807520e+00,3.081920737529835197e+00,3.287072672138918072e+00
6.879642039848326007e-01,2.044237154550215152e+00,3.156042118614346137e+00,3.484846920708143614e+00
1.958763779557196827e+00,2.597912864476081829e+00,3.036926316285460725e+00,3.087351828392686848e+00
2.134687870330409076e+00,3.331447510056856576e+00,3.251028929977099136e+00,3.705262451936410795e+00
3.130537739017933863e+00,2.735130074293005364e+00,3.274194786743460650e+00,3.971666390231467059e+00
2.070930792896753303e+00,2.115014282269986001e+00,2.924635706580744010e+00,3.654704436569866211e+00
2.683319263606244842e+00,2.602879652358566442e+00,2.781610661041226340e+00,3.074505122058371231e+00
1.005003572007556079e+00,2.397500501006293305e+00,2.975965586696929233e+00,3.651539429177111273e+00
1.251818011651252505e+00,2.179008817793225639e+00,2.721511276285732084e+00,3.062680639894558077e+00
2.826785458696885023e+00,2.087707048156052458e+00,3.232359128092258782e+00,3.024062398474745450e+00
1.827233453699490306e+00,2.952529440444730646e+00,3.096276600868137940e+00,3.539159279417135373e+00
1.411482172024875359e+00,2.421005122521367792e+00,2.707095408973359429e+00,3.487932418487728725e+00
2.548538063810132481e+00,2.767462225865291892e+00,3.903115605906927410e+00,3.787503251897181400e+00
9.816657290763732835e-01,2.932871843741909235e+00,2.846805468082512558e+00,3.906831489001859392e+00
1.455890537727868139e+00,2.685498624303932935e+00,2.991141933730916858e+00,3.749180114192474988e+00
2.236435819292154736e+00,2.368377684732476673e+00,3.296551202111653645e+00,3.709309449766815980e+00
1.289119968634173219e+00,2.527739970772318046e+00,2.702587477315399944e+00,2.550807948439422823e+00
1.679360624218114717e+00,2.991015680772532992e+00,2.620688529827714941e+00,4.122663564560137495e+00
2.701921734350701598e+00,2.324874699415401924e+00,3.201402948560351014e+00,3.968395268158027456e+00
1.547997687964187685e+00,2.307769838643027427e+00,3.089998775033059086e+00,3.773287394773929382e+00
1.870940293376019525e+00,2.254100002811583181e+00,3.320785408272374006e+00,3.389959636324525238e+00
1.908182034668910010e+00,2.519372961258748322e+00,2.737644614948724797e+00,3.551648890468515507e+00
2.718100937620965496e+00,2.681853082637824848e+00,3.101226695637236741e+00,3.605606033389441301e+00
1.475052343900581597e+00,2.297247598336004781e+00,2.934339851221939632e+00,3.793582835831488698e+00
2.307385824446668288e+00,2.542425943255772758e+00,2.621298857165581531e+00,1.776216371891475854e+00
2.556353617845879889e+00,2.593541306187832962e+00,2.717318345020969694e+00,3.490264446693011724e+00
2.542923499804488507e+00,2.516017438780122184e+00,3.266407118435692869e+00,3.521322882124107156e+00
1.777026052405550560e+00,2.668048954833721620e+00,3.082154887775296004e+00,2.335935285860618382e+00
2.012256555043711259e+00,1.969529304283019311e+00,2.924910024535266384e+00,4.155225987317549219e+00
1.554662907391252125e+00,2.768653684448847851e+00,3.078660175676928290e+00,3.843341988642022145e+00
1.303516575789982035e+00,2.709497557734137807e+00,2.966744391122278390e+00,3.867759023778803318e+00
2.395178486553529940e+00,2.097357690415659448e+00,2.907023325573717010e+00,3.678757123591065881e+00
1.884151950856868707e+00,2.592061248394375905e+00,2.955440404115648789e+00,3.921240887308893974e+00
1.381683037939710923e+00,2.434167351978737237e+00,2.762203360210500946e+00,3.599281266337845953e+00
2.656613978105642371e+00,2.970454915313678779e+00,2.984643353765206619e+00,3.733332400255381600e+00
1.415879863710125086e+00,2.036458388048558277e+00,2.852677862640081052e+00,3.463485415498573250e+00
2.647235880113498752e+00,2.271040642081122218e+00,2.959876954881077715e+00,2.823805322191113465e+00
2.667454535522495007e+00,2.136325661903260009e+00,2.709170567137211272e+00,3.503996472258938955e+00
2.134592846014911949e+00,2.658020719980783042e+00,2.459350191549769526e+00,2.868578845555833645e+00
2.038034925329385239e+00,3.025011137338720069e+00,2.865997391223558122e+00,3.785371646727670125e+00
2.015340352850833128e+00,2.440088731435568814e+00,3.252393810641606819e+00,3.449312232513082055e+00
2.395876092170369009e+00,2.203093391508667231e+00,3.123632552276274676e+00,3.566865998075563926e+00
2.671877817195284610e+00,2.622556658582379630e+00,2.772820818171997104e+00,2.436446963691013767e+00
1.570222081296880345e+00,3.372373563723395140e+00,2.976659015392844942e+00,3.698757937587489941e+00
2.322630118953398881e+00,2.660501820711307808e+00,3.142549423772142969e+00,3.532590608070127924e+00
2.821518628249835015e+00,2.531721105974500396e+00,2.395321329418802492e+00,3.438305468270643317e+00
2.208889426959433244e+00,2.655628111790756751e+00,2.566583394184642763e+00,3.030794440252636335e+00
2.202770274804530803e+00,2.238818018782694264e+00,3.049373294694981862e+00,4.197369994368894908e+00
1.189393929150656781e+00,1.835795607752763958e+00,3.135056200684370964e+00,3.942035251156819076e+00
1.411158095706007920e+00,2.556238943911194994e+00,3.243816903454708189e+00,2.806307797519516534e+00
1.073025494965148319e+00,2.158955945634764451e+00,2.968048294825272659e+00,3.064685249310427739e+00
1.075529487251784655e+00,2.665132938039368682e+00,2.961976609928675064e+00,3.132097011141525833e+00
1.894097360145753361e+00,2.490279078487123154e+00,3.069710864633958813e+00,3.663547297672752112e+00
3.429579885981523191e+00,2.378378844387039948e+00,3.498327317673557424e+00,3.882532306651077292e+00
2.380139378823164176e+00,2.745277559820719304e+00,3.069135787075049748e+00,3.432834416923201459e+00
2.011188005133634604e+00,2.499183885680744233e+00,2.716978237763421955e+00,3.516463466116467984e+00
1.462154144702773495e+00,2.130271566145542472e+00,3.091813326650407312e+00,3.990217131513050131e+00
2.727340781683774473e+00,2.692562946922187006e+00,3.016086157820014879e+00,3.737155357887560925e+00
2.528690725781826298e+00,2.377342799466221734e+00,3.166540021314130815e+00,2.892132415893203135e+00
2.819539205726075970e+00,2.487143898708035206e+00,3.130479278132912935e+00,3.391322269806172240e+00
2.179408717770018100e+00,2.238897743959381792e+00,2.847853472970530042e+00,3.330316871299426218e+00
1.955831808653345494e+00,2.427655898534103684e+00,2.585448588853039187e+00,3.651060670991500334e+00
1.713503780105465779e+00,1.883610157633642590e+00,3.057987325213327612e+00,2.233594937367935795e+00
3.372030850817956171e+00,2.299573616652632602e+00,2.454330109003628468e+00,3.494046373176529219e+00
1.389598718882279593e+00,2.960098174303511076e+00,2.452838476005028578e+00,3.837422175044750805e+00
2.903557503363952907e+00,2.577007886999315378e+00,2.949743564251627426e+00,3.466369759322512678e+00
1.529507590900341052e+00,2.278110086991878891e+00,3.084559165639543910e+00,2.784736894468440305e+00
1.234070486001512812e+00,2.499826979974308028e+00,3.341492673137713698e+00,3.591879938079276080e+00
2.250721484224440960e+00,2.401778006788634734e+00,2.461134490185266088e+00,3.619305956640802346e+00
1.703423849834052151e+00,2.793221375777962923e+00,2.999071296842231948e+00,3.072791369361370872e+00
2.211928412995473270e+00,3.132354032706822444e+00,3.145521805173438601e+00,3.433236324480985147e+00
1.420063206176230830e+00,2.489067354080944927e+00,3.163444715866534196e+00,2.808855808312202829e+00
1.306598369821709182e+00,2.375824851486750156e+00,3.073352433161425701e+00,3.478145472683374262e+00
1.819666505190737249e+00,2.434334404531794505e+00,3.401683050691267418e+00,3.917691711108485464e+00
1.741340934227485260e+00,2.479354289500399489e+00,3.203657481189269962e+00,3.838051494964517474e+00
3.041282798789762154e+00,3.344314099557267106e+00,3.397299510501806008e+00,3.770061716879977265e+00
2.496158216718805889e+00,2.513151164174423080e+00,2.602631067875446735e+00,3.823589067680285947e+00
1.653331401789602806e+00,2.208342748132118505e+00,2.668186648356979607e+00,3.789823453628099692e+00
1.929779565692326226e+00,2.401670541904876277e+00,2.828522931708886023e+00,3.647321274321914331e+00
8.428900383767304882e-01,2.209099086756131314e+00,2.738896691531516936e+00,3.693341024252957183e+00
1.573700101345489655e+00,2.820687525599616219e+00,3.376821027033631406e+00,3.547464640729235619e+00
1.245454726010445379e+00,2.788403393489653936e+00,3.202065736269685825e+00,3.434656680928107164e+00


==> Data4/mulmuhateb12.dat <==
# arm1,arm2,arm3,arm4
7.325142857142856734e-01,7.320999999999999730e-01,7.860571428571426766e-01,8.234571428571428875e-01
5.172428571428571153e-01,4.160714285714285920e-01,7.735857142857144320e-01,4.023571428571428577e-01
5.191571428571428726e-01,5.184857142857142165e-01,7.400285714285713690e-01,7.287285714285713922e-01
2.006000000000000005e-01,6.171999999999999709e-01,7.374714285714285555e-01,8.602714285714284648e-01
4.007571428571429228e-01,3.965285714285714525e-01,7.545714285714285596e-01,9.190714285714285392e-01
4.053714285714286603e-01,3.984571428571428986e-01,6.255285714285714338e-01,8.405714285714284140e-01
2.014000000000000234e-01,5.239142857142857768e-01,6.671714285714286374e-01,8.268571428571428461e-01
5.035428571428571809e-01,3.091857142857142859e-01,7.822000000000000064e-01,8.372428571428570665e-01
5.310714285714285277e-01,5.983571428571430317e-01,5.238857142857142879e-01,6.406857142857143028e-01
2.879428571428571670e-01,4.073142857142857398e-01,8.571285714285713508e-01,6.128857142857143669e-01
3.007285714285714562e-01,5.113714285714285879e-01,7.286571428571427811e-01,8.722428571428570976e-01
4.057142857142856940e-01,2.920571428571428485e-01,8.321285714285714397e-01,8.175857142857142490e-01
3.001428571428571002e-01,2.974285714285714310e-01,6.352857142857143424e-01,8.218000000000000860e-01
3.097428571428570976e-01,5.308142857142856830e-01,7.736428571428571876e-01,6.275428571428571800e-01
3.064142857142856946e-01,5.149428571428571466e-01,7.228428571428572313e-01,8.278000000000000913e-01
2.979142857142856871e-01,6.320000000000000062e-01,7.307571428571428829e-01,8.461285714285713411e-01
3.995571428571428885e-01,4.058142857142857940e-01,8.322857142857142954e-01,7.961285714285715187e-01
6.266571428571428015e-01,6.224000000000000643e-01,6.260285714285713787e-01,8.187285714285713611e-01
4.192428571428571948e-01,3.064714285714285613e-01,5.993142857142857993e-01,6.334285714285715629e-01
8.296571428571429818e-01,7.113142857142856768e-01,6.537285714285715477e-01,9.222714285714284088e-01
1.021999999999999992e-01,5.063999999999999613e-01,8.050285714285715377e-01,8.314142857142856613e-01
2.969571428571428640e-01,4.038857142857142923e-01,5.207999999999999297e-01,8.295714285714284042e-01
5.046857142857142930e-01,3.924285714285715154e-01,8.336571428571429854e-01,8.655999999999998140e-01
3.010714285714285454e-01,5.212714285714286078e-01,7.112142857142856878e-01,6.240857142857143547e-01
4.082428571428571851e-01,5.211571428571428743e-01,5.195857142857143174e-01,7.893285714285714905e-01
1.004999999999999921e-01,2.988285714285713879e-01,6.336428571428570633e-01,7.826714285714284625e-01
4.022428571428571797e-01,5.140285714285715013e-01,6.190999999999999837e-01,8.894428571428570907e-01
3.005571428571428005e-01,2.007999999999999785e-01,6.324285714285715621e-01,8.268571428571428461e-01
4.220285714285714196e-01,5.851714285714285646e-01,5.348428571428571754e-01,5.207142857142856851e-01
4.048285714285714820e-01,4.099857142857143422e-01,6.829714285714286737e-01,7.363428571428570768e-01
4.115428571428572102e-01,4.149428571428571688e-01,6.552571428571429824e-01,7.389285714285713791e-01
3.152714285714285913e-01,2.077000000000000235e-01,5.265999999999999570e-01,8.018571428571427129e-01
4.036428571428571366e-01,6.256142857142857894e-01,7.340999999999999748e-01,8.482999999999998320e-01
2.957428571428570852e-01,4.131285714285714006e-01,4.061857142857143721e-01,8.284857142857141588e-01
3.988571428571429101e-01,6.217428571428571527e-01,6.884571428571428786e-01,8.288428571428569924e-01
6.181714285714284829e-01,5.092857142857143415e-01,8.320428571428573061e-01,8.391714285714284571e-01
8.350571428571429422e-01,7.231714285714284651e-01,6.145285714285714240e-01,7.887000000000000677e-01
4.095428571428571529e-01,7.422142857142857153e-01,6.249571428571428777e-01,8.119571428571428218e-01
3.018571428571428794e-01,5.226999999999999424e-01,7.260857142857143343e-01,7.398857142857142577e-01
3.079571428571428182e-01,5.309857142857142831e-01,6.854000000000001203e-01,7.346142857142856641e-01
9.719999999999999474e-02,5.056857142857142939e-01,6.206714285714285406e-01,8.918142857142856705e-01
1.999999999999999833e-01,3.017714285714285793e-01,7.309857142857141277e-01,8.913285714285712480e-01
7.369142857142857439e-01,3.012428571428570900e-01,8.351571428571428202e-01,6.162571428571428367e-01
3.978428571428572202e-01,3.973714285714285976e-01,7.494142857142858105e-01,8.314714285714286390e-01
5.101285714285714867e-01,3.004571428571428671e-01,6.291428571428571148e-01,8.266714285714286126e-01
3.061285714285714166e-01,3.081714285714285406e-01,6.467714285714285527e-01,7.647142857142857908e-01
9.840000000000000135e-02,5.105571428571428205e-01,7.429857142857141383e-01,8.350428571428573088e-01
4.141285714285714015e-01,1.937142857142857555e-01,7.516142857142857903e-01,7.352428571428571979e-01
4.028285714285714247e-01,4.006857142857143672e-01,9.224857142857142422e-01,8.729428571428569095e-01
9.829999999999999849e-02,6.465285714285715635e-01,7.369285714285714883e-01,7.402142857142857135e-01
4.013285714285714789e-01,5.147857142857142909e-01,6.928571428571427271e-01,9.123428571428570111e-01
7.324571428571428067e-01,6.223571428571428310e-01,7.337857142857141524e-01,8.331857142857143073e-01
2.065999999999999781e-01,3.026857142857142802e-01,8.006571428571428450e-01,7.323571428571428177e-01
6.229285714285714981e-01,5.026714285714286579e-01,6.192999999999999616e-01,8.715428571428569526e-01
5.352142857142856425e-01,6.363428571428570990e-01,6.261999999999999789e-01,8.213285714285712968e-01
4.037714285714286144e-01,6.161857142857142255e-01,7.294000000000000483e-01,8.928857142857141715e-01
3.991714285714286214e-01,4.147714285714286242e-01,7.881285714285714006e-01,6.276714285714285468e-01
4.064000000000000390e-01,5.116428571428570660e-01,7.293571428571428150e-01,8.721428571428569976e-01
4.222285714285714531e-01,5.182142857142857384e-01,5.250571428571428889e-01,7.399714285714283912e-01
3.056999999999999718e-01,3.995571428571428885e-01,7.890285714285714125e-01,7.291714285714284705e-01
9.850000000000000422e-02,3.056428571428571606e-01,5.933714285714285497e-01,8.154571428571428804e-01
5.171571428571428708e-01,7.324142857142856844e-01,6.253285714285713448e-01,8.087999999999999634e-01
2.936428571428570944e-01,5.136857142857143010e-01,8.182571428571427941e-01,8.291857142857144147e-01
5.094142857142858194e-01,4.160571428571428476e-01,6.390714285714285126e-01,7.410999999999999810e-01
6.275571428571429244e-01,4.107714285714286206e-01,6.237428571428570434e-01,8.576428571428571512e-01
3.066571428571427949e-01,7.206857142857142629e-01,8.196857142857141287e-01,9.218142857142855862e-01
6.260142857142856343e-01,3.945571428571429395e-01,7.659428571428570365e-01,8.315142857142858723e-01
4.105571428571428982e-01,2.015000000000000124e-01,7.460857142857143520e-01,7.306714285714285273e-01
4.073428571428571732e-01,3.995571428571429440e-01,7.338857142857142524e-01,7.948142857142856954e-01
2.037714285714285756e-01,4.056857142857143717e-01,6.230142857142857427e-01,8.225000000000001199e-01
5.163714285714285923e-01,5.140428571428571347e-01,6.311428571428571166e-01,7.918428571428571816e-01
1.968999999999999917e-01,6.202285714285713514e-01,8.223571428571426756e-01,8.316857142857142504e-01
2.034571428571428364e-01,4.084142857142857297e-01,7.354999999999999316e-01,7.620285714285713885e-01
4.013142857142857345e-01,4.101714285714286312e-01,7.340428571428571081e-01,8.564714285714286612e-01
6.090142857142857302e-01,7.309571428571427498e-01,8.297714285714286042e-01,7.996857142857143330e-01
6.252428571428571002e-01,3.960142857142857631e-01,6.270999999999999908e-01,8.566714285714286392e-01
4.056285714285715049e-01,6.233857142857143208e-01,7.513714285714286900e-01,8.301857142857144156e-01
5.165999999999999481e-01,2.048000000000000376e-01,7.242142857142858103e-01,7.321571428571427287e-01
2.974857142857142422e-01,7.370571428571428552e-01,7.520857142857143574e-01,7.289571428571428591e-01
3.037428571428570923e-01,5.193999999999999728e-01,4.099142857142857310e-01,8.201285714285714290e-01
1.964999999999999802e-01,6.304714285714284605e-01,7.316999999999999060e-01,8.596571428571430085e-01
5.071999999999998732e-01,2.962571428571428300e-01,8.319142857142857173e-01,7.560714285714286165e-01
9.784285714285713420e-02,2.992571428571428327e-01,6.330714285714285072e-01,7.885999999999999677e-01
3.096142857142856752e-01,6.350285714285713867e-01,7.015428571428570237e-01,6.233285714285713430e-01
4.035857142857143254e-01,5.160285714285715031e-01,6.294428571428569708e-01,8.283571428571429029e-01
3.022999999999999576e-01,5.140000000000000124e-01,6.371857142857142442e-01,7.326714285714285291e-01
4.326571428571429068e-01,2.991285714285714104e-01,7.407285714285714029e-01,7.337428571428570301e-01
8.287142857142858476e-01,2.932285714285713940e-01,6.183571428571428275e-01,7.699142857142857732e-01
5.190571428571428836e-01,4.097428571428571864e-01,5.201428571428571290e-01,8.281142857142856917e-01
3.036857142857142811e-01,5.274571428571428466e-01,7.575285714285714400e-01,5.128285714285714114e-01
5.066999999999999282e-01,7.361714285714284767e-01,7.637857142857141790e-01,7.298999999999999932e-01
4.077714285714286180e-01,4.084857142857142853e-01,8.098857142857142088e-01,5.150428571428571356e-01
3.058571428571428830e-01,5.235285714285713432e-01,6.346428571428571752e-01,7.539857142857142591e-01
4.059571428571429053e-01,5.935428571428571498e-01,8.289714285714285813e-01,6.160428571428571143e-01
3.000285714285714223e-01,5.215000000000000746e-01,7.412999999999998479e-01,8.192428571428570505e-01
4.098857142857143532e-01,5.123142857142857221e-01,6.250142857142857444e-01,8.322714285714285509e-01
1.994714285714285773e-01,5.162285714285714811e-01,7.288571428571429811e-01,7.358428571428570208e-01
5.097714285714285420e-01,4.044428571428571595e-01,5.152714285714286024e-01,8.248714285714284777e-01
4.052714285714286713e-01,5.231857142857143650e-01,5.259714285714285342e-01,8.158571428571427253e-01
3.083571428571428852e-01,6.318142857142856617e-01,6.314285714285714501e-01,7.916285714285713482e-01
5.278428571428571692e-01,5.197571428571428065e-01,6.989428571428570880e-01,6.381999999999999895e-01
2.008000000000000063e-01,4.422714285714285376e-01,8.344714285714286417e-01,8.308571428571428497e-01
4.077142857142856958e-01,5.140428571428572457e-01,8.038142857142857034e-01,6.135714285714286564e-01
6.379142857142856560e-01,6.326428571428570624e-01,6.212999999999999634e-01,7.784285714285715807e-01
5.100142857142857533e-01,5.078000000000000291e-01,8.357428571428571207e-01,8.531142857142858249e-01
4.077428571428571846e-01,5.211142857142857521e-01,7.104571428571427871e-01,7.317857142857142616e-01
6.103999999999999426e-01,7.246142857142856553e-01,8.020142857142857906e-01,9.294142857142856373e-01
2.973857142857142533e-01,6.256428571428570562e-01,6.201714285714284847e-01,8.589999999999999858e-01
3.035571428571428587e-01,4.073285714285714842e-01,7.361714285714284767e-01,8.430999999999999606e-01
2.973000000000000642e-01,5.138571428571429012e-01,8.148428571428570910e-01,7.280857142857142250e-01
3.054571428571428160e-01,3.020428571428571130e-01,7.401714285714284802e-01,7.292714285714284594e-01
5.092428571428571082e-01,5.117285714285715326e-01,6.267714285714285349e-01,8.297285714285713709e-01
4.056999999999999496e-01,4.138000000000000012e-01,7.077285714285713736e-01,7.319428571428572283e-01
6.208142857142856519e-01,7.331999999999999629e-01,7.284714285714284365e-01,8.513999999999999346e-01
3.179428571428570827e-01,5.368428571428571772e-01,6.758428571428571896e-01,6.402714285714284914e-01
3.041142857142857259e-01,6.350285714285713867e-01,4.043857142857142928e-01,7.884714285714286008e-01
4.056428571428571939e-01,5.253428571428571114e-01,7.247428571428572441e-01,7.314857142857141836e-01
5.194142857142857173e-01,4.146571428571428908e-01,6.355285714285714427e-01,7.764714285714285902e-01
2.021285714285714630e-01,4.124285714285714777e-01,7.110857142857142099e-01,6.279714285714285138e-01
3.023857142857142022e-01,6.237857142857143877e-01,6.318999999999999062e-01,7.360142857142856210e-01
5.131428571428571228e-01,5.911714285714284589e-01,8.303142857142857824e-01,6.217714285714285305e-01
2.959571428571428076e-01,7.390714285714286014e-01,6.158428571428571363e-01,8.324142857142856622e-01
4.006714285714286228e-01,5.806285714285714938e-01,7.312571428571428278e-01,8.348571428571429642e-01
4.108857142857143541e-01,2.964571428571428080e-01,7.775999999999999579e-01,7.306000000000000272e-01
5.113428571428570990e-01,3.012714285714285234e-01,7.148000000000001020e-01,8.308428571428571052e-01
4.046000000000000707e-01,4.073000000000000509e-01,7.349142857142857421e-01,8.023714285714286243e-01
7.319999999999998730e-01,6.117428571428572548e-01,7.268142857142856350e-01,8.771714285714284909e-01
2.052000000000000213e-01,2.988142857142856434e-01,7.543000000000000815e-01,8.302714285714285491e-01
3.073999999999999511e-01,3.046999999999999154e-01,6.343142857142856084e-01,8.124142857142856444e-01
6.370285714285713885e-01,6.235285714285714320e-01,7.091285714285714414e-01,7.331714285714284740e-01
7.334285714285713187e-01,2.979999999999999871e-01,8.310857142857144275e-01,7.373571428571428221e-01
6.250714285714286111e-01,2.959142857142856853e-01,6.237000000000000322e-01,8.158428571428569809e-01
7.316428571428571503e-01,2.940714285714285392e-01,7.338142857142857522e-01,7.306428571428570384e-01
6.239999999999999991e-01,5.099428571428571422e-01,7.277142857142856469e-01,8.332571428571428074e-01
4.084857142857142853e-01,5.265285714285714569e-01,7.551285714285715933e-01,7.426285714285714157e-01
2.912000000000000144e-01,5.139142857142857679e-01,6.380285714285713894e-01,7.349142857142857421e-01
5.099714285714285200e-01,6.097571428571427754e-01,8.323571428571429065e-01,8.285000000000001252e-01
2.042000000000000204e-01,6.203428571428570848e-01,8.356428571428572427e-01,8.464999999999999192e-01
5.131428571428571228e-01,5.130571428571428783e-01,7.332999999999999519e-01,8.355000000000001315e-01
3.993142857142857882e-01,7.343142857142855862e-01,6.279142857142856471e-01,8.372000000000000552e-01
3.033142857142856474e-01,4.052714285714286713e-01,8.425714285714285268e-01,7.167142857142855261e-01
2.025999999999999746e-01,6.307142857142857828e-01,6.282285714285714695e-01,8.254714285714286337e-01
6.279285714285713915e-01,3.001285714285713557e-01,5.084857142857142076e-01,8.519999999999999796e-01
1.020000000000000073e-01,1.988000000000000045e-01,7.561142857142858498e-01,8.306000000000000050e-01
3.062571428571428389e-01,4.116428571428571437e-01,6.322999999999999732e-01,7.824285714285715843e-01
2.057000000000000217e-01,6.150714285714286023e-01,8.294428571428571484e-01,9.212857142857142634e-01
5.225285714285714533e-01,6.284999999999999476e-01,7.958999999999999408e-01,6.236428571428570544e-01
3.082571428571428407e-01,4.063571428571428612e-01,6.306142857142855718e-01,7.971857142857143863e-01
6.327571428571427958e-01,5.170142857142857595e-01,7.844285714285714750e-01,6.190571428571428614e-01
6.107285714285715095e-01,6.167285714285714038e-01,7.214142857142857856e-01,9.225714285714284868e-01
6.322714285714284843e-01,6.244142857142858105e-01,6.240285714285713770e-01,8.058428571428571940e-01
5.218857142857142861e-01,6.384999999999999565e-01,6.947714285714287064e-01,7.364999999999999325e-01
6.230428571428571205e-01,1.946285714285714286e-01,7.508428571428572562e-01,8.302285714285715379e-01
4.087142857142857522e-01,5.502285714285714002e-01,7.251428571428569780e-01,9.189999999999998170e-01
4.001571428571428779e-01,7.358571428571427653e-01,5.073000000000000842e-01,8.590999999999999748e-01
6.291285714285714814e-01,5.189428571428571502e-01,8.054285714285714937e-01,7.239285714285713658e-01
5.206999999999999407e-01,3.087428571428570967e-01,7.245857142857142774e-01,8.320428571428571951e-01
4.036142857142858142e-01,6.339857142857142636e-01,7.369428571428570107e-01,7.816142857142858169e-01
7.347571428571428864e-01,4.070428571428572062e-01,6.162571428571428367e-01,8.574857142857142955e-01
4.121428571428571441e-01,6.260999999999998789e-01,6.716714285714288080e-01,8.278857142857143359e-01
4.025142857142857689e-01,5.181285714285714938e-01,7.425999999999999268e-01,8.411999999999999478e-01
5.121571428571428664e-01,2.962999999999999523e-01,6.264428571428570791e-01,8.792428571428569928e-01
1.922999999999999710e-01,5.132000000000001005e-01,5.069857142857142618e-01,8.504571428571428005e-01
1.058999999999999941e-01,6.182857142857143273e-01,7.295285714285714151e-01,8.476714285714285202e-01
5.008428571428571452e-01,5.101428571428572312e-01,7.581285714285713739e-01,9.207285714285713407e-01
5.151857142857143579e-01,4.978142857142856537e-01,5.121999999999999886e-01,8.708857142857140410e-01
6.242999999999998550e-01,7.328428571428570182e-01,4.122571428571429331e-01,8.328857142857144513e-01
2.981142857142857205e-01,4.113714285714286656e-01,7.177571428571428713e-01,8.278999999999999693e-01
6.164142857142858034e-01,6.191571428571428504e-01,8.344571428571428973e-01,8.388571428571427457e-01
9.969999999999999696e-02,5.164428571428572035e-01,7.771142857142857574e-01,7.357142857142856540e-01
5.226142857142856979e-01,4.105428571428572093e-01,6.373571428571428443e-01,7.256714285714286339e-01
5.005285714285714338e-01,6.206714285714285406e-01,6.099571428571428644e-01,8.811714285714282724e-01
4.180000000000000937e-01,6.266142857142856792e-01,7.408000000000000140e-01,7.349285714285713755e-01
5.111714285714286099e-01,5.214571428571428413e-01,7.230857142857143316e-01,8.342000000000000526e-01
5.125999999999999446e-01,7.284857142857141810e-01,7.267428571428571349e-01,8.560714285714285943e-01
1.996857142857142720e-01,5.225714285714285756e-01,4.147285714285714464e-01,7.780285714285714027e-01
4.056142857142858160e-01,4.054428571428572159e-01,7.326857142857142735e-01,8.475285714285714089e-01
2.045000000000000151e-01,5.168571428571429038e-01,8.293857142857142817e-01,8.622285714285714553e-01
1.055999999999999994e-01,7.301999999999999602e-01,7.673142857142857265e-01,9.204857142857142405e-01
2.060000000000000164e-01,6.367999999999999217e-01,5.843571428571429083e-01,7.417142857142856593e-01
4.027571428571429246e-01,2.997571428571428331e-01,5.206142857142856961e-01,8.184714285714286275e-01
1.975571428571428756e-01,1.973714285714285588e-01,5.245142857142857107e-01,8.250428571428570779e-01
6.206428571428570518e-01,6.244857142857143106e-01,7.343142857142855862e-01,8.313571428571429056e-01
5.174428571428572043e-01,4.015571428571428902e-01,6.315857142857143058e-01,8.252428571428570558e-01
7.366571428571427882e-01,7.253714285714285559e-01,6.125999999999998114e-01,8.305571428571429937e-01
5.193285714285713617e-01,5.149142857142856577e-01,5.132857142857143451e-01,8.255714285714285117e-01
3.046285714285714152e-01,7.207000000000000073e-01,8.120714285714285552e-01,9.261857142857142788e-01
5.237000000000000544e-01,6.357000000000000428e-01,5.175000000000000711e-01,7.559000000000000163e-01
6.285857142857140811e-01,6.304000000000000714e-01,7.328999999999999959e-01,8.596571428571428974e-01
5.286714285714285699e-01,3.054142857142856937e-01,6.372142857142857331e-01,7.392714285714284683e-01
3.993714285714286549e-01,5.037714285714285367e-01,7.372857142857142110e-01,8.444714285714284285e-01
2.048999999999999988e-01,2.013999999999999957e-01,7.610142857142856432e-01,7.339428571428571191e-01
3.055428571428571716e-01,4.116428571428571437e-01,6.317999999999999172e-01,8.602857142857142092e-01
3.131857142857142895e-01,4.683142857142856830e-01,5.321571428571427731e-01,6.353714285714285870e-01
5.078000000000000291e-01,1.981000000000000261e-01,6.303714285714285825e-01,8.407428571428570141e-01
6.385285714285714453e-01,5.226428571428571868e-01,5.185571428571429387e-01,7.384000000000000563e-01
3.051857142857142269e-01,5.048428571428571487e-01,2.974571428571428089e-01,8.811999999999997613e-01
4.031142857142857583e-01,5.170714285714286262e-01,7.392571428571429459e-01,8.462714285714284523e-01
5.095857142857143085e-01,3.983142857142857318e-01,5.116857142857142993e-01,8.515285714285715235e-01
4.119571428571429106e-01,3.059999999999999942e-01,8.034857142857142476e-01,6.174714285714285600e-01
2.939857142857142391e-01,2.914285714285713702e-01,7.424857142857143044e-01,8.388571428571427457e-01
6.193142857142855950e-01,4.087142857142857522e-01,7.281999999999999584e-01,8.435285714285714054e-01
6.307857142857142829e-01,6.240999999999998771e-01,5.095285714285714418e-01,8.324714285714286399e-01
4.039142857142857812e-01,6.209285714285713853e-01,8.031714285714286472e-01,8.329142857142857181e-01
2.050571428571428823e-01,2.935714285714285388e-01,7.925714285714285934e-01,8.255142857142858670e-01
5.117142857142857881e-01,5.041714285714286037e-01,9.221142857142855531e-01,8.771999999999997577e-01
6.284285714285714475e-01,5.085714285714286742e-01,7.366857142857142771e-01,7.564000000000000723e-01
3.041571428571428481e-01,5.252571428571428669e-01,4.071714285714286286e-01,8.417000000000000037e-01
2.007571428571428840e-01,6.367142857142857881e-01,6.791857142857143925e-01,6.303571428571428381e-01
6.268142857142856572e-01,6.231000000000000982e-01,5.085714285714285632e-01,8.165999999999999925e-01
6.259428571428572452e-01,4.071714285714286286e-01,6.257428571428571562e-01,8.585285714285714187e-01
3.961285714285714410e-01,6.100714285714285978e-01,9.243000000000000105e-01,8.934714285714284721e-01
1.948999999999999899e-01,5.291571428571428815e-01,4.147000000000000686e-01,7.901428571428571468e-01
5.187571428571429166e-01,5.086714285714285522e-01,7.504714285714285671e-01,8.324857142857143844e-01
4.971999999999999753e-01,5.053000000000000824e-01,8.591714285714285859e-01,9.188714285714284502e-01
2.006000000000000283e-01,3.016285714285714126e-01,8.270714285714286795e-01,8.592714285714285749e-01
4.107714285714285651e-01,3.070999999999999286e-01,7.347714285714285198e-01,7.372857142857142110e-01
5.252571428571428669e-01,5.281714285714285140e-01,6.813428571428571390e-01,6.310428571428571276e-01
1.016999999999999987e-01,8.264428571428571457e-01,5.113142857142856101e-01,8.311857142857144165e-01
4.001571428571428779e-01,4.018714285714286016e-01,7.353142857142855870e-01,8.630428571428571116e-01
7.347999999999998977e-01,3.010714285714285454e-01,5.099714285714285200e-01,8.936571428571427056e-01
3.019857142857143018e-01,4.240142857142857880e-01,7.804285714285715825e-01,8.322142857142857952e-01
5.237571428571428100e-01,5.144999999999999574e-01,6.343142857142856084e-01,8.057571428571429495e-01
2.936999999999999611e-01,6.052142857142857046e-01,9.203857142857141405e-01,8.943428571428569951e-01
6.390428571428570237e-01,5.250000000000000222e-01,6.670857142857142819e-01,6.255285714285714338e-01
3.017428571428570905e-01,5.110000000000000098e-01,4.104142857142857315e-01,8.650571428571425248e-01
4.051857142857143712e-01,7.307714285714286273e-01,6.137714285714285234e-01,8.727142857142855537e-01
2.067857142857142672e-01,5.153428571428571026e-01,7.750714285714286333e-01,7.221428571428569754e-01
4.144714285714286572e-01,6.214142857142856968e-01,7.375142857142857888e-01,8.174714285714286266e-01
3.086714285714285411e-01,6.275285714285714356e-01,7.960857142857142854e-01,7.213428571428570635e-01
4.192142857142857615e-01,3.113571428571428878e-01,6.800285714285715377e-01,5.284571428571429585e-01
2.043571428571428483e-01,6.281285714285713695e-01,7.900428571428570468e-01,5.103285714285714647e-01
1.022999999999999882e-01,3.042428571428570927e-01,7.348857142857141422e-01,8.283428571428572695e-01
5.113285714285713546e-01,6.176000000000000378e-01,8.075285714285714844e-01,8.308142857142857274e-01
2.032000000000000195e-01,5.219571428571427862e-01,5.184142857142857164e-01,7.990142857142857880e-01
7.335142857142856743e-01,4.024000000000000909e-01,7.336142857142855522e-01,8.572571428571429397e-01
7.308857142857142497e-01,5.873142857142855666e-01,7.317428571428570283e-01,7.213428571428570635e-01
3.057428571428570940e-01,6.108000000000001206e-01,6.277999999999999137e-01,8.268142857142857238e-01
3.040571428571428592e-01,3.989428571428572101e-01,2.995285714285714218e-01,8.505285714285713006e-01
3.051428571428571046e-01,4.096714285714286308e-01,5.260857142857142676e-01,7.300999999999999712e-01
5.161142857142857476e-01,4.003428571428572225e-01,5.156142857142856917e-01,8.348857142857142311e-01
4.097000000000000086e-01,3.064285714285714390e-01,7.889857142857142902e-01,7.349857142857142422e-01
3.031428571428571028e-01,7.373571428571428221e-01,7.353428571428571869e-01,7.324571428571426956e-01
2.971999999999999642e-01,4.024142857142857799e-01,7.877714285714284559e-01,9.163428571428571257e-01
3.971285714285714974e-01,2.018000000000000071e-01,6.273142857142856021e-01,8.824857142857142067e-01
4.998000000000000220e-01,4.026142857142857578e-01,7.269142857142857350e-01,1.000000000000000000e+00
6.144999999999999352e-01,2.028999999999999970e-01,7.541714285714284927e-01,9.200999999999999179e-01
4.041571428571428815e-01,7.307428571428571384e-01,7.220428571428570974e-01,8.695999999999998176e-01
4.050285714285715155e-01,5.145000000000000684e-01,7.663571428571428479e-01,8.327285714285714846e-01
3.064714285714285613e-01,5.198857142857142843e-01,6.234142857142856986e-01,7.410571428571428587e-01
3.068285714285713950e-01,4.043714285714286594e-01,4.075428571428572622e-01,8.352571428571428092e-01
5.211428571428571299e-01,4.002000000000001112e-01,7.377714285714286335e-01,8.378857142857143447e-01
3.941285714285714392e-01,6.068857142857143616e-01,8.379571428571428449e-01,8.855428571428569651e-01
2.070000000000000173e-01,7.334999999999999298e-01,7.232999999999999430e-01,8.624857142857144110e-01
5.117571428571427994e-01,4.017000000000001125e-01,7.364428571428570658e-01,8.801714285714282715e-01
3.051571428571428490e-01,3.029571428571428693e-01,7.228428571428572313e-01,5.203714285714284848e-01
5.196571428571428175e-01,7.326142857142857734e-01,5.167857142857144037e-01,8.307285714285714828e-01
4.225571428571429089e-01,2.094571428571428695e-01,6.847428571428572086e-01,5.267857142857143016e-01
3.946285714285714952e-01,6.130714285714286005e-01,8.180714285714285605e-01,9.197714285714285731e-01
3.027142857142856580e-01,5.208142857142856741e-01,7.621857142857142442e-01,7.402142857142856025e-01
4.069571428571429061e-01,3.007142857142857117e-01,8.279571428571428360e-01,8.852285714285712537e-01
4.011857142857143677e-01,6.232142857142857206e-01,7.913571428571428701e-01,8.340571428571429413e-01
4.987000000000000322e-01,5.967285714285714970e-01,8.335428571428571409e-01,1.000000000000000000e+00
4.026142857142857578e-01,7.260571428571428454e-01,6.189428571428571280e-01,8.966285714285713304e-01
3.057857142857142718e-01,5.127285714285714224e-01,7.658142857142856696e-01,8.344857142857143861e-01
4.105714285714285872e-01,4.033714285714286585e-01,7.356999999999999096e-01,8.146142857142857352e-01
5.082714285714285962e-01,4.953714285714285737e-01,7.426428571428572711e-01,9.214285714285713746e-01
6.192714285714285838e-01,6.234285714285714430e-01,8.332857142857142962e-01,7.824714285714285955e-01
5.105857142857143094e-01,4.098714285714286087e-01,7.491571428571428548e-01,8.352428571428570647e-01
6.286714285714285477e-01,4.071000000000000729e-01,8.086000000000002075e-01,8.257285714285713674e-01
6.134857142857141898e-01,6.187285714285715166e-01,6.166714285714285371e-01,8.934142857142856053e-01
4.149285714285714799e-01,6.298571428571428932e-01,7.131714285714284562e-01,7.388285714285712791e-01
3.995714285714285774e-01,4.099428571428572199e-01,7.335571428571427965e-01,8.431999999999999496e-01
3.983571428571428541e-01,5.072714285714285953e-01,8.307428571428571162e-01,8.835142857142854744e-01
4.015571428571428902e-01,5.169428571428571484e-01,7.417571428571428926e-01,7.780142857142859913e-01
3.056857142857142828e-01,4.878000000000000114e-01,7.399857142857141357e-01,7.332428571428571962e-01
4.084000000000000963e-01,5.076285714285715400e-01,7.415571428571428036e-01,8.277857142857143469e-01
3.962285714285714300e-01,7.338999999999999968e-01,5.027857142857143913e-01,8.523428571428571798e-01
3.042142857142857149e-01,7.270428571428571018e-01,6.195857142857144062e-01,8.761714285714284900e-01
7.384428571428571786e-01,5.028285714285714025e-01,5.092142857142858414e-01,8.175000000000000044e-01
5.104142857142857093e-01,8.316857142857143614e-01,7.170571428571428374e-01,8.285000000000001252e-01
6.388857142857142790e-01,4.122571428571429331e-01,6.986000000000001098e-01,6.297999999999999154e-01
2.956142857142856628e-01,3.035714285714285476e-01,7.400999999999999801e-01,7.368999999999999995e-01
5.042999999999999705e-01,6.242999999999998550e-01,7.312999999999998391e-01,8.483285714285713208e-01
5.184714285714284721e-01,5.103428571428572091e-01,7.359428571428572319e-01,8.260428571428571898e-01
6.170285714285713707e-01,6.219142857142857528e-01,6.224571428571428200e-01,8.589999999999999858e-01
2.003000000000000058e-01,6.275714285714285579e-01,7.350571428571428534e-01,7.959285714285713187e-01
3.052285714285714047e-01,3.016571428571428459e-01,7.484714285714286763e-01,7.363714285714285657e-01
5.172571428571428598e-01,6.308714285714285275e-01,4.059857142857142831e-01,8.422999999999998266e-01
2.002000000000000168e-01,6.111714285714285877e-01,8.334428571428571519e-01,8.827999999999998071e-01
3.972285714285714309e-01,5.100428571428571312e-01,7.350714285714284868e-01,8.320571428571428285e-01
5.045571428571428152e-01,6.348428571428571532e-01,7.056142857142856384e-01,8.345714285714286307e-01
5.202714285714286069e-01,5.097428571428571642e-01,7.081714285714284518e-01,8.313857142857142835e-01
5.099000000000000199e-01,2.990428571428571103e-01,7.884999999999999787e-01,8.333142857142857851e-01
1.930000000000000049e-01,5.115000000000000657e-01,7.914714285714284925e-01,8.333999999999999186e-01
2.983999999999999431e-01,7.292857142857142039e-01,8.338428571428572189e-01,8.249285714285714555e-01
2.026000000000000301e-01,5.048000000000000265e-01,8.586714285714285300e-01,6.061285714285713500e-01
1.969000000000000195e-01,5.194857142857143284e-01,7.767142857142858015e-01,7.318142857142857505e-01
7.324857142857142955e-01,1.963999999999999913e-01,7.275857142857141691e-01,8.190571428571428170e-01
5.187285714285714278e-01,4.038000000000000478e-01,8.053428571428571381e-01,7.234571428571427987e-01
5.027285714285714135e-01,4.051571428571428823e-01,6.178857142857142604e-01,8.597428571428570310e-01
4.081857142857143184e-01,5.110857142857143653e-01,7.779142857142857803e-01,8.299285714285714599e-01
5.056714285714285495e-01,3.035142857142857364e-01,7.783285714285714807e-01,8.313285714285715278e-01
1.004000000000000031e-01,5.145857142857143129e-01,7.381571428571428450e-01,8.130714285714285561e-01
6.207571428571428962e-01,5.115285714285714436e-01,6.185857142857144053e-01,8.887285714285713123e-01
3.999571428571429554e-01,3.005428571428570561e-01,6.191000000000000947e-01,8.836999999999999300e-01
5.134857142857143231e-01,6.228999999999998982e-01,5.041142857142857370e-01,8.367285714285713771e-01
1.970999999999999974e-01,2.002000000000000168e-01,7.297714285714285154e-01,9.145857142857141131e-01
2.058000000000000385e-01,5.087714285714285412e-01,8.308285714285714718e-01,8.700857142857141291e-01
2.965857142857142859e-01,7.327571428571427736e-01,6.154999999999999361e-01,8.670285714285713707e-01
5.262000000000000011e-01,4.104571428571429093e-01,6.326142857142856846e-01,7.812285714285714944e-01
4.059571428571428497e-01,3.044285714285714373e-01,6.354714285714284649e-01,7.741714285714285104e-01
2.013000000000000345e-01,7.231571428571427207e-01,7.381571428571428450e-01,9.196857142857142176e-01
6.187857142857141612e-01,4.057285714285714939e-01,6.928142857142857158e-01,9.187857142857142057e-01
4.086571428571428855e-01,3.013428571428571345e-01,7.493285714285713439e-01,8.280142857142858137e-01
1.932285714285714162e-01,2.032000000000000195e-01,7.497000000000000330e-01,6.236142857142856766e-01
6.107857142857142652e-01,2.956999999999999629e-01,7.680428571428571383e-01,9.184142857142856275e-01
1.992000000000000159e-01,2.032000000000000195e-01,9.195999999999999730e-01,8.220714285714285641e-01
1.957000000000000128e-01,4.014285714285714679e-01,8.302571428571428047e-01,8.421571428571428264e-01
1.029000000000000054e-01,8.358857142857143430e-01,7.190571428571428392e-01,8.130428571428570672e-01
5.279571428571427916e-01,3.035714285714285476e-01,4.172000000000000153e-01,7.597142857142857864e-01
1.995999999999999996e-01,4.139142857142857346e-01,5.191714285714286170e-01,8.153714285714285248e-01
5.187142857142856833e-01,6.291714285714284927e-01,7.675857142857143156e-01,6.188714285714286278e-01
2.008000000000000340e-01,4.046000000000000707e-01,8.266999999999999904e-01,7.299142857142856267e-01
5.240428571428572546e-01,6.141571428571428459e-01,8.335285714285713965e-01,8.005142857142857338e-01
1.943999999999999895e-01,4.163000000000000589e-01,8.106285714285713651e-01,7.279714285714284916e-01
5.168857142857142817e-01,5.131857142857143561e-01,7.526714285714286579e-01,7.326857142857142735e-01
5.157000000000000473e-01,7.406857142857141696e-01,7.833857142857143518e-01,6.212714285714285856e-01
4.060714285714285832e-01,8.370000000000000773e-01,7.184428571428570498e-01,8.284571428571430030e-01
4.207142857142857628e-01,5.264571428571428457e-01,7.113142857142856768e-01,5.140714285714285126e-01
6.283142857142856030e-01,6.081571428571429516e-01,7.373428571428570777e-01,8.306714285714286161e-01
4.036285714285715032e-01,6.315571428571429280e-01,7.494857142857143106e-01,8.315428571428570281e-01
6.204428571428570738e-01,6.125142857142856778e-01,7.276999999999999025e-01,8.628000000000001224e-01
4.110285714285715208e-01,5.134714285714285786e-01,8.126571428571427447e-01,7.228999999999999870e-01
6.007857142857142563e-01,7.374999999999999334e-01,5.110999999999999988e-01,6.226857142857142868e-01
4.020714285714285796e-01,3.114857142857142547e-01,7.371714285714284776e-01,7.997999999999999554e-01
4.029285714285714692e-01,4.120285714285715217e-01,8.319000000000000838e-01,8.014285714285714901e-01
4.052857142857143602e-01,6.197857142857142732e-01,5.044285714285714484e-01,8.485142857142857764e-01
1.960000000000000353e-01,6.172285714285713487e-01,8.556142857142856606e-01,8.278714285714285914e-01
4.025000000000000244e-01,5.048285714285714043e-01,7.243571428571428106e-01,8.845857142857140865e-01
5.082999999999999741e-01,7.319285714285713729e-01,6.082571428571429406e-01,8.977714285714284426e-01
5.273428571428571132e-01,5.847285714285713754e-01,7.419285714285713818e-01,6.242857142857142216e-01
2.043857142857142539e-01,6.039714285714286035e-01,5.318285714285714283e-01,5.251142857142857556e-01
5.217000000000000526e-01,4.057142857142856940e-01,7.003428571428572669e-01,7.325857142857141735e-01
4.025571428571429466e-01,3.045428571428571152e-01,8.011000000000001453e-01,8.286714285714286143e-01
3.006714285714285340e-01,4.828428571428571292e-01,7.373428571428570777e-01,6.228571428571428870e-01
2.008000000000000063e-01,7.367714285714286326e-01,8.332285714285715406e-01,8.706285714285713073e-01
4.112714285714286211e-01,6.218714285714286305e-01,7.383999999999998343e-01,8.425285714285714045e-01
5.190000000000000169e-01,6.000857142857143334e-01,6.267714285714285349e-01,8.310999999999999499e-01
4.051714285714286268e-01,6.324571428571427179e-01,4.065714285714285836e-01,7.772142857142857464e-01
1.013999999999999901e-01,6.233571428571428319e-01,7.751714285714285113e-01,5.117142857142857881e-01
5.076000000000000512e-01,6.224142857142856977e-01,7.338428571428570191e-01,8.163000000000000256e-01
4.074714285714285955e-01,6.164142857142858034e-01,8.051857142857143934e-01,8.273857142857142799e-01
6.315428571428571836e-01,6.301857142857142380e-01,6.244857142857143106e-01,7.465428571428571747e-01
5.173428571428571043e-01,6.366571428571428104e-01,6.294999999999999485e-01,8.076857142857143401e-01
2.956714285714285295e-01,4.004142857142857781e-01,7.366999999999999105e-01,8.449571428571429621e-01
3.010428571428571121e-01,6.305285714285714382e-01,7.321285714285713508e-01,8.574714285714286621e-01
1.949142857142857066e-01,5.709857142857143186e-01,5.346142857142857086e-01,6.439285714285714057e-01
3.045142857142857373e-01,3.086714285714285411e-01,7.512142857142857233e-01,8.268571428571428461e-01
3.178857142857142715e-01,4.589857142857142747e-01,5.413999999999999924e-01,5.368428571428571772e-01
5.267428571428571793e-01,5.877428571428572335e-01,6.327857142857142847e-01,7.393428571428571905e-01
5.144714285714285795e-01,6.320714285714286174e-01,7.200857142857143289e-01,8.362714285714285545e-01
3.032285714285714584e-01,7.421428571428569931e-01,7.882714285714285118e-01,6.132142857142857117e-01
2.971857142857142753e-01,5.052571428571428491e-01,5.038571428571428923e-01,9.065857142857142170e-01
5.046714285714286596e-01,7.332142857142857073e-01,6.184714285714284498e-01,8.481714285714284651e-01
6.226714285714285424e-01,6.212857142857142190e-01,5.213428571428571079e-01,8.481714285714284651e-01
4.039571428571429035e-01,6.259857142857142565e-01,5.062714285714284834e-01,8.283285714285715251e-01
5.125285714285714445e-01,2.048999999999999988e-01,7.243428571428571772e-01,8.331571428571429294e-01
2.976285714285714090e-01,6.216857142857142859e-01,7.274857142857141801e-01,8.978142857142855648e-01
2.995857142857142885e-01,4.051714285714286268e-01,8.288714285714285923e-01,7.990571428571429102e-01
4.050714285714285823e-01,7.293285714285713262e-01,7.317857142857142616e-01,8.850142857142855313e-01
4.103571428571428648e-01,5.242285714285713771e-01,7.167428571428571260e-01,6.337999999999999190e-01
4.142714285714286238e-01,5.213714285714285968e-01,7.821142857142858729e-01,6.275571428571429244e-01
4.095285714285715195e-01,7.217428571428571304e-01,7.239999999999999769e-01,8.950999999999998957e-01
3.039428571428571257e-01,6.313142857142856057e-01,6.364999999999999547e-01,7.845428571428570974e-01
3.034571428571427587e-01,1.967571428571428804e-01,7.349142857142856311e-01,8.303000000000000380e-01
2.038000000000000367e-01,3.005999999999999783e-01,8.327285714285714846e-01,9.079714285714283184e-01
4.053714285714286047e-01,5.097571428571427976e-01,6.316857142857142948e-01,8.498285714285713777e-01
3.983000000000000429e-01,5.075571428571428179e-01,7.357285714285713984e-01,8.509428571428572230e-01
4.182428571428571940e-01,4.165142857142857258e-01,7.068857142857142284e-01,6.355285714285714427e-01
4.108285714285714874e-01,7.368285714285713883e-01,7.597000000000000419e-01,7.273428571428570688e-01
4.108571428571428652e-01,5.114285714285714546e-01,6.250999999999999890e-01,8.152000000000000357e-01
5.141571428571429792e-01,1.998285714285714387e-01,5.128999999999999115e-01,8.330285714285713405e-01
3.075142857142856845e-01,6.230428571428571205e-01,7.620285714285712775e-01,8.350571428571428312e-01
4.066428571428571948e-01,5.106571428571429205e-01,7.317571428571428838e-01,8.585142857142857853e-01
3.027285714285714580e-01,5.113142857142857212e-01,8.334857142857143852e-01,8.657285714285712919e-01
3.021571428571428464e-01,6.236142857142856766e-01,8.279571428571428360e-01,8.168999999999999595e-01
4.021428571428571352e-01,3.011999999999999678e-01,8.310999999999999499e-01,8.819857142857140397e-01
4.021857142857143685e-01,5.841142857142856970e-01,7.418571428571427706e-01,7.303714285714285603e-01
5.100714285714285090e-01,6.163142857142855924e-01,6.250428571428571223e-01,8.556285714285714050e-01
9.847142857142857086e-02,4.267857142857143238e-01,7.015285714285712793e-01,4.120142857142857218e-01
2.002000000000000168e-01,4.279000000000000026e-01,7.122571428571428109e-01,6.322714285714285953e-01
2.012000000000000177e-01,5.093142857142857194e-01,7.317999999999998950e-01,9.021428571428569132e-01
2.900428571428571578e-01,6.301285714285713713e-01,5.078714285714285293e-01,8.256000000000000005e-01
3.044285714285714373e-01,6.151857142857142247e-01,5.073285714285713510e-01,8.664999999999998259e-01
4.043142857142857371e-01,7.300714285714284824e-01,7.910714285714284255e-01,8.270285714285714462e-01
4.076714285714286290e-01,1.983999999999999930e-01,7.336428571428571521e-01,7.916428571428570926e-01
3.053571428571428825e-01,4.578857142857142848e-01,8.308714285714287051e-01,8.290571428571429369e-01
4.047857142857143042e-01,5.155857142857143138e-01,7.819142857142857839e-01,8.323428571428572731e-01
4.082142857142856962e-01,4.031000000000000694e-01,7.730428571428571427e-01,6.173857142857142044e-01
4.074857142857142844e-01,7.417285714285714038e-01,8.194999999999997842e-01,7.164142857142856702e-01
6.280714285714285028e-01,5.062285714285714722e-01,6.252428571428572113e-01,8.174571428571428822e-01
9.750000000000000333e-02,2.002142857142857335e-01,7.764999999999999680e-01,8.316285714285714947e-01
2.918142857142856927e-01,1.920000000000000040e-01,6.219428571428571306e-01,8.729428571428570205e-01
1.977857142857142869e-01,5.163142857142857256e-01,6.231714285714284873e-01,8.429142857142857270e-01
2.035999999999999754e-01,5.194571428571428395e-01,4.078714285714286070e-01,8.034999999999999920e-01
9.390000000000001124e-02,6.295142857142856929e-01,7.356428571428570429e-01,8.285000000000001252e-01
1.985999999999999988e-01,5.009285714285713897e-01,9.245142857142855108e-01,8.733999999999998431e-01
3.956857142857143628e-01,6.126428571428570446e-01,7.570571428571427619e-01,9.198142857142854734e-01
2.997857142857143220e-01,7.292999999999999483e-01,7.253714285714285559e-01,8.871857142857140222e-01
6.220571428571428640e-01,5.056285714285714272e-01,2.028999999999999970e-01,8.618571428571427662e-01
9.669999999999999429e-02,6.096714285714285309e-01,8.343142857142857860e-01,9.195714285714284841e-01
5.260857142857142676e-01,6.334857142857142076e-01,7.374999999999999334e-01,7.139857142857143346e-01
3.041999999999999704e-01,3.053285714285713937e-01,7.312714285714285722e-01,7.387285714285714011e-01
3.957714285714286073e-01,6.773142857142859796e-01,7.362285714285714544e-01,6.222857142857143309e-01
4.052000000000001156e-01,6.209285714285714963e-01,7.257999999999998897e-01,8.701714285714284847e-01
5.208571428571429074e-01,4.051142857142858156e-01,8.326000000000001178e-01,8.253000000000000336e-01
4.094428571428572194e-01,4.086857142857143743e-01,7.201428571428571956e-01,8.332857142857142962e-01
2.023428571428571576e-01,4.206142857142857738e-01,6.813428571428572500e-01,7.404285714285714359e-01
6.255714285714286671e-01,5.140285714285713903e-01,7.317428571428571393e-01,8.041142857142857814e-01
4.087000000000000077e-01,6.251142857142857334e-01,4.039428571428571590e-01,8.732857142857141097e-01
1.952000000000000124e-01,6.219999999999999973e-01,7.340428571428571081e-01,8.702571428571428402e-01
4.024142857142857799e-01,1.003000000000000003e-01,7.341714285714284749e-01,8.440428571428570947e-01
2.972714285714285753e-01,7.368857142857142550e-01,7.273571428571428132e-01,7.573857142857143288e-01
7.362428571428571988e-01,2.945142857142857284e-01,7.211714285714284633e-01,7.914285714285713702e-01
7.297571428571428820e-01,7.338714285714285079e-01,7.344857142857141863e-01,8.015571428571429680e-01
2.050714285714285712e-01,5.197428571428570621e-01,4.180285714285714715e-01,8.057714285714284719e-01
3.021714285714285353e-01,7.368285714285713883e-01,8.320714285714286840e-01,7.776857142857142025e-01
3.090142857142856858e-01,6.410142857142856476e-01,7.510428571428571232e-01,6.210142857142857409e-01
2.067000000000000226e-01,4.022857142857143020e-01,7.934285714285713720e-01,9.180285714285714160e-01
6.315285714285714391e-01,6.223857142857143199e-01,7.312142857142857055e-01,8.077714285714285847e-01
4.120000000000000329e-01,6.292571428571430703e-01,6.345857142857141975e-01,6.300999999999999934e-01
5.161285714285714921e-01,7.323857142857143065e-01,7.306999999999999051e-01,8.325142857142858732e-01
4.020714285714285796e-01,6.243428571428570883e-01,6.259000000000000119e-01,8.429285714285713604e-01
1.017999999999999877e-01,4.092857142857143082e-01,7.454142857142858070e-01,6.228571428571428870e-01
6.261857142857142344e-01,4.141714285714286348e-01,7.778857142857142914e-01,8.286857142857143588e-01
2.018000000000000349e-01,3.007000000000000228e-01,8.130571428571428116e-01,7.258714285714285008e-01
5.024714285714285689e-01,6.134285714285714342e-01,9.220857142857141753e-01,8.106857142857142318e-01
4.100285714285714644e-01,6.319714285714286284e-01,7.361571428571427322e-01,7.941285714285714059e-01
3.029714285714285027e-01,5.142142857142857348e-01,6.307000000000000384e-01,8.413571428571426924e-01
7.290857142857143369e-01,5.096571428571428086e-01,6.738428571428571878e-01,9.182142857142856496e-01
3.979857142857143870e-01,7.324571428571426956e-01,6.157714285714285252e-01,8.179285714285714493e-01
3.997428571428572330e-01,4.050714285714285823e-01,7.321000000000000840e-01,8.644142857142856906e-01
5.178714285714285381e-01,6.203857142857143181e-01,7.378571428571428781e-01,8.162142857142856700e-01
2.064000000000000001e-01,5.261000000000000121e-01,6.759428571428572896e-01,7.358857142857142541e-01
3.042571428571428371e-01,5.203285714285714736e-01,5.086571428571429188e-01,8.573857142857140845e-01
2.997142857142857109e-01,6.129285714285714892e-01,7.288999999999999924e-01,8.801857142857140159e-01
4.112999999999999989e-01,3.039142857142856924e-01,6.346285714285713198e-01,8.039857142857143035e-01
4.172142857142857597e-01,4.075285714285714622e-01,5.218000000000000416e-01,7.362285714285714544e-01
5.257428571428570674e-01,5.670571428571429262e-01,6.437428571428570612e-01,6.269142857142857572e-01
3.071714285714285397e-01,5.342857142857142527e-01,6.363714285714285879e-01,6.317999999999999172e-01
5.208285714285714185e-01,6.370428571428571329e-01,5.254714285714285893e-01,7.376714285714285335e-01
5.162428571428571145e-01,6.186714285714285388e-01,6.228999999999998982e-01,8.300571428571428267e-01
2.045999999999999763e-01,3.993428571428572216e-01,7.438571428571428834e-01,9.140857142857140571e-01
4.168714285714286150e-01,3.051571428571429045e-01,7.968428571428571860e-01,8.279857142857143248e-01
4.098428571428571754e-01,6.251428571428571113e-01,8.025428571428572244e-01,7.308714285714285053e-01
6.227428571428571535e-01,4.014571428571429013e-01,7.366857142857143881e-01,8.171142857142856819e-01
5.189142857142856613e-01,5.206857142857143073e-01,7.887285714285714455e-01,7.290142857142856148e-01
5.135000000000000675e-01,4.078571428571429180e-01,7.326714285714286401e-01,8.247571428571428553e-01
5.042571428571428482e-01,6.185000000000000497e-01,7.288428571428570146e-01,8.820428571428569064e-01
4.149000000000000465e-01,5.323285714285714842e-01,5.272857142857143575e-01,7.398000000000001242e-01
4.105714285714285872e-01,2.018999999999999961e-01,7.616428571428570660e-01,8.280000000000000693e-01
5.085999999999999410e-01,5.045285714285714374e-01,8.370428571428571995e-01,8.612285714285714544e-01
2.998857142857142555e-01,5.153571428571428470e-01,7.371142857142857219e-01,8.292714285714285483e-01
7.293714285714285595e-01,8.331714285714286738e-01,4.965142857142856858e-01,9.007571428571427008e-01
5.223428571428572198e-01,6.322142857142857286e-01,8.067142857142858281e-01,6.118857142857143661e-01
2.985999999999999766e-01,5.270285714285714018e-01,7.556142857142855718e-01,6.288714285714285257e-01
3.951285714285715511e-01,2.070999999999999786e-01,6.942142857142856727e-01,9.133000000000000007e-01
4.028571428571429136e-01,8.368142857142857327e-01,7.131000000000000671e-01,7.167000000000000037e-01
3.982000000000000539e-01,5.185571428571429387e-01,7.337857142857142634e-01,8.375142857142858777e-01
4.042571428571429260e-01,5.238857142857142879e-01,7.390428571428571125e-01,7.661857142857142478e-01
2.043428571428571594e-01,6.394857142857142129e-01,7.787428571428571811e-01,7.328714285714285070e-01
4.004142857142857781e-01,5.091857142857143526e-01,7.294142857142856817e-01,9.038999999999998147e-01
4.028857142857142914e-01,6.311999999999999833e-01,7.327857142857142625e-01,8.175999999999998824e-01
3.123857142857142111e-01,3.099857142857142533e-01,7.219285714285714750e-01,6.361857142857142433e-01
2.958999999999999408e-01,5.192714285714286060e-01,7.198571428571428621e-01,7.345285714285714196e-01
3.052857142857142714e-01,6.281428571428571139e-01,6.227428571428571535e-01,8.296428571428572374e-01
5.109428571428571431e-01,8.390428571428573123e-01,6.132714285714285785e-01,8.442428571428571837e-01
3.011571428571428455e-01,6.351999999999999869e-01,5.130714285714286227e-01,8.249428571428571999e-01
4.699571428571427956e-01,5.324571428571428511e-01,6.425999999999998380e-01,6.326285714285714290e-01
2.961714285714285300e-01,6.219285714285713862e-01,6.232999999999999652e-01,8.691428571428571059e-01
3.003999999999999448e-01,5.103428571428572091e-01,7.349714285714286088e-01,8.716428571428570526e-01
3.007428571428570896e-01,5.712285714285714189e-01,6.394857142857142129e-01,7.403571428571428248e-01
4.086714285714286299e-01,5.175142857142858155e-01,7.368714285714285106e-01,8.356571428571429871e-01
7.274142857142857910e-01,6.119571428571427552e-01,8.371857142857143108e-01,8.377714285714285003e-01
5.106857142857142984e-01,7.372428571428571997e-01,6.270142857142856352e-01,8.031857142857143916e-01
1.996714285714285830e-01,5.221999999999999975e-01,7.761142857142858675e-01,6.197571428571428953e-01
6.263999999999999568e-01,7.325285714285714178e-01,7.294999999999999263e-01,8.033285714285715029e-01
1.031000000000000111e-01,3.011999999999999678e-01,7.214714285714285413e-01,9.149428571428570578e-01
3.013285714285713901e-01,4.995857142857142996e-01,6.178428571428571381e-01,8.613714285714285657e-01
5.275857142857143245e-01,5.202714285714286069e-01,5.130428571428571338e-01,8.145999999999999908e-01
6.322999999999998622e-01,5.155142857142857027e-01,6.276857142857142913e-01,7.945571428571427397e-01
2.964999999999999858e-01,7.249285714285714777e-01,8.024714285714286133e-01,9.209999999999998188e-01
3.117857142857142771e-01,3.042428571428570927e-01,6.837000000000000854e-01,4.194428571428571728e-01
5.133428571428571008e-01,5.012428571428571011e-01,7.347571428571428864e-01,8.313428571428572722e-01
3.038428571428571368e-01,5.226142857142856979e-01,5.227714285714286646e-01,7.770428571428571463e-01
3.063285714285713945e-01,6.355285714285714427e-01,3.992285714285714326e-01,8.185714285714285054e-01
5.134857142857143231e-01,3.016428571428571015e-01,8.424428571428570489e-01,8.294571428571428928e-01
4.004142857142857781e-01,2.923571428571428155e-01,8.337857142857143522e-01,8.684857142857141943e-01
1.991000000000000270e-01,6.249428571428570223e-01,6.215285714285714302e-01,8.356285714285714983e-01
9.470000000000000639e-02,6.168571428571428816e-01,7.264571428571426903e-01,9.027428571428569581e-01
4.109142857142857319e-01,6.014714285714285458e-01,6.290571428571428703e-01,8.316142857142857503e-01
5.170714285714286262e-01,5.161285714285713810e-01,7.355428571428571649e-01,8.313571428571429056e-01
4.041571428571428815e-01,4.040285714285715146e-01,5.159000000000000252e-01,8.344428571428570418e-01
4.127571428571429335e-01,3.116999999999999771e-01,7.779428571428572692e-01,8.295714285714286262e-01
2.008999999999999952e-01,4.056142857142857050e-01,7.814857142857143391e-01,8.292857142857142927e-01
2.978714285714285648e-01,6.239428571428570214e-01,5.175999999999999490e-01,8.643285714285712240e-01
3.007857142857142674e-01,5.960571428571428410e-01,8.321428571428571841e-01,8.342142857142859080e-01
2.998857142857142555e-01,3.053857142857142049e-01,5.198571428571429065e-01,8.538857142857140259e-01
4.100142857142857200e-01,2.980571428571427983e-01,7.656285714285713251e-01,7.336999999999999078e-01
5.252999999999999892e-01,6.277428571428570470e-01,6.296857142857142930e-01,8.080857142857142961e-01
6.221714285714284864e-01,5.017857142857142794e-01,8.342428571428570638e-01,7.813857142857141280e-01
5.213285714285714745e-01,5.881000000000000671e-01,7.346999999999999087e-01,6.264000000000000679e-01
5.085285714285714409e-01,4.024428571428572132e-01,8.290142857142858146e-01,7.841285714285713970e-01
4.103000000000000536e-01,2.090000000000000191e-01,6.215142857142856858e-01,8.354428571428570427e-01
6.291714285714284927e-01,6.209999999999999964e-01,7.924571428571428600e-01,6.218857142857142639e-01
4.080000000000000293e-01,5.218285714285714194e-01,7.314857142857141836e-01,7.657428571428571695e-01
1.996000000000000274e-01,3.079714285714285626e-01,6.263142857142857123e-01,8.176714285714283825e-01
4.025000000000000244e-01,6.178285714285713937e-01,8.326142857142857512e-01,7.866857142857143215e-01
2.951999999999999624e-01,6.141142857142856126e-01,8.290285714285714480e-01,9.223857142857141422e-01
4.024714285714285911e-01,3.978142857142857314e-01,8.298428571428572154e-01,8.301857142857143046e-01
4.172285714285714486e-01,5.223857142857142311e-01,7.859285714285713098e-01,6.181571428571428495e-01
1.963142857142857189e-01,4.089285714285714746e-01,6.266857142857142904e-01,8.514142857142857901e-01
2.012000000000000177e-01,3.080285714285714294e-01,7.274857142857142911e-01,8.537142857142856478e-01
5.202142857142857402e-01,6.354857142857143204e-01,6.328285714285714070e-01,7.064857142857142724e-01
3.079142857142856959e-01,4.047428571428571820e-01,6.218714285714286305e-01,8.643428571428570795e-01
5.199000000000000288e-01,4.133000000000000562e-01,7.196142857142857618e-01,8.302285714285716489e-01
4.103142857142857425e-01,5.596857142857143419e-01,7.387285714285714011e-01,6.254999999999999449e-01
4.048428571428572265e-01,4.045428571428572040e-01,5.163571428571429589e-01,8.107571428571428429e-01
5.080714285714285072e-01,6.236142857142856766e-01,7.295857142857141708e-01,8.984999999999998543e-01
4.091285714285714525e-01,4.066428571428571392e-01,7.411857142857142255e-01,6.745142857142857329e-01
4.130428571428571560e-01,4.067000000000000060e-01,7.837428571428570745e-01,6.161428571428571033e-01
2.998285714285713888e-01,2.000285714285714445e-01,8.274142857142856577e-01,7.711714285714287298e-01
2.057571428571428607e-01,4.075000000000000289e-01,7.061571428571429276e-01,7.345571428571427974e-01
1.983999999999999930e-01,4.067285714285714393e-01,5.098714285714285310e-01,8.297428571428571153e-01
4.104285714285714759e-01,6.221714285714284864e-01,5.062142857142857277e-01,8.262571428571428012e-01
2.063000000000000111e-01,5.881571428571429339e-01,7.395428571428570574e-01,7.349571428571428644e-01
2.007714285714285729e-01,5.276857142857143135e-01,5.234285714285714652e-01,7.966714285714285859e-01
4.078000000000000513e-01,5.040142857142857480e-01,8.149571428571428244e-01,7.212285714285714411e-01
5.088571428571428967e-01,5.081428571428571184e-01,7.361999999999999655e-01,8.588428571428570191e-01
4.036714285714286254e-01,7.211142857142857077e-01,8.608428571428571319e-01,8.254714285714286337e-01
3.068142857142857061e-01,2.986999999999999655e-01,7.109571428571427321e-01,7.303999999999999382e-01
4.328857142857143181e-01,4.220285714285715306e-01,6.411857142857142478e-01,6.406714285714285584e-01
2.978000000000000091e-01,3.944571428571429506e-01,7.252857142857142003e-01,9.147999999999998355e-01
1.980000000000000093e-01,5.177714285714285491e-01,6.443000000000000949e-01,8.276857142857142469e-01
6.399999999999999023e-01,5.170142857142857595e-01,6.366428571428571770e-01,7.555857142857143049e-01
3.013999999999999457e-01,4.054285714285714715e-01,8.341857142857144192e-01,8.936857142857141945e-01
1.940999999999999948e-01,6.242999999999998550e-01,8.324000000000000288e-01,8.016285714285715791e-01
1.037000000000000005e-01,4.012000000000000566e-01,7.214428571428571635e-01,8.282571428571428029e-01
3.980285714285714538e-01,6.182999999999999607e-01,7.401428571428571024e-01,8.467857142857142527e-01
6.268000000000000238e-01,5.152714285714286024e-01,7.368857142857142550e-01,8.341142857142856970e-01
4.037714285714286699e-01,5.136857142857143010e-01,7.362714285714284657e-01,8.239428571428571990e-01
2.998285714285713888e-01,5.058142857142856608e-01,7.372142857142857109e-01,8.366857142857143659e-01
2.027999999999999803e-01,7.373428571428570777e-01,6.125571428571429111e-01,8.657857142857141586e-01
4.219571428571428640e-01,5.287000000000000588e-01,6.798142857142857043e-01,5.277714285714285580e-01
2.921857142857142708e-01,3.985000000000000209e-01,7.559285714285712832e-01,9.163428571428571257e-01
3.023714285714286243e-01,6.262857142857142234e-01,6.291428571428571148e-01,8.542857142857143149e-01
4.053428571428572269e-01,4.041142857142858147e-01,8.348714285714285976e-01,8.579285714285714848e-01
2.939428571428571724e-01,7.442857142857142172e-01,7.284142857142855698e-01,8.304714285714286381e-01
4.193428571428571838e-01,4.183285714285714940e-01,5.259142857142857785e-01,7.604571428571428315e-01
6.234571428571427099e-01,4.022000000000001130e-01,6.205428571428571738e-01,8.675999999999999268e-01
0.000000000000000000e+00,3.022571428571428354e-01,8.219142857142857084e-01,7.247857142857143664e-01
6.141714285714284793e-01,6.160428571428571143e-01,7.281571428571427251e-01,8.736857142857142877e-01
9.840000000000001523e-02,6.211285714285714743e-01,6.190714285714284948e-01,8.656857142857142806e-01
4.047285714285714375e-01,6.297571428571427932e-01,7.375142857142856778e-01,8.034142857142857475e-01
3.999285714285714666e-01,2.976285714285714090e-01,7.276428571428571468e-01,8.477999999999999980e-01
3.120571428571428108e-01,6.132142857142857117e-01,7.342142857142857082e-01,4.037857142857143034e-01
3.958857142857142852e-01,4.048142857142857376e-01,7.390999999999999792e-01,8.421000000000000707e-01
6.235142857142856876e-01,5.139714285714285236e-01,6.854000000000000092e-01,8.319714285714285840e-01
4.748428571428570666e-01,6.411857142857142478e-01,5.210428571428571409e-01,7.409714285714285031e-01
3.045857142857142930e-01,6.386428571428570677e-01,6.352285714285713647e-01,7.379857142857142449e-01
1.044000000000000067e-01,7.263142857142855791e-01,8.354428571428571537e-01,8.145999999999999908e-01
3.063714285714286278e-01,3.014999999999999902e-01,6.262857142857143344e-01,8.029428571428570693e-01
5.145857142857143129e-01,5.131285714285713784e-01,5.122857142857142332e-01,8.703857142857140961e-01
5.109142857142856542e-01,4.011857142857143677e-01,5.152714285714286024e-01,8.378285714285713670e-01
4.132142857142857006e-01,1.925142857142857211e-01,5.273428571428571132e-01,7.154714285714286470e-01
6.273857142857143243e-01,1.954285714285714237e-01,5.055714285714285605e-01,8.140428571428571791e-01
2.927428571428571380e-01,4.097428571428571864e-01,6.278285714285714025e-01,8.403142857142855693e-01
6.302571428571429601e-01,5.224428571428572088e-01,6.294714285714285706e-01,8.332714285714285518e-01
5.090142857142857524e-01,7.271428571428570908e-01,7.257000000000000117e-01,8.806999999999998163e-01
3.962714285714286633e-01,4.090571428571428414e-01,8.302571428571428047e-01,8.164285714285713924e-01
3.057000000000000273e-01,7.301714285714284713e-01,6.185428571428571720e-01,8.431428571428570828e-01
5.207571428571429184e-01,5.235571428571428321e-01,5.141714285714285015e-01,7.765571428571429458e-01
1.952000000000000124e-01,5.063142857142857167e-01,8.309857142857143275e-01,8.417999999999998817e-01
7.349571428571428644e-01,7.346142857142856641e-01,6.144999999999999352e-01,8.424714285714284268e-01
2.979857142857142982e-01,4.054714285714285937e-01,7.372714285714285776e-01,8.328571428571429625e-01
2.023571428571428743e-01,3.059857142857142498e-01,6.423714285714285932e-01,7.235285714285716319e-01
2.017000000000000182e-01,4.101428571428571979e-01,7.379142857142857448e-01,8.343428571428572749e-01
5.202571428571428624e-01,6.297714285714285376e-01,8.159857142857142032e-01,6.170285714285713707e-01
4.079285714285714737e-01,6.284857142857142032e-01,6.233285714285713430e-01,8.285142857142857586e-01
4.074142857142858398e-01,6.376428571428570669e-01,5.109571428571428875e-01,8.400285714285713468e-01
1.992000000000000159e-01,5.059428571428571386e-01,8.302285714285715379e-01,9.012571428571427568e-01
4.023857142857142910e-01,7.330142857142856183e-01,4.994428571428571884e-01,8.715571428571426971e-01
2.993000000000000105e-01,3.002714285714285225e-01,8.382857142857143007e-01,8.551857142857142158e-01
0.000000000000000000e+00,5.069285714285713951e-01,7.382857142857142119e-01,8.146571428571427465e-01
5.031857142857143472e-01,5.182714285714286051e-01,7.281428571428569807e-01,8.661857142857142255e-01
5.264999999999999680e-01,3.042428571428570927e-01,7.378857142857142559e-01,6.340000000000000080e-01
4.024285714285714688e-01,4.095857142857143307e-01,7.325428571428571622e-01,8.536000000000000254e-01
0.000000000000000000e+00,5.203999999999999737e-01,7.930857142857141717e-01,8.296857142857143597e-01
7.340857142857143414e-01,2.053999999999999992e-01,7.572714285714284843e-01,8.325428571428572511e-01
2.038000000000000089e-01,6.231857142857142318e-01,6.145857142857144018e-01,8.787714285714283147e-01
6.328857142857142737e-01,3.024285714285714355e-01,7.788571428571429145e-01,6.205999999999999295e-01
9.389999999999999736e-02,6.322714285714284843e-01,7.612142857142856212e-01,6.222714285714284754e-01
5.107857142857143984e-01,3.013999999999999457e-01,7.332428571428570852e-01,7.767000000000000570e-01
3.068428571428571394e-01,6.215142857142856858e-01,8.304285714285714048e-01,8.732999999999998542e-01
5.047714285714286486e-01,6.169571428571428706e-01,8.324142857142857732e-01,8.207857142857143407e-01
6.101142857142856091e-01,3.961857142857143632e-01,6.084000000000000519e-01,9.268428571428569684e-01
4.014857142857143346e-01,5.075142857142858066e-01,6.228285714285713981e-01,8.508000000000000007e-01
9.990000000000000269e-02,3.071857142857142287e-01,7.116285714285714992e-01,7.347428571428571420e-01
4.007571428571429228e-01,5.122571428571428553e-01,8.348571428571428532e-01,9.055857142857139941e-01
3.979571428571428982e-01,5.009428571428571342e-01,7.374428571428571777e-01,9.182428571428570274e-01
4.089428571428572190e-01,4.133571428571429229e-01,7.372714285714284665e-01,7.313571428571428168e-01
3.028857142857142581e-01,7.273571428571428132e-01,7.619857142857142662e-01,8.321428571428571841e-01
4.095428571428571529e-01,3.062999999999999057e-01,6.135285714285714231e-01,8.849999999999998979e-01
4.051857142857143157e-01,5.109142857142856542e-01,7.679714285714285271e-01,7.336285714285714077e-01
6.353428571428570981e-01,6.294142857142857039e-01,5.074857142857143177e-01,8.064285714285716056e-01
6.280857142857143582e-01,6.276428571428570580e-01,6.142571428571429459e-01,8.299428571428572043e-01
4.232000000000000206e-01,6.408714285714285364e-01,6.571000000000001284e-01,5.162285714285714811e-01
9.829999999999999849e-02,7.278857142857142470e-01,7.299714285714286044e-01,8.434571428571426832e-01
6.269857142857142573e-01,4.041142857142857592e-01,3.991000000000000658e-01,8.281428571428571805e-01
4.013571428571429123e-01,5.042571428571428482e-01,7.623857142857143332e-01,8.333142857142857851e-01
5.185571428571429387e-01,5.138000000000000345e-01,7.509000000000000119e-01,8.287142857142858476e-01
4.055857142857143272e-01,4.122000000000000108e-01,8.257714285714286007e-01,8.582857142857143185e-01
5.061428571428571166e-01,7.308428571428570164e-01,6.064857142857141836e-01,8.680571428571427495e-01
3.090142857142856858e-01,6.525714285714286911e-01,6.321285714285713730e-01,7.345714285714285419e-01
2.953000000000000069e-01,6.222714285714285865e-01,7.322571428571429397e-01,8.849999999999997868e-01
4.181571428571428939e-01,5.783142857142856696e-01,7.355285714285714205e-01,4.098571428571428643e-01
3.991000000000000103e-01,4.005285714285715115e-01,7.259428571428571120e-01,9.188142857142855835e-01
4.607857142857142430e-01,6.318999999999999062e-01,8.253857142857142781e-01,6.185857142857142943e-01
3.003999999999999448e-01,6.129999999999999893e-01,6.160999999999999810e-01,9.278714285714284582e-01
3.817142857142857282e-01,4.323285714285714509e-01,5.404999999999999805e-01,6.505999999999998451e-01
3.078142857142857070e-01,1.985000000000000098e-01,5.201571428571427624e-01,8.028857142857142026e-01
1.992000000000000159e-01,4.069571428571429061e-01,5.203857142857142293e-01,8.126857142857142335e-01
5.108714285714286429e-01,7.324142857142856844e-01,7.270999999999999686e-01,8.710857142857141300e-01
4.064714285714286501e-01,1.024000000000000188e-01,6.041285714285712372e-01,8.203142857142857736e-01
5.093142857142856084e-01,6.281857142857142362e-01,3.990285714285714547e-01,8.545428571428571596e-01
4.050428571428572044e-01,6.280714285714285028e-01,8.050000000000000488e-01,7.207285714285712741e-01
4.017857142857143016e-01,7.342571428571429415e-01,5.124857142857142112e-01,8.230857142857141984e-01
4.065571428571428392e-01,2.999285714285714333e-01,7.379714285714283895e-01,8.559999999999998721e-01
5.130857142857143671e-01,5.151714285714286135e-01,6.236857142857142877e-01,8.575285714285715288e-01
6.313857142857143279e-01,6.152428571428570914e-01,7.307571428571428829e-01,7.761285714285715009e-01
6.410857142857142588e-01,4.053571428571429158e-01,7.081571428571428184e-01,7.333857142857141964e-01
2.944142857142856839e-01,2.057714285714286051e-01,8.038142857142857034e-01,8.332285714285715406e-01
3.965714285714285747e-01,5.202999999999999847e-01,4.087571428571429299e-01,8.324285714285711846e-01
2.975428571428571090e-01,5.257428571428570674e-01,7.181857142857143161e-01,8.378857142857142337e-01
5.184857142857143275e-01,3.005285714285714227e-01,2.975142857142856756e-01,8.133714285714285230e-01
2.074000000000000010e-01,4.652142857142856913e-01,6.323714285714285843e-01,6.327428571428570514e-01
4.047714285714286708e-01,5.148285714285714132e-01,8.056857142857143383e-01,8.312857142857142945e-01
4.107142857142856984e-01,4.055714285714285827e-01,6.290142857142856370e-01,8.235999999999999988e-01
3.956428571428571295e-01,5.061285714285713722e-01,8.260571428571430452e-01,9.198428571428569622e-01
3.981999999999999984e-01,3.074428571428570733e-01,6.918714285714286927e-01,8.313714285714286500e-01
4.092571428571429304e-01,5.206428571428571850e-01,7.242714285714285660e-01,7.415571428571428036e-01
2.023999999999999966e-01,6.264999999999999458e-01,8.284142857142857697e-01,8.993857142857142328e-01
2.946142857142857174e-01,7.340999999999999748e-01,7.151428571428571912e-01,8.342142857142857970e-01
2.010857142857142843e-01,4.118857142857142994e-01,7.353857142857143092e-01,7.351999999999999647e-01
6.279285714285715025e-01,3.060571428571428054e-01,5.075571428571428179e-01,8.723571428571426090e-01
4.081857142857143184e-01,3.085285714285713743e-01,9.145142857142855020e-01,7.978285714285714425e-01
1.963000000000000023e-01,7.368142857142856439e-01,7.337857142857141524e-01,8.454999999999999183e-01
4.451999999999999846e-01,3.079714285714285071e-01,6.366857142857142993e-01,4.138857142857143567e-01
3.038857142857142035e-01,3.987000000000001099e-01,7.381714285714284784e-01,8.253142857142856670e-01
6.142999999999999572e-01,8.387428571428571233e-01,7.781142857142856473e-01,8.248428571428570999e-01
8.333714285714286518e-01,5.034285714285714475e-01,9.221999999999999087e-01,8.168857142857143261e-01
6.350571428571428756e-01,4.004428571428572114e-01,7.394857142857143018e-01,7.162285714285715477e-01
3.008714285714286230e-01,6.319428571428571395e-01,6.841714285714287636e-01,7.361142857142857210e-01
4.098571428571429198e-01,6.242571428571428438e-01,5.044714285714285706e-01,8.657142857142856585e-01
3.064285714285714390e-01,5.234142857142857208e-01,6.375714285714286778e-01,7.866571428571428326e-01
3.023142857142856466e-01,6.015571428571427903e-01,7.325857142857142845e-01,7.352857142857142092e-01
4.016714285714286237e-01,4.011571428571428788e-01,9.187999999999998391e-01,8.535000000000000364e-01
4.520142857142856463e-01,4.154000000000000470e-01,6.389999999999999014e-01,7.392285714285714571e-01
7.385571428571428010e-01,6.249285714285714999e-01,6.172428571428572042e-01,7.903857142857142470e-01
6.222428571428572086e-01,5.098857142857142755e-01,7.309714285714286053e-01,8.579571428571429736e-01
5.066428571428571725e-01,5.181142857142857494e-01,3.987142857142857433e-01,8.787285714285713034e-01
5.276714285714285690e-01,5.425142857142856156e-01,6.424142857142858265e-01,7.392571428571427239e-01
4.092000000000000082e-01,6.221142857142858418e-01,7.322571428571428287e-01,8.759285714285712787e-01
5.164857142857142147e-01,5.143999999999999684e-01,6.592999999999999972e-01,8.324142857142856622e-01
2.980142857142857316e-01,2.979999999999999871e-01,7.304857142857141827e-01,8.772571428571427354e-01
5.295857142857143263e-01,6.237571428571428989e-01,6.388428571428571567e-01,6.269000000000000128e-01
2.956428571428570962e-01,6.305999999999999384e-01,7.362714285714283546e-01,7.593857142857143305e-01
5.051857142857143490e-01,7.306714285714285273e-01,7.253428571428570670e-01,8.349857142857143311e-01
3.990857142857143214e-01,7.404285714285714359e-01,5.070428571428571285e-01,8.215285714285712748e-01
3.010142857142857342e-01,5.004999999999999449e-01,7.874428571428571111e-01,9.194142857142856284e-01
4.198428571428571843e-01,3.006428571428571006e-01,7.236714285714287431e-01,6.322571428571428509e-01
2.989999999999999880e-01,4.992714285714285882e-01,8.370571428571429440e-01,8.423142857142855711e-01
4.110571428571428987e-01,6.296571428571428042e-01,7.370142857142857329e-01,7.059999999999999609e-01
5.037571428571427923e-01,5.132428571428571118e-01,8.356142857142857538e-01,7.231857142857142096e-01
6.228714285714286314e-01,5.163857142857142257e-01,8.259999999999999565e-01,7.756714285714284562e-01
4.044142857142857816e-01,5.135142857142858119e-01,8.022000000000001352e-01,7.275857142857142801e-01
3.136999999999999789e-01,8.315142857142857613e-01,6.529714285714286470e-01,9.268999999999999462e-01
3.057285714285713496e-01,6.269142857142857572e-01,7.173428571428572820e-01,8.299571428571428378e-01
2.071571428571428730e-01,7.327857142857142625e-01,5.142571428571428571e-01,8.346571428571429863e-01
4.086285714285713966e-01,6.286857142857142922e-01,6.203285714285713404e-01,7.806714285714286827e-01
4.128142857142858002e-01,5.254142857142858336e-01,5.280142857142857693e-01,7.686714285714285610e-01
5.108142857142856652e-01,7.379999999999998783e-01,6.197857142857143842e-01,8.465428571428570415e-01
7.371428571428569887e-01,7.249999999999998668e-01,7.284571428571428031e-01,8.419142857142856151e-01
3.010999999999999788e-01,8.352571428571428092e-01,7.168999999999999817e-01,9.350571428571425869e-01
6.087571428571427745e-01,4.064428571428572168e-01,6.120428571428571107e-01,9.245142857142855108e-01
3.996714285714286219e-01,5.087714285714286522e-01,7.282857142857142030e-01,9.071999999999996733e-01
2.063571428571428501e-01,5.196571428571428175e-01,5.213428571428571079e-01,8.100142857142855757e-01
0.000000000000000000e+00,4.080285714285715182e-01,6.329285714285713960e-01,7.749142857142857777e-01
4.088285714285714856e-01,7.283428571428570697e-01,8.312571428571428056e-01,7.549857142857142600e-01
6.251428571428571113e-01,7.332571428571427186e-01,7.518428571428573681e-01,7.273714285714285577e-01
1.014999999999999930e-01,6.267857142857142794e-01,8.042857142857143815e-01,7.225571428571428978e-01
4.145571428571428463e-01,2.953000000000000069e-01,7.043285714285714150e-01,7.401857142857142247e-01
4.083857142857142963e-01,6.268428571428571461e-01,5.090714285714286191e-01,8.662857142857142145e-01
5.142714285714286016e-01,5.171142857142857485e-01,7.422142857142857153e-01,8.014714285714287234e-01
4.026428571428571357e-01,6.083857142857143074e-01,7.284857142857141810e-01,9.189999999999998170e-01
1.024999999999999939e-01,6.297285714285713043e-01,6.304571428571428271e-01,8.323857142857142843e-01
1.960000000000000075e-01,6.319428571428571395e-01,7.399714285714285023e-01,8.275857142857142579e-01
1.932000000000000106e-01,5.126999999999999336e-01,7.404142857142856915e-01,8.306285714285714938e-01
2.973285714285713865e-01,5.049571428571428822e-01,7.428428571428573601e-01,9.171285714285712931e-01
3.042428571428570927e-01,5.071571428571428619e-01,8.255142857142858670e-01,8.721857142857142309e-01
4.044571428571429594e-01,6.199000000000000066e-01,7.323714285714285621e-01,8.843428571428568752e-01
4.057142857142857495e-01,2.996999999999999664e-01,6.228285714285713981e-01,8.535000000000000364e-01
4.485714285714285654e-01,4.145714285714285907e-01,7.331428571428569851e-01,6.245285714285714329e-01
2.069000000000000006e-01,5.097000000000000419e-01,6.206571428571427962e-01,8.211000000000000520e-01
2.048285714285714432e-01,5.235142857142857098e-01,7.396714285714285353e-01,7.838857142857142968e-01
4.057000000000000606e-01,4.127571428571429335e-01,6.252714285714285891e-01,8.300999999999999490e-01
5.199571428571427845e-01,4.103285714285714869e-01,7.219714285714285973e-01,7.376857142857143890e-01
5.100714285714285090e-01,2.984999999999999876e-01,9.217428571428570860e-01,8.728428571428569205e-01
2.968714285714285639e-01,6.317000000000000393e-01,7.361428571428569878e-01,7.355000000000000426e-01
5.154428571428572026e-01,1.019000000000000045e-01,6.198428571428571399e-01,8.780857142857140252e-01
2.936857142857142722e-01,7.352857142857142092e-01,2.980999999999999761e-01,8.307285714285714828e-01
3.993714285714285994e-01,6.242571428571429548e-01,7.318142857142856395e-01,7.741714285714287325e-01
5.145857142857143129e-01,4.098714285714285532e-01,7.375571428571428001e-01,8.197142857142856176e-01
2.970428571428571085e-01,8.343000000000000416e-01,8.278000000000000913e-01,8.618285714285713883e-01
3.048714285714284600e-01,4.092857142857143637e-01,6.593714285714286083e-01,7.337285714285713967e-01
5.207285714285714295e-01,2.992000000000000215e-01,7.639857142857142680e-01,6.311285714285714832e-01
2.983857142857142541e-01,4.104857142857142871e-01,5.175142857142858155e-01,8.387999999999998790e-01
9.810000000000000664e-02,5.082714285714285962e-01,7.353428571428571869e-01,8.276000000000000023e-01
6.263857142857143234e-01,3.004285714285714337e-01,7.133285714285715340e-01,8.312714285714286611e-01
1.981142857142857150e-01,5.318428571428571727e-01,5.221571428571427642e-01,7.730428571428571427e-01
9.869999999999999607e-02,6.145999999999998131e-01,8.352428571428571757e-01,8.669142857142856373e-01
6.297714285714285376e-01,5.113428571428570990e-01,7.348428571428570200e-01,7.749571428571430109e-01
4.041857142857143703e-01,4.012571428571429233e-01,8.357428571428572317e-01,8.409142857142856142e-01
6.125999999999998114e-01,6.182571428571428385e-01,7.282285714285714473e-01,8.969714285714284197e-01
4.035428571428571476e-01,5.246142857142856997e-01,6.380571428571428783e-01,7.903285714285714914e-01
7.246428571428571441e-01,5.065142857142856947e-01,7.747857142857142998e-01,9.202857142857141515e-01
4.112571428571429322e-01,5.245142857142857107e-01,7.389285714285714901e-01,7.384571428571427010e-01
5.175285714285714489e-01,5.149571428571428910e-01,7.344000000000000528e-01,7.357142857142856540e-01
4.107000000000000095e-01,5.207857142857142962e-01,4.133142857142857451e-01,8.446285714285713953e-01
5.064999999999999503e-01,3.929000000000000270e-01,6.178142857142856492e-01,8.959857142857140522e-01
5.224571428571429532e-01,5.392142857142856460e-01,1.975428571428571312e-01,7.444285714285713285e-01
3.036999999999999700e-01,5.110142857142857542e-01,6.072714285714285731e-01,8.867428571428570550e-01
3.070428571428571174e-01,6.330285714285713849e-01,5.151857142857143579e-01,8.044571428571429816e-01
3.050571428571428600e-01,4.987142857142857766e-01,7.217285714285713860e-01,9.245571428571425221e-01
3.990571428571428880e-01,4.074285714285714732e-01,7.325999999999999179e-01,8.568142857142857505e-01
3.028571428571428803e-01,1.993000000000000327e-01,8.335714285714285188e-01,8.453571428571428070e-01
4.160571428571428476e-01,4.119285714285714772e-01,5.204571428571428404e-01,8.211000000000000520e-01
3.051999999999999713e-01,3.021857142857142797e-01,7.353571428571428203e-01,8.307571428571428607e-01
4.030285714285715137e-01,6.109714285714284987e-01,7.080571428571429404e-01,9.193714285714283951e-01
4.093571428571429194e-01,3.094142857142856973e-01,7.606571428571428095e-01,7.391999999999999682e-01
4.042285714285714371e-01,7.246428571428570331e-01,5.084714285714285742e-01,8.940428571428569171e-01
3.060571428571428054e-01,4.136142857142858231e-01,7.946571428571428397e-01,7.417714285714285261e-01
4.173285714285714931e-01,5.087571428571429077e-01,7.404571428571428138e-01,6.236571428571427989e-01
4.077000000000000624e-01,7.445999999999999286e-01,6.769285714285715461e-01,7.335142857142856743e-01
2.976428571428571535e-01,4.078142857142857403e-01,6.262571428571428456e-01,8.365857142857141548e-01
4.079571428571429070e-01,5.259000000000000341e-01,6.839428571428572967e-01,7.412285714285714588e-01
4.040571428571428925e-01,3.928285714285714714e-01,8.333285714285715295e-01,8.958714285714284298e-01
3.020999999999999241e-01,6.195999999999999286e-01,7.270571428571428463e-01,8.967142857142855750e-01
4.030571428571428916e-01,5.158428571428571585e-01,8.096000000000000973e-01,8.286285714285714921e-01
7.366428571428571548e-01,6.247428571428571553e-01,7.253428571428570670e-01,7.912428571428570256e-01
6.199571428571427623e-01,6.233571428571428319e-01,7.307142857142856496e-01,9.008428571428570564e-01
4.005714285714285783e-01,5.100428571428571312e-01,6.258285714285714008e-01,8.543857142857143039e-01
4.611428571428571321e-01,5.247285714285714331e-01,6.333857142857143296e-01,7.399571428571427578e-01
3.015142857142857347e-01,6.227428571428570425e-01,7.227285714285713869e-01,8.572285714285714509e-01
5.150285714285713912e-01,6.257571428571429006e-01,7.311571428571427278e-01,8.049428571428571821e-01
3.119857142857142551e-01,4.042857142857143593e-01,5.190285714285713947e-01,8.106142857142856206e-01
5.130428571428571338e-01,6.350714285714285090e-01,5.127714285714286557e-01,8.043142857142857594e-01
2.992714285714285771e-01,8.259142857142857119e-01,7.249428571428571111e-01,6.098428571428571310e-01
4.064142857142857279e-01,3.017571428571428349e-01,7.461142857142856188e-01,7.350142857142856201e-01
2.024714285714285800e-01,7.361142857142854989e-01,8.168571428571427262e-01,5.093714285714285861e-01
4.062142857142857499e-01,3.036999999999999700e-01,7.513000000000000789e-01,7.322142857142857064e-01
3.070714285714285507e-01,5.193999999999999728e-01,5.241714285714285104e-01,8.115428571428570104e-01
6.341142857142856304e-01,6.283571428571428363e-01,6.300999999999999934e-01,7.620857142857141442e-01
3.024142857142856911e-01,7.331142857142857183e-01,7.803142857142857380e-01,8.358428571428572207e-01
4.111428571428571432e-01,1.998142857142857221e-01,6.277857142857141692e-01,8.132714285714285340e-01
4.100142857142857200e-01,5.309714285714285387e-01,6.954142857142856515e-01,5.118857142857142772e-01
5.118428571428571550e-01,7.259571428571428564e-01,7.280285714285713583e-01,8.578999999999999959e-01
7.307285714285713940e-01,5.043857142857142151e-01,7.897571428571429353e-01,8.237428571428571100e-01
7.366428571428570438e-01,6.171571428571428486e-01,6.237714285714285323e-01,8.195857142857142508e-01
3.043142857142856483e-01,6.332428571428572184e-01,6.295428571428571818e-01,8.046714285714285930e-01
4.067857142857143060e-01,8.340000000000000746e-01,6.094714285714284419e-01,8.563428571428570724e-01
1.961857142857142688e-01,5.149714285714286355e-01,6.207142857142857739e-01,8.388571428571427457e-01
5.184428571428572052e-01,6.325857142857143067e-01,7.778714285714286580e-01,6.162571428571429477e-01
2.010142857142857287e-01,7.417714285714285261e-01,6.278714285714285248e-01,7.830285714285715182e-01
5.112142857142856212e-01,4.037714285714286144e-01,6.259571428571427676e-01,8.679999999999999938e-01
4.123714285714286110e-01,4.106428571428571428e-01,6.366428571428570660e-01,8.153571428571427804e-01
5.122571428571428553e-01,5.191571428571428726e-01,8.124000000000001220e-01,7.238714285714284991e-01
2.059714285714286108e-01,4.113428571428571767e-01,7.881999999999999007e-01,7.230428571428570983e-01
4.148285714285714909e-01,5.156857142857143028e-01,8.107285714285713540e-01,6.243571428571428328e-01
7.384714285714285564e-01,6.275999999999999357e-01,6.117428571428572548e-01,8.045285714285714818e-01
2.990999999999999770e-01,7.236285714285713988e-01,7.228999999999999870e-01,9.318714285714283507e-01
4.080000000000000293e-01,5.168000000000000371e-01,7.326571428571428957e-01,8.310714285714286831e-01
4.101857142857143201e-01,6.402571428571428580e-01,7.915999999999999703e-01,5.134714285714285786e-01
7.259857142857141232e-01,5.027857142857142803e-01,8.303000000000000380e-01,8.954714285714284738e-01
2.986142857142856655e-01,5.058285714285714052e-01,7.802285714285714935e-01,8.304285714285714048e-01
4.065428571428571503e-01,4.096285714285713975e-01,5.192142857142858503e-01,8.033428571428570253e-01
4.176000000000000267e-01,4.148714285714286687e-01,5.337285714285713301e-01,7.443285714285713395e-01
3.981000000000000649e-01,4.095571428571428418e-01,8.323714285714286509e-01,8.131857142857142895e-01
4.082428571428571851e-01,6.169142857142856373e-01,6.238714285714286323e-01,8.661428571428571033e-01
3.005714285714285450e-01,4.024571428571429021e-01,7.376285714285714112e-01,8.321428571428571841e-01
1.977000000000000146e-01,6.521571428571428797e-01,2.965857142857142859e-01,9.097857142857141977e-01
5.135857142857143121e-01,6.252714285714287001e-01,5.134714285714285786e-01,8.255000000000000115e-01
9.850000000000000422e-02,4.047714285714286708e-01,8.644714285714284463e-01,7.179428571428571049e-01
2.012000000000000177e-01,7.374999999999999334e-01,7.231999999999999540e-01,8.436857142857141501e-01
7.227714285714286202e-01,7.239142857142856213e-01,7.070428571428570841e-01,9.238571428571427102e-01
3.971428571428571308e-01,7.303857142857143048e-01,2.974999999999999867e-01,8.781142857142856251e-01
5.209285714285714075e-01,3.090428571428571192e-01,7.065142857142857613e-01,7.409571428571428697e-01
2.882428571428571340e-01,6.149285714285713800e-01,7.291428571428569816e-01,8.742714285714285882e-01
6.247714285714284221e-01,3.073999999999999511e-01,6.367857142857142883e-01,8.153999999999999027e-01
7.228571428571427537e-01,3.941285714285714947e-01,6.611714285714287431e-01,9.202857142857141515e-01
4.129000000000000448e-01,6.330285714285713849e-01,5.220571428571428862e-01,7.260285714285715786e-01
5.014571428571429346e-01,4.096428571428571419e-01,7.336428571428570411e-01,8.819571428571425509e-01
4.110285714285715208e-01,4.102857142857143091e-01,6.326285714285714290e-01,7.687714285714284390e-01
4.019714285714285906e-01,2.994285714285713773e-01,8.103999999999998982e-01,7.238714285714284991e-01
3.029142857142856915e-01,7.351857142857142202e-01,6.193571428571428283e-01,8.316000000000000059e-01
3.965285714285715080e-01,8.290999999999999481e-01,5.007714285714286451e-01,8.454999999999999183e-01
2.972142857142857086e-01,5.233142857142856208e-01,7.372571428571429442e-01,7.384142857142855787e-01
4.153857142857143026e-01,4.033714285714286030e-01,8.055571428571429715e-01,7.269571428571428573e-01
4.042857142857143038e-01,4.121571428571428886e-01,4.037000000000000588e-01,8.256142857142855229e-01
4.074857142857142844e-01,6.185999999999998167e-01,6.244714285714284552e-01,8.671285714285713597e-01
3.028999999999999471e-01,9.249285714285713222e-01,4.011571428571428788e-01,9.323571428571427733e-01
2.967142857142857082e-01,4.026142857142858134e-01,7.479285714285714981e-01,9.137428571428570789e-01
4.040571428571428925e-01,5.196428571428571841e-01,4.107857142857143096e-01,8.013714285714286234e-01
2.063000000000000389e-01,4.123142857142857998e-01,6.271999999999999797e-01,8.498428571428572331e-01
2.018999999999999961e-01,6.293428571428570928e-01,7.357999999999998986e-01,8.306714285714285051e-01
6.185571428571429164e-01,6.108142857142856430e-01,7.233999999999999320e-01,8.953285714285712515e-01
4.012285714285714344e-01,9.123571428571427555e-01,6.013428571428571789e-01,7.833428571428572296e-01
3.018142857142856461e-01,5.120714285714285108e-01,7.396857142857141687e-01,7.983285714285714985e-01
6.296285714285713153e-01,4.111428571428571432e-01,7.789285714285715256e-01,7.304428571428569494e-01
4.121571428571428886e-01,6.287000000000000366e-01,7.381714285714284784e-01,7.760142857142857675e-01
2.070142857142857340e-01,5.460714285714285410e-01,6.408857142857142808e-01,6.352999999999998648e-01
4.049571428571429044e-01,3.957714285714286628e-01,7.310714285714285943e-01,8.685714285714283278e-01
3.966857142857143081e-01,6.177285714285714047e-01,7.312714285714285722e-01,8.980857142857141540e-01
2.962000000000000188e-01,7.364999999999999325e-01,8.381285714285714450e-01,7.799714285714285378e-01
5.149285714285714022e-01,4.141428571428572014e-01,6.254571428571428227e-01,8.405999999999999028e-01
5.039000000000000146e-01,4.065857142857143280e-01,6.218428571428571416e-01,8.693714285714283507e-01
4.186142857142858276e-01,5.151142857142856357e-01,6.411999999999999922e-01,6.332571428571428518e-01
5.043285714285714594e-01,4.099285714285714755e-01,7.902428571428571358e-01,8.264285714285714013e-01
3.995428571428571440e-01,6.295285714285714374e-01,6.221571428571428530e-01,8.517714285714286238e-01
2.003000000000000058e-01,5.027428571428571580e-01,7.715142857142858190e-01,9.197428571428570843e-01
5.226714285714285646e-01,6.330142857142856405e-01,8.161285714285714255e-01,5.039857142857142591e-01
5.077142857142857846e-01,2.967571428571427750e-01,7.970142857142857862e-01,9.160428571428570477e-01
4.151142857142858245e-01,5.333714285714286074e-01,5.284571428571428475e-01,7.433142857142858162e-01
2.991857142857142215e-01,7.121428571428569665e-01,6.258857142857142675e-01,6.215999999999999304e-01
4.087714285714286189e-01,8.302000000000001600e-01,9.241142857142855549e-01,8.139428571428571901e-01
6.185999999999999277e-01,8.353999999999999204e-01,6.125285714285714223e-01,8.238857142857142213e-01
3.016142857142856681e-01,6.347000000000000419e-01,4.032857142857143029e-01,7.897714285714284577e-01
2.013000000000000067e-01,4.140571428571428458e-01,7.318714285714285062e-01,8.789999999999997815e-01
3.031285714285714139e-01,6.369428571428571439e-01,8.066285714285714725e-01,6.154857142857141916e-01
5.189714285714285280e-01,5.077142857142856736e-01,4.033428571428572251e-01,8.639285714285712681e-01
2.948999999999999400e-01,2.965857142857142859e-01,7.655428571428571916e-01,6.229571428571427649e-01
4.028285714285714803e-01,3.001999999999999114e-01,6.543714285714286039e-01,9.141571428571426683e-01
2.003999999999999948e-01,6.115285714285714214e-01,7.839999999999999192e-01,9.183142857142856386e-01
4.000571428571428889e-01,5.909857142857143364e-01,7.379428571428571226e-01,8.276285714285714912e-01
3.021142857142856686e-01,4.908142857142856474e-01,6.351142857142857423e-01,5.288142857142856812e-01
3.995142857142857662e-01,5.020714285714286129e-01,7.260428571428571010e-01,9.171714285714285264e-01
4.997714285714286442e-01,5.077714285714285403e-01,7.883714285714285008e-01,9.184714285714284943e-01
2.992000000000000215e-01,5.425000000000000933e-01,8.278142857142857247e-01,6.161857142857142255e-01
7.268428571428570129e-01,3.974428571428572088e-01,5.043714285714284706e-01,8.573285714285714398e-01
4.013000000000000456e-01,4.035285714285714587e-01,8.249857142857143222e-01,8.177142857142856158e-01
5.054428571428570827e-01,6.677285714285715601e-01,8.351428571428570757e-01,8.285000000000000142e-01
5.228571428571429092e-01,6.925142857142857489e-01,7.360428571428571098e-01,5.028000000000000247e-01
4.147714285714286242e-01,5.483285714285712764e-01,6.444142857142857173e-01,6.359428571428571431e-01
7.391999999999999682e-01,2.945999999999999730e-01,7.887999999999999456e-01,7.238714285714284991e-01
5.117857142857142883e-01,4.056857142857143717e-01,8.408714285714284919e-01,7.218571428571427528e-01
5.250285714285714000e-01,4.079142857142857292e-01,7.820857142857141620e-01,5.119857142857142662e-01
6.240571428571428658e-01,7.307857142857142607e-01,7.759857142857142787e-01,7.224142857142857865e-01
2.921999999999999598e-01,7.246571428571427775e-01,8.175142857142856379e-01,9.241999999999999105e-01
4.055714285714285827e-01,2.008000000000000063e-01,4.129285714285714781e-01,8.394714285714285351e-01
4.105428571428572648e-01,3.086999999999999744e-01,8.296428571428572374e-01,8.377285714285713780e-01
5.095285714285714418e-01,2.984428571428571209e-01,7.266857142857142682e-01,8.678285714285713937e-01
6.311142857142857387e-01,2.909571428571428031e-01,6.345857142857143085e-01,7.472571428571429530e-01
2.948857142857141955e-01,4.146142857142858240e-01,6.260428571428571232e-01,8.514857142857142902e-01
5.146571428571429241e-01,6.265428571428571791e-01,5.069285714285713951e-01,8.452142857142856958e-01
1.921000000000000207e-01,6.250857142857143556e-01,8.336999999999999966e-01,8.278571428571428470e-01
6.216714285714285415e-01,6.100571428571428534e-01,6.667714285714285705e-01,9.224714285714284978e-01
4.129714285714286004e-01,4.046714285714285708e-01,7.511428571428572232e-01,7.353142857142855870e-01
4.107714285714286206e-01,7.398428571428570244e-01,7.162857142857143034e-01,8.332000000000000517e-01
4.063857142857142946e-01,6.308000000000000274e-01,7.445285714285714285e-01,7.907142857142857029e-01
6.362285714285714766e-01,5.084285714285714519e-01,7.356428571428570429e-01,6.219285714285713862e-01
4.092142857142858081e-01,6.362714285714285989e-01,6.254714285714285671e-01,8.179142857142857048e-01
0.000000000000000000e+00,6.319428571428571395e-01,7.936571428571428388e-01,7.301142857142857157e-01
8.337714285714286078e-01,5.038857142857142701e-01,6.106285714285715205e-01,8.519571428571429683e-01
6.280714285714286138e-01,4.022714285714286686e-01,7.838714285714286634e-01,7.330142857142856183e-01
4.169714285714286595e-01,5.196857142857143064e-01,6.261142857142857343e-01,8.429857142857141161e-01
2.973142857142856976e-01,1.932999999999999996e-01,8.298999999999999710e-01,7.907571428571427141e-01
4.049571428571429599e-01,5.160571428571427699e-01,7.345714285714285419e-01,7.304285714285712050e-01
4.019571428571429572e-01,5.087571428571429077e-01,8.311285714285714388e-01,8.222285714285713087e-01
4.005142857142857671e-01,4.013714285714286012e-01,7.411571428571428477e-01,8.559714285714286053e-01
4.047714285714286708e-01,6.247285714285715219e-01,7.636285714285713233e-01,8.320142857142858173e-01
7.371857142857142220e-01,3.041142857142856704e-01,7.312285714285714500e-01,8.300000000000000711e-01
2.020000000000000129e-01,6.136571428571427900e-01,8.347285714285714864e-01,9.125857142857141113e-01
6.266714285714285460e-01,2.947714285714285731e-01,7.315285714285714169e-01,8.273285714285715242e-01
7.261142857142857121e-01,4.041000000000000703e-01,8.373857142857142888e-01,8.300000000000000711e-01
5.131142857142857450e-01,2.985857142857142876e-01,8.308285714285714718e-01,7.835857142857142188e-01
3.999142857142857777e-01,4.044571428571429039e-01,7.398571428571427688e-01,8.300571428571429378e-01
3.027857142857142692e-01,5.197142857142856842e-01,7.512000000000000899e-01,7.293142857142855817e-01
3.970714285714285752e-01,4.013714285714286012e-01,8.310571428571429387e-01,8.667999999999999039e-01
9.320000000000000506e-02,4.046571428571428819e-01,8.022428571428570354e-01,9.175285714285712491e-01
4.124285714285714777e-01,6.323428571428570955e-01,6.267571428571426795e-01,7.789142857142857812e-01
2.065571428571428836e-01,5.017714285714285349e-01,7.260285714285713565e-01,8.821857142857140177e-01
5.162571428571428589e-01,1.990857142857143103e-01,6.330000000000000071e-01,7.756571428571429339e-01
4.046857142857143708e-01,5.158857142857142808e-01,7.327714285714285181e-01,8.508571428571427564e-01
3.011142857142856122e-01,4.110857142857143320e-01,6.253285714285713448e-01,8.501142857142858222e-01
6.379571428571428893e-01,5.236142857142856988e-01,7.197571428571429841e-01,6.270999999999999908e-01
4.000142857142857666e-01,5.049000000000000155e-01,7.913714285714283925e-01,8.262714285714285456e-01
5.151714285714286135e-01,5.184142857142857164e-01,8.202571428571427958e-01,7.205714285714285294e-01
6.368142857142856661e-01,4.053142857142857380e-01,6.273857142857142133e-01,7.525000000000001688e-01
7.225714285714284202e-01,6.125999999999998114e-01,7.500571428571428667e-01,9.175857142857142268e-01
4.024142857142857799e-01,3.941714285714286170e-01,9.127857142857143113e-01,7.951714285714286401e-01
6.256571428571429117e-01,5.110142857142857542e-01,7.539285714285715034e-01,8.304000000000000270e-01
4.097857142857143087e-01,4.063428571428572278e-01,7.362428571428571988e-01,8.198714285714284733e-01
3.006714285714285340e-01,3.966428571428571304e-01,7.317857142857141506e-01,8.970571428571426642e-01
4.111428571428571987e-01,4.092571428571429304e-01,7.407571428571428918e-01,8.411285714285713366e-01
1.019000000000000045e-01,6.204428571428571848e-01,7.364285714285713214e-01,8.681142857142856162e-01
6.170857142857143485e-01,2.017000000000000182e-01,7.318999999999999950e-01,8.942571428571427505e-01
4.017571428571429237e-01,3.033142857142857030e-01,7.132999999999999341e-01,8.302285714285714269e-01
5.059428571428571386e-01,5.116285714285715436e-01,8.196571428571426399e-01,7.295142857142856707e-01
3.019999999999999907e-01,5.179571428571427827e-01,7.391571428571427349e-01,8.018714285714286794e-01
4.074285714285714732e-01,6.233142857142857096e-01,8.346285714285714974e-01,7.382428571428572006e-01
3.024999999999999911e-01,4.029142857142857803e-01,5.218142857142856750e-01,8.101428571428570535e-01
5.075428571428571844e-01,8.402714285714285580e-01,8.348000000000000975e-01,8.061285714285714166e-01
4.100000000000000311e-01,5.158571428571427919e-01,6.228571428571428870e-01,8.509285714285714786e-01
4.032142857142856918e-01,4.110714285714285876e-01,7.340285714285713636e-01,8.027142857142857135e-01
3.002000000000000224e-01,5.227428571428571757e-01,8.047571428571428376e-01,7.365857142857141771e-01
4.090571428571428414e-01,4.958285714285713963e-01,8.298285714285714709e-01,9.029285714285713027e-01
1.001000000000000084e-01,6.131285714285715782e-01,7.369857142857141330e-01,7.382714285714284674e-01
3.185000000000000053e-01,5.187428571428571722e-01,4.076000000000000734e-01,8.185428571428572386e-01
2.038999999999999979e-01,5.130428571428571338e-01,5.179000000000000270e-01,8.121142857142856775e-01
3.088428571428571412e-01,2.895999999999999686e-01,6.232428571428572095e-01,8.611857142857141101e-01
4.042714285714286149e-01,4.049714285714285933e-01,5.134428571428572008e-01,8.318428571428568841e-01
3.971285714285714419e-01,7.263142857142855791e-01,9.256999999999998563e-01,8.395428571428571463e-01
2.048000000000000098e-01,8.283999999999999142e-01,6.190714285714286058e-01,7.816857142857142060e-01
5.192428571428571171e-01,3.030999999999999805e-01,7.603142857142856093e-01,6.229571428571427649e-01
6.330142857142856405e-01,2.927285714285713936e-01,6.276428571428570580e-01,8.335857142857142632e-01
5.228428571428571647e-01,6.247142857142856665e-01,5.166857142857143037e-01,8.116714285714284882e-01
2.967000000000000193e-01,9.228571428571427093e-01,8.134714285714286230e-01,7.951285714285714068e-01
5.127714285714286557e-01,7.279571428571428582e-01,6.236428571428571654e-01,8.316142857142857503e-01
2.936714285714285833e-01,4.088428571428571745e-01,6.833285714285716184e-01,7.310714285714285943e-01
3.047142857142856598e-01,4.109000000000000430e-01,7.378142857142856448e-01,8.507714285714286229e-01
2.103000000000000425e-01,6.241714285714284882e-01,6.763571428571428790e-01,8.286571428571429809e-01
4.109285714285714763e-01,5.179857142857142716e-01,5.250000000000000222e-01,8.245571428571428774e-01
3.053000000000000158e-01,6.432714285714284941e-01,5.099857142857142644e-01,7.500142857142857444e-01
2.017000000000000182e-01,2.966999999999999083e-01,6.278571428571428914e-01,9.101714285714284092e-01
6.102714285714285758e-01,5.065857142857143058e-01,5.037857142857142811e-01,9.236571428571427322e-01
2.067000000000000226e-01,3.008857142857142564e-01,6.982285714285714207e-01,9.132714285714284008e-01
3.969857142857143306e-01,3.030285714285713694e-01,6.487285714285715432e-01,9.134142857142856231e-01
5.055000000000000604e-01,6.283285714285713475e-01,6.164428571428571813e-01,8.552285714285714491e-01
3.009714285714285009e-01,6.232857142857143318e-01,6.274571428571428244e-01,8.238142857142856101e-01
4.001000000000000667e-01,5.175428571428570823e-01,8.360142857142858208e-01,8.707857142857142740e-01
3.094285714285714417e-01,5.376714285714284669e-01,7.348999999999999977e-01,7.422285714285714597e-01
4.229142857142857426e-01,5.277000000000000579e-01,6.438714285714285390e-01,6.417285714285714260e-01
6.201285714285713624e-01,7.268142857142857460e-01,8.040000000000000480e-01,9.235999999999998655e-01
2.048428571428571321e-01,3.984000000000000319e-01,7.192857142857143060e-01,8.295000000000001261e-01
1.982142857142857317e-01,0.000000000000000000e+00,5.265857142857142126e-01,7.662857142857143478e-01
6.318571428571428950e-01,3.051285714285714157e-01,7.379571428571429781e-01,6.262999999999998568e-01
4.202000000000000179e-01,5.302000000000000046e-01,4.108428571428571763e-01,7.594571428571427196e-01
9.940000000000000224e-02,6.255428571428570672e-01,7.075999999999998957e-01,8.356428571428572427e-01
3.071142857142857285e-01,5.281857142857142584e-01,6.827142857142858290e-01,7.388285714285712791e-01
6.333142857142857185e-01,4.095000000000000306e-01,6.435428571428573052e-01,7.425571428571428045e-01
5.100714285714285090e-01,3.989142857142857768e-01,8.196714285714284953e-01,8.236857142857142433e-01
4.194285714285714839e-01,2.963142857142856967e-01,7.365428571428571658e-01,8.168285714285713484e-01
3.053999999999999493e-01,5.080857142857142517e-01,9.186142857142856055e-01,8.808999999999997943e-01
4.144285714285714795e-01,3.022142857142856576e-01,3.067142857142857171e-01,8.014714285714285014e-01
5.092999999999999750e-01,6.230857142857142428e-01,4.131285714285714561e-01,8.762571428571426235e-01
5.219285714285715194e-01,2.974142857142856866e-01,7.309285714285714830e-01,8.710714285714284966e-01
2.992428571428570883e-01,3.042857142857142705e-01,7.484285714285714430e-01,8.272714285714285465e-01
5.017571428571427905e-01,5.070285714285714951e-01,6.177571428571427825e-01,8.888857142857142790e-01
5.038428571428571479e-01,4.072571428571428731e-01,7.681000000000000050e-01,8.310571428571428276e-01
5.052000000000000934e-01,3.967000000000000526e-01,7.472285714285714642e-01,8.346571428571429863e-01
6.144142857142858016e-01,3.992142857142857992e-01,4.003714285714285448e-01,8.828857142857141627e-01
5.147714285714286575e-01,7.363428571428570768e-01,6.185142857142856831e-01,8.438714285714283836e-01
4.071857142857143730e-01,3.998428571428572220e-01,8.299142857142858265e-01,8.576428571428572623e-01
7.350857142857143423e-01,2.954999999999999849e-01,6.163999999999999480e-01,8.325714285714285179e-01
1.982714285714285707e-01,5.067428571428571615e-01,6.825142857142857400e-01,8.249857142857143222e-01
4.060428571428571498e-01,2.040857142857142870e-01,8.345285714285713974e-01,5.107285714285714207e-01
2.003285714285714392e-01,3.044571428571427596e-01,6.336857142857142966e-01,8.251428571428571779e-01
6.296142857142856819e-01,6.225428571428571756e-01,7.354142857142856871e-01,8.324428571428571511e-01
2.949285714285714288e-01,5.147857142857144019e-01,6.301571428571427491e-01,8.276571428571429800e-01
3.039571428571428702e-01,4.146714285714286352e-01,6.302142857142857268e-01,8.265714285714285126e-01
5.132571428571428562e-01,6.367714285714285438e-01,6.313285714285713501e-01,7.674714285714285822e-01
3.083571428571428852e-01,4.517142857142856238e-01,5.282000000000000028e-01,7.366714285714285326e-01
2.022000000000000186e-01,5.065999999999999392e-01,8.313571428571429056e-01,8.440142857142856059e-01
6.335142857142856965e-01,4.066714285714286281e-01,7.974714285714284978e-01,7.279714285714284916e-01
1.970000000000000084e-01,7.042428571428570594e-01,8.308142857142857274e-01,7.167428571428571260e-01
6.125857142857144000e-01,4.084428571428571630e-01,7.278571428571427582e-01,9.138857142857141902e-01
3.005571428571428561e-01,5.233714285714285985e-01,6.367142857142857881e-01,8.030714285714286582e-01
1.943000000000000005e-01,2.025000000000000133e-01,6.464428571428570969e-01,9.086999999999998412e-01
4.091000000000000747e-01,4.034428571428572141e-01,6.334714285714284632e-01,8.414714285714284259e-01
4.047285714285714930e-01,3.016428571428571015e-01,4.038714285714286034e-01,7.858142857142856874e-01
3.990285714285715102e-01,2.913000000000000034e-01,6.181142857142857272e-01,8.479999999999998650e-01
2.001999999999999891e-01,9.789999999999998703e-02,7.427285714285714047e-01,8.174857142857142600e-01
6.305999999999999384e-01,2.979999999999999871e-01,5.101857142857142424e-01,8.503714285714285559e-01
3.982142857142857428e-01,5.119285714285715105e-01,7.388714285714285124e-01,7.753571428571429669e-01
4.106999999999999540e-01,5.290142857142856592e-01,6.991000000000000547e-01,7.346142857142855531e-01
5.293142857142857371e-01,5.259428571428571564e-01,7.299142857142857377e-01,6.339571428571428857e-01
5.335285714285714631e-01,5.242142857142857437e-01,4.140714285714285903e-01,7.530285714285713805e-01
5.040428571428570148e-01,7.315857142857142836e-01,5.112857142857143433e-01,8.942714285714284950e-01
4.021857142857143685e-01,3.025571428571428023e-01,7.522714285714287019e-01,8.308714285714285941e-01


==> Data4/mulmuhateb21.dat <==
# arm1,arm2,arm3,arm4
2.611264136645492506e+00,1.672559482627594241e+00,3.188827631856535394e+00,3.757120373226202403e+00
1.947996549209620509e+00,3.633938246979838027e+00,3.263491837945826646e+00,4.104592777652783298e+00
3.101748365419401132e+00,2.520741849040909255e+00,3.122501469967627230e+00,3.537340080696111944e+00
2.842302657621203821e+00,2.320490113225747386e+00,3.028201553110532185e+00,4.344955528794383959e+00
2.578167997093517849e-01,3.262750524233710703e+00,2.856398761874574976e+00,4.148696849641277495e+00
1.862202100686237705e+00,-2.569394877129430821e+00,2.785949301424988089e+00,2.966913735971751898e+00
1.610268156759326608e-01,2.895298504942314999e+00,-5.225656144367301081e-01,3.995273792454828499e+00
2.059484507424087063e+00,1.742380673059536145e+00,2.860288476831329252e+00,-3.651104550014885874e-01
3.318319728210364694e+00,2.908141429491446495e+00,2.974778982222833879e+00,2.580466521867794683e+00
3.927962345898682983e+00,2.838490066479612661e+00,3.190628721021045333e+00,4.312680214545125068e+00
2.096463190247382258e+00,-9.939039943294831758e-01,3.265959208218766729e+00,3.972478936453269327e+00
1.622667161516512913e+00,2.832373880712240943e+00,3.402410898114870630e+00,2.773171037501129810e+00
1.359532693343196375e+00,2.262311393733530629e+00,9.898076943207301248e-01,3.782668880139739009e+00
-4.563416022892525792e-01,8.693107083631307352e-01,3.448596213628838836e+00,3.937282702916833355e+00
4.100976015423542620e+00,1.398332754987414051e+00,2.070322958173558270e+00,3.839238341676984856e+00
3.296146119802743968e+00,2.929647060044004103e+00,3.228023709346125703e+00,4.701780020746602062e-01
2.045254431410967300e+00,3.472929599209936824e-01,3.350518844409449581e+00,3.950758636599328355e+00
-7.613162152998296239e-01,3.594851488165338615e+00,3.277257486898033534e+00,4.379307037032768690e+00
2.807935935809620531e+00,2.516402649928286550e+00,2.583958563081251825e+00,3.980297781703339144e+00
2.951567711723233955e+00,-4.279761288515698259e-01,3.177564439721703771e+00,3.886933322710249605e+00
2.841177536885277632e+00,3.457458222824716820e+00,3.258649173820253875e+00,4.144223447174482544e+00
2.024847218065066734e+00,2.860852134391533852e-02,3.434619637425804228e+00,4.597059203872255750e+00
3.043569094391083141e+00,3.424710497233690809e+00,3.124500388939845053e+00,4.120047149752855020e+00
6.854946225334913601e-01,2.884338860399425553e+00,3.090270781203050543e+00,2.343584099909436613e+00
1.178320760524804278e+00,2.689121745848862766e+00,-8.462807980268525210e-01,3.477371987764531269e+00
3.206609808486492685e+00,2.511064691118790382e+00,3.174947249022416429e+00,3.993811633123089955e+00
3.320937723774878947e+00,2.739546346569231794e+00,2.928251006395114153e+00,3.886842459813675266e+00
3.065375342325110886e+00,1.431497124914880237e+00,2.252127528938037138e+00,4.238648048439003446e+00
2.785666700330037493e+00,2.483281185281640546e+00,3.077512868176096816e+00,2.743720204172554578e+00
3.011456469514592893e+00,-7.928921747632486916e-01,3.210179140171827150e+00,2.775369846470439050e+00
1.006931381528989533e+00,2.837334850527446051e+00,3.043609106732102276e+00,1.653194175901172791e+00
9.435768764497661776e-01,2.770390515460350755e+00,3.189459471714510386e+00,1.431698403614487747e+00
-4.304108065300029096e-01,8.562256328427720886e-01,3.456847172291282799e+00,4.108659363622403582e+00
9.167242312054204589e-01,2.395148551689040950e+00,2.991641694804411333e+00,4.121633551615543567e+00
1.606828355561303878e+00,-2.635103147380498001e+00,1.525506183586031961e+00,3.787585451401219050e+00
-5.865925714680297887e-01,2.406551143798527637e+00,3.340891280064298474e+00,3.865078854682229892e+00
2.977666431100002065e+00,3.095896505476804617e+00,3.029547769800775114e+00,3.931446689605764711e+00
-7.818529453877484103e-01,2.726038321609765447e+00,3.034195336281015010e+00,5.380922137204795508e-01
2.351487298198073006e+00,1.381525307498660204e+00,3.113373403043975696e+00,3.829949269354990804e+00
2.688514507859960823e+00,3.188431612942241311e-01,4.827015295543695128e-01,3.819997177536924138e+00
-1.819844546627060744e-01,3.684530510410942483e+00,3.467515468249008137e+00,4.124682251765189989e+00
2.366204413186039801e+00,2.049417473070134221e-01,3.260883343839943826e+00,3.928244502129619509e+00
1.188879388009971061e+00,3.093884121016992061e+00,2.596678929925038570e+00,4.238953894130047750e+00
2.519463708018557568e+00,6.919618406034071523e-01,3.421962891947444518e+00,4.527320452358139846e+00
1.693856694397515961e+00,3.189405963582853332e+00,2.072188581373843430e+00,4.218618666108056914e+00
1.532020519622550703e+00,4.933460370538001460e-01,1.637631512315340876e+00,3.833911286591433765e+00
2.207431497338164128e+00,-6.391759841415733945e-02,3.273837599344247895e+00,3.734287286201202427e+00
-1.111812613898920610e+00,2.125829921675674861e+00,2.978346440247258364e+00,4.016392773787980985e+00
9.081024240318442686e-01,3.116273585978580396e+00,3.374013311507328083e+00,3.935760638932709554e+00
3.163336241239659508e+00,1.404097326818333435e+00,2.938493299094752764e+00,5.429868700310767071e-01
2.798171704604718535e+00,2.705943529753975785e+00,5.356893856475747340e-01,3.530713375077020100e+00
-1.157690087906726006e+00,3.149843673024877777e+00,3.155256214666264380e+00,4.234223007186268539e+00
-4.021400992347969328e-01,2.497272420168718199e+00,3.128066757096151562e+00,4.173273683550442037e+00
2.349092209653758090e+00,2.954457629731085611e+00,3.039038835732967403e+00,1.314217958786770168e+00
2.457786466282755544e+00,-1.694784519946273271e-01,3.555400164406065766e+00,4.188084942604612060e+00
3.779329836383534591e+00,3.057658139814956932e+00,3.114401544088251317e+00,4.033187254789444509e+00
1.526847652185807869e+00,1.938593376611603247e+00,3.561399648410830565e+00,4.259485574527735352e+00
-8.111167795999694174e-01,2.133823442036384410e+00,5.369064266270352492e-01,3.666382712343885686e+00
1.847493657821713153e+00,1.879354252709014794e+00,2.769477422745365125e+00,3.915852210349603624e+00
1.778291166404154744e+00,1.846821471917082125e+00,2.968638040781812037e+00,1.201424045083276271e+00
8.024774368609638442e-01,3.094432328158432721e+00,3.223769984132373256e+00,2.861211402004684157e+00
3.174792352077733693e+00,2.981210442882276102e+00,3.237338714193366496e+00,4.098518099510308765e+00
2.927481121593349389e+00,2.651417780251127176e+00,3.096363319973026940e+00,4.053505388170925983e+00
1.168252551432120701e+00,4.415183904107161661e-01,1.876130331007090701e+00,3.596505448264991855e+00
3.132930126534229309e+00,2.601387394958260213e+00,1.022394172581350569e+00,4.147417401066844533e+00
1.073617530725965663e+00,1.066543059600121524e+00,3.356905405648221707e-01,3.872720232656523986e+00
1.925700666474708278e+00,3.283473425610409446e+00,3.040911268504798315e+00,4.013284622395454804e+00
1.708330604972450706e+00,2.239453779340622397e+00,2.987424290573070795e+00,2.851003758196763993e+00
-1.510384412084638361e+00,-8.002280275984211544e-01,3.250050558424360858e+00,5.918774740031308434e-01
2.429456500594122659e+00,2.364596153640198040e+00,8.927247387441600290e-01,1.907278969147587544e+00
3.242989795927555097e+00,2.845780913609883278e+00,3.078503756157084048e+00,1.571829399896010893e+00
-7.773673653699308961e-01,2.624457053734417844e+00,2.994431122603943507e+00,7.162659192492917271e-01
3.119266997365577332e+00,2.807681352521964602e+00,3.517531175833559676e+00,4.544869057661975909e+00
3.141186644396121164e+00,-2.389647550273097831e+00,3.161280986119511471e+00,4.196623537360418155e+00
2.637728467871441218e+00,2.614259834970082075e+00,3.120356467605883033e+00,2.909021586624410460e+00
3.051570256781923618e-01,2.464042811286863532e+00,7.252381485759462620e-02,2.307754732801163833e-01
3.062984794944154210e+00,2.965627480806183325e+00,3.376274703661533483e+00,4.246892735914903128e+00
2.455919238428278639e+00,2.553957659811411318e+00,3.153603343183507324e+00,3.548093218873383137e+00
2.102073981746244158e-02,9.763962106004780983e-01,2.118839594109715119e+00,3.740808983118430575e+00
9.173488396814826196e-01,2.871833614719522032e+00,3.304740266218924916e+00,4.269337030169955582e+00
2.456493817755220022e+00,2.471300393294225461e+00,2.937969255402568258e+00,4.372309827820345163e+00
3.374080424454849236e+00,7.340101044638868144e-01,3.194199735522958772e+00,3.994859379830642876e+00
3.518565986874027551e+00,2.496759658970133078e+00,3.044168899148214535e+00,4.192398724404160504e+00
1.322579949048663162e+00,-5.316441088278764937e-01,3.099446807253694924e+00,3.629381614760295527e+00
9.280960272980335324e-01,3.050252697319161488e+00,3.107631149451118180e+00,8.497931022445250893e-01
-8.198788359045172669e-02,2.575943407251116035e+00,8.745272313332297376e-01,4.113407286492894777e+00
2.821046346823261608e+00,3.155012577801924678e+00,3.242589296651279263e+00,1.560533032011508281e+00
1.178226890411876671e+00,2.114082116459279792e+00,3.198937813274059572e+00,3.887328889587327030e+00
1.697038066105671650e+00,5.202396626835962268e-01,3.339790829676100081e+00,4.302758879733891817e+00
-2.214321205614519172e+00,2.885559952641814085e+00,2.952835265646599261e+00,9.341133397673641037e-01
1.726189169328788520e+00,7.717920689198892736e-01,3.125659544804014089e+00,2.891276357836879196e+00
1.878697909293085555e+00,-9.156112788474474184e-01,3.893135461340433867e+00,4.863899540173388658e+00
-2.788967488967491359e+00,2.168369998471650462e+00,2.766309561833299568e+00,-2.235945885976220737e-01
2.745298533464963331e+00,-5.918510736006996620e-01,2.907810372597479986e+00,3.761273181226216789e+00
1.624842594065137646e+00,3.069540648310570496e+00,3.585689009185757836e+00,4.327268224189563028e+00
2.258363708588923213e+00,3.606071421108874020e-01,2.789919594724878049e+00,7.258891163336533836e-02
1.438874341174636085e+00,2.621650967003951394e+00,3.008326621438776716e+00,4.265965707057659095e+00
-2.268118183481112826e+00,2.995491778156254448e+00,3.222514192392499588e+00,4.061560390719705538e+00
2.118796456658682992e+00,2.344594660104501127e+00,3.127843184109367236e+00,4.192548176771790480e+00
2.817395702367539556e+00,3.036174220845289984e+00,3.254793323094315127e+00,-5.680054086033364813e-01
-3.436503076411531743e-01,3.057836480178989902e+00,3.106276374135581442e+00,4.307269856582252032e+00
3.537683744518032025e+00,1.095865812634934544e+00,3.104880814927938992e+00,1.721936597891340792e+00
1.236003423738040174e+00,-8.523725204382930354e-01,3.151929211478369908e+00,4.138905800857390460e+00
1.918855365811780844e+00,1.623757003808707022e+00,2.295971375030676498e+00,3.743448206697763236e+00
1.715887480467253923e+00,3.288548775648265199e+00,8.451104535989432121e-01,4.078342452727720335e+00
9.378782894412172055e-01,3.353359184976414387e+00,3.500361005022740724e+00,4.056943967041065413e+00
6.807167019419367859e-01,3.244540060899590461e+00,2.194672946142306902e+00,4.081099406607918922e+00
-5.311422367045315340e-01,2.772789309710733452e+00,3.376612244561728371e+00,3.987668044881329976e+00
-1.090265170053379196e+00,3.001672295945255975e+00,3.227356767757861622e+00,4.136119004729291504e+00
3.536746407012747451e+00,1.357228456116690296e+00,1.863061539317462545e+00,3.778982115808547260e+00
8.097340642991134319e-01,2.634067137230641453e+00,3.156190510418858119e-01,3.844504992778920549e+00
-8.126404878760532524e-01,2.677662774624556263e+00,-2.377578019140318411e-01,4.009588689547825879e+00
4.400059339501568578e-01,2.614068180176026157e+00,4.518665492362454184e-01,3.931525615083389713e+00
1.589055312484454863e+00,3.539845150530288587e-01,4.013154087747974330e-01,3.481279321384943337e+00
1.104139283150891604e+00,2.848578222379834379e+00,3.129348322023380202e+00,1.939387841451115868e+00
2.172014408450313017e+00,2.622053650891162491e+00,2.901091348280107951e+00,-5.086241583268718003e-01
3.182926870941590991e+00,2.320606210527025759e+00,2.746887527152823694e-01,3.851866437078628191e+00
-1.056618950330139528e+00,1.803707647371834755e+00,3.243769407878735578e+00,4.199217012362655765e+00
2.622110800107114947e+00,3.228989557903715557e+00,3.237483252886014462e+00,4.036036768321259238e+00
3.433436658158146138e+00,6.181624506052274537e-01,2.935835859771464662e+00,1.652182090084834298e+00
3.443271184959694864e+00,2.350232764358304749e+00,3.034083535445844415e+00,3.852776572387488496e+00
1.538042304409817929e+00,4.553381862062098051e-01,3.028639493909321079e+00,-1.097923450782460897e-01
2.125548589420011680e+00,2.928438366055588826e+00,1.098013941848102526e+00,4.414859565150411669e+00
8.009498006760199518e-01,3.037619499457522743e+00,3.036824470428395095e+00,-1.793762211311155930e-01
2.402487009615300373e+00,3.147539266928396362e+00,3.387381505396259485e+00,4.204236137055033851e+00
-5.276051537114174739e-01,2.490340400807179666e+00,-1.730885318412443752e+00,2.841362679965309113e-02
1.714586383040910267e+00,5.908439032131947988e-01,2.967273844566774343e+00,4.043403255368218652e+00
2.358418527427128097e+00,3.052166190629298725e+00,2.340239804305758398e+00,3.912306160182793757e+00
-5.662767647475513977e-01,3.216653783826196822e+00,3.013121319256190755e+00,4.209141175657376444e+00
-1.333180860286074187e+00,3.206156688846466096e+00,3.345914482333284035e+00,4.181449440856642497e+00
-1.674767153887173621e-01,3.312052067501131791e+00,3.650042991606462728e+00,4.126748634180380293e+00
3.583719914779706528e+00,2.725512741839607678e+00,3.115784110067866042e+00,3.298083331987138322e+00
-5.310247242128453005e-01,4.854345855768300577e-01,3.001296239922032427e+00,4.027534484190986142e+00
-9.229218887049545073e-01,3.148678856280805682e+00,3.364404447172289814e+00,4.070167395823213852e+00
2.923269663465369206e+00,1.558612848858321298e+00,3.059396852346379703e+00,-7.080674887386468885e-01
2.652057558530169779e-01,2.743718337692406362e+00,3.214224311932785572e+00,3.038708441580029174e+00
1.546791823376702624e+00,3.244370076744352183e+00,3.119846330456443440e+00,9.929218082834747605e-01
3.217643560672998948e+00,-3.406266674901553548e-01,-5.159985325573626103e-01,4.091802701512806451e+00
3.000336839206940276e+00,3.166067415889240344e+00,3.304157688895198230e+00,4.178361861032378499e+00
3.252952257747991460e+00,2.812047382620145530e+00,3.029165606968255986e+00,1.951178019550162235e+00
-5.336874047526833920e-01,2.784088057863380428e+00,2.896444698250195682e+00,-1.792404395066693190e-01
2.352820744492052363e+00,2.189870194709550688e+00,3.401530316960550859e+00,4.087154830144978490e+00
1.084563366187255129e+00,2.492118252674833112e+00,2.998522993595849062e+00,3.817722115255921977e+00
2.645945712572717490e+00,-1.173395082625299457e+00,3.436982458548606623e+00,4.005318532725855363e+00
1.582582264967317798e+00,2.905160938326568854e+00,3.037266751571181089e+00,3.460294692208613299e+00
2.711942393398812934e-01,2.860200057853921507e+00,1.947634944342961638e-01,3.970724327960438949e+00
9.978175856462937476e-01,-6.701456432946956143e-01,2.249375018310016294e+00,3.818586723606186784e+00
3.283371366113663203e-01,3.273782169506511242e+00,3.424446053650076038e+00,4.256598176722709681e+00
2.534772118759867077e+00,2.875326269271135438e+00,3.132560494716165156e+00,-6.428473795880407238e-03
2.991400582568637390e+00,4.430499031386366804e-01,3.648420410146852699e+00,4.247047370122134069e+00
-1.293658730385653932e-01,2.472384606396793139e+00,4.326976377659352835e-02,4.317586836067332179e+00
1.087933335746925190e+00,2.717032624807928620e+00,3.295839787930484821e+00,4.622511740484853249e+00
2.016690544606262403e+00,9.149683140077025101e-01,3.041553380338560597e+00,4.410848018569158313e+00
1.707338962983370845e+00,2.773687923840031821e+00,3.021945834315839186e+00,6.408027327568242004e-01
1.118012034158620605e+00,1.998062441969254976e-01,3.039371744447826540e+00,4.268917587415606008e+00
-1.833487570176046688e-01,-7.278558035399562698e-04,2.307728850821397337e+00,3.943536689538848172e+00
7.889398327194487859e-01,2.951069996650275140e+00,3.317699267929703488e+00,4.207447630411907724e+00
3.417024935972260202e+00,2.862016423896502459e+00,3.280065377489608913e+00,4.275892699713933709e+00
2.173451300687840426e+00,3.126991505199959942e+00,6.152340735013563933e-01,3.936868921129901278e+00
3.211313408714941975e+00,2.648462782876965349e+00,3.097569862611022629e+00,2.320520944438446698e+00
1.705703013725455630e+00,2.793444122928222306e+00,2.564824835500387756e-01,4.438345146372480343e+00
2.446306616382405430e+00,3.282321764236534989e+00,1.096367637289885621e-02,3.940566887994129797e+00
2.946250826551085389e+00,1.854127892834855240e+00,3.233022939414560426e+00,3.894410749372019698e+00
1.150110084796676091e-01,9.714299760255674654e-01,3.082194611566369424e+00,4.031201888524075017e+00
2.324305917942073307e+00,2.555499462435380398e+00,5.156525394839618359e-01,2.603177019747615617e+00
3.087422837359366512e-01,3.033620919421839535e+00,3.078554264813373464e+00,-1.408739344193210119e+00
-1.508665398304644523e+00,2.656108530648322752e+00,2.381926472876398027e+00,3.687619111141101413e+00
1.698822060668290224e+00,4.178826188878232983e-01,1.882364132378375965e+00,3.329825435951106805e+00
1.885283069090968322e+00,9.824170408809224098e-01,3.332845847964765351e+00,3.748397198124901131e+00
2.165175398828024012e+00,-1.188138897030311281e+00,3.077625856500440626e+00,4.005533721681185710e+00
8.105527589544783140e-01,-7.514954238114296414e-01,3.379430370435107633e+00,4.351016270927320129e+00
-2.733009169050322762e-01,2.613659202260553815e+00,4.636140899013117544e-01,2.632763735681761474e+00
2.338804601808078587e+00,3.612187224040086519e-01,2.114285875014768390e+00,4.101460290751703930e+00
3.516650670221697972e+00,3.328969553134081272e-01,2.846714316492858998e+00,-1.033969183584240392e+00
5.351595270902050894e-01,2.498552993528441402e+00,3.220030519337131469e+00,3.353933486673176922e+00
-1.065283714383647107e+00,2.227777573801475341e+00,3.145775270233624354e+00,3.595136262645517444e+00
1.741320602941999640e+00,2.884590076012400583e+00,3.050522309287254874e+00,3.148233265313994167e+00
3.509401836554502996e+00,3.028822259606862577e+00,3.275441059195989268e+00,3.543955291533943175e+00
1.010805457587380524e-01,2.492860954214124902e+00,8.134076548933897310e-01,3.827610445758299562e+00
4.079878816793500285e+00,2.969279136914366735e+00,3.633908038982727184e+00,4.185737067116361843e+00
2.763962093946154219e+00,2.001797251762300611e-01,1.714808815781381890e+00,3.574182119681401204e+00
1.762193691276801921e+00,2.580140182290980189e+00,3.129079384287771770e+00,3.837481431992602943e+00
-2.924682950293782668e-01,1.498708545212863896e+00,3.698824003343615718e+00,4.120059607802037505e+00
-5.555024894889577514e-01,2.650614317149183385e+00,3.033794633276552410e+00,3.629310716825988159e+00
3.948536918021992581e-01,3.260411747197074384e+00,3.513030962063147911e+00,4.246775867090084589e+00
2.275240848756544754e+00,-2.650852100486145169e-01,3.379076561504990917e+00,4.356626672161128866e+00
2.557402144223416940e+00,3.270746032931898029e+00,3.277021243038238385e+00,4.374187083622861572e+00
1.204482198338401311e+00,3.290643574584045883e+00,-1.186814228840493257e+00,4.241391803322477116e+00
8.821796114828854840e-01,3.288662351614153323e+00,3.005720364240392684e+00,3.916150924473816630e+00
3.262071592570769951e+00,2.721747012060094839e+00,6.464660669909818580e-01,3.744549222660181087e+00
8.765057886839517920e-01,1.512088637054896711e+00,3.167658193468604111e+00,4.206654585683792469e+00
3.248151013084359384e+00,-1.210437251009442328e+00,8.508112528659851348e-01,3.641435416539788417e+00
2.863512731467282357e+00,2.455699053285035127e+00,2.384830377990093897e+00,3.787536080594257726e+00
3.064328329167167908e+00,2.245697843957874529e+00,3.303504495046604372e+00,3.995185042808455655e+00
8.171624721993555607e-01,3.657193137088162738e-01,3.118414218110262315e+00,3.246726023238267533e+00
3.643467965397569674e+00,2.984589827832454301e+00,2.606102271093647893e+00,3.944672708171429232e+00
3.149026626594728651e+00,-5.504581581008565205e-01,3.074105985268210883e+00,-1.212459809124006860e-01
-1.408324252412723743e+00,9.055971730063797631e-01,2.999571091714086535e+00,2.555539302660426948e+00
1.306600666429170277e+00,2.681599200703844499e+00,3.403795880684814534e+00,3.842080293645321554e+00
3.202724308877046289e-01,2.221267847587082844e+00,1.074554307290886745e+00,3.465555301390504717e+00
-1.139545376749788064e+00,2.879332499078475660e+00,2.997684282093635133e+00,2.363774370567255367e+00
2.991668242979677927e+00,2.889475634564743434e+00,3.133855567825231336e+00,4.262481196090038615e+00
2.209664602209869599e+00,3.709584688930034346e-01,3.418745086773447905e+00,4.306348932065670709e+00
1.801872388349698539e+00,1.218135307465282979e+00,3.279406206734262863e+00,4.134399955273641680e+00
1.538541103426917633e+00,2.499000893986761618e+00,3.022962675623151796e+00,4.186797773037627124e+00
3.239759878873272658e+00,2.917359065149240926e+00,3.206520559847689800e+00,1.538913593940506530e+00
3.488990655893400739e+00,3.118942697014460474e+00,2.038830325362733120e+00,3.778973090263184620e+00
-1.679287352712861336e+00,3.050411043575171899e+00,3.246885776998702511e+00,3.844832597369720606e+00
1.826536983187523555e+00,2.968394163748576897e+00,2.595165465048746789e+00,3.733166890234238089e+00
4.490017180986299317e-01,2.037921570222485101e+00,3.243260241576146452e+00,4.074422238840641697e+00
-3.559217715196014153e-01,2.850903999648794596e+00,2.722826363872563604e+00,3.756469864358213506e+00
-1.098850467058257063e+00,-2.451669192603791736e-01,3.328635125604686440e+00,3.936455492223349673e+00
1.147368977484926278e+00,6.945151773678315266e-01,2.867312996037925110e+00,2.304740350573566687e-01
1.952747225694100530e+00,3.617088659024033093e-01,3.120846415733577572e+00,3.314305011099243359e+00
2.451597380017052075e+00,-1.948906534505286281e+00,1.457024436358430153e+00,3.964294950669961182e+00
3.159416632163345007e+00,1.515858452280217206e+00,3.184425862011382780e+00,3.097042727411218443e+00
3.501690423769225902e+00,7.470189532564563972e-01,3.238593377955368169e+00,4.328630659103762213e+00
3.583861390062654362e+00,3.114960690337366778e+00,3.383668499740071223e+00,4.000977653138702017e+00
1.477522934874229588e+00,2.835347985053958464e+00,3.216072783079710007e+00,2.802638297300919512e-01
-1.521507692669554102e+00,1.878297777102846844e+00,3.361453670165715835e+00,3.964783887832564080e+00
2.893873043297230829e+00,2.855670695909552581e+00,3.104965129272232449e+00,1.497778364970732135e+00
9.722236257590877173e-01,3.354832340933036061e+00,2.463602013500083121e+00,4.044526648787526213e+00
3.770655376119421476e+00,2.532998784575107631e+00,3.242122486087672062e+00,2.167147664846196697e+00
2.834574775657336954e+00,2.717520927975128675e+00,3.068732631140181688e+00,4.116643321467402750e+00
1.580296724534276720e+00,-2.043101464530172884e-01,3.299341165669483100e+00,4.037914190831119576e+00
2.956593132026475779e+00,2.563621032289589152e+00,3.130167124593374428e+00,9.323349354085983531e-01
7.808229416260292766e-01,1.240463248587920120e+00,-1.031383510095172706e+00,3.433355315339897462e+00
3.615668946588024291e+00,3.248099738262077096e+00,3.242210671194353022e+00,3.580003098990455435e+00
1.113183721012612759e+00,2.785717828565246634e+00,3.393862394602913835e+00,4.226304935080708702e+00
3.619140436887923418e+00,3.168837954819021974e+00,3.190910750287661468e+00,3.130799670005666613e+00
2.432303376105214021e-01,6.936585769560805748e-01,2.146019411700291979e+00,3.708653022984827796e+00
1.658919426989671653e+00,2.880924261399113728e+00,3.457312778856064028e+00,4.689501632397499620e+00
2.094243483041804410e+00,-2.994501527206239189e-02,3.313689895150703002e+00,4.244641818401174049e+00
2.421257371381166923e+00,2.705449659929967332e+00,-5.628074046386691842e-01,3.392486323582268426e+00
-1.175881361917423984e+00,2.693267283403367962e+00,3.157517146701673827e+00,3.993647123275092525e+00
2.976805617329647546e-02,-2.068111359867437216e-01,2.758176084279978291e+00,3.646199188946554592e+00
1.406150871879876529e+00,-8.333016205672949539e-01,3.374838150424666061e+00,4.266763535204496804e+00
2.333092369525779475e+00,2.314697480670081742e+00,6.202475915788677741e-01,3.544929138624950848e+00
4.559929500905721134e-01,2.342112220364676478e+00,-9.966009683460511637e-01,3.989586901156863874e+00
2.461618761287357682e+00,2.797140751985784046e+00,2.959683131288535662e+00,1.082209071136196687e+00
2.721463456390406765e+00,2.470234194083430701e+00,2.748997938012576192e+00,3.870860314825661064e+00
2.923031209954840559e+00,-1.401658663364821811e+00,3.518912702244330504e+00,4.349597424528420575e+00
1.202111281736392590e+00,2.760747333325638486e+00,2.974337649314875431e+00,1.771066340519580340e+00
3.315829247403095259e+00,1.046364101687724313e+00,3.253835811873430739e+00,4.209687435976217529e+00
3.887696153538899857e+00,3.015342992576093284e+00,3.037436391016466342e+00,4.479701600499397252e+00
2.048215636534205686e+00,2.733115904322005907e+00,1.315968742131539804e+00,4.046684158209279403e+00
1.898060059375072717e+00,3.311579038988798462e+00,3.306752034382947958e+00,4.159271247689074080e+00
2.480783155612899193e+00,3.364593174619673110e+00,2.366682571099664845e+00,3.939403470009880337e+00
1.824126072641971685e+00,-2.634525376357814697e+00,1.716850707793431852e+00,3.840098164145792747e+00
3.964272648758511153e+00,8.483296812081634330e-01,3.599948064239221868e+00,4.211275949292426546e+00
-2.076997942332664771e+00,1.788371827906696465e+00,3.281032930660283675e+00,4.256510929842205471e+00
2.878727880090843350e+00,3.114237379935233641e+00,3.130780817858657805e+00,4.141477829977636915e+00
3.725492739254582242e-01,3.079708401480278912e+00,3.076115043544373595e+00,3.567669375162280332e+00
3.701280887748819914e+00,2.666784708890535427e+00,2.969221621338977268e+00,-4.376356163891469836e-02
6.779375704869312624e-01,2.666017382875639274e+00,7.141617080854576471e-01,3.683662688372923544e+00
2.000719133526664528e+00,1.861917385213536447e+00,3.012900605572792045e+00,3.999471912608173252e+00
7.504209365304632673e-01,3.678010189220574100e-01,3.287731240665844989e+00,4.439878133973346408e+00
2.329148800266618302e-01,8.792734047439737521e-01,3.085994420385328674e+00,4.615716445056684547e-01
2.986414706559416210e+00,3.044614112425009012e+00,3.027057913402661615e+00,9.521813931989456803e-01
1.654271279531620564e-01,2.909652209095443531e+00,3.125935145465589038e+00,-3.166416152189631683e-01
1.501057131820031643e-01,-1.219805231053109340e+00,3.176259478329348518e+00,-3.873844383198310481e-02
2.954715018837987373e+00,3.440707536443930792e+00,3.225237062939009913e+00,4.146942599941757734e+00
2.046244790463535690e+00,1.090341085900815576e+00,1.940534504981660469e+00,3.790475053104727987e+00
2.719556572870849731e+00,1.059386297055024823e-01,3.032392142454141570e+00,-1.412208811639117656e-01
3.779641819678766446e+00,2.682610765802751818e+00,3.102693250906766398e+00,3.990702529152524658e+00
2.402558331600002539e+00,2.596543480967156370e+00,3.099100120350875009e+00,3.689561492607802418e+00
1.667081524259470537e+00,3.357531440495576280e+00,3.427248529463037485e+00,4.221858263694235447e+00
1.305356363906130746e+00,3.023003859204790977e+00,3.106067985492275252e+00,7.347505716297337841e-01
-4.738068382423241687e-01,2.454357610889688956e+00,2.719309731089507132e+00,4.299540389696035803e+00
2.571073229079066103e+00,-1.475197552629841757e+00,2.071308168676925909e+00,3.474457182730242177e+00
-4.596360922904781710e+00,2.932348129948105786e+00,3.093581548641240797e+00,3.327128364754674994e+00
-6.776282914889197873e-01,-1.010112363059419538e+00,2.934987630598573816e+00,8.927644058621267975e-01
1.414467894225108324e+00,3.239868276071356856e+00,-3.510093116409518932e-01,3.980017062303779163e+00
2.724622546738447504e+00,2.090921641029219291e+00,3.116550796192842476e+00,4.193463947711167705e+00
2.947369823791425425e+00,2.691760553589380489e+00,3.231985189635169675e+00,3.032310370091341412e+00
1.031033480495495702e+00,3.051566692005596604e+00,-2.875377128038048014e-01,3.829195998727758177e+00
2.223030686120078592e+00,2.491742325736181485e+00,3.223758519392976751e+00,3.706923216402985943e+00
3.088099837444223894e+00,1.743262220709541399e+00,3.557824295186068575e+00,4.256683919122655091e+00
-1.161045247411579551e+00,9.883493051204910174e-01,3.019912131906318908e+00,-3.220973940659673795e-01
1.690986044391346699e+00,9.434396516356935436e-02,-8.375692522984934385e-01,3.919877436366724588e+00
1.400806849363837925e+00,2.880801321290675343e+00,-6.041822883748100281e-01,4.096023576599541194e+00
3.725903235371714306e+00,2.607031872626770941e+00,2.119264524490106716e+00,3.939956279810667983e+00
1.908077889435200181e+00,5.196666187718999019e-01,5.569301684724319301e-01,3.249377128835763795e+00
2.328535521927770802e+00,2.824571443573533625e+00,3.282286653624491457e+00,3.967612011090041690e+00
3.414225466446204393e+00,2.937442849462933658e+00,3.454131383959551105e+00,3.949851089179476915e+00
2.485373553040695072e-01,-1.431566844693454854e-02,3.045286059587128946e+00,3.545470385836828608e+00
2.147880639452585783e+00,2.807353866857501323e+00,-1.160898567886371913e+00,4.281214806605138534e+00
3.190913032805640981e+00,2.896069327058852672e+00,1.075768597977129870e+00,3.969053654176239121e+00
4.015213763406529912e-01,3.181066488381929069e+00,3.462257129028784686e+00,4.103727988437799290e+00
2.509022858806963185e+00,2.604706799542134465e+00,3.247100506473475257e+00,4.043904870175581756e+00
2.417928755622404502e+00,9.665950419427664642e-01,2.838351415990045812e+00,2.462906980110199484e+00
1.439219736239609082e+00,2.960085266401287551e+00,3.153732628792604409e+00,4.233341528997438985e+00
-8.055901548000932166e-02,2.511173705224913455e+00,2.869330798206751520e+00,2.597526641298495420e+00
2.448332735794759074e+00,1.339089485718094885e-01,1.356072104562093372e+00,3.564485954453080030e+00
-2.079133430883932654e-01,2.474092003809668316e+00,3.465162900907536425e+00,4.583573530769504245e+00
1.552803368375555548e+00,2.240361727306020789e+00,3.075348248159369913e+00,1.495768716044814095e+00
1.001251057919801291e+00,2.779748562261086242e+00,3.134637614303184439e+00,-1.467181842324052354e-01
2.503913232787477128e+00,4.020096322643814668e-01,3.472858048839679856e+00,4.541345786004647778e+00
-5.052190078322815747e-01,1.002266821729968393e+00,3.340682302859493191e+00,4.352742289118648245e+00
1.323356161268627984e+00,2.902020683877292395e+00,3.714849428734939618e+00,4.286097710441850950e+00
-1.060913204672174315e+00,3.076314429268395934e+00,2.364897480723955780e+00,4.443391531055143062e+00
-6.886896617516485852e-01,-1.982396464539122993e+00,2.590553779529693568e+00,4.333792864874140172e+00
3.300609728961210187e+00,2.012256364462375657e+00,2.990932460184101416e+00,7.155048538298860450e-01
3.602523934583896192e+00,3.553954343705722163e+00,3.274033968143022388e+00,3.822937665696543696e+00
-7.538541368603884907e-01,-4.060738209399547549e-01,3.006792352753028474e+00,2.600818116166021543e+00
2.420000962818659396e+00,3.459522967236506652e+00,3.141807266120826725e+00,4.114416382630075475e+00
8.642795817929720403e-01,2.473518083277927548e+00,3.339042493946027257e+00,4.139099327315189925e+00
1.924475625180122718e+00,2.836821606104578564e+00,3.286897561953114888e+00,4.200660425895367922e+00
1.359852740749456279e+00,2.827747424236487728e+00,3.068535941414360924e+00,2.704033426762271652e+00
3.219832667620656341e+00,3.298927487259742719e+00,3.098596188343858859e+00,1.043114230495051808e+00
2.314912109353836733e+00,2.840131559948974704e+00,3.285684089358535509e+00,4.253173668957277442e+00
-1.366822871188877908e+00,3.098981836506535359e+00,5.748698249708172892e-01,4.056426703569368186e+00
2.907578317583450755e-01,1.014864536385799099e+00,3.102285538371679863e+00,4.063022324381847739e+00
1.949563665868270679e+00,3.110899439046414194e+00,3.092833378211877537e+00,3.377743588797020635e+00
2.768490642350675657e+00,3.463529504128523229e+00,2.601477568707000199e+00,4.342466129970960154e+00
2.083722659209875872e+00,1.253457298721048607e+00,2.634403852919300348e+00,3.996155612747366082e+00
2.975247230804645593e+00,7.343817266127257160e-01,3.255114358144358899e+00,4.105829360528417737e+00
1.645603212735200493e-01,3.114050632901874671e+00,3.057169282727606685e+00,2.605490066645120173e+00
2.204583339281287024e+00,2.350803449910493725e+00,3.254837922793247795e+00,4.121154791348036639e+00
4.251378224198293920e-01,3.040178432383950913e+00,-7.292168786343832254e-01,4.015908360101104080e+00
2.389684669734849276e+00,-1.455186784372034525e+00,3.341328057910109006e+00,4.444961478812654576e+00
3.009722837431239029e-02,6.829359457670075573e-01,2.827344551460676758e+00,1.510997888719908921e+00
3.330933615841297879e+00,7.314315994381662689e-01,-5.974001510840334372e-01,3.883308756275089646e+00
1.024274189287084802e+00,1.672737208898475325e+00,3.244408621109618363e+00,4.211640507659863530e+00
3.242494043503426404e+00,2.614295255926470940e+00,3.468113261060027597e+00,4.092815994381863831e+00
2.642815035251561362e+00,3.280609141367613724e+00,1.877054999523959378e+00,4.196165093511998734e+00
1.055501570720743798e+00,2.887438394003477793e+00,3.339299904431025645e+00,4.532793613718483883e+00
1.097989232127021708e+00,4.121181712127205410e-01,3.116420567615962423e+00,3.671749680840044494e+00
-3.375679588805722831e-01,2.466047332998270836e+00,2.926553612126269410e+00,3.367748189222160571e-01
3.383954536494706566e+00,6.854211040737419047e-01,3.182948909956638595e+00,3.223369642050393669e+00
2.319635288926104266e+00,2.903973238406011959e+00,3.395822820395225428e+00,3.962441313411078525e+00
-2.892626856627601994e-01,2.984282940874248169e+00,3.228234673996816184e+00,1.063721236580050800e-02
1.269831905785254733e+00,3.422531820381669032e+00,3.264738267761458257e+00,4.612550555817252373e+00
1.562649170425046918e+00,2.853634051864678334e+00,3.195921090062710856e+00,4.121213820866957533e+00
-6.233156178143817866e-02,2.709397193270916215e+00,3.292357791121037991e+00,3.267042203840214931e+00
-1.691526277044633986e+00,2.911834523300142585e+00,3.059049326647380607e+00,3.459401675090496120e+00
5.023582313176925274e-01,2.894091576589310488e+00,1.960835869886108362e-01,4.100946249870229821e+00
3.566273884967578134e+00,2.568164324479848659e+00,3.124408663618657211e+00,4.458849688728929728e+00
3.780904170971345124e+00,2.793718598425364519e+00,3.341054827378290071e+00,4.224141039614687898e+00
3.522715286911289656e+00,1.265354131720392905e+00,2.910363186141480707e+00,3.865990073338496646e+00
2.427963520795986874e+00,2.873677669892872100e+00,3.076851957918223857e+00,2.263306327794546657e+00
3.392704118981871630e+00,2.803990225090277288e+00,3.230062514889981973e+00,3.934584278978600302e+00
1.556606753848794322e-01,3.094479469507185332e+00,2.332866091403782871e+00,4.126795060975291918e+00
-1.451258308053988921e+00,2.277528395519349491e+00,8.262803108233842675e-01,3.402478620017314270e+00
3.298643228985762121e+00,4.107688820717564360e-01,3.125423557599255275e+00,3.865901676866900227e-01
9.826853387801913753e-01,2.619073029448596657e+00,2.597173842287963552e+00,4.080562657977312213e+00
-3.116641646756468376e-01,2.968015178380277064e+00,3.090080690662067475e+00,-1.544564222795241193e+00
3.473983233136280990e+00,3.178889225170371535e+00,3.338047410246707702e+00,4.027225957683438828e+00
5.278640274861290393e-01,2.908350271673788789e+00,3.215591738830021917e+00,-1.601688426029655776e+00
2.726292797470624585e+00,3.450121265958221883e+00,3.412077437693638249e+00,4.329195080810023910e+00
1.130596015001525290e+00,8.570443021317445398e-01,3.131753874896768597e+00,4.140297063966675850e+00
-2.448100292385822829e+00,3.443888484029845376e+00,3.264162297374963551e+00,4.266520287440632053e+00
1.300688128857896642e+00,2.771825225296670414e+00,3.179977844497452466e+00,4.315067857263050755e+00
3.607010214420044214e+00,3.107589540479969159e-01,3.115058539177857799e+00,3.455082427339842610e+00
3.157872535508436496e+00,2.510240412178090352e+00,2.966399870200817190e+00,3.224186715141967419e+00
-6.456427093338538148e-01,2.643701201730269013e+00,3.134614864986636551e+00,3.757052421223389338e+00
1.582108804635058652e+00,1.098768826169900903e+00,2.871052867302678280e+00,3.987126093502384006e+00
3.340150482457095116e+00,2.489725081427401232e+00,3.008166321897659756e+00,1.841035379414992956e+00
4.573276120258281119e-01,2.601198107750720467e+00,2.817025700331123428e+00,3.905937681067944478e+00
-9.511716550510472823e-01,1.557553186361701592e+00,3.018199736157587409e+00,9.007997960349413136e-01
-7.936208506481534641e-01,3.172067379236561457e+00,2.758471730183681192e+00,3.857192521947406139e+00
2.144631402341773629e+00,2.755756892400437419e+00,3.326614313411492940e+00,4.211528863229672126e+00
8.487831131596333956e-01,2.787050778697982345e+00,3.034704552254579468e+00,2.925367291929558355e+00
3.580564898231939353e-01,2.987403208972538415e+00,-5.558779380659695929e-02,3.811030790858349171e+00
3.642196678870293525e+00,2.197380821512207483e+00,3.204279893612378416e+00,3.278975892084098565e+00
2.885432553979490056e+00,2.965974404095817363e+00,5.062512477111358322e-02,4.060990288798921100e+00
1.952522816190802368e+00,3.152181234316202563e+00,3.395168419620082645e-01,4.351309650607037227e+00
7.067582052913573554e-01,1.770882675883762580e+00,1.946312481601243816e+00,3.584532079197664256e+00
2.629034017025327685e+00,2.783354866826595941e+00,3.126081758853713310e+00,2.339262456989142258e+00
3.083796849572213894e+00,4.210058320612569127e-01,3.166125987798715347e+00,8.292200569395458132e-01
3.156962539740929330e+00,2.421050624182275346e+00,3.009415841193393337e+00,3.421649978626064570e+00
3.682759571125056475e+00,2.511440544718412937e+00,2.743464219217715883e+00,3.748164778600442393e+00
8.111013046897060930e-01,2.949395181714572711e+00,2.488499055111891067e+00,3.760440976040979155e+00
3.229442622793370354e+00,2.843388621281985440e+00,3.078873350031017697e+00,4.466828320779770323e+00
-8.821521745526150760e-02,2.990603475771556052e+00,3.199246439064705072e+00,1.751732061424311482e+00
1.954559745173011787e-01,-3.373381420096132066e-01,4.311817752440685880e-01,3.478437412016249120e+00
1.002109838860001240e-01,2.875356002078194972e+00,-1.573618464489174862e-01,3.911370249219733086e+00
1.877582384166160745e+00,1.334377850047755665e+00,3.283894658530860600e+00,3.857522860049740654e+00
8.920524030098447854e-01,2.806575233074662723e+00,3.178414526329580880e+00,3.949517356815131386e+00
1.178508204863713216e+00,2.990950653710223950e+00,3.226119272944248273e+00,4.249751999566289129e+00
6.071180112911157556e-01,2.857272396540070591e+00,-1.969297293912687374e+00,3.827502863910723363e+00
3.220261092347882492e+00,3.051057341743262707e+00,2.058407451073565042e+00,4.125771428785336425e+00
2.385973704070230017e+00,-1.411543013634199761e+00,3.259025150465058474e+00,4.219633848364465756e+00
6.579166063129673336e-01,7.678470040506322203e-01,2.913519357105428753e+00,8.459198733793311664e-01
2.354110782375783639e+00,2.872677613903071303e-01,3.086241979813584724e+00,2.623752158320368899e+00
2.952240656210651792e+00,-7.645447227750380714e-02,7.920214517288067801e-01,3.639143545799600865e+00
2.549863961892687048e+00,-6.828462435330528990e-02,3.086252942522526688e+00,4.286289575602085122e+00
-2.264557436974720950e-01,3.056716504148828228e+00,3.124897736002540061e+00,-7.232925295224230666e-01
3.245701273822021893e+00,5.939932369441628390e-01,3.246792339385567328e+00,3.860789234555463523e+00
3.195940482051719655e+00,2.814199476870198335e+00,-1.436131434755805181e-01,3.905068224477784344e+00
-1.280399596410691121e+00,3.087667416140166043e+00,-3.725830143394679439e-01,3.946116653484841308e+00
-7.273200811155640100e-01,2.662620393998128332e+00,3.468361340438736562e+00,3.887483368255100213e+00
1.605675577216343353e+00,-6.586802131959210715e-01,3.595047720090725818e+00,4.579520389308493478e+00
2.137613865306115635e+00,2.185670472003449660e+00,3.287570242897445372e+00,4.150186320397887485e+00
3.698661031999350257e+00,3.036788423439864104e+00,2.770115186499970239e+00,3.962146226927842019e+00
1.152417221274483650e+00,1.030497786102509528e+00,3.260592047751802891e+00,4.188857151737999551e+00
1.092652581550586977e+00,-1.817818240430391086e-01,3.131481784197604146e+00,-1.231349936884797991e-01
9.556620709009553405e-01,3.563979390097061994e+00,1.533806523542919908e+00,4.307151266468870254e+00
3.004593357734036019e+00,2.109239136085121480e+00,3.067113141164654611e+00,1.619563991221643739e+00
3.739585792815915077e+00,4.248964291702917451e-01,3.148313261561070941e+00,3.867179596433135913e+00
1.183921202366773784e+00,2.882253718900860129e-01,6.463879290684506618e-01,3.346105166839764333e+00
3.059588213166182236e+00,2.096092525718482147e+00,1.417653036628701013e+00,3.851395394850633647e+00
2.423647412206977769e+00,1.699361841789284622e+00,3.381544623222643597e+00,4.136064316030598320e+00
3.253337572551759038e+00,2.305602147968777604e+00,8.752364195822247561e-01,3.887698109346591657e+00
2.252893578846980382e+00,2.655674063855964828e+00,6.865247472083010338e-01,3.912821765839731736e+00
2.157357664465237690e+00,2.374216057267397151e+00,2.587255193657222119e+00,3.952041498289705412e+00
1.804939267802082581e+00,3.462381423444222506e+00,2.964754331434999113e+00,4.463332360528736942e+00
3.278299138128211609e+00,2.424465174803880352e+00,3.147073446608767977e+00,4.023360788339124028e+00
1.712820890342623414e+00,2.794859279669179131e+00,2.522542187289529725e+00,4.206981317096603945e+00
2.627905695149035381e+00,-7.726900166830757977e-01,3.212232787438111803e+00,4.176277235440323921e+00
1.102901768745305544e+00,1.057068581393797446e+00,3.278298060007755144e+00,4.075989045370253194e+00
2.553890385632416660e+00,1.378084662212555989e+00,3.324792883460511828e+00,4.215727367370679879e+00
1.835003706294281001e+00,9.567115317756984538e-01,3.209700722306531695e+00,4.357172630124775736e+00
3.285440916607669237e-01,3.514228431883678283e+00,3.180590239393348728e+00,4.464222810050983981e+00
-3.895004069747992625e-01,2.610315691788613002e+00,3.936192981215134168e-01,3.853584170159275235e+00
2.878413826457452140e-01,9.320982144951714954e-01,3.504500165104377896e+00,4.267697659900147933e+00
6.843741990319404112e-01,-8.665283959663218349e-02,3.110188454358409516e+00,1.591136220531601086e+00
-2.032973273779572931e+00,1.242959461075481276e+00,3.136985609629112215e+00,3.884601896003853305e+00
1.702302906845928110e+00,3.301230782954751142e+00,3.546944183374004744e+00,4.281224978404011949e+00
-5.475785690255066118e-01,8.190965360461682776e-01,3.351832065515922388e+00,4.056344772019292222e+00
3.142285922535173470e-01,3.015841918722200088e+00,3.120641123901702230e+00,3.103480630939609020e-01
3.407062239916807567e+00,2.991913596736365033e+00,3.276689589987143325e+00,3.906522609997541196e+00
2.236380293282138609e+00,2.532151818377905705e+00,3.014610905616867953e+00,3.218502560004517399e+00
2.697020457640824098e+00,2.908805792197885598e+00,3.200818800451977975e+00,2.515540477616134307e+00
8.368612707734283118e-01,9.663725988454938687e-01,1.911516924311024823e+00,3.691414455556004892e+00
-2.602310879007770250e+00,1.532732350537037602e+00,2.895716929173222542e+00,1.999596591676463309e+00
2.180355458823027170e+00,4.019159391795881220e-01,3.033330323017328300e+00,4.093701832559352383e+00
-1.042546565817707771e+00,2.615339990746065713e+00,3.077279283800988363e+00,2.654635172006132748e+00
5.608763364124704776e-01,2.550230269570906927e+00,2.879862457299394940e+00,-4.859644763356090746e-01
8.617351387673658492e-01,-2.908016064247869181e-01,2.824333126626389134e+00,-2.405143042105901408e-01
3.600270635175646383e+00,3.332371954599888664e+00,3.258511635247502536e+00,4.520601032829224764e+00
9.136118574538193426e-01,2.715770724258765867e+00,2.761761464497425322e+00,3.913334284245423067e+00
2.327843156184129292e+00,8.839935983362842142e-01,3.593457346413825082e+00,4.276309425524923213e+00
1.206964544966816932e+00,1.065506132214208534e+00,2.758316883379750450e+00,3.766602903122067136e+00
1.958959491428193256e-01,2.756163489598447036e+00,3.060764398327194602e+00,-2.814094751945344641e-01
2.807209317700688267e+00,2.043041084972916643e-01,3.180864057792696098e+00,3.961991677387097788e+00
-1.795263525086579603e+00,3.107066633757999075e+00,3.039919505087282925e+00,2.213507096360090465e+00
1.153425589593224609e+00,2.604992769652517026e+00,3.189599676603517509e+00,3.847184673910494013e+00
2.840415032980199150e+00,3.174821187762510988e+00,3.070488210223313530e+00,3.625767916807491886e+00
7.475399048821749215e-01,2.060039613433884753e+00,2.569341256861291889e+00,3.700227046595488734e+00
1.506924575504834163e+00,8.413447388848949160e-01,1.395079835569475180e-01,3.586723027881426162e+00
4.091110801024232302e+00,1.586975057459495408e+00,3.402860911657358489e+00,4.353575610340991275e+00
2.768904783772544675e+00,2.241563723417193454e+00,2.509217179569453560e+00,3.674515481207106582e+00
2.682955186422267602e+00,-1.577922600836364264e+00,3.108213478176907074e+00,3.923120563886830947e+00
8.919775228442535786e-01,2.589035553503614473e+00,3.098270025088701196e+00,4.017610118485897885e+00
1.967126229821712924e+00,3.057677354982593521e+00,3.157690339380608169e+00,3.363493877910870733e+00
2.381776674719738196e+00,-8.753111150513059879e-01,3.263652956061137367e+00,3.038732186667542301e+00
3.641527800871639631e+00,3.579926205412711226e+00,2.878902930764284385e+00,4.437355783026372791e+00
4.938327909470934807e-01,2.918261858942290843e+00,3.110504074411307940e+00,1.124365483167586222e+00
1.576233206291413724e+00,2.491672160245994583e+00,3.217034322450573303e+00,4.367886712944864414e+00
-1.496944773459541356e+00,1.105348841341338151e+00,3.636019056055741494e+00,4.039088164844360840e+00
2.915720465872484901e+00,2.786655190729849352e+00,2.937533755309659433e+00,2.266517754835664089e+00
1.131649614242120627e+00,2.821088176674602988e+00,2.275726974636137712e+00,3.937454911488175835e+00
-1.135462887554557820e+00,2.856297457953468566e+00,3.191142943586457559e+00,2.136394281312183896e+00
-2.842222178199103055e-01,8.676602576809653300e-01,3.080628898459200737e+00,1.070202251441012775e+00
1.223856949439359049e-01,2.683004570419240231e+00,3.397246664017872231e+00,4.448596861388838697e+00
3.378811820150150247e+00,1.213492615147808928e+00,3.227254795835466261e+00,4.088466763255328651e+00
-9.264736482438368226e-01,2.898801965522490143e+00,3.515467640568338492e+00,4.215362121680342966e+00
3.005794445784696567e+00,3.275162814976215309e+00,3.349486127742810737e+00,3.850918602795803558e+00
2.183588059022907313e+00,3.044969260982279380e+00,3.230790092261678126e+00,1.022918599366845482e+00
2.176415595459865848e+00,7.029306763565540406e-01,3.212504072991222426e+00,4.159267231915714902e+00
3.412655663453178612e+00,-2.504927549459002645e+00,3.210419789527807488e+00,4.081299441777417769e+00
-1.783573740187849310e-02,3.007051123036501572e+00,2.917806174442657774e+00,3.984337604540666877e+00
2.503239304340949989e+00,3.089966824821279712e+00,3.072048036123275594e+00,2.150560886988446718e+00
5.071383956673645166e-01,-1.341713266082574352e+00,3.002988543811767830e+00,3.243226051284898048e+00
3.785538724949783607e+00,-2.128082235525995625e+00,3.753781590488284081e+00,4.691422797504064768e+00
4.038147042714893331e+00,-3.951727768338617053e-01,3.001902103370135411e+00,6.652327487058460331e-01
2.192547854552883813e+00,2.626998718549336420e+00,-4.018499615150877835e-01,3.639670477873905075e+00
6.966838665614405457e-01,-8.246880140673702453e-01,3.031117410118214561e+00,-2.658446609242807401e+00
-3.137017691639426009e-01,1.336312016362844579e+00,3.371768339653377744e+00,3.933986782988559305e+00
5.030066670945396723e-01,3.149621683611698586e-01,1.941991713307547718e+00,3.643062646329238152e+00
2.393736278233853376e+00,2.715913277023643602e+00,2.961682634932219393e+00,1.122973582413506755e+00
3.128491798082497333e+00,3.112792266856161394e+00,1.153791117680621925e+00,4.135425122325843361e+00
1.634467262109296826e+00,2.634390861950245188e+00,3.349515603215891257e+00,3.796185238952530128e+00
3.592254106374344502e+00,2.168083041213302309e+00,-2.830041103805313263e+00,3.760842080312469804e+00
-3.700582541964831496e+00,1.616939764444234040e+00,3.042862463013738417e+00,4.035219549228461489e+00
2.315890889938393205e+00,3.611110735298971974e+00,3.504637864802148339e+00,4.399176344682464546e+00
1.427084942540019608e+00,2.101814688593016900e+00,2.803856912794162604e+00,3.828357495114374842e+00
3.614136129152229593e+00,2.236448766431188950e+00,3.169422260433817584e+00,2.142218092920966654e+00
1.016620727717025829e+00,3.151492148755880240e+00,-5.783729534545447581e-01,3.929726530010301921e+00
-2.596783710003580659e-01,6.105375138136205360e-01,2.984398909037717207e+00,2.501262006162749074e+00
1.682203002167108608e+00,2.222244076046387296e+00,2.936530565930020487e+00,-5.820875863108066622e-02
1.861399416107465843e+00,3.165767880040102344e+00,3.344091456625569059e+00,4.200211021669250755e+00
3.386605182599998543e+00,3.154094128661356411e+00,3.030075447987588433e+00,-1.522861891214404295e+00
1.421612366449819920e+00,1.285345161324833230e+00,3.614725813504267471e+00,4.121160649590297709e+00
5.244860227372200034e-01,2.761392874277524001e+00,2.832399808927467788e+00,3.737094840259740369e+00
3.687116894972237269e+00,2.100485939066238039e+00,3.018032558503229712e+00,3.898876124634179874e+00
1.563087284513692277e+00,6.833336803180223296e-01,3.153893343610917999e+00,8.687984106516790650e-01
1.391232380276713254e+00,6.468180621856027823e-01,3.217032963008441548e+00,4.025406830825218663e+00
-4.351907096463426550e-01,2.727304035270563531e+00,3.246294311924671661e+00,4.259220451075842462e+00
2.744373579679704189e+00,2.133714922761972943e+00,1.063257516332794639e+00,3.846455134812273968e+00
1.736291343594670078e+00,3.123887096774474514e+00,4.023814428386680575e-01,3.909960476918375338e+00
3.254337011036165350e+00,2.557796791741511644e+00,3.547174184504411798e+00,4.066861449417658037e+00
1.698660744601028894e+00,3.369143181898272665e+00,1.521064025938130504e+00,4.133333555929874059e+00
2.318489387232045562e+00,1.367691898165532549e-01,3.216051580618194627e+00,4.300150562468834536e+00
8.014937891545050874e-01,3.109307709169924827e+00,2.826951901488868657e+00,4.095952079202253238e+00
2.351062788844222595e+00,8.828716670004755906e-01,2.917276288224225134e+00,2.865734089296529952e+00
2.996206159412124315e+00,1.430977933088469545e+00,-3.906710498168796536e-02,3.616606396305173554e+00
3.384430134209933883e+00,2.692970396866026572e+00,3.233001087468654777e+00,3.960130874963143199e+00
9.165742741450264575e-01,3.078524625705506779e+00,3.190939752975729515e+00,3.904595984353806948e+00
2.769162713283189525e+00,2.856340375958850597e+00,3.301786424084717009e+00,4.183985965719730693e+00
-1.135441272598577411e+00,2.125223715057789065e+00,3.146529594969078580e+00,-8.435732767974536417e-01
7.772748270302786144e-01,1.264373436923432736e+00,9.478041783962468658e-01,3.595609680214437276e+00
2.753515489284327211e-01,1.635644475017804966e+00,3.135335695778128873e+00,2.232645694501382394e+00
-2.841158161386960201e-01,2.724083794573007644e+00,2.945044953349243322e+00,1.876330158760843858e-01
2.141178281693803420e+00,2.798581231968334748e+00,3.058641647152479770e+00,4.080238643642211116e+00
1.088672969507877841e+00,3.404978657861826630e+00,3.310113616705329775e+00,4.234671272924550145e+00
-1.940266050305371692e+00,2.287724731226087549e+00,3.156357887569228193e+00,4.327766341415093976e+00
-5.720499954727413794e-01,2.600664431336307203e+00,2.992968807896547734e+00,1.011062201716870224e+00
2.540796668814615522e-01,2.545819706157302242e+00,3.260824743844007667e+00,3.938493413242583951e+00
3.810455595382983285e-01,2.721654674584275568e+00,3.484484305983844177e+00,4.430883405887257709e+00
-2.073813886085990710e+00,2.876011938887504726e+00,1.418376086653130308e-01,3.371756500484648811e+00
1.207438424177459613e+00,2.246680526651485543e+00,1.313353708624688254e+00,3.833749922444241065e+00
1.281951477544923668e+00,2.153858943911622692e+00,3.086761294409621215e+00,4.007375208508147324e+00
8.926701521775154413e-01,2.525361017151940946e+00,1.627785952654764223e+00,3.994236250179438397e+00
3.012975574811518897e-01,2.394886259498213210e+00,2.410610823371213574e+00,4.014435671452230459e+00
1.335206353263932666e+00,3.259105304916770862e+00,1.078026489311065150e+00,4.312182709879726517e+00
9.761547333665109294e-01,3.360907749737993111e+00,3.402016045338509098e+00,4.675627286282386663e+00
7.123763833999273709e-01,3.046806683143821193e+00,3.849620025334120843e+00,4.148199802077463971e+00
3.080310212519993263e-01,3.085875347421890957e+00,-2.745961095061719703e-01,4.229928245783506569e+00
9.476996522482806773e-01,2.295104908577630276e+00,3.493156749336638889e+00,4.283605992941809326e+00
1.182927894861405482e+00,3.134827339803398782e+00,3.328087465311622140e+00,4.051587196039401206e+00
-5.235205178128594650e-01,2.942129487573361679e+00,3.654509775199414001e+00,4.235411106871709741e+00
6.184113603801971726e-01,3.083161566207379689e+00,3.479881932129670119e+00,4.486488188758042561e+00
1.819966167396090073e+00,2.788577495616739732e+00,3.106671153811763286e+00,4.128976993371509252e+00
3.472344945931367555e+00,2.098304459054031845e+00,3.152737874182406141e+00,4.199805037559922738e+00
1.728671506352205345e+00,3.228516641515918550e+00,2.026568832693874445e+00,3.752176525314269373e+00
2.874192206838520391e+00,2.628224701112626072e+00,2.998803536869167896e+00,3.991170925264389879e+00
1.018038052814184580e+00,2.019608302929273513e+00,3.075702355942625754e+00,4.102060485505216292e+00
1.415017212641824340e+00,2.609320641955172881e+00,2.970719765934770606e+00,6.760026581626228381e-01
-1.071233217959097539e+00,2.705386667705496961e+00,2.998794913548870511e+00,-1.229054508432201320e+00
4.082801123577668889e+00,3.041161962988839562e+00,2.274144690759566156e+00,3.942224357774827492e+00
2.397261425516984623e+00,1.414877752469337224e+00,3.182603392784093543e-01,3.919005454576706349e+00
2.958983442157741894e+00,4.153003618382041240e-01,3.074199492886144025e+00,1.243336708897743836e+00
2.193301992433633885e+00,2.758232063470103412e+00,3.058451526802497433e+00,-1.990429292839509534e+00
1.584072452628944305e-01,2.505864917606828168e+00,2.847432684446308926e+00,4.038675062011670036e+00
4.018782233924662606e+00,2.807031058008669699e+00,3.342951263155786723e+00,4.116981322899928131e+00
2.286376819852149467e-01,2.603173679221563397e+00,1.026100691789671115e+00,3.500786567576995800e+00
3.052284411682279153e+00,2.142759968518425318e+00,3.245908164365141513e+00,1.731317947420628833e+00
1.325933398651712114e+00,1.554039014285832243e+00,3.499989499824916361e+00,4.086902075472828244e+00
3.221177280887817851e+00,2.876551794564544462e+00,3.125643388931960587e+00,1.640298803781289338e+00
-1.708437117796254068e+00,1.080817709104610946e+00,5.500195734133874748e-01,3.861918656248567228e+00
2.721242894146656877e+00,3.497490131944469116e+00,2.961469589948004355e+00,4.302982625449597975e+00
3.266248792676876178e+00,3.488593227149674014e+00,1.464229496412420728e+00,3.961381078167972802e+00
3.721099852537275599e+00,3.113637449692644221e+00,3.043353356049192993e+00,4.090778852107543884e+00
3.443968656235067094e+00,6.848714500618413581e-02,3.290146286758035998e+00,4.200460925108956189e+00
1.863880537523725733e+00,1.599304989424689794e+00,1.458979701139479390e+00,3.931554021732192705e+00
2.192884902296010186e+00,4.861505939813062227e-01,3.206087557456064552e+00,1.087026331653587530e+00
1.159797310224397693e+00,2.626042444094307982e+00,3.344737043015420408e+00,4.364134961540535151e+00
2.288485948406735027e+00,-1.016019581215982015e+00,3.080550347764558605e+00,9.364652883547912587e-01
3.225897067299339227e+00,-7.085655276214765375e-02,3.031576101298278036e+00,3.757450051825240056e+00
3.051206812754547304e+00,3.245296149237082428e+00,1.455252058146954575e+00,4.175508885722743813e+00
7.451959617720608220e-01,3.200726815238408740e+00,3.274694849524387497e+00,4.174306810184621241e+00
4.474757705154592813e-01,3.013479634423102738e+00,3.052036092279312829e+00,1.247634682145985163e+00
1.474578192123569442e+00,1.430003698779396482e+00,3.039904377026268367e+00,2.899369900670688338e+00
2.380302966848019341e+00,1.800259668386942069e+00,3.107108736219819090e+00,3.064182456840294222e+00
-6.798529577496388310e-01,3.415428773473905277e+00,3.575900187549273301e+00,4.218284700387663122e+00
3.317273181268651339e+00,-9.050800900077194955e-01,2.879458257787699260e+00,8.960440171663669462e-01
1.954238268517259014e+00,3.001358224311752920e+00,1.237023802616374762e-01,4.023227108123232476e+00
2.951911259690333189e+00,-2.121114596787831541e+00,3.190765189841534344e+00,2.717160941274695318e+00
-1.168256852142546265e+00,3.241382372821237645e+00,3.653126456607652894e+00,4.612303851321923887e+00
-8.522557684801199684e-01,7.470656551518686239e-01,3.290449905712858225e+00,8.225360119771439882e-01
1.255436775009700856e+00,3.037971420198729344e+00,3.303147424688092748e+00,-3.361960319238003203e-01
3.318890678057848653e+00,2.529224399108125354e+00,3.002905629220008255e+00,3.594506510242103658e+00
2.792267555954624836e+00,2.750540670346806049e+00,1.128176859693175604e+00,4.020456107125756517e+00
1.341833941714440925e+00,3.001373236920012122e+00,3.379011304175378427e+00,4.037444602963800477e+00
3.189676405245466473e+00,2.726796386046244969e+00,3.070539211668204427e+00,5.199514104784963564e-02
2.774063802567745096e+00,3.019168995634458064e+00,3.068421745176588722e+00,3.520545749564633731e+00
3.316509501478556166e-01,2.573384117257766501e+00,1.200137824632845213e-01,3.951581005964452942e+00
3.363191626434278270e+00,4.551747397204959356e-01,3.273631275581922129e+00,3.716625288172584085e+00
-1.140407927899116158e+00,3.106445330203695399e+00,5.973474289340687804e-01,3.650328967388282386e+00
3.820704671431769839e+00,1.475785229302529311e+00,-1.966189960501043998e+00,3.994226404194612723e+00
2.697597799587496681e+00,-1.446061404183066390e+00,3.100053441342383032e+00,2.452399380402435547e+00
8.086735070095777411e-01,9.309266391457581280e-01,3.100687520403303310e+00,6.669537797412654623e-01
8.645332167521979638e-01,2.562820781374840706e+00,3.032631771504803897e+00,1.089224657274976416e-01
1.404291202771862590e+00,7.606475932762625514e-02,3.383733048766078610e+00,4.338585480448598375e+00
-1.876641027683851881e-01,-3.936508388203909803e-01,-2.729109923334802068e-01,3.372105648902318453e+00
2.017451361108185903e+00,-8.358525869738252512e-01,2.977367049575101454e+00,2.319232840449855892e+00
1.731919428957386042e+00,1.140946467952404841e+00,3.326187786347641229e+00,4.104895553359642513e+00
2.881493180053029235e+00,2.989339171124101746e+00,1.866120419900723304e+00,4.365222823287495224e+00
2.248420269781195024e+00,1.907396248604100730e+00,3.333887727531077871e+00,4.558320062551050711e+00
2.281802858632860254e+00,3.149292702111272213e+00,1.075429036699341312e+00,4.060331247634104024e+00
-1.344869769110589974e+00,2.953382298409785278e+00,2.987708346210815158e+00,3.911756136569028985e+00
1.814607018901692737e+00,2.712749294388947963e+00,3.333108790248232367e+00,3.851752419453575715e+00
3.165719695707547743e+00,-1.331411383388181102e+00,2.979838033885922055e+00,3.644620398085171686e+00
1.458463688896038724e+00,-8.930393106702014805e-01,3.143459517348668797e+00,1.172822205836453024e+00
7.558472251029033639e-01,3.518095874176175641e+00,3.179270498631412423e+00,4.135883407960742275e+00
5.218130631999866598e-01,2.856629101067283294e+00,3.031982829409796576e+00,7.471067764025545177e-01
1.298905649785747407e+00,-1.224850885595314853e+00,3.408509520673143722e+00,4.655619182508665688e+00
1.578537460694600103e+00,3.392710958402105348e+00,1.066199143448693709e+00,4.680299859423685760e+00
2.352716301787811659e+00,2.881828066107903208e+00,3.113977702310525064e+00,2.178798377112397322e+00
4.381035847240109526e-01,4.143353382626978609e-01,2.473431789612430265e+00,3.809177452211588655e+00
2.781010926278093986e+00,2.608973078313312932e+00,3.002465183464446685e+00,4.086983600387522841e+00
7.942988542195056345e-01,3.297856197419873681e+00,3.177763928336110322e+00,4.146903502301024780e+00
7.063935008852934017e-01,3.099438612120373637e+00,2.870147194252758105e+00,4.070255623461333627e+00
2.380920899660279755e+00,3.311941383957084373e+00,3.290535733767346649e+00,3.992311065814244664e+00
1.268243392597994568e+00,2.658742789811452845e+00,3.227946377944048706e+00,4.024000683255704480e+00
7.660506015477742681e-01,1.973221795565527570e+00,2.945089274917827460e+00,3.963797866851523466e+00
1.366642191334759282e+00,2.995397763807066127e+00,4.012663369315040418e-01,4.019850500924275316e+00
3.631895139914735005e+00,3.083779121274202062e+00,-4.573249518867001928e-01,3.927891397607590651e+00
3.324996943518906400e-01,2.911759061217583433e+00,3.003829727221260182e+00,-5.536557658356322520e-02
2.711399670324382782e+00,3.294013639358050582e+00,2.916034949361943518e+00,3.840413302097156922e+00
-1.089569663239499331e+00,-2.991433882175478232e+00,3.018931435347359304e+00,4.038003431949984900e+00
2.776105119697668044e+00,3.705629039175005190e-01,3.315704099191269183e+00,4.218547093905163692e+00
3.200366115049027016e+00,2.758098585058199603e+00,2.902161535904393297e+00,-9.000785186170801033e-01
2.889099886834987529e+00,3.310040842486511536e+00,3.526296991958704830e+00,4.248038666899256910e+00
3.827084086400212914e+00,-2.100260116156391632e-01,3.365378706548071364e+00,4.295837047383314733e+00
3.393833005918656553e+00,2.958873380609594150e+00,3.400504298102325684e+00,3.839245989358963662e+00
3.382250505705721277e+00,3.272945820540380524e-01,2.943148034962324466e+00,4.339868296910953660e+00
2.841069151791776548e+00,2.557964709761763267e+00,3.104310880850384535e+00,3.922202479623784654e+00
3.295482636739098581e+00,2.849473329518844800e+00,3.080659082456517872e+00,3.419918304716174973e+00
3.845594961660080413e-01,3.040704980633906374e+00,3.004821411862087288e+00,3.678104908227311398e+00
1.204723302762387815e+00,2.261450908496087209e+00,3.301532233109519154e+00,4.299183443425610207e+00
5.731690913725522307e-01,-2.242726176533502702e-01,3.109734068015131303e+00,3.074774343746379479e+00
2.151463226656070038e+00,2.903211262726091757e+00,-6.035768057808815756e-01,3.799523877495852187e+00
8.242818318744324912e-01,2.869508456070612556e+00,2.232950048970962165e+00,3.835103627901804035e+00
3.816377706075317455e+00,2.581500040945390317e+00,3.097317502184553373e+00,1.963106028361370159e+00
2.295366023999593885e+00,1.846829673859647691e+00,3.345756940503664456e+00,4.173288479297061926e+00
2.477631380545624484e+00,-2.710239538655308866e+00,3.279311613047565022e+00,4.298899647925953360e+00
2.815577663738999092e+00,2.029771040005913907e+00,3.176459326468817679e+00,2.850785847864881206e-01
2.519405479772945267e+00,3.669413088403558287e+00,3.156161641692279751e+00,4.303458924979403299e+00
1.643187561790087736e+00,3.323317753834480470e+00,9.026427178698287479e-01,4.237697749232886224e+00
1.241296853764677355e+00,2.723876550425158083e+00,3.278599644694735193e+00,4.268540720733586369e+00
2.818166424610920373e+00,2.730916720414977572e+00,2.984027218176385610e+00,3.263329216369046826e+00
3.374133053422173845e+00,2.597288244836914561e+00,3.271218714397844618e+00,3.384260511554240125e+00
3.246678307593935386e+00,6.385225246051816628e-01,-1.502936515366677384e-01,3.724694837845543116e+00
2.165179704225423940e+00,1.057704635434324247e+00,-2.474444749006861066e-01,3.293645105865832701e+00
-1.173258271929549235e+00,-9.536830922855141779e-01,3.152489102028206869e+00,4.047133856539591790e+00
9.871481987655726931e-01,3.442874677091827262e+00,3.026714487219408944e+00,4.311355092921242971e+00
2.685306657591267854e+00,2.997349506830489840e+00,3.165825717800963890e+00,9.047719686377063697e-01
2.551091575748102969e+00,5.780826477886428227e-01,2.751759642557974228e+00,-1.828087729801710637e-01
-6.334670623697077341e-01,5.374337427889321894e-01,2.988669559870268166e+00,-7.429381073011677161e-01
1.369364891747760549e+00,-6.200395690345008592e-01,2.915539484148456317e+00,2.639768329490486121e+00
9.753368763654046703e-02,2.737101419594725749e-01,3.277220164307135697e+00,4.111896505504496702e+00
3.789295692201390509e+00,2.477571766360013417e+00,2.437639919509115849e+00,3.865493330637101987e+00
1.778888277884677960e+00,2.894687363424372606e+00,3.234370605370597840e+00,6.567546673695663362e-01
-7.831506395310328106e-01,2.213243754851283995e+00,2.992437758158822181e+00,2.315342697307038122e+00
2.722338602117797102e+00,2.757004136649743753e+00,3.145069956960249602e+00,4.144588330853231639e+00
8.267417674232487856e-01,3.144470366672930783e+00,3.027082208360418303e+00,3.529016885763091249e+00
1.379976204662968442e+00,-7.767352268556404482e-03,3.176650681277588095e+00,5.695953866366896268e-01
3.282823993394559992e+00,2.705236054876777541e+00,3.304783962642036332e+00,4.177899389767873117e+00
2.226070295710034508e-01,2.692680570606152735e+00,2.940432489564802410e+00,7.895740223267969649e-01
2.694536808508952941e+00,2.360695202180937091e+00,3.325041331584451587e+00,4.371773564363111042e+00
2.353544856013874753e+00,2.924676876171296680e+00,-1.056289203249759279e+00,3.958978581663394447e+00
1.241468129736050585e+00,3.065216276497495063e+00,3.029040750420766592e+00,3.792202664479594754e-01
2.480728127722733767e+00,3.199428759434946201e+00,-6.286753855281368430e-02,4.247871568053222191e+00
7.750065540903119388e-01,2.690101120310258942e+00,3.450285926617347787e+00,4.058194285201699003e+00
3.543675917350281424e+00,-3.309573616516061634e+00,3.048067678519549517e+00,3.172077878288996011e+00
1.383373382480905578e+00,3.155031984657488575e+00,3.285280683211275754e+00,4.018266910933604663e+00
1.388390208556987027e+00,1.300952097902860594e+00,3.643714866752949533e+00,4.420328677018739327e+00
-3.087812357405025132e+00,3.194460587502434112e+00,3.375505303869928753e+00,4.425341107947583730e+00
2.802462668917864441e-01,3.693078609834810067e-02,1.496594348533388352e+00,3.757068901101308089e+00
3.844738979602503104e+00,3.039320112236739924e+00,2.491880077751592815e+00,4.088581405670163704e+00
1.478001037308023458e+00,-1.198978348695758367e+00,3.044263414882123708e+00,-4.675845759699361892e-01
2.758748648827065608e+00,1.226803109245754753e+00,8.580280555123128705e-01,3.500599294659768823e+00
-5.819278456670133881e-01,2.838379387344351912e+00,3.139372705242750250e+00,3.871812697633817635e+00
2.234656329838026423e+00,2.095950854744041081e+00,2.436122834173245266e+00,3.688711217969727674e+00
1.311470372153220154e+00,3.001250592326810906e+00,3.505685872085884114e+00,4.201526810935561684e+00
1.711870650845453312e+00,7.246093954905870049e-01,1.628668307649306257e+00,3.786852092038884177e+00
1.930836711608559852e+00,1.456144835341115218e-01,3.218612725806053287e+00,3.477054482683388237e+00
-6.889754585171672385e-01,1.216602307897810986e+00,3.226794482287433041e+00,4.208842472558343317e+00
-8.922239263454345704e-01,-4.449306137599993161e-01,2.984546572773646655e+00,1.811965887888164817e+00
2.975569107725273721e+00,3.217544232734506071e+00,3.269777782785329379e+00,4.131781172564910065e+00
6.975982645660965265e-01,4.552559684725003830e-01,3.086257104821494401e+00,8.328241183207792941e-01
3.770930692305696663e+00,-1.069273024360988922e+00,3.230103199754418508e+00,3.919784963645159603e+00
9.617895453835273445e-01,1.692439168762481572e+00,1.593423058467086317e+00,3.929830198984721079e+00
3.084908558182324789e+00,3.189960373147472161e+00,1.882211660760873428e+00,3.916834489513116413e+00
8.578176922031220952e-01,2.370456157863957802e+00,3.424190195568339146e+00,4.235476106003771335e+00
2.129273447365599203e+00,3.738353509077761760e+00,1.080051135417945396e-01,4.253365687017497621e+00
2.580255577950208767e+00,2.485680983033825786e+00,1.118166695014097378e+00,8.391203606201318443e-01
3.208929643420178834e+00,3.239385444903890576e+00,3.249718143866323850e+00,3.490926164570857360e+00
3.351282031566856112e+00,8.917609728523971935e-01,3.120484414604063339e+00,3.817456407863055734e+00
-2.197470148989843608e+00,2.750891034204709484e+00,-3.162889993966987667e+00,3.765161369054805363e+00
3.115939578485919181e+00,2.395923198657266440e+00,3.160834286339756716e+00,3.904993527963294131e+00
-5.396410027702741585e-01,2.365767340747087388e+00,3.258175080048678396e+00,3.992080112429786443e+00
1.986777761059543179e+00,1.128700223986970341e+00,3.140598987845921286e+00,1.870890528088542393e+00
1.761291781669365841e+00,2.943146871104621809e+00,1.310366975401247025e-01,3.979345186928192390e+00
3.103062580018488337e+00,3.151305223654895737e+00,3.278047672425482784e+00,4.511148497745169905e+00
8.328401754212571007e-01,3.006871659884294168e+00,3.408388088225436707e+00,4.537290526842010507e+00
2.631788280436209604e+00,1.747800095378441165e+00,-8.826683933337785282e-02,3.959734778827614488e+00
1.307836916868686306e+00,3.246638105971948463e+00,3.285073385458472384e+00,-4.914732865743605683e-01
-2.144887505739654809e+00,2.531637704424127389e+00,2.799753373948715929e+00,3.760783153940307599e+00
4.006139894060285478e+00,2.872719853655755884e+00,3.088083277437526863e+00,3.055983649411751824e+00
8.984506554297954084e-01,2.840938353440980890e+00,3.179213621950198299e+00,4.122307216395554974e+00
5.521892948734198336e-01,3.338186775377729010e+00,3.225725970708961832e+00,3.890361609954969602e+00
2.593436633252760082e+00,3.040564510609311100e+00,1.778807003713631651e-01,3.967055244354540378e+00
3.499314428653063080e-01,3.454961892315273619e+00,3.617789109145372883e+00,4.295254468618354693e+00
3.460745788612633156e+00,2.915132775391873654e+00,3.298206204208689485e+00,3.807565036951617632e+00
1.776052902708140868e+00,3.034631145067542501e+00,3.247845718620467448e+00,3.235863478143277572e+00
2.048397003333040090e+00,7.474146062526693113e-01,3.287488915893336028e+00,4.173827079688716246e+00
-4.254260095751914439e-01,-2.173519011801295087e-01,3.082381579124068072e+00,3.579793677774277594e+00
1.891158795969416939e+00,2.574767905625512832e+00,3.227701901568234000e+00,3.703352734116088119e+00
2.105488039239154840e+00,3.097347585407620674e+00,1.310352862323676648e+00,3.926969322093424530e+00
2.481144155240843308e+00,9.291476418038907559e-01,3.174565232238854673e+00,3.902856055953521253e+00
2.236605639796183098e-01,2.576230194017165243e+00,2.334651205329839385e+00,3.582595738732175850e+00
2.037769889833569437e-01,1.369696720449303129e+00,3.024708974890271129e+00,4.206492494654558101e+00
-2.215512448012331159e+00,2.926766491485406796e+00,3.120075895524773824e+00,7.884032906779705474e-01
2.921208760800644844e-01,2.001364918293390804e+00,3.389196639845406978e+00,3.732863895786755037e+00
-1.908790779177404751e-01,2.742578917762480195e+00,3.027704771005618412e+00,2.667896553761480050e+00
1.214031465652647551e-01,2.825246103575937973e+00,3.076435582828848769e+00,4.110666866058235058e+00
3.679725271582260593e+00,2.756591662833655754e+00,2.882977909782808101e+00,2.057956823546474467e+00
8.096401689261326640e-01,2.754982775406576767e+00,3.167834665063896882e+00,4.470415515839649245e+00
3.957050585111299590e+00,2.843669192837538606e+00,3.120038775302989009e+00,3.221889933142041418e+00
3.272484467663199226e+00,2.002993149785310678e-01,3.496045372104416682e+00,4.192572614777370532e+00
1.671949587248597879e+00,8.760854397830957208e-01,3.540896986506614219e+00,4.448830114104729283e+00
9.301029544802110749e-01,3.526082954684070181e+00,3.758510713763123512e+00,4.474354542557197334e+00
7.565976565918952623e-02,-1.288639495029841431e+00,3.160350869537510654e+00,4.098985053224473596e+00
1.255835749218655151e+00,4.373926763135233542e-01,3.503938416939418321e+00,4.452104099443448426e+00
8.582022192560028184e-01,-1.330238966160979253e-01,3.064861778383720647e+00,-7.697957558667962719e-01
6.354351331068556208e-01,2.454185947407517165e+00,3.122503785050047664e+00,3.763459503163335995e+00
1.673353346450979329e+00,3.460658601065051410e-01,3.024118105226219821e+00,4.129436376460947855e+00
3.207739497887032609e+00,2.819027441250490096e+00,2.897110659307971847e+00,3.321982557784082246e+00
-1.696832986883350103e-01,1.278130311666638930e+00,1.372080480824047655e+00,3.972773582600211295e+00
-2.172053397147910569e+00,2.792766630735675548e+00,3.449392612103083344e+00,4.136042832847289574e+00
3.762295765348999232e+00,2.730337810623653994e+00,3.621456744575356268e+00,4.474612586634874489e+00
2.328061207305030855e+00,2.781669597729388599e+00,2.940821854450589079e+00,4.312567647694101503e+00
3.453950068901937343e+00,3.353594909205151353e+00,3.600692249997434757e-01,4.096655027296384866e+00
-5.023567732459373048e-01,2.134622715538384341e+00,6.381599938808123484e-01,3.510133794955281328e+00
3.641774315713864674e+00,2.706722943481219001e+00,4.640444472634559503e-01,3.851308319517894319e+00
2.158975557938691558e+00,1.156913707736477503e+00,-1.138082720423780669e+00,3.924241851745853271e+00
2.102160476905888586e+00,3.023810521955266672e+00,2.826636572683046911e+00,6.858444973684065804e-01
2.503961864971020468e+00,1.059222761785371780e+00,3.116569227569452316e+00,4.013373976945991295e+00
2.973929924019188320e+00,2.552408571487816857e+00,3.252204160724322612e+00,4.358916910774610187e+00
2.766414110351337996e+00,3.007322085971701142e+00,1.602505489642604530e+00,4.037968514943004905e+00
3.645645670998476362e+00,2.954008746872684110e+00,3.028488350672699170e+00,-1.552801659401525924e-01
1.961973820028370674e-01,1.009438290363882551e+00,2.898051339001197046e+00,3.960975329169422299e+00
1.987607699416971352e+00,3.245053605443991351e+00,-1.816557643950353906e+00,4.050246484341643693e+00
-2.240173967346770212e-01,1.670103991091613782e+00,3.765349054785573912e-01,3.899496753524157366e+00
3.113000376380198109e+00,2.525463423697045684e+00,3.000952755758600432e+00,2.791309938684195302e+00
2.860965945207830430e+00,2.880790361312069336e+00,3.204477927986889352e+00,2.086953483572262791e-01
6.103263062989908727e-01,-1.426359492609612367e-01,2.934514456829984130e+00,-8.319643382592307734e-01
1.348057747695625030e+00,2.980759410307529222e+00,3.570986081456835048e+00,4.355713160993603950e+00
1.670488540404273747e+00,2.966833978602985589e+00,3.440843414303426329e+00,4.129249247726919592e+00
2.158631353910171136e+00,1.793468751404514172e-01,2.903364797147608201e+00,-1.658207242402056636e+00
2.427852921799594554e+00,2.853974802023768298e+00,2.993090963447007091e+00,1.611268774771224654e+00
7.731245276241762721e-01,6.040851373956686032e-01,3.440053544659736673e+00,4.217529847376166430e+00
-2.336854388740730037e+00,3.202174234332715308e+00,2.864254980350390056e+00,4.125015755252730010e+00
3.249956863829406295e+00,3.633662949870837711e+00,2.806446747120282303e+00,4.292678859715184814e+00
3.085917778834925684e+00,1.857095529210012197e+00,2.906387754382822930e+00,4.017545019520825988e+00
3.461863616369371677e+00,-6.845373655039815874e-01,3.531720411473610710e+00,4.170896060870480149e+00
8.547452105760582342e-01,3.244395429430342315e+00,3.214900611825362464e+00,4.315068677655484741e+00
2.038045226489026085e+00,2.748853517047896489e+00,3.544290944893816242e+00,4.170098404764846833e+00
3.322405306948229331e+00,3.142676222059286317e+00,-8.579095541969125049e-01,4.181212692787644514e+00
3.940648593646522535e+00,7.122833133908553771e-01,3.079586619169481398e+00,4.195762180128645547e+00
-2.235456270409636736e-01,3.121269884059913569e+00,-8.334384311326470396e-01,4.208288918588550587e+00
2.308643533206768517e+00,-6.867610466151827797e-01,3.478765862079765903e+00,4.553295653577256630e+00
-1.433352535789323534e+00,2.918630477610816509e+00,2.950135908306217747e+00,3.948500718013798316e+00
2.902105901752170425e+00,3.097976550385306727e+00,1.259883667415657049e+00,3.716908070170979794e+00
1.069371117022259288e+00,2.606018841753951154e+00,3.158161470832023809e+00,3.832462606334952948e+00
3.378861570998399344e+00,5.626136488901393173e-01,3.194282056491624111e+00,4.457245011827236425e+00
2.263138942406161203e+00,1.999209233853734169e+00,2.965643165106909951e+00,4.169828344742770199e+00
5.240163244012121524e-01,2.226638216212101007e+00,2.880591716690912740e+00,3.962121595597597690e+00
2.900702748344001769e+00,1.983872776124993909e+00,2.365258656048132124e+00,4.201527181107684861e+00
-4.281613823384091688e-01,-1.268479324924447704e+00,3.182574808537142363e+00,3.866749294022467254e+00
2.938365570681567007e-01,1.017561458260334950e+00,3.467015304513892726e+00,4.287600406657420926e+00
2.272625933613274363e+00,3.066204244183499128e+00,3.481512079996347708e+00,4.366347930702907831e+00
8.355629239817198295e-01,3.124697553428621877e+00,3.365752898647103919e+00,4.146373442327327297e+00
1.880001658695205080e+00,-1.484761629277935091e+00,3.101337360982691749e+00,3.302011202750983365e+00
1.391779543788130846e+00,2.990418268076871389e+00,1.719404793257349073e+00,4.002896612993852798e+00
7.173030953786230235e-01,2.568159279567106879e+00,2.940627638975193747e+00,-1.642600091257104544e-01
9.491276049326474729e-01,1.613689006868769482e+00,3.460899100420666841e+00,4.214386546469784278e+00
2.109418975422737930e+00,9.865049660268687681e-01,3.059794549605451053e+00,3.966209897110966942e+00
1.088073890055155424e+00,3.325303096738391861e+00,3.266130571488086609e+00,3.935503196989937003e+00
6.381355007499339704e-01,5.256647441094594031e-01,9.850868367073055687e-01,3.675540018693383537e+00
1.524691403527769662e+00,7.380844126133210281e-01,3.335689846527730928e+00,3.730859940148870013e+00
2.472304099912735698e+00,2.937236511007497164e+00,3.411424660307920131e+00,3.995620935453270572e+00
9.886268492411652842e-01,1.078038022089519599e+00,-6.406867102805697822e-01,3.670836369872298111e+00
-2.476260809453129763e+00,2.706065031113271235e+00,3.199657213656200927e+00,3.404419591655485355e+00
8.032595983253176808e-01,1.136291137635094595e+00,1.149508758440961564e+00,3.522915109547136936e+00
1.547406676870749731e+00,5.471995719411886228e-01,1.420588300452228170e+00,3.586866346262320704e+00
2.414189918431929094e+00,2.113661450720849100e+00,3.086069078087409601e+00,4.186862207886163034e+00
9.869765568516686294e-02,2.798877996262654655e+00,2.965520332905116518e+00,4.259549728927651380e+00
-6.409178460234253583e-02,3.825511507261758481e-02,3.122417363508733334e+00,4.180142897150245673e+00
2.546595035094687098e+00,2.836981220585341301e+00,3.238914587300809167e+00,4.055088483692314227e+00
2.489894603006486573e+00,3.113553071936224992e+00,4.663479045412595170e-01,4.182440685697141447e+00
2.791224778565440268e+00,2.946405193059343119e+00,2.636170372924256267e+00,4.247994774326014245e+00
-4.336081233099141619e-01,2.332152025986482968e+00,3.780571291884004648e+00,4.437712156411063091e+00
9.747338379407084474e-01,-5.976031823186619407e-01,1.324479519819332207e+00,3.646452740962269345e+00
1.188011443822854396e+00,2.661303624817892288e+00,3.362500808553582132e+00,4.064291772311072748e+00
2.532555606122931291e+00,3.205492098382653587e+00,3.570826095550152512e+00,4.239615798970878480e+00
3.736594687629105849e+00,1.496442681301717315e+00,3.639616618509266655e+00,4.358171112486992627e+00
3.421890288434887850e+00,3.340910898696393350e+00,3.567588242906491125e+00,4.009581706130853185e+00
3.375164446213023139e-01,3.080716142734397867e+00,3.143482223207833659e+00,4.364030662441232167e+00
2.632205546240264482e+00,3.113379311470184874e+00,3.101568341500190673e+00,3.679734699620343719e+00
1.989619435157840899e+00,-1.070026820476098095e+00,2.088033909733181037e+00,3.657232643886590306e+00
1.275386542918097277e+00,2.567146380904123060e+00,5.047586771303400610e-01,2.028443916096193789e+00
-6.389858744989584949e-01,-2.210083442001308018e+00,2.967588879429411186e+00,-1.767936230892608762e+00
3.262513884380736862e+00,-2.024261430796131744e+00,2.977540540602244601e+00,1.510370679368215674e+00
1.162210816795011148e+00,3.430837896094239170e+00,3.394302803769797983e+00,4.441777516597097630e+00
1.462143013965461424e+00,1.810496824398304172e+00,3.144096362170063941e+00,3.687559099395136819e+00
2.565985466842636065e+00,2.722179716452717280e+00,2.656613512119193832e+00,4.268212279064464099e+00
3.846977717530478014e+00,8.658506326449612045e-01,9.650225608231465246e-01,3.846641047816777625e+00
1.570217766905023016e+00,2.626820329073620730e+00,3.072152815903622880e+00,3.850996842830741507e+00
3.518165682153688412e+00,3.114528187385070535e+00,3.227816351053823585e+00,4.144404801121549298e+00
3.272009577629347854e-01,3.135517514787348414e+00,-1.144794291631560990e+00,3.847026360521936361e+00
2.784590360607618553e+00,1.036058018465373154e+00,3.519792512096181269e+00,3.897575673043223166e+00
-2.077402538741802474e+00,2.851641919676202175e+00,-7.684403597407942765e-01,3.507101867335645107e+00
1.002364670492121634e+00,3.355708589822797183e+00,3.564617962826169162e+00,4.519457800751705889e+00
1.767515259048833220e+00,2.021665038532602932e+00,1.041897137404557805e+00,3.761500048975470190e+00
4.744490335719155905e-01,2.717272211278191740e+00,3.260827808502125169e+00,4.473696226387760433e+00
1.255386608977861584e+00,2.327360004793507020e+00,-5.710034620336541522e-01,4.045802536811871519e+00
1.829817584105584372e+00,3.064824054117858854e+00,3.177816685660832086e+00,4.272047411916343407e+00
-1.845598047302794198e+00,3.211553775811232025e+00,2.932802799681918593e+00,4.071170640887941339e+00
2.517478542122640661e+00,-1.097983657975913685e+00,3.090354828134643128e+00,3.286404934466682803e+00
-1.381615747727216181e-01,1.515332586698838746e+00,3.202033989990384022e+00,2.959280597097290855e+00
2.349038459309936044e+00,2.488010127180555031e+00,3.035937163733561928e+00,4.381836614013312037e+00
3.283959676901562652e+00,-5.344206625470037109e-01,-1.390834399455508352e+00,3.576490595969884723e+00
3.033285336454019543e+00,-4.750804580417105072e-01,3.076447843227579249e+00,-5.278519305372082471e-01
2.263245812241471366e+00,2.227988427239871783e+00,2.972872221644244917e+00,4.088417363826549078e+00
1.966122570571129380e+00,2.919831855583674862e+00,2.195104239879461350e+00,4.075568780503048494e+00
-1.091568206633408256e+00,2.766885497999544974e+00,3.170313071259602822e+00,1.009614068528719599e+00
5.237763645120572242e-01,-5.475592934940671341e+00,3.145022854169446269e+00,3.780571505100472685e+00
-2.519155195951765513e-01,2.594358896410410509e+00,2.710894953861282541e+00,3.751005225974880730e+00
3.178488110288135715e-02,2.642228225148528953e+00,3.467445090357771154e+00,4.621686236314207719e+00
1.493412611199006701e+00,2.927774606515583855e+00,3.074531192155922632e+00,2.032107976483855882e+00
8.601793722528984221e-01,2.968364945329501126e+00,3.041905894653389453e+00,3.963403928794853481e+00
2.960347812248757648e+00,2.954058758145019503e+00,3.139481897180309566e+00,2.889071043885032886e+00
3.238499394008059085e+00,3.052279206814297652e+00,3.215659719813267703e+00,4.570747394220532556e+00
1.239420769932512600e+00,3.154965440998950044e+00,3.255253128416824460e+00,4.512535888952259988e+00
3.101996807571552939e+00,2.827172045599780414e+00,3.273356259874846685e+00,3.934699377802145293e+00
1.809857425318756485e+00,3.768226181881172837e-02,6.594892686229805179e-01,3.512572260517339284e+00
6.685898465636138654e-01,3.333705087271224166e+00,3.307351570573513477e+00,4.321285463482587019e+00
-1.391118299167126704e+00,-3.213684519147887997e-01,2.988609499456431617e+00,-4.662575259845748721e-01
-1.313802666913532535e+00,5.347238896939824349e-01,3.195437540873025561e+00,4.260493082553439947e+00
-3.017500391935516557e+00,-4.614043850153803916e-01,2.535863886004702028e+00,3.871214885240179093e+00
-1.154242506485241737e+00,2.874935469139284994e+00,3.256624432200593500e+00,3.823440474556008883e+00
2.220580902700469927e+00,2.735916656121577528e+00,3.053083611445650547e+00,2.794358293243980107e+00
-3.106606106603871931e-01,1.202575374657272711e+00,3.096661491208207106e+00,4.125981169020624506e+00
2.926372810643245170e+00,3.061782771548962945e+00,1.542452650112190016e+00,4.233395805864759609e+00
2.645342156582250137e+00,3.358730720885183096e+00,3.571836947365778503e+00,4.483791564195994006e+00
1.974611413097540735e+00,2.875788788012246133e+00,1.246298911819940791e+00,3.956587100081860875e+00
2.539148098668776221e+00,-5.488380060250187542e-01,2.753725407286759186e+00,2.391760253724726226e+00
2.327778862774769308e+00,1.023828012286106537e+00,7.625015177200833438e-01,3.778854874004887954e+00
3.551037501356598014e+00,2.575085927144592723e+00,1.687821857936972370e+00,4.184234427881863283e+00
5.920270095716937409e-01,2.998299291904009234e+00,1.530479940813482376e+00,4.091486830263082908e+00
3.558057130395200218e+00,-2.005865178677041172e+00,7.524836856250243233e-01,3.873783864284157552e+00
3.541277251080967581e+00,1.425404149623665129e+00,2.941742418624353483e+00,5.066109760267294426e-01
2.608292132567592958e+00,3.045868020696464562e+00,1.608853395818231169e+00,3.935846968509183696e+00
5.509077285111179112e-01,3.344252196653244802e+00,2.307288772397973364e+00,4.151522109368416480e+00
3.128064380901553143e+00,-8.807264040545430550e-01,2.858237375062599561e+00,3.535365460042751540e+00
-1.621304435780942743e+00,3.007334568754727044e+00,-1.249438185880042962e+00,3.977316400950208219e+00
2.139277056060013837e+00,3.092351787455224876e+00,3.136691595677292721e+00,4.066565278985334153e+00
1.585300877795960961e+00,3.248594312810548335e+00,2.344464206238582094e+00,4.136021153817777574e+00
1.522748785491582657e+00,-4.524427316230574814e-01,3.103398370830433795e+00,4.111916907822248390e+00
2.727030344214561808e+00,2.984453266212660605e+00,9.413756247362289331e-01,3.952256256839303372e+00
-2.526108261713750913e-01,2.924221731962978410e+00,3.323610978386507764e+00,4.137230155484494354e+00
3.589850083987504270e+00,2.661524967811828901e+00,2.796914131469867559e+00,3.738703438477734675e+00
2.119364694461328469e+00,9.370750160007546015e-03,-5.830492731453728456e-02,3.510863829595665564e+00
8.791543518091405884e-01,3.015707595763126747e+00,3.191486872385423723e+00,5.579249447171605869e-01
2.438332333951606756e+00,2.746663979580795889e+00,3.153377181821464870e+00,8.337273541275314059e-02
1.492599677824841820e-01,2.209069584256686092e+00,2.860875094940900087e+00,4.093554277931497509e+00
1.016457206531347968e+00,3.179732929993531187e-01,3.409069743248022810e+00,4.166677256663538387e+00
-2.527068225539772506e-01,2.510521849650000359e+00,3.068625494097174222e+00,3.685224402362534679e+00
3.189792283719016464e+00,2.714705220202296321e+00,3.469141084899430183e+00,4.546006162258368732e+00
-4.510713176150662473e-01,3.018934025089171413e+00,2.977102251794348398e+00,3.708388886493588554e+00
-2.245755416116603342e+00,3.564798244047542308e+00,3.271802503534916085e+00,4.220393824192568921e+00
2.834138102527535619e+00,2.512314084070743192e+00,3.202940433349238170e+00,3.771087739193896393e+00
2.917250294791234211e+00,2.719697756429688251e+00,3.067009578100416967e+00,3.913538917318373667e+00
2.216208037537005904e+00,-1.725406854665946010e+00,3.579709287661651196e+00,4.221152034565586852e+00
2.615353039894494636e+00,2.428916886597321856e+00,1.933715376432640631e-01,3.667759259944063377e+00
3.194953436596454477e+00,2.983339227428686513e+00,3.256004771979409629e+00,4.554754585231954422e+00
3.730355626295467353e-02,2.828315938493619619e+00,3.467358142476477667e+00,4.016947432715866739e+00
1.259224186638185916e-01,1.965394009867712288e+00,3.230463918910022603e+00,4.277708840003345614e+00
-3.020567333020982126e+00,1.426553802718531161e+00,2.237820064671730336e+00,3.800454803312537599e+00
6.927155328829259773e-01,2.535456149306398288e+00,2.871240992757474686e+00,2.784484747909329982e+00
3.275598663551318790e+00,2.316806743260131807e+00,2.841643910963882913e+00,4.146094431486159415e+00
-1.325277679459009095e+00,-1.164226975449513590e+00,3.130389764259630336e+00,4.127186100920077649e+00
-1.987146653810677899e+00,8.533256396023954915e-01,2.890615246137833716e-01,3.535612322916217298e+00
7.605687130254199513e-01,2.626197412141406673e+00,3.223488330353623699e+00,3.783486466973323914e+00
1.968332048159776582e+00,1.102718509239488887e+00,3.055735448840124491e+00,-2.042245067025847405e-01
-3.479688130160324411e-01,-7.230279632625393749e-01,3.011307624943651451e+00,3.781009721547832658e+00
3.105602131684757516e+00,3.044293093378178217e+00,3.123239122267706502e+00,6.868325049198596988e-01
-3.427776773035416391e-01,-6.476254619606323093e-01,3.412616458310189227e+00,4.447490744782710337e+00
3.204563640737660091e+00,3.053130198932310968e+00,3.185637247350031398e+00,-1.110254053582712341e+00
1.448917385422229920e+00,-2.592596954401909848e+00,1.802261023324801315e+00,3.798900111051229267e+00
3.438205815635875240e+00,3.037327819195231982e+00,2.710386085947478207e+00,4.036520492241409741e+00
1.941531554975465035e+00,2.985990383288818606e+00,3.117923999015234315e+00,3.938537572514239304e+00
3.217563094039204596e+00,4.104701871357070431e-01,-1.663939327476749330e+00,3.418788513163285359e+00
7.187234772127801818e-01,3.373638075549457938e+00,3.484687185765490192e+00,4.368006176272421826e+00
1.741609069870253268e-01,2.256136356838390977e+00,1.578104673712488193e+00,3.967041611428192560e+00
7.815102701321731404e-02,3.001818915215235695e+00,3.057479427120429527e+00,8.996268478514722888e-01
1.791810254271863911e+00,1.927636989984705673e+00,3.269681838610698943e+00,4.046062656779090716e+00
3.162264740707572130e+00,2.220040565153884593e+00,2.863206952300124897e+00,3.923762219630453796e+00
3.788640699948271795e+00,2.760369866437366593e+00,3.358784206311752119e+00,3.966817099514675427e+00
2.424797072572377310e+00,2.147543506861791851e+00,3.024911049591999745e+00,4.169205947160927295e+00
1.299018147634519282e+00,8.527096890564900278e-02,3.277227624436036990e+00,4.191983799519553244e+00
7.028786676728053795e-01,2.492876933657317995e+00,-7.214222178487712522e-01,3.826963047913870319e+00
1.937940931081253870e+00,1.867953249969606988e+00,3.086461478063708519e+00,2.095197826233706540e+00
1.687554673928747473e+00,1.429273087020907607e+00,3.574842351460818524e+00,4.396245027329200639e+00
-1.172002436765598121e+00,2.838201857952635354e+00,3.192814415891649826e+00,4.070601678320024064e+00
-1.154107953675489323e-01,3.246199288980702313e+00,3.229903364110904285e+00,2.276624204164248599e+00
3.081478849157660349e+00,2.603396672213500018e+00,2.962233127473923311e+00,1.238511839556326738e-01
3.116800097037187633e+00,2.719757998803060683e+00,3.186457745693612065e+00,2.417460569564430006e+00
2.293271651098642838e+00,1.982406948771293864e+00,3.332978593370621745e+00,4.157535335524534581e+00
3.444956959937933494e+00,2.918377549189552056e+00,3.033981673406620949e+00,3.155255599057028348e+00
2.711607244760588564e+00,3.183015713329132801e+00,3.127766477564445147e+00,-8.341489309957796916e-01
5.270893807995591374e-02,3.702795671923667875e+00,-4.415106365613011286e-01,4.080889050356504733e+00
2.386260244178501466e+00,-3.617937946916587322e+00,3.799445440665660811e-01,3.819521132219245718e+00
3.428328191559065985e+00,1.319689278199784210e+00,3.063117466540208778e+00,-1.472755710666536322e+00
-1.025879735239416224e+00,3.016562696400861388e+00,1.916661004375450339e-01,3.775235512663695836e+00
-7.142156383263275066e-01,8.863454414956077887e-01,2.970603589330956140e+00,2.012715210356354589e+00
2.006477436990577345e+00,2.756900846979686293e+00,3.388940520281079394e+00,3.939196471499077035e+00
-6.587930317440929828e-01,3.122050344293099133e+00,3.145626243328755844e+00,4.233255422123443523e+00
2.023200856929958213e+00,3.260646814258945536e+00,-2.244512386116666036e-01,3.675933984293382029e+00
2.830460324956928453e+00,3.247854571923768141e+00,3.270470121269298147e+00,4.079178630183687204e+00
2.095748798097655907e+00,3.162890502496722434e+00,3.121481772423949863e+00,4.018892993687735782e+00
2.449350352193835789e+00,3.292071176178950509e+00,3.202659915972781768e+00,4.226635211955280802e+00
-1.626178729283706215e+00,6.517079073445213311e-01,7.925396024273727580e-01,3.016236699391108722e+00
3.500295497293389513e+00,2.029033867386774048e+00,3.336730922616728989e+00,4.245244493738315583e+00
8.224581828751644785e-01,3.309423706942571375e+00,2.173986477293361474e-01,4.309137846596380328e+00
1.190168535731994437e+00,8.208385599254831577e-01,3.717884557428384085e+00,4.224687454366618411e+00
3.661676861599187927e+00,2.955970111714969040e+00,3.002986447937552317e+00,2.173286977663804187e-01
3.252415133224368038e+00,3.052415282735703173e+00,3.239568988571849495e+00,2.363380927917360541e+00
1.482426462118246802e+00,2.872612669887478543e+00,2.998705936882907874e+00,-2.638139130666905530e-02
2.516473307255716829e+00,5.157055096249945070e-01,3.086131983040455662e+00,3.764491026268732110e+00
-2.240964161945567135e+00,2.554240482381039179e+00,2.871753638953311594e+00,2.357525533556089847e+00
2.107071276399650195e+00,9.110726026475460815e-01,2.888280237886357682e+00,4.067103263961862503e+00
1.376823239576707492e+00,2.352379289203393675e+00,3.237474724396510517e+00,4.178798676620331776e+00
4.450405640912453165e-01,1.179703124897147237e+00,3.281115726985127878e+00,4.047124319857831054e+00
2.897058205505534279e+00,1.671132262621351394e+00,2.558443114645202243e+00,3.844100970451036048e+00
-1.400140474065489471e+00,2.496903195680294729e+00,3.038341942290090802e+00,3.803829772121875230e+00
2.624820428782084214e+00,2.946371606760917583e+00,2.922749908078445813e+00,3.913255627559671712e+00
1.980765136941059046e+00,1.744586893756009172e+00,1.481520580544632537e+00,3.910642136514894673e+00
1.259807696000497357e+00,2.990233582423584835e+00,2.099417335857427958e+00,4.003365710031218327e+00
1.555433483296251751e+00,2.989616366623325749e+00,1.472244065566650884e+00,4.026506391320902267e+00
3.082049902245459716e+00,1.901051901096878272e+00,3.065614524304562050e+00,-6.602606593752302633e-01
1.571925503246135669e+00,2.246548590639008136e+00,3.559886391924293125e+00,4.446534971416310711e+00
3.222796091685033559e+00,2.999624897922249733e+00,3.622908766532194846e+00,4.094319060319994819e+00
2.340941585227809263e+00,3.127933296356924853e+00,3.069729914662503223e+00,4.265463309688316329e+00
3.913373917246838474e+00,2.063830638370306225e+00,4.644763567918837044e-01,3.929026200916805323e+00
1.886322058081332242e+00,-3.800903910273513375e+00,2.968796078851511311e+00,8.989708945358669823e-01
-8.863628081892994670e-01,3.269441043722664642e+00,2.632988755842339046e+00,3.711127481167643349e+00
2.383368463293775719e+00,2.696830298926634839e+00,3.006475000026122668e+00,3.929293579927334967e+00
-1.222831804828627966e-02,-6.231944000275280171e-01,3.046596399440638869e+00,5.485486670545460797e-01
2.893477961554267175e+00,2.825952093041664170e+00,-9.678810082949603766e-01,3.830494654815491451e+00
1.674137189008236382e+00,-6.038345070612223253e-01,2.988275945855366267e+00,2.348920772756312836e+00
-4.118832133770684023e-01,3.344159972510100109e-01,2.108474841742786765e+00,3.391481691592963532e+00
3.031739242655156374e+00,1.973487194330904471e+00,2.786538970558412487e+00,3.609256989958421258e+00
2.527416044034289655e+00,2.802239533590027865e+00,1.081467374023857619e+00,3.961700145669914352e+00
4.277410575126094905e-02,2.663205654840236747e+00,2.863955889250630271e+00,2.050172650206590674e+00
2.366947006692017297e-01,2.876092585169809812e+00,2.973008651594357232e+00,1.344205750150817558e+00
3.666051492291496849e+00,3.810364485787035571e-01,3.075039566042085948e+00,2.990917526724009345e+00
1.958666611838318250e+00,2.930761259197081081e+00,2.569764971259591579e+00,4.028068510596754415e+00
2.827709490509414891e+00,3.070912085959633941e+00,3.216361263063268972e+00,2.978960210242816764e+00
2.029148309582934573e+00,2.938908684339110788e+00,3.080584229951595088e+00,4.049658089851252640e+00
2.186906224459112646e+00,2.252714070638351274e+00,3.369710204816783516e+00,4.140162998197703281e+00
1.020486142509142491e+00,3.030563348260935541e+00,3.231026310287561820e+00,1.968885722680040251e+00
2.824672612733258426e+00,2.846551733338574142e+00,3.362293874887760659e+00,3.545861334835772372e+00
3.442024413564840124e+00,1.285933744966999415e+00,3.214102064954369009e+00,2.389262909167646498e+00
2.426292516800871546e+00,2.706374161558839475e+00,3.259775854753180990e+00,4.447867032134414700e+00
3.138022428888708859e+00,2.407295933035121571e+00,2.900127160764921719e+00,-6.572876690292650537e-02
1.639037500302481964e+00,2.973187037465674365e+00,3.090338103979449969e+00,4.126593892203509917e+00
3.643569282295280320e+00,2.639920077012374300e+00,1.162354140121787394e+00,3.854205369111687762e+00
2.657106507120618577e+00,3.153180224753050709e+00,3.024810503100290315e+00,2.234273233340849096e-01
-4.951789573323362587e-02,3.286000133573325765e+00,3.345955773838874769e+00,4.167215014106742998e+00
3.285301780061350208e+00,2.822577167268672138e+00,3.023809899332241979e+00,-3.872374419571394943e-01
2.580635178449722567e+00,2.651161236451535785e+00,3.227774867320049257e+00,3.754484003723232100e+00
-1.202466997072589416e+00,4.658598343167676958e-01,2.966515181849518790e+00,-4.760863854271581985e-01
2.430370455034968069e-01,2.718808641708794660e+00,4.982828047734297883e-01,3.859412412224378475e+00
1.671762088993031581e+00,-1.723331364789565612e+00,1.227167329990021871e+00,3.639535775761171710e+00
4.011654677683100800e+00,1.468401864565151982e+00,3.457727592526570692e+00,4.361906383605580473e+00
1.505399356319065962e+00,1.343700564018088794e+00,2.930711542458818819e+00,3.397694738841571471e+00
5.213233660984606388e-01,2.471670494819634634e+00,3.007722479928785386e+00,3.456806782781089993e-01
8.521850731881603913e-01,2.610562811852265686e+00,-1.507260134156354070e-01,-5.378920524699096761e-01
2.407534085129702461e+00,2.774057255160311541e+00,2.990053016683731357e+00,3.949324626901606905e-02
1.141649335510267260e+00,2.196704393100100461e+00,1.214145428112033187e+00,4.076963883990558202e+00
1.120285113351145778e+00,3.011802558750868108e+00,3.233322768241370770e+00,3.705441045885445206e+00
9.805571834936284148e-01,2.865199403780505527e+00,1.426398193386988700e+00,3.912883414792649450e+00
2.918502344058084841e+00,2.787078951299601925e+00,3.631739269331078823e+00,4.182162754714942920e+00
-7.346900831140505961e-01,3.077223867616031949e+00,3.019659951668007825e+00,3.056033611038833087e-02
-1.948006269900304233e-02,2.371571343784144581e+00,3.300967882969760847e+00,3.998528837585352047e+00
-1.168314395922414040e+00,2.894902378058964221e+00,3.037447520267381407e+00,2.097283909350342590e-01
9.949496929373127241e-01,-4.177176932703611234e-01,3.017925289371917952e+00,-8.672614494637472804e-01
1.410292811259939771e+00,2.917873883440326388e+00,3.234753915434843918e+00,4.183903631568298920e+00
9.792180372547644174e-01,3.464471409341482122e+00,3.318286958818806642e+00,4.372273573067273489e+00
4.540198932604382898e-01,3.341859008035784395e+00,-1.131464454022061972e+00,3.926469992039069989e+00
8.720313681563611752e-01,5.783682698655111531e-01,3.540547460685874448e+00,4.137745999321941426e+00
-8.250175951538335495e-01,3.179617894515380350e+00,3.376370791657042236e+00,4.463081720596746571e+00
1.387904866284817018e+00,2.877258467992922508e+00,9.382569006971763770e-02,4.188602317879193571e+00
1.799782544490080127e+00,3.159722212955258236e+00,3.015180964001856534e+00,2.981557813985821870e+00
6.953850212036389866e-01,2.961093561377436512e+00,1.985804322946824740e+00,4.236051336142140578e+00
2.036112458564597549e+00,1.757096777350246830e+00,1.044285815004653450e+00,3.930825551178103616e+00
1.695282504850943894e+00,2.195557193727829315e+00,-3.391936873475257519e-01,3.714312015536017864e+00
1.304721925770408131e+00,-9.467153919117032856e-02,2.683148150552423061e+00,3.989359739872599508e+00
2.656194019565445985e-01,1.250597055331055252e-01,1.973530262862162710e+00,3.811849663535755717e+00
3.985711343092644743e+00,2.798715529724950635e+00,3.045780138213915578e+00,1.153081560444495945e+00
7.273993964710639970e-01,3.287974669057861732e+00,1.196885018530889466e+00,4.228868811787335424e+00
1.506584918540061491e+00,2.840338050137725112e+00,3.426668379084695015e+00,4.305475926011389731e+00
8.813758752364432292e-01,3.360246637988346219e+00,3.143441308926471667e+00,4.330789059330129476e+00
-2.727566067348401901e+00,-4.158050010686119569e-01,2.960567562070290926e+00,2.558537082736484614e+00
3.543107952766031854e+00,2.747069576486184328e+00,3.168559928933234460e+00,3.001732285626291574e+00
1.109868631728838428e+00,2.607546369647133044e+00,3.092896324200565150e+00,1.804284718526487197e+00
2.857915549204851580e+00,-8.057428436202052069e-03,1.552367585847695519e+00,3.818958877414169617e+00
1.732704351670525611e+00,3.111708049962423672e+00,3.151859877911901808e+00,1.072493413865588163e+00
1.476646300984771676e+00,-1.322663710247188540e+00,3.705304483670817994e+00,4.208287380458534344e+00
3.187518936393930691e+00,3.519057805223561264e+00,3.578147174510682316e+00,4.350084854066337492e+00
-2.083314249194554157e-01,2.763870462858863508e+00,3.187800117311128556e+00,2.235765146597398001e+00
1.687923961547524554e+00,3.110154427517277664e+00,3.357255516841428200e+00,3.900546389775162215e+00
4.029109746292372840e+00,2.298460007046181364e+00,1.798011429425507179e+00,3.899755754761749849e+00
9.587436832708008394e-01,-4.745573137698648747e-01,3.440561134789327458e+00,4.329386536743614400e+00


==> Data4/mulmuhateb22.dat <==
# arm1,arm2,arm3,arm4
6.370706025443403364e-01,5.716238904544177490e-01,7.990429130810473568e-01,8.492989486948798739e-01
5.984225393293935991e-01,3.330951531311825420e-01,7.470521116036273890e-01,8.120288805705704327e-01
3.412935154027258999e-01,0.000000000000000000e+00,8.139588696386381717e-01,8.365242803041879061e-01
6.652359106794246690e-01,5.700781581807091714e-01,8.175973469944919358e-01,8.640440360415932997e-01
6.247707531719121077e-01,4.884230066151979965e-01,6.436779541112286340e-01,7.656063502075832750e-01
3.984874456502501272e-01,6.143740064637863707e-01,6.206258487584069838e-01,7.803023340276866726e-01
4.501561876856112754e-01,4.689154754854260032e-01,7.353280260056958006e-01,8.669063246653884169e-01
6.417580610023317922e-01,6.178308851361544729e-01,7.162782688605987547e-01,7.927406331913287030e-01
6.146633260255986997e-01,5.212685008752853122e-01,7.545972172804474853e-01,8.199644382782554919e-01
5.730122275380304941e-01,0.000000000000000000e+00,7.984374705658640048e-01,8.800980392808565034e-01
3.001099780250708893e-01,6.298915237863792482e-01,7.262093634411533882e-01,7.770436959732242022e-01
5.228023856770451783e-01,0.000000000000000000e+00,5.813726945742008212e-01,7.371983301311090253e-01
3.436621046437222660e-01,3.396216294025891091e-01,8.033545434941253838e-01,8.111753785722172205e-01
4.574218689621651346e-01,6.239372669141880490e-01,5.936951482385677270e-01,8.571453517862805960e-01
5.614115882628748500e-01,3.946001142175677434e-01,7.840040082992649761e-01,8.008483822929688412e-01
1.785745213120212838e-01,6.518620991101509166e-01,6.470305990851793476e-01,7.136956268743135379e-01
5.069391089628951796e-01,6.306593376046791821e-01,7.891709342047008580e-01,8.399011090323781348e-01
4.450401361514292886e-01,6.538419558368743223e-01,6.984166526679924658e-01,5.507677402867938721e-01
0.000000000000000000e+00,2.049752220002219738e-01,7.302870421123804912e-01,8.110595371821645028e-01
5.221681713227002142e-01,6.017644045760304206e-01,6.893316249483436575e-01,8.434401179584245511e-01
5.965000061911908125e-01,5.196632380932799666e-01,6.226896023928114587e-01,8.516632494340830029e-01
3.386610195360195696e-01,6.330273459021319438e-01,8.395237822335540612e-01,8.085739260852928822e-01
5.667983274161600971e-01,6.012698999185752680e-01,7.765081613566366947e-01,8.252985138487836103e-01
0.000000000000000000e+00,4.760191535369105997e-01,6.403776100157368978e-01,7.909267733342036921e-01
4.912809210332255150e-01,4.414327390856568889e-01,6.786381984233289533e-01,7.078294289778854775e-01
4.455553849148502499e-01,4.892366289412171110e-01,6.793858041619950106e-01,6.691169861766391724e-01
4.368389433837576163e-01,2.045664502164502019e-01,8.120134457561285490e-01,8.279647136086062398e-01
0.000000000000000000e+00,5.626924716105702329e-01,7.450436190639263545e-01,7.810500826866606516e-01
0.000000000000000000e+00,6.253642261483766118e-01,5.983403583048680918e-01,8.483894558564392119e-01
2.435094211344211446e-01,5.093508311864320959e-01,8.245211410709324396e-01,8.494321968009287405e-01
4.645759419298489679e-01,4.648457506122443683e-01,6.966073231751941375e-01,8.058128283312252504e-01
5.622321157649253776e-01,2.073240259740259661e-01,7.698215483419168503e-01,8.537657544854004854e-01
3.084598475784621208e-01,4.648017573084772813e-01,6.048242990099580441e-01,8.179599032450002305e-01
2.047827783327783313e-01,5.685264834450112215e-01,3.998614807125689952e-01,8.462410575496465137e-01
3.014745939603912239e-01,4.834442168159457376e-01,6.202727579033092686e-01,7.687323261400467178e-01
4.004407875359635161e-01,3.002752276232539819e-01,7.173034940626777933e-01,7.971355669886807105e-01
6.346164866577183039e-01,7.077563449817582120e-01,7.379860045736532648e-01,8.864817317419497744e-01
2.432445526695527216e-01,6.140226115862410516e-01,7.625453341938418506e-01,8.820632770954685009e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.729536582945599976e-01,8.070684544874326960e-01
3.891906842082925588e-01,5.924158292145847993e-01,7.411741440561715466e-01,7.999579317354909014e-01
2.950387904278384266e-01,6.826609864762431812e-01,3.969537269684418890e-01,8.007205782989835763e-01
5.277671207897411954e-01,5.649234100052568097e-01,7.059754930466042300e-01,7.407280109062481799e-01
3.879646662903335486e-01,5.189585617047047794e-01,5.834145147542993959e-01,7.629458421075151486e-01
2.994082396359940557e-01,2.903363216432764959e-01,4.212007413229403308e-01,7.692972122712639083e-01
5.632434897932458995e-01,0.000000000000000000e+00,5.635963339441605324e-01,8.594431443409087379e-01
3.440125885251659188e-01,5.159908003264126464e-01,6.013899878823848466e-01,8.503808862925482659e-01
4.757761821868158325e-01,4.782715770407260369e-01,7.251053256508326328e-01,7.228637969495712579e-01
5.737476196118718175e-01,0.000000000000000000e+00,8.154500946337133183e-01,8.232754496352683304e-01
0.000000000000000000e+00,5.349395281400348701e-01,7.628792560733393957e-01,7.931502943222737967e-01
3.415678771520876955e-01,7.659862320580619333e-01,8.385572975620322334e-01,7.912199328753689587e-01
0.000000000000000000e+00,6.394873208040139367e-01,8.091626226042453185e-01,8.665549002280752422e-01
3.394952033154399196e-01,5.603624199290191399e-01,6.637611018215755498e-01,8.241642965035722579e-01
2.955500087631667272e-01,6.057339272237490801e-01,7.756678294519608885e-01,6.744373294909232763e-01
3.398053225369401797e-01,6.437737026474539270e-01,6.648380875080524000e-01,8.506145655673065242e-01
2.045270007770007559e-01,5.923739708338475740e-01,7.079788481610911344e-01,8.268773642359507070e-01
3.530017782242061974e-01,6.070771094980592641e-01,3.474235393827616591e-01,7.530519350197315553e-01
2.069170288045287798e-01,5.873473452980052523e-01,7.209155601291286075e-01,7.544038260297099008e-01
4.136787683874012522e-01,5.921518097266273983e-01,6.872622863959587658e-01,6.274211250861695399e-01
4.782691609064794180e-01,5.249955333896759724e-01,7.109624979267262779e-01,7.678857099369522654e-01
4.377537581699346148e-01,5.215465746975702643e-01,8.085809964284019768e-01,7.817122514901025943e-01
3.955136873093105243e-01,6.584583519096018911e-01,7.400658574373071286e-01,7.815663228672335983e-01
6.992214387713298063e-01,5.187438659467741298e-01,7.963131172323267837e-01,8.444779081955038347e-01
3.403639803909540573e-01,2.005411670029317028e-01,6.231057172808645017e-01,7.784262795620080500e-01
3.421188360701905573e-01,5.920777022556575897e-01,6.774460570524842851e-01,8.214413786540402107e-01
5.573768435238226626e-01,5.587004591253335040e-01,7.142230690479403066e-01,7.638887497515578495e-01
0.000000000000000000e+00,5.253289610044319380e-01,7.626151369264608793e-01,7.373304855174742656e-01
3.193015174026702652e-01,3.898461838534248991e-01,4.106380634457577616e-01,7.195592702184789857e-01
5.254631899728512412e-01,0.000000000000000000e+00,7.780631570728872015e-01,8.111560485234508011e-01
6.433684379171344947e-01,3.944721794434383200e-01,6.768556161546950278e-01,7.418454811547805505e-01
3.892292075116146055e-01,5.150005240023891595e-01,7.478835365491494080e-01,8.072829465695167128e-01
3.042251984126984610e-01,3.005650947908301007e-01,6.287930352368609199e-01,8.440696489154864146e-01
2.035207989722695454e-01,5.238091084037550527e-01,7.264692608903615678e-01,7.324570602044835343e-01
3.467934184279771737e-01,3.429054415355885510e-01,7.763362578889027033e-01,8.861676269824032559e-01
6.057586088438787764e-01,1.960507964257964253e-01,5.900962713799537962e-01,7.713442577624406438e-01
5.265734219890576551e-01,6.113763344951148593e-01,7.472802031053248362e-01,7.267490235503291096e-01
5.878189341219959285e-01,5.157228626665844029e-01,3.885255385669404427e-01,8.094106473052425921e-01
3.487261877527357279e-01,5.330699061003906225e-01,7.998261220656505133e-01,8.404290747649852955e-01
3.098875327287091697e-01,6.386895974154651601e-01,4.792738712287875069e-01,7.734077216288358647e-01
4.398314139168439940e-01,6.261059631210132981e-01,7.729754462285285399e-01,8.323380543914773444e-01
5.754296656513069319e-01,6.916132234337852847e-01,8.032274460862338650e-01,8.050442241967648016e-01
6.362184437699129891e-01,6.891820403656713223e-01,7.711984753627789679e-01,8.171835475476876276e-01
0.000000000000000000e+00,6.354854424935201251e-01,6.108315452777814958e-01,8.490353386656310786e-01
6.591168052490904428e-01,4.622454530529894745e-01,7.441108931579322183e-01,8.334561598081625666e-01
5.225163957307816798e-01,3.846553428635646754e-01,6.499844589427326014e-01,7.949266633458489384e-01
4.829187652662655927e-01,6.619849610214812996e-01,6.260785517259691568e-01,6.939182462245030436e-01
4.514774402494350358e-01,5.168907394767179309e-01,6.683682707045039972e-01,9.286517173281179094e-01
3.001554612054612159e-01,5.997690030413092011e-01,5.976972239355302641e-01,8.279452293135317609e-01
6.274521289797375667e-01,5.958051429264739074e-01,7.287039362463141323e-01,7.970720141999548813e-01
0.000000000000000000e+00,4.464178194475549866e-01,7.415524792974610424e-01,7.663924593509033878e-01
6.446622536740832521e-01,3.472563090719050227e-01,7.040163150821828753e-01,8.136370272633947076e-01
3.834546164011202185e-01,4.881124630486188831e-01,7.141081045552322148e-01,7.353623174387149408e-01
5.287887504706572095e-01,2.058215673215673114e-01,7.584899537533466019e-01,6.956218070577565582e-01
6.077096837797830720e-01,5.162195303164551774e-01,7.850770602019805366e-01,8.567701537094858377e-01
3.408652274196391496e-01,7.000726322650154820e-01,7.848213463826804182e-01,8.341167304677178373e-01
0.000000000000000000e+00,6.637930737589822217e-01,7.903463535844118537e-01,8.153640241840688363e-01
5.308065390984877396e-01,5.912584574083878941e-01,6.180094112150393837e-01,8.270127349287478280e-01
3.358365133791216817e-01,5.206998889193171776e-01,7.398525815375184278e-01,8.154702829386760721e-01
0.000000000000000000e+00,6.902001410807121484e-01,8.021329283845320957e-01,7.567591905643757944e-01
0.000000000000000000e+00,4.325748790834283430e-01,7.030426063399320968e-01,8.858488151649082099e-01
3.406923397187682223e-01,6.255504155714348702e-01,6.820685506307093693e-01,8.253312027327434075e-01
4.680359151281556773e-01,5.557587087598497844e-01,7.249134823963443441e-01,7.081969741552962549e-01
4.856162748798043549e-01,6.370987545163852017e-01,7.688932146228348863e-01,6.257988629859061458e-01
0.000000000000000000e+00,5.189477912586409891e-01,6.021954855563458331e-01,8.574776551749145881e-01
5.922996123844053162e-01,4.609122487889155129e-01,7.025030058663399579e-01,8.165701405735731333e-01
2.419262043512043769e-01,5.135225294476017943e-01,8.181779385557471640e-01,8.909346812200684695e-01
4.619738131310516804e-01,6.164811655838577931e-01,7.825593032717745867e-01,7.999476721416868275e-01
6.214301987573466191e-01,0.000000000000000000e+00,7.286675860973251817e-01,7.161594453659808623e-01
1.800333257428845535e-01,6.069562169505553495e-01,6.838802255856419876e-01,5.853921817083711510e-01
2.991242624076989598e-01,5.914721861505075617e-01,7.259718419336286255e-01,5.795522666637040743e-01
3.468317569693807889e-01,3.039499624395212707e-01,6.625610341688900062e-01,7.450181635602192154e-01
5.705584448391627372e-01,3.448082252628692501e-01,7.301133399257668799e-01,8.362426997701426501e-01
2.456833777333777280e-01,7.776055275434937686e-01,7.853997473193063961e-01,8.568623970318069993e-01
0.000000000000000000e+00,6.838504589720746374e-01,7.178393184784885861e-01,8.196564730087361195e-01
3.357993151241603358e-01,5.569644501740824705e-01,7.938787124026981390e-01,7.390388439686524924e-01
5.991974764694326661e-01,4.529916776678773460e-01,8.002671942752187517e-01,8.313014806141525437e-01
1.953782564657564336e-01,3.067680866003621443e-01,7.255591333162954015e-01,8.038783218345483261e-01
6.661397500464272259e-01,5.368641624572643156e-01,6.332995081575807372e-01,8.083985695035528218e-01
2.052481324231324178e-01,5.954917805788806362e-01,2.986579606581928337e-01,8.137404404579589023e-01
3.315124103966208824e-01,5.698530395856307162e-01,8.285038572949461333e-01,8.771230296216111499e-01
5.141988463325295466e-01,4.800139404079085681e-01,7.324692368934967446e-01,7.644162663106642830e-01
2.024257215007214949e-01,5.242380934845856100e-01,5.658856258980444753e-01,8.771035193301239818e-01
2.020157287157287040e-01,6.486205627239117755e-01,8.260172571664586849e-01,8.028602349591149601e-01
3.425754715485752611e-01,5.625759130361456251e-01,6.305178488846667761e-01,8.461153204612968937e-01
5.928917598548290036e-01,4.397334790132467752e-01,7.705982948842762248e-01,8.381905677621729334e-01
5.110401940494071482e-01,5.175002031054096729e-01,7.325877337545365631e-01,8.370458904511094422e-01
5.139791881284890840e-01,4.841611014792869816e-01,6.672968984832226003e-01,7.935468696675451739e-01
5.644930331202097085e-01,5.626749714872509855e-01,8.211204596603316475e-01,8.194940442393948699e-01
6.123745957547077623e-01,4.391038599171726009e-01,6.737175794270503504e-01,8.756950037848457713e-01
4.768596419469340875e-01,6.169705253441439829e-01,7.516858268469277515e-01,7.229215934015752465e-01
2.037587412587412161e-01,6.843109858033155080e-01,7.578452905110555360e-01,7.908580183374078754e-01
3.513880043159454125e-01,5.683662195402287010e-01,8.529864826356774454e-01,8.311386952522830107e-01
3.996523272565067897e-01,3.840260615173776149e-01,8.089118800525633146e-01,6.403837419702477218e-01
4.628511920836302362e-01,5.132636406731894141e-01,6.987366205359640814e-01,8.689731256431584283e-01
5.598844379446434871e-01,4.748661429742428997e-01,8.050295999567996796e-01,8.175090587416061760e-01
4.659492437933285269e-01,6.288865529900411477e-01,7.914147728066928122e-01,8.185007357363861535e-01
5.188358949812021947e-01,6.407618692970031837e-01,8.299210490938390139e-01,8.788021795333700315e-01
3.471357697857697655e-01,5.909400928239362250e-01,7.746011463370808814e-01,8.423343259231620417e-01
2.097623903873903628e-01,2.017066294816294847e-01,5.300090752313684206e-01,8.396669906362586033e-01
3.462733410089110508e-01,5.241667869076968023e-01,7.252384770261118829e-01,8.176079367472578463e-01
5.330265882576209480e-01,7.228947544434869421e-01,7.306359929111411189e-01,7.743233875059478688e-01
5.651851185652561060e-01,5.665112660872069217e-01,7.188861800019099579e-01,8.769982219797591849e-01
4.733323442547062720e-01,0.000000000000000000e+00,7.185451219570954118e-01,8.047564715708436234e-01
5.233057824109554890e-01,6.850435853726597468e-01,5.818360977496054298e-01,8.023099867305203414e-01
2.477163919413919446e-01,7.034822604429481485e-01,8.642293573821548947e-01,9.012970958078633243e-01
5.273984630241470573e-01,6.013666450390957596e-01,7.953017060393795523e-01,8.342661883360071862e-01
4.383814560611387079e-01,6.357623453009404457e-01,8.489909921608967958e-01,8.312179881798681391e-01
4.307017449741521453e-01,7.538323513916952434e-01,7.380892602980431150e-01,8.910766268813866686e-01
5.288076356809370271e-01,6.261591356046662948e-01,7.425114330628871384e-01,8.074540587034066963e-01
6.213985849169499920e-01,3.448428484913779180e-01,7.658718375525906952e-01,8.013129955545961192e-01
4.750157456829380287e-01,2.950568991466050450e-01,5.173840753793503833e-01,8.077388042860244033e-01
6.098295602860541731e-01,4.521278210824263843e-01,7.299366020665494226e-01,8.609375896900867131e-01
4.404174749322632976e-01,2.047153679653679337e-01,8.332157779120987762e-01,7.952792078108215090e-01
0.000000000000000000e+00,6.639629015822537950e-01,7.751747766198372469e-01,8.930604307343186221e-01
5.520404963311174029e-01,5.178808928851117432e-01,7.596427772051962402e-01,6.041094686422869842e-01
5.610660646875127444e-01,5.664927087657722904e-01,8.437678690799460535e-01,6.838636940022901900e-01
5.710490104783896292e-01,5.663854010999993527e-01,7.422509253796080175e-01,8.974502766250704866e-01
0.000000000000000000e+00,7.105943296281579391e-01,7.401450268140630229e-01,6.987369937142295928e-01
2.087429260282201438e-01,2.081785640013580907e-01,3.961646938702279019e-01,8.231918754266100979e-01
2.455366883116883447e-01,5.109333261666617609e-01,8.406644861072155583e-01,8.380284547207443868e-01
3.344631046241340333e-01,0.000000000000000000e+00,7.800366187263141349e-01,8.083065251513698035e-01
2.025504023754023664e-01,3.972074568285918761e-01,7.758051848116258586e-01,8.288612252540864533e-01
4.737036571733320711e-01,5.613841819360809726e-01,6.870151766629932766e-01,8.157734944571033431e-01
3.936109695859695279e-01,6.199561490657081730e-01,7.846027202954366508e-01,9.484729369497185703e-01
5.257180367049285596e-01,4.719588738056462729e-01,7.150466383922303715e-01,7.987833050146649905e-01
5.636535436014949996e-01,6.955424447320943671e-01,5.149166631401458361e-01,8.531430211041488576e-01
3.560394704523726084e-01,6.278420721458563003e-01,6.318812639549850063e-01,7.270180712025151593e-01
0.000000000000000000e+00,4.837188815193647073e-01,6.808882447352156975e-01,7.535541474734492873e-01
4.383726436197101783e-01,0.000000000000000000e+00,8.028471675734889512e-01,8.387903977284871804e-01
3.880117605734478836e-01,5.575535844056910273e-01,6.943308666306554633e-01,8.314448730208543470e-01
4.829613488053182135e-01,1.978461233211233072e-01,5.569962875906883104e-01,7.730314156267356074e-01
4.267766607900962406e-01,0.000000000000000000e+00,7.760802303592776452e-01,3.548191840446686118e-01
0.000000000000000000e+00,5.692485504516633377e-01,8.245758788842190157e-01,8.511473026922919960e-01
0.000000000000000000e+00,6.844866224290395706e-01,7.392766538819104394e-01,8.135434450518904681e-01
0.000000000000000000e+00,5.210183078038758131e-01,7.836020236364612535e-01,7.278640030185570264e-01
4.408787218758193349e-01,4.347504460451829256e-01,8.626876309858649838e-01,8.298483094553098516e-01
2.966932585388468158e-01,5.580241808424912797e-01,7.331442064851411144e-01,7.839170261832768549e-01
6.136451414350109212e-01,6.766618690440457939e-01,6.377652717390406290e-01,7.779480554737385756e-01
4.670407230634862628e-01,5.999761021264269356e-01,7.721425904917937899e-01,8.311420773271999130e-01
3.057553765163285586e-01,3.060623085248085351e-01,0.000000000000000000e+00,8.500689830822590887e-01
3.063028568653568540e-01,3.921287962131345672e-01,7.319983543550981908e-01,8.074954998771491921e-01
6.057680270272087775e-01,1.749997445365092386e-01,1.730271867021866972e-01,7.628228038550645129e-01
3.914640998433042141e-01,3.972940228938189322e-01,7.001571169096403313e-01,7.720312402232035742e-01
3.916055298674493423e-01,1.978060721957780599e-01,8.115433820100529383e-01,6.636753777645673091e-01
6.068793110982679817e-01,3.396408471430529818e-01,7.779112076476568660e-01,8.754339060309427323e-01
0.000000000000000000e+00,6.687315519355094828e-01,7.300040261161062638e-01,8.137187856461903790e-01
4.663381015528794693e-01,4.360231595975403440e-01,8.133484321067149247e-01,8.258786360947965033e-01
3.534374766186685335e-01,2.011681225937804740e-01,7.635387509210238566e-01,8.221251178252979575e-01
1.705351953601953463e-01,6.482065215593616481e-01,7.343454096004962128e-01,7.113431309982597428e-01
0.000000000000000000e+00,5.651184981254242512e-01,7.155911030031910647e-01,8.272746415178341417e-01
5.195590716784135310e-01,5.070587605117844454e-01,8.197660544830058793e-01,8.655887614407743458e-01
5.716285106387508641e-01,3.467617088793558677e-01,8.186549567932767113e-01,8.950112108792229737e-01
0.000000000000000000e+00,5.956340814383372928e-01,8.140170622377747023e-01,7.428422982644725669e-01
2.989563801093987339e-01,5.966739941756702414e-01,5.584690733977671906e-01,7.619634222478536278e-01
2.014213841713841657e-01,5.734401760501963707e-01,6.813940927044997986e-01,8.019211115876648810e-01
3.422055852644087515e-01,6.256037868838966176e-01,8.014585032151870791e-01,8.219803854893031891e-01
5.918498296846395057e-01,6.006683148541287487e-01,6.203563738889317225e-01,8.229030178126535144e-01
6.218725877201906060e-01,0.000000000000000000e+00,7.916038271538424764e-01,8.176090186178922581e-01
0.000000000000000000e+00,7.036645735657882650e-01,0.000000000000000000e+00,8.165345834437458539e-01
2.952443349220438829e-01,4.846007269749595947e-01,6.907196725912042590e-01,7.295716152742572902e-01
3.968920326513946106e-01,0.000000000000000000e+00,4.564050918264069834e-01,8.481154338243230839e-01
0.000000000000000000e+00,3.507273547444986761e-01,7.658687452364717485e-01,8.290588695557089549e-01
4.901838827960037226e-01,5.331825252331828802e-01,7.005913146429693095e-01,6.645801865055046553e-01
2.037285020535020419e-01,5.493283730501807849e-01,5.681079730500160352e-01,8.092621653831778561e-01
1.997645484116846448e-01,6.207674322858918181e-01,6.628478428736960248e-01,7.430996368556038734e-01
3.369973297900928921e-01,7.267943770196221287e-01,6.313595576300548018e-01,8.533739145310819119e-01
1.966533429290008017e-01,3.990970220451240391e-01,7.594043214842167711e-01,7.428932083478047010e-01
4.704548888332171219e-01,5.925128669647887758e-01,7.199472151245812634e-01,8.001087884863111732e-01
3.387729935040306728e-01,5.289766658589227788e-01,7.030491485275085495e-01,8.511185641005989400e-01
4.380448314722275027e-01,5.687179251701182103e-01,6.193462793682805723e-01,8.588515717516831405e-01
5.945849233634534770e-01,6.350474608169155433e-01,6.482499398081885689e-01,8.531838231614651269e-01
3.592032676473852493e-01,6.296096306642605667e-01,8.061792990892731048e-01,7.983177109792983783e-01
5.017789155563330272e-01,0.000000000000000000e+00,8.900605271729933321e-01,8.280744250265708040e-01
5.512587323962709895e-01,3.880749453082401601e-01,6.748836195101309832e-01,7.763573128291834102e-01
5.209725135793970008e-01,4.380388221952513650e-01,8.024185706221819148e-01,8.522983908075203452e-01
2.033512473637473505e-01,5.854387489687529200e-01,6.639547573487203369e-01,7.691609470979530183e-01
3.050364173623074660e-01,5.871195023383897205e-01,7.212786356711862190e-01,7.153665165954554706e-01
2.057962176712176405e-01,6.240771336960664328e-01,7.154212407817718278e-01,8.335739900858426532e-01
6.251362010597556473e-01,7.352459743498961364e-01,4.345681676553580508e-01,8.494533073554516589e-01
5.169957035819852109e-01,4.596939409735879556e-01,7.823328969675470423e-01,7.532005550204495803e-01
6.901037431666600108e-01,2.115470890220890188e-01,6.943737670858072253e-01,8.622699433182130502e-01
1.986186258186258269e-01,5.727199602630944630e-01,7.167840326304326659e-01,8.498714938791347429e-01
5.289216629629773792e-01,5.186609955321894727e-01,7.242481605968992264e-01,8.643526007420586632e-01
3.413951715767892248e-01,6.018979620525373164e-01,6.114302296544165127e-01,8.830103125320269974e-01
4.025656649980566271e-01,3.913738422012694729e-01,4.607963661273499212e-01,8.345605407364327100e-01
5.896687144311798523e-01,6.500724434913143224e-01,7.361051426511654450e-01,7.360529261451186356e-01
0.000000000000000000e+00,5.456754812860677983e-01,6.819350549884739543e-01,7.519798274155129469e-01
6.107992898083487443e-01,6.715320913190963026e-01,7.159559419467916852e-01,8.761726124288380380e-01
5.905503546063357589e-01,7.019134191043749915e-01,2.037634587634587491e-01,7.608134310064014194e-01
5.845108284805405896e-01,4.073645335402247825e-01,6.919811544411942350e-01,7.088449044619469230e-01
4.959632627491099566e-01,4.696837320420992890e-01,4.858478084883936510e-01,7.819118624321659272e-01
5.092761238174039473e-01,7.095549252760918746e-01,7.670275905762633517e-01,8.648915339363100196e-01
5.186625757244371915e-01,4.624946055487514918e-01,6.142953923673533101e-01,8.041191275875383404e-01
4.391646007587183820e-01,2.327065739815739887e-01,7.961315617410495982e-01,9.396884518155966814e-01
4.644125751390534296e-01,5.555472016079741060e-01,7.792160450212110012e-01,7.706333919444063874e-01
3.910883411871751703e-01,4.897295749355250472e-01,7.427127082671978187e-01,7.126485293004455324e-01
2.088011391386391247e-01,6.845391956691186941e-01,6.433291152956880365e-01,7.510469187288805193e-01
3.036774387248458718e-01,5.849336050636935180e-01,2.009711830653007070e-01,8.154652824428686442e-01
4.693282612371664220e-01,4.269215734017572372e-01,6.285388126207358539e-01,7.487891461832396622e-01
5.237554713219072511e-01,3.530441342154577167e-01,7.674049128188944469e-01,8.005333163810480768e-01
5.797364493687211517e-01,5.925861476977423159e-01,6.143767698394247967e-01,8.114116015719551323e-01
3.334277778593954800e-01,2.089689144189144088e-01,6.928749652230993261e-01,8.336113909983762227e-01
3.983184966300880037e-01,4.613096361220865860e-01,6.918468496246478194e-01,8.110596015761810662e-01
0.000000000000000000e+00,6.501975843573822855e-01,6.954903412012981567e-01,7.601906910185400879e-01
4.784902227511130257e-01,4.744090419827664551e-01,7.199909344388322197e-01,7.526860950580989140e-01
0.000000000000000000e+00,3.389105382213320472e-01,6.182630316458109787e-01,8.782366831848177346e-01
3.442030969761232795e-01,5.924356561817542000e-01,5.216345687004622089e-01,8.363908045204548891e-01
4.772476418181230695e-01,3.002189072703271844e-01,6.811415944610323958e-01,7.643251063212354035e-01
5.276817256754788854e-01,0.000000000000000000e+00,7.397079509120483287e-01,7.932131180554535810e-01
3.485545938123337240e-01,0.000000000000000000e+00,7.377753721491443484e-01,6.902918983867860625e-01
3.388291510476107993e-01,6.969042210623483946e-01,7.847033320313451243e-01,7.830774134240897633e-01
0.000000000000000000e+00,4.415543377167826522e-01,6.043395866039996678e-01,7.456457115216845732e-01
0.000000000000000000e+00,5.943220139119724799e-01,6.748493396156496349e-01,8.393182680969649700e-01
2.054062382062381842e-01,5.661396494777637400e-01,7.348979079217259347e-01,8.094886670110919002e-01
6.346056819364608304e-01,4.360389536550779988e-01,6.658977659305831409e-01,8.780879307452091886e-01
2.017413947163947119e-01,3.573153910080885121e-01,6.127735179328864801e-01,8.324356870545737141e-01
1.988875374625374559e-01,2.047216228216228173e-01,7.072687787100635504e-01,7.723176550142785146e-01
3.049213821610106123e-01,5.866509409039416534e-01,5.541927673960220790e-01,7.793441844328394819e-01
5.639518697847570872e-01,4.012085221495051424e-01,7.526395968719098439e-01,7.735078554034358067e-01
5.667750634799371134e-01,4.583452847611051983e-01,7.584266826272724193e-01,7.879708033913690457e-01
5.227985303391935457e-01,5.599355524582946275e-01,7.656401480620041999e-01,8.228024544562058118e-01
6.094285338755882631e-01,5.760389157074183863e-01,8.470751074312115048e-01,8.955254605907267962e-01
3.029195458652115258e-01,4.620431052876315392e-01,6.957207034132596446e-01,8.083139925644230450e-01
0.000000000000000000e+00,5.927251238172064340e-01,6.002895586464562783e-01,8.826548838683416776e-01
3.460763111888111032e-01,6.252804117732944089e-01,6.830350925527618466e-01,8.404765189589527008e-01
6.078927911394349515e-01,5.235740460319313616e-01,7.137185371824902314e-01,8.190323395913284843e-01
0.000000000000000000e+00,7.049745340559184781e-01,8.016166604747084756e-01,8.237435803043624549e-01
2.089096875346875271e-01,5.587284550712187103e-01,7.072779640443568328e-01,7.759509215136271010e-01
4.785694727568253759e-01,4.232593096414359879e-01,6.158437453812660722e-01,7.317652140644933523e-01
6.478359808443854284e-01,6.002659456899925861e-01,7.343253356430036183e-01,7.921173202429311333e-01
4.664315914009735109e-01,6.628008498096567003e-01,7.175982842630835856e-01,8.044006771466036820e-01
4.610753495762027199e-01,5.245992445172298346e-01,7.515381513514994838e-01,8.086551622789336369e-01
4.509382047433130869e-01,7.361688274165808510e-01,8.412070960504024475e-01,8.924499732990122114e-01
3.409032301032300927e-01,6.915435532440598054e-01,8.289239194063903193e-01,8.630335200520840022e-01
6.084633036282727225e-01,4.747659120338212912e-01,6.071243424838671521e-01,7.709489733746118789e-01
2.088292069042068655e-01,6.496012504291150957e-01,8.012509165395007571e-01,7.974127798118074706e-01
3.403286304081195590e-01,5.887610176198913026e-01,7.551250341640232122e-01,7.952772707418241938e-01
6.481202148914685379e-01,6.804518065046535336e-01,7.409836167232534132e-01,7.967756881919317857e-01
4.713275023844591405e-01,0.000000000000000000e+00,6.823444118813855042e-01,8.345480125668081062e-01
2.986774610193727586e-01,4.034518294591096788e-01,7.156625382241994515e-01,8.064550146047065882e-01
2.373131798756799027e-01,7.100801371505246484e-01,7.806257488343186779e-01,8.371856513512380138e-01
0.000000000000000000e+00,3.433594863469863201e-01,8.486755741430797029e-01,7.554271926755566913e-01
3.489100903997962577e-01,6.571558524306008175e-01,7.469933110346521632e-01,8.360852850589804985e-01
2.124354673104673075e-01,7.012058153535036809e-01,7.758092953234345668e-01,7.971712502125271049e-01
5.259154123138021220e-01,3.414329957452247877e-01,7.739387313838048676e-01,7.902138481155022154e-01
2.009769841269841151e-01,5.682474592939401603e-01,7.570003788035201131e-01,8.215854820555149596e-01
5.262275789561674522e-01,5.824264653397974723e-01,7.161339577317336058e-01,7.820675037229086746e-01
5.503562527628187429e-01,4.345525142993820755e-01,7.500935059746569600e-01,5.267206032066432675e-01
3.411231858827447061e-01,5.215715289582805170e-01,6.334293749348542946e-01,8.522804221029436356e-01
4.586535285322644317e-01,5.959956602270151116e-01,7.184692836224090273e-01,7.997378579188522130e-01
4.448307200476621093e-01,5.271253554929272722e-01,6.631235893079631127e-01,7.157616591503246362e-01
1.985522810522810377e-01,1.943619685869685809e-01,7.058016357942249464e-01,7.750387154789286637e-01
5.643747168492162514e-01,2.070114468864468760e-01,6.839526276261163051e-01,8.388922760456013483e-01
2.483658258408258657e-01,6.091565150779556514e-01,7.862390758604693719e-01,8.711665304543154686e-01
6.529156326972751501e-01,5.935380679331123677e-01,7.066549512904333197e-01,7.252143440042325695e-01
2.017698523698523427e-01,5.316292326250722233e-01,7.691823378817056467e-01,8.570197994362382943e-01
5.219508800671086579e-01,5.494567071678673198e-01,5.560663556964674514e-01,7.348727207386428484e-01
0.000000000000000000e+00,3.020540326202865167e-01,6.993676165728427430e-01,8.023610356075477901e-01
6.437511535531166285e-01,0.000000000000000000e+00,7.639433721724142590e-01,8.253415776858166186e-01
3.954582748993352714e-01,5.658765307426401048e-01,6.442590268475327786e-01,8.651364787186693883e-01
0.000000000000000000e+00,5.288210233128083360e-01,7.107721974318125246e-01,8.125415144878416207e-01
5.627352371344898074e-01,5.305924157971869670e-01,7.421831349174514703e-01,8.271755866340505525e-01
5.625514420174380081e-01,4.763894003269606992e-01,6.478066041819444676e-01,7.864617142045673415e-01
4.347526347947537895e-01,0.000000000000000000e+00,6.473220285615437497e-01,7.488352763025479808e-01
0.000000000000000000e+00,6.136668955679587256e-01,7.603734448905256071e-01,8.625964439905644543e-01
2.067789575921154810e-01,3.909006374102931280e-01,7.445120378357618085e-01,7.428510358804011338e-01
3.936302235883996081e-01,6.133640884924967951e-01,7.221466350661533973e-01,7.574773815175198655e-01
3.475061236879735116e-01,7.651675854127857335e-01,8.203436628943089337e-01,8.300791201809361031e-01
2.078989232989232883e-01,7.093725571463185275e-01,4.379778515000651296e-01,8.690701013024637600e-01
5.634524200098022240e-01,6.101155162182909653e-01,7.984507953695474392e-01,8.770391924645180026e-01
5.984971555143758781e-01,4.610095057992836254e-01,6.582521673597080403e-01,8.471754213408398959e-01
3.882676040725774325e-01,6.234970719171895048e-01,7.448921170180242690e-01,7.704891849113972846e-01
0.000000000000000000e+00,5.804298144226158751e-01,6.950384139790252158e-01,7.461562963965635564e-01
5.200725138458406338e-01,6.790070843128188649e-01,7.008252522745809232e-01,8.373315119860464950e-01
4.374258917939645719e-01,6.031843233998719356e-01,7.966434221866846022e-01,8.908168936577595121e-01
4.027442529572997643e-01,5.150330283155218902e-01,7.784660935303671092e-01,8.249792181101408550e-01
0.000000000000000000e+00,4.497466780820201238e-01,6.742603450914472774e-01,7.339149299785457936e-01
5.678448462656606743e-01,0.000000000000000000e+00,7.098029063058379773e-01,8.078862905811489137e-01
4.669979822889080978e-01,6.041749565023669666e-01,7.885238257407192197e-01,8.472430574277062254e-01
5.249354843716189656e-01,4.212708784814163110e-01,6.945290107499648702e-01,6.499805693495716019e-01
5.111009536208959148e-01,3.458950203520250177e-01,7.338152562075148655e-01,8.369724054022857906e-01
6.242478137751363843e-01,6.927491891183853445e-01,6.799708547525494806e-01,7.391302459362381061e-01
3.122760135375460822e-01,2.033909492468315705e-01,6.856919689459872735e-01,7.451870994544590454e-01
2.054836774336774308e-01,4.578698530731967753e-01,7.833546284759385081e-01,7.648006823518541664e-01
2.583544197107613960e-01,3.204427192973812732e-01,6.770583652979343947e-01,6.098909428866130522e-01
3.017981609678591082e-01,4.883194455056386607e-01,6.513303934667644679e-01,7.634200360599533441e-01
5.280637593167341048e-01,5.255126510587324606e-01,6.986733931850992452e-01,8.093312452011460767e-01
4.443192498631101106e-01,3.356986519328624130e-01,8.802612033082282128e-01,8.568913422631444510e-01
4.316542254345316354e-01,5.260126428060116766e-01,7.204976606335582456e-01,7.126847143647652150e-01
2.657007501425676654e-01,3.537950307113380544e-01,7.209811811030019113e-01,5.776355914657498314e-01
0.000000000000000000e+00,3.406054869064543689e-01,7.903267197670565958e-01,8.340632473583702300e-01
3.937753386061822458e-01,5.628381735985303891e-01,7.400156353149389687e-01,8.260132169005194314e-01
4.755200813501576085e-01,7.164571449305227047e-01,6.768049692891350277e-01,6.813718772045809224e-01
5.191804936840129781e-01,6.593154369372693502e-01,8.205022043525386222e-01,8.464966275101500903e-01
5.237176330543797942e-01,2.063722582972582764e-01,7.223118330343414328e-01,8.747068538870057530e-01
5.209877638280617784e-01,5.875028954797247849e-01,7.533739195258143395e-01,7.559475974752506433e-01
5.649969118592542694e-01,0.000000000000000000e+00,7.351707022337379271e-01,8.716746671090774834e-01
2.354795149295149659e-01,6.892685627328164477e-01,7.986839785988888440e-01,8.645245483944333786e-01
2.038671883671883678e-01,6.084339039013428874e-01,6.402919479250912538e-01,8.070771096839558512e-01
4.349715398793959631e-01,5.047553228874208653e-01,8.305063261207800140e-01,8.392039999531547556e-01
5.739589771323896361e-01,7.423789035645935730e-01,8.068575131538486822e-01,8.561561895991304239e-01
6.116033605998230094e-01,2.076637223887223827e-01,7.417682734575866688e-01,7.740429489158905385e-01
1.817354772678301811e-01,3.907459779641234698e-01,6.469276719252349261e-01,7.352757342351521341e-01
2.437638167388167520e-01,5.117055404949367725e-01,9.161590366918465067e-01,9.147949059277766803e-01
5.205917250271574481e-01,4.399480437562093837e-01,5.251231241433718111e-01,8.874646479220285045e-01
4.802285026875180995e-01,3.909410023503141485e-01,7.150372945210483611e-01,7.851989973981918780e-01
2.058775557775557596e-01,6.605503770114843354e-01,7.742289908207165006e-01,7.755776404116990763e-01
2.123056499056498736e-01,5.300672087564861634e-01,6.635266412511711120e-01,8.380021722771748838e-01
2.986497622905130989e-01,4.294092337287933603e-01,5.227477054732896367e-01,7.775228687514520454e-01
4.855498597343484990e-01,2.059182830241653717e-01,6.025648199288070606e-01,7.814942013071206617e-01
3.431473477502888780e-01,5.616174459471782177e-01,7.635225565860878083e-01,8.316882902013792433e-01
3.912254084847337499e-01,5.208614490749274850e-01,7.762241403751527491e-01,7.808258813715076574e-01
4.846657224317164059e-01,6.172908073444641763e-01,6.664201249700195673e-01,6.625666450892072623e-01
2.018384614568437818e-01,6.285058019034260868e-01,7.086654127790632529e-01,7.397465373169760383e-01
4.167424908856066090e-01,6.070513738782427060e-01,3.865693042509605326e-01,7.960781202611997287e-01
5.664200894654627394e-01,4.362917989941734742e-01,7.651487886395003102e-01,8.297543470481507644e-01
3.925253594094393339e-01,4.757176248029887922e-01,6.793495617125249186e-01,7.805845507803418348e-01
2.013724192474192487e-01,5.203684726438636554e-01,5.996650094910579432e-01,7.812126166061241772e-01
3.900987238862675954e-01,6.068847146595611752e-01,6.814397391387196912e-01,7.810206197854790977e-01
4.664221684278145874e-01,4.778526991916715039e-01,8.061130312172720691e-01,7.240905335706533386e-01
3.908455526270541713e-01,3.836855007713453891e-01,6.050717736787806222e-01,7.898356938773353209e-01
0.000000000000000000e+00,6.562166152436735844e-01,0.000000000000000000e+00,8.315557310938441749e-01
0.000000000000000000e+00,6.253352606250659473e-01,6.335974662753220965e-01,7.208790724480644840e-01
4.059924044744983029e-01,6.216579461701964293e-01,6.819818739901840621e-01,7.688545178174911454e-01
4.418393872424445368e-01,4.482116811551022928e-01,7.454794155500980013e-01,8.452429651391522025e-01
3.903732728419583853e-01,5.718740642561386256e-01,7.496686235439073975e-01,7.987110051017780599e-01
3.330395419939536916e-01,6.485467982732429082e-01,6.885790144750465469e-01,8.137266518686195882e-01
6.979433823162839445e-01,5.309979146573202691e-01,6.644204030375757686e-01,8.662704653150479217e-01
3.995645220689183486e-01,3.003072243116361451e-01,6.712139889070265486e-01,8.183149679432588641e-01
5.877668741620589721e-01,5.597037299326563797e-01,6.287662414407676481e-01,7.716214166853923029e-01
4.180329601942979201e-01,6.346468648927953149e-01,3.991576980424116350e-01,7.979297412849698512e-01
3.542729215279642463e-01,6.626828159782004457e-01,1.759294705294705274e-01,7.327991334880715746e-01
5.955202023654360133e-01,5.899806828551172888e-01,7.329637173660894511e-01,8.006348497674127263e-01
6.324839849394570113e-01,7.335069204733312143e-01,5.944283357401904944e-01,8.498802407599579389e-01
0.000000000000000000e+00,5.229744803343008286e-01,3.957649615716838376e-01,8.087409891345723745e-01
6.034023603533575919e-01,3.388273600496510274e-01,7.577591634180504965e-01,8.785200903952724572e-01
2.467777250527250776e-01,5.647331492825661270e-01,7.925674680804298822e-01,8.752238157732815660e-01
2.042156537906537894e-01,3.979648704752419275e-01,6.358005346638029298e-01,8.347538485510581641e-01
2.413940531690531854e-01,7.209590159733029191e-01,6.052138654652668981e-01,8.883625227379826628e-01
5.646370069747908005e-01,5.560727710574568938e-01,7.911874251443050676e-01,8.032760187868172030e-01
0.000000000000000000e+00,5.660626661883536581e-01,6.685629065086848843e-01,8.500296833508184102e-01
0.000000000000000000e+00,3.413172033461894239e-01,7.656788337196277494e-01,8.472430686578809045e-01
3.026676154763111581e-01,5.880752185654396502e-01,6.699623608622216064e-01,7.925989142569768164e-01
5.201874645780550921e-01,2.496437479187479658e-01,7.435920420861434899e-01,8.878660576873437238e-01
2.036372909769968431e-01,5.794439345637514283e-01,7.293825704492343798e-01,7.601088064849099712e-01
3.461009223619517794e-01,7.088876969769180025e-01,7.325868100326631271e-01,8.050763296943032055e-01
5.586826797353536822e-01,5.954800484864455346e-01,6.659941306360076529e-01,7.734068066599997238e-01
4.407395680043099118e-01,5.936542816808552114e-01,7.308789231888835891e-01,8.430886186023266449e-01
3.384650795283148383e-01,7.665531019567441984e-01,5.237240712803943321e-01,8.331383137451382481e-01
2.043662004662004372e-01,2.029118631368631298e-01,8.060230145494624576e-01,6.950953167014554124e-01
4.600153886863350139e-01,0.000000000000000000e+00,7.516554570248813461e-01,8.410930129224655216e-01
5.169712827400974042e-01,6.859414327147760337e-01,7.660886607603323295e-01,7.532362620121614283e-01
2.040895313020312796e-01,5.277575502411502306e-01,6.539326230481739000e-01,7.473634864692149105e-01
5.335808720119809001e-01,5.262817781342823409e-01,5.308691657152040388e-01,7.992931627076192980e-01
3.907886200615689476e-01,6.163669405700352710e-01,7.512150787750365710e-01,7.846288765097192419e-01
6.037222390313770060e-01,4.426990974964859493e-01,8.477832774879486832e-01,8.300810310267421332e-01
2.056830502830502561e-01,0.000000000000000000e+00,8.010902423442477494e-01,8.606471651564623349e-01
5.152231084118068516e-01,5.681244801791424104e-01,7.768101077267667298e-01,8.385683191275478121e-01
6.226812992574631833e-01,2.006441766566766371e-01,7.214892757791339095e-01,7.920086373319126238e-01
6.080395807051613977e-01,4.739323729126818097e-01,6.914940045544938352e-01,7.643540941135726907e-01
0.000000000000000000e+00,6.583097273528468740e-01,7.062583662903311188e-01,8.506790576466166653e-01
3.080267219495480546e-01,0.000000000000000000e+00,7.259093883375206113e-01,7.903904684997601349e-01
6.622434707021642719e-01,6.281994170614761952e-01,7.846869199789775484e-01,8.208565283372628585e-01
3.370498581999356036e-01,5.708605772089692110e-01,8.277110317954754493e-01,8.270666451488930537e-01
0.000000000000000000e+00,5.749010389599189530e-01,7.600275031507889301e-01,8.441059553556730100e-01
5.693189742428077516e-01,4.777221581768839598e-01,6.849403941745560997e-01,8.138480121119650024e-01
6.159126624147865936e-01,6.399837455466674818e-01,7.156124339305698356e-01,8.685989092373520570e-01
0.000000000000000000e+00,4.875706665208194845e-01,7.648650872743054663e-01,7.824802148792799894e-01
3.850100221674373491e-01,6.147337104854881940e-01,6.405941477859791178e-01,7.975625785596948125e-01
0.000000000000000000e+00,5.615647420096124831e-01,7.028102893460478340e-01,8.949976375962577224e-01
5.787362729789736759e-01,3.523400112386180227e-01,7.100830748102395784e-01,6.959998894145386084e-01
5.571638863046164403e-01,3.935057681590928835e-01,7.450555975791998131e-01,7.549644353412378051e-01
3.515713717654893600e-01,2.080774642024641741e-01,8.008426794675030935e-01,8.551044588371408128e-01
2.053146423021423028e-01,5.790017007724546083e-01,6.683964595895874883e-01,7.564332961728966742e-01
3.946351148808191489e-01,6.282493043136246902e-01,7.417965632870834325e-01,7.513844210006228597e-01
5.568462151122357540e-01,3.897245363789419992e-01,6.850839933884562694e-01,7.915536322397398461e-01
4.432802798775012376e-01,6.218797974133659645e-01,7.715214086461608112e-01,8.372325477562730933e-01
2.940836428406474745e-01,4.800023696948786389e-01,7.315026463192086936e-01,7.847441577927103395e-01
4.013323838507564245e-01,5.652500108093599929e-01,7.596757984977557943e-01,7.225569521549652929e-01
2.331689020130196799e-01,0.000000000000000000e+00,8.109309073908319565e-01,8.877356814282544306e-01
5.279456275702207879e-01,4.629265618887775657e-01,8.062870697930860642e-01,8.013026534906496634e-01
6.154102475819189788e-01,3.911414347912224310e-01,2.053658591408591416e-01,8.251713542181018379e-01
0.000000000000000000e+00,5.268892169069544495e-01,8.503273925037619918e-01,8.203244719716967781e-01
4.048125794491623797e-01,2.021632312132312093e-01,7.719708119025795456e-01,7.930086221388726875e-01
4.629525348254817652e-01,6.195306911884542744e-01,6.266503072398729168e-01,8.705812883386948586e-01
2.100090714840714412e-01,5.997408391068211886e-01,7.664383002195219730e-01,8.539024033686763993e-01
4.686678734430568816e-01,3.450162846956964513e-01,7.481510369238311142e-01,8.475382885372145791e-01
2.978308641951443736e-01,2.947835074934264110e-01,6.970197120250145595e-01,7.641629682129895684e-01
2.424008241758242033e-01,5.696597041389881433e-01,8.327454938222713654e-01,9.115183564778627234e-01
2.060309607059606918e-01,3.995583956448645058e-01,6.795365146224342512e-01,7.995883443344478092e-01
5.569575314138439648e-01,6.799788814048388641e-01,3.057823836457660427e-01,7.446522437040696829e-01
5.230743392368768507e-01,6.459632622314031014e-01,7.570311464370432786e-01,7.788680087137787034e-01
4.823898893193795390e-01,6.099225973931111655e-01,6.538334072248207507e-01,7.808043947822018715e-01
0.000000000000000000e+00,3.545591404209824660e-01,7.531346566979350010e-01,8.722153123398245222e-01
5.279669780318771988e-01,6.278814647629579193e-01,6.701562499977936627e-01,6.978785858720417679e-01
6.555642448968753699e-01,3.374804420081122802e-01,5.214500715097187822e-01,8.414127788286609455e-01
0.000000000000000000e+00,5.984908136024492675e-01,7.934486912467364483e-01,8.440044938405564245e-01
2.109487123987123791e-01,3.468151329106050063e-01,7.102853666860792226e-01,8.373074043584282089e-01
3.469467235694638219e-01,5.791427528968474681e-01,5.555702230340606729e-01,7.358940032849202728e-01
3.477592615717615132e-01,6.306832370418411493e-01,7.363629782808369661e-01,8.806096272253333135e-01
3.485067810156819434e-01,5.338452449989063986e-01,7.882138928723294580e-01,7.888603193208734154e-01
5.223898514240437052e-01,5.162793130097070859e-01,7.270454113331881185e-01,8.387462515485235581e-01
5.049138595055726597e-01,6.362188844133607191e-01,7.870968726876587107e-01,8.617185823737990580e-01
4.176960596660559966e-01,6.784038530717875215e-01,7.428023790576284702e-01,7.293617742887751332e-01
2.037327422577422387e-01,5.910348467561870045e-01,6.525639145215363923e-01,8.210432325923120445e-01
4.422894987838099090e-01,0.000000000000000000e+00,7.828893689771554421e-01,8.314507073484418420e-01
3.483498998550468850e-01,5.216545759488677714e-01,7.133358624253250957e-01,8.422260740862255179e-01
2.962633413069558630e-01,5.222832844695564081e-01,6.356301928896477271e-01,7.970598616187577479e-01
5.982056402166960885e-01,6.443294268745923814e-01,6.933830936106006870e-01,7.487333290034412503e-01
2.042604806957747932e-01,5.681160444301890378e-01,7.307301991189506518e-01,7.536973680511478424e-01
5.665911767120399567e-01,3.357774329428740989e-01,8.663899431228665460e-01,8.667084170267163046e-01
0.000000000000000000e+00,2.088611901986901775e-01,7.343567556146041175e-01,7.613769872287883267e-01
4.674865866819027937e-01,3.932215428817827929e-01,6.693868125391922996e-01,7.958618572593487706e-01
3.947308399270372803e-01,3.410606602547778810e-01,5.765438961982674027e-01,8.730581191024107124e-01
5.294688485519976062e-01,5.179125061958502751e-01,6.953901266643236490e-01,8.427349180749841295e-01
2.947339549425462835e-01,4.163146689846026760e-01,5.826641198490773998e-01,7.771577134994153147e-01
0.000000000000000000e+00,3.939485984533592777e-01,7.141289785441573557e-01,8.181971891719695966e-01
3.885470643585934858e-01,5.182541311830183295e-01,8.162803399940519178e-01,7.150784974284980500e-01
3.013698260889437486e-01,3.926806342372872183e-01,6.872093816243259878e-01,8.205813259291083739e-01
2.019895609292668148e-01,5.204631617530950383e-01,7.654322685611190114e-01,8.374152470022010464e-01
6.086228570204298416e-01,6.632927825532022315e-01,7.694513111715021170e-01,8.144487041316216258e-01
5.111776774051541850e-01,6.690534531888371328e-01,8.399570187998295356e-01,8.155753607649061099e-01
4.431319226757822194e-01,6.242616220892147627e-01,6.788690973483403335e-01,8.737786508387891393e-01
2.052634948384948199e-01,3.435248887034877407e-01,7.806386516092415073e-01,8.133052017768981345e-01
5.727781157734821438e-01,5.911786604643509691e-01,7.467598620450668356e-01,7.703537307441984394e-01
2.068105508018551197e-01,6.293919504000154985e-01,7.207777545886283610e-01,7.227905677895934966e-01
5.478119539824838347e-01,6.673662276354702660e-01,7.159490774338214125e-01,7.163279526842768474e-01
3.902925307592877147e-01,3.508939824881001091e-01,6.479623540328489639e-01,8.669243152837474709e-01
5.277692857492968237e-01,4.550480271162160029e-01,8.110149790709159090e-01,7.223836820357014687e-01
3.098272506818946503e-01,0.000000000000000000e+00,7.138425102962084878e-01,8.265124453560295237e-01
4.244473613710283422e-01,5.496914174582743229e-01,6.190625573295348572e-01,7.290328493435407342e-01
5.231921648286228521e-01,5.646001814561666388e-01,7.252742627454091817e-01,8.592220132986192471e-01
2.495871697746697981e-01,6.858712959406000342e-01,8.760800415548791742e-01,6.293021513282132107e-01
5.248654600181053009e-01,5.760844751487471660e-01,5.589254156759879688e-01,7.603852354996004648e-01
0.000000000000000000e+00,5.241941238093835720e-01,7.187225350617545416e-01,6.925677124960912812e-01
4.750989733963222883e-01,5.630336754612050854e-01,6.832070463684912776e-01,7.498655976735867368e-01
6.050772072564800652e-01,7.237847546319301495e-01,8.094298724504960241e-01,7.817337407327392684e-01
3.051886427813672586e-01,6.500203263736366033e-01,6.902408904752153074e-01,7.438756129695074382e-01
0.000000000000000000e+00,6.019995326857959794e-01,7.806180496415852099e-01,7.137217725615073727e-01
4.596104444870127148e-01,6.671268177674890554e-01,7.308257270130879002e-01,8.021862894261223564e-01
3.502070171658406839e-01,0.000000000000000000e+00,8.355725393438487858e-01,8.713041077938468160e-01
5.912651394280012962e-01,4.689860212265213324e-01,6.612565946848051324e-01,8.254330208422860915e-01
4.825563016665561089e-01,5.936807172586767711e-01,7.582425612969938555e-01,7.264196478743321084e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.457017102371927830e-01,8.655797998746698196e-01
3.894691940487235993e-01,3.931231858362393972e-01,7.660443056355860092e-01,7.622594562992880407e-01
2.986274526943644703e-01,5.957538660109964468e-01,6.773012361219105104e-01,7.540245835808152552e-01
4.886039816669311420e-01,2.985364987652526780e-01,5.533122769621070525e-01,7.564766205500192964e-01
0.000000000000000000e+00,3.960420120230148111e-01,7.609321389311203276e-01,7.648540529912219998e-01
5.110418373713601081e-01,5.109103193632991147e-01,8.019500264535623923e-01,8.955585321025132384e-01
5.241109711287613715e-01,6.231969732286956054e-01,7.251321581740896027e-01,8.043897071498908868e-01
5.853472076371901700e-01,6.660506357035329561e-01,9.148586580228826870e-01,8.716845081414099639e-01
2.111878787878787855e-01,3.882881427868656310e-01,4.599229835075014372e-01,8.429859362003540024e-01
4.639708735844330079e-01,5.943918634365835674e-01,7.086308941454274590e-01,8.009860532792320020e-01
4.687220269119313776e-01,5.967756755364355126e-01,7.657602115417097011e-01,8.430629118432587665e-01
4.404191776146110238e-01,5.051204670030466914e-01,8.036578628696122717e-01,8.740747174548965104e-01
4.392322396840296905e-01,3.931752657175287546e-01,5.239654561999043114e-01,7.344814947445648112e-01
6.627408545027835274e-01,6.814770905077611740e-01,6.706716394055280972e-01,8.407033829174747064e-01
4.910844115850970804e-01,5.626893752703606699e-01,3.455470005141057510e-01,8.418251221353154623e-01
0.000000000000000000e+00,1.682242266419510801e-01,7.492016113703120483e-01,5.841201666199711262e-01
3.902775969776124398e-01,5.267123989924740179e-01,5.863145865881940200e-01,7.856588843119320931e-01
4.447568330244783819e-01,5.587327744589536405e-01,7.507155291074947279e-01,8.508166326080089936e-01
6.082358020232572215e-01,6.352176441396512052e-01,7.217170059625659384e-01,8.433786639657587791e-01
3.412565099760920262e-01,6.418247806671948386e-01,7.278028325383083530e-01,8.103358068406064652e-01
4.368439880724709901e-01,7.072500896802320636e-01,7.022942565656223879e-01,9.163567742042262321e-01
4.410937490709213038e-01,6.691370577495217020e-01,7.401527398592784301e-01,8.223924423479203050e-01
2.463703768453768539e-01,6.423922482659591982e-01,7.290508661976257132e-01,9.007633459795096886e-01
2.078499139749139524e-01,3.902962527769264223e-01,6.464252627458226819e-01,8.292499186618733642e-01
5.679513329163128343e-01,2.035491341991341741e-01,5.937375557653650215e-01,8.466784215331092378e-01
6.078420766849407242e-01,5.083157060468435073e-01,8.665009704509591959e-01,7.933254323643522676e-01
3.870041251539699245e-01,1.796731976356976124e-01,7.357296806705296843e-01,2.677146637890832626e-01
2.025369219016277811e-01,6.091329595383800921e-01,4.696452971869344295e-01,8.216202077184283636e-01
2.058957237207237057e-01,6.687694689363825606e-01,5.269732129300743750e-01,8.387502350118067884e-01
5.247355198542215104e-01,4.376411029098552508e-01,6.497369041985262550e-01,6.373082752483243407e-01
2.047822677322677087e-01,0.000000000000000000e+00,8.192724100462956960e-01,7.920006498913042536e-01
4.206706745564826044e-01,5.580887892015337082e-01,7.412585807829330520e-01,7.445001763268859207e-01
0.000000000000000000e+00,2.039051268176268195e-01,7.732156852872431596e-01,8.103107528956260408e-01
4.208146896155722794e-01,4.877712484182136210e-01,6.888493634822007161e-01,7.706094083980874476e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.380524348419348346e-01,8.296971010898160914e-01
0.000000000000000000e+00,5.604850290718801364e-01,5.915843110181049358e-01,8.587909773899724541e-01
0.000000000000000000e+00,4.652064572054803726e-01,7.011293560284734827e-01,8.471490630156769397e-01
4.769663947290043726e-01,3.972697932873948679e-01,6.085992618337148219e-01,7.855588200820909917e-01
5.212031358359860977e-01,2.109748015873015858e-01,7.054430321550808625e-01,8.525457044689062069e-01
3.950366741180104113e-01,3.423426681290845375e-01,7.356029235917164177e-01,8.488896193755149922e-01
2.085285714285714243e-01,6.027854036251180103e-01,7.536345820115206706e-01,8.577074680501945991e-01
0.000000000000000000e+00,6.742502041769442567e-01,7.772151990200946159e-01,7.211017504934681410e-01
5.179102670573544343e-01,5.310316493705811158e-01,8.935789578559047985e-01,8.610256088024585974e-01
3.466975597158259426e-01,6.276679145821335570e-01,5.099953491514306325e-01,8.808829752500908494e-01
2.493444819069819407e-01,5.075397497775502309e-01,7.746387041868000312e-01,8.861888293173877384e-01
4.386757852312805905e-01,7.224468503455983015e-01,6.895907037142187113e-01,8.607838497152715540e-01
4.182170359554636674e-01,5.312507913075446009e-01,5.935736964638446134e-01,7.942666564908084093e-01
4.694944442553771191e-01,3.390548009180361921e-01,7.185626049816115080e-01,8.763428099955680173e-01
2.112860445110444907e-01,5.666067467031731253e-01,7.189032890105099272e-01,8.543622801466485006e-01
4.681638191438565189e-01,3.466319228973641087e-01,7.038122206788249846e-01,8.308863385812575997e-01
6.306236097538118202e-01,6.482836919073966531e-01,8.427334681938021266e-01,7.086999937881162115e-01
5.736552166553752219e-01,5.094378890670432369e-01,7.924423834968447045e-01,9.331460017810340180e-01
4.635800145492349200e-01,2.064831737706737669e-01,6.558562945819097489e-01,8.164518016651929333e-01
1.967701465201465161e-01,5.185351975374015154e-01,7.467326815261875472e-01,8.203426147891703657e-01
3.899551263751727670e-01,7.283405240798682678e-01,7.829448971341793628e-01,6.804923390999557675e-01
4.646690844491916383e-01,3.934381800282501507e-01,7.596603737689241465e-01,8.236911628100633820e-01
5.138727610639872712e-01,5.358709651799354878e-01,7.253652581220415563e-01,7.469115936597156002e-01
2.485483087174263916e-01,6.444465748883183576e-01,6.701909916731522143e-01,9.102744476203084023e-01
2.413016594516594615e-01,6.092037190548995618e-01,8.242006728138299154e-01,8.895603991461623616e-01
4.662578083578302612e-01,6.859073596138280937e-01,5.294860344024105991e-01,8.164875712723689283e-01
5.979287110730794330e-01,3.451969865231087620e-01,8.331229521792424819e-01,7.320140209295410427e-01
6.077765787223914362e-01,3.937922201745697182e-01,7.441333136518968328e-01,6.994941058187614802e-01
5.206340345000342040e-01,5.911224269391666120e-01,6.550689663693753939e-01,8.299805225987184620e-01
0.000000000000000000e+00,6.318883085799661403e-01,8.432909960889909406e-01,8.209453738891199226e-01
0.000000000000000000e+00,6.462243703564813924e-01,7.408618698771101130e-01,8.619168395447326381e-01
4.635862896004924738e-01,5.628785771707811580e-01,7.452051037120958066e-01,8.176747315833351459e-01
6.886333776797896045e-01,2.947222725803608223e-01,5.828351622699405876e-01,7.741668034738237170e-01
6.101972422770101101e-01,4.698503431810707731e-01,4.401365244358025897e-01,8.847632228251608444e-01
2.400675380175380513e-01,0.000000000000000000e+00,6.872485085503171609e-01,9.180397611028424665e-01
3.975436475270739400e-01,6.128158450067060503e-01,6.158186026896148579e-01,7.768792956777057501e-01
0.000000000000000000e+00,3.952942794091013901e-01,4.909431737559009634e-01,8.286666476935490300e-01
3.446342916887034091e-01,5.892754815316429973e-01,7.837413345259568453e-01,7.795082032464850652e-01
5.644217350246003573e-01,5.237461856386611547e-01,6.814840870993540412e-01,7.706214526414996158e-01
3.013534275665854523e-01,6.225496239842968071e-01,7.314418424972553012e-01,7.275095601442294058e-01
5.646480297512779245e-01,6.893334789142095964e-01,6.694579514882894600e-01,7.847725393767113200e-01
2.133543872793872698e-01,7.765642059679731535e-01,7.119496776111902125e-01,7.225688331475648152e-01
4.784884728352417627e-01,5.496699685234442967e-01,7.259470895370987442e-01,6.474648049687954376e-01
3.927548457991956732e-01,0.000000000000000000e+00,7.145704288247912706e-01,8.474098821200055642e-01
5.879745234348331406e-01,4.648638155113757886e-01,6.659642840651295304e-01,7.724325886803681263e-01
6.058000965805536708e-01,7.491813723053545315e-01,7.934012837765657133e-01,8.274838856770955209e-01
5.677660929067307460e-01,4.596032621533038820e-01,7.828058335298643255e-01,7.922745062146944184e-01
4.706924516863388308e-01,2.123636779886779735e-01,7.319072809426211412e-01,8.258771417848503882e-01
5.609534783348200104e-01,4.874189617662981200e-01,6.147411095671522219e-01,7.470577539499867470e-01
4.446165327887514618e-01,5.513335408144148797e-01,7.210816634772946321e-01,8.373888076775012346e-01
5.976099541960924189e-01,5.968715525097532115e-01,7.558860489321620468e-01,6.417326883291593065e-01
3.009462348109406826e-01,5.168652930800745615e-01,6.748573659132438562e-01,7.806023542923024028e-01
5.169769768940097876e-01,0.000000000000000000e+00,6.399180415881267070e-01,8.493731242510746959e-01
0.000000000000000000e+00,6.281296627330039684e-01,8.319010919349639765e-01,6.728424020496952540e-01
5.888101235364306962e-01,6.486306115509798964e-01,5.213130558736740472e-01,8.072589562560200660e-01
3.375474859291035523e-01,5.047067793293512628e-01,8.120519326327556575e-01,9.011110988422718071e-01
2.106500749250748983e-01,6.341612454895422246e-01,5.676609330118501662e-01,8.427992863930117151e-01
0.000000000000000000e+00,6.320763014740842234e-01,6.799610483272617856e-01,8.258706779251231422e-01
4.610360252200500497e-01,0.000000000000000000e+00,8.204192505931269253e-01,7.337195862073071506e-01
3.859681336164695331e-01,3.350594828889720267e-01,7.203682182969106673e-01,8.269571338225779611e-01
5.215697428091423671e-01,7.098237866476101443e-01,7.861601232471449041e-01,7.913028235937882293e-01
4.791277021126330027e-01,6.818945449759808985e-01,7.353927480405552108e-01,6.833144892447535756e-01
4.774171505765163470e-01,5.627776361676387618e-01,6.833238000183299299e-01,8.161963800922206191e-01
0.000000000000000000e+00,6.513661939744853635e-01,7.564627385159995443e-01,8.185188431091325878e-01
5.124363222365181381e-01,8.132526307370275820e-01,5.186217073102908914e-01,8.497710476386598488e-01
5.957506083995892654e-01,5.630905576060969420e-01,7.339960690051305914e-01,8.220597745794651079e-01
3.374357797560196826e-01,6.003387621415842146e-01,7.366803672645029222e-01,8.378683446628658604e-01
5.217838569023967032e-01,6.593894729177470770e-01,7.781099942550082638e-01,8.650344741153142003e-01
4.309296539356755606e-01,6.725572368587480199e-01,7.057386592076565490e-01,8.898960250259554394e-01
5.479270820946218201e-01,2.938373972296455250e-01,6.656401758277945557e-01,7.053403019899596726e-01
6.298496858714051072e-01,5.284783314192215142e-01,7.349476282997589038e-01,7.347488465375952016e-01
2.022977328227328342e-01,2.030979437229436801e-01,8.384607961646273200e-01,8.290947472290113307e-01
2.143861638361638233e-01,3.944912753779439840e-01,7.203110373261780719e-01,8.390349195295575546e-01
2.019944444444444487e-01,6.545018100965107610e-01,7.255909785127117040e-01,8.600322718175633652e-01
2.363953643578644015e-01,5.349653200842620082e-01,8.258824356213629869e-01,8.506688032379833286e-01
6.010771139729698120e-01,5.674076114466034548e-01,4.646587720343525740e-01,8.587056560551999951e-01
4.728362328162557526e-01,0.000000000000000000e+00,7.021024393256798390e-01,8.443298699867883839e-01
3.496843617081232813e-01,3.942423132058934243e-01,7.332969118735511715e-01,8.081890908328378531e-01
5.271151635645588973e-01,7.387622488301871515e-01,7.751689391775374860e-01,7.897888531160451864e-01
5.628276519004383749e-01,6.445596264204810355e-01,6.730825575228087665e-01,7.565126832918135369e-01
6.057066793526617587e-01,4.423055259589500632e-01,7.861574271390818769e-01,8.060472784505439137e-01
6.775966193704847651e-01,5.669199545239711480e-01,8.292962661074448905e-01,8.838506953994216264e-01
3.506203650623542223e-01,2.099426406926406807e-01,7.305551404809897953e-01,8.796920809862945889e-01
5.726140801180690243e-01,0.000000000000000000e+00,7.965069794240496881e-01,7.961077065319298596e-01
6.198385578828220499e-01,3.456855726832506748e-01,7.678054320398587373e-01,8.030944589363369079e-01
3.494447650388826654e-01,3.910029303470867190e-01,8.010754303829168421e-01,8.283909369111012166e-01
2.442570540570540849e-01,5.171647189693915347e-01,6.900757124804851594e-01,9.138304081883639185e-01
0.000000000000000000e+00,3.962166810700479269e-01,7.484368110803030216e-01,8.541677684951188843e-01
4.700532760035466273e-01,5.593133130998788616e-01,7.014382049777789785e-01,8.070024478574130411e-01
7.350949887380228143e-01,6.834422187325371878e-01,7.792251151938133225e-01,8.442824157648780581e-01
4.786389888443735030e-01,6.431445979522470990e-01,5.267282447850953897e-01,8.336110776142070522e-01
2.108485569985569796e-01,6.298210510665219752e-01,8.163712253449896261e-01,8.104581625134885670e-01
2.026591950447213519e-01,3.944690948650667051e-01,7.204293494288422917e-01,7.733920870208327303e-01
3.064693122237239775e-01,4.683490611838020956e-01,7.373789010194438109e-01,7.864665226028541012e-01
6.113726664251423193e-01,6.083313430396362076e-01,6.040432557006698566e-01,7.440245545927987036e-01
4.660860928851439655e-01,4.101875763383502349e-01,7.359098436408708643e-01,8.433974785164469745e-01
2.446744477744478008e-01,5.737569932425701236e-01,7.729811608891213881e-01,9.394925947506120867e-01
5.929489589588616827e-01,2.026449411699411396e-01,7.450145350303295499e-01,8.064656804797406542e-01
4.793095303059634604e-01,6.171052637738408952e-01,6.971162197783759007e-01,6.069702022762886173e-01
3.443261110320707807e-01,5.965542868640142382e-01,7.388922584497430446e-01,8.128339215550359764e-01
5.784219737543422335e-01,5.096450419218910843e-01,8.280191214866841065e-01,8.314545552607922607e-01
3.011223406495465715e-01,5.684210243886287373e-01,4.726391737002472171e-01,7.994049012841772939e-01
5.097149987482416655e-01,5.791887236336075162e-01,7.656897113612937122e-01,8.941539592773618539e-01
2.057039973914973896e-01,6.309808763568145462e-01,6.932354510604831210e-01,8.188010553166167327e-01
2.052737026045849400e-01,3.860319937845091975e-01,7.343818068458840553e-01,8.133347143462853479e-01
3.052655917611800107e-01,5.251010586250329792e-01,7.980003902187111642e-01,7.276832533585404494e-01
4.745827961503097936e-01,6.315871005225361934e-01,7.225692129441406708e-01,7.827204864469295975e-01
5.240164557613009588e-01,6.900461637326686937e-01,7.148163133814469106e-01,8.472823192990903696e-01
3.357023674038379646e-01,6.487124441190498247e-01,6.084154160890929974e-01,7.853495305770620272e-01
0.000000000000000000e+00,5.259585028302813381e-01,7.188975512133746193e-01,8.225130633542655501e-01
4.785090909456303221e-01,5.239962419677777206e-01,6.966410582829523079e-01,6.592060596494204727e-01
3.948746854432191866e-01,5.234709933411125782e-01,6.946478076673384683e-01,7.858816552879629436e-01
6.004709837618573687e-01,4.621822520797057021e-01,7.307782055358927886e-01,8.263957348985485618e-01
0.000000000000000000e+00,2.011234268998974839e-01,5.880870071499375573e-01,8.012941494322288749e-01
2.023754675879675669e-01,0.000000000000000000e+00,7.486729425027222051e-01,7.778034358931513736e-01
3.382346744646821946e-01,6.795132063637917552e-01,6.738844603556678470e-01,8.130624898972304004e-01
5.920496870659134325e-01,0.000000000000000000e+00,7.532272417944549936e-01,8.379595939876380850e-01
6.497588069474679040e-01,6.568258201450600797e-01,8.345869902445862687e-01,8.064631887769559970e-01
3.827098689195868597e-01,5.800844142278687166e-01,7.252919721283944687e-01,7.537839997704697259e-01
0.000000000000000000e+00,5.991659932489088458e-01,7.264255951356296537e-01,8.721993484768509886e-01
4.043497228118744791e-01,2.070734931734931616e-01,7.195086199300920748e-01,7.835369739788549115e-01
5.234267418094274982e-01,2.104974386724386415e-01,7.362016115209633060e-01,8.061935927108956346e-01
3.472374635168752333e-01,3.399521382212558063e-01,7.520184091306764129e-01,8.512526243484329624e-01
1.877901487401487102e-01,5.923350596413928804e-01,7.736829062680953273e-01,7.589974020168112068e-01
4.517486428106832763e-01,4.363458426810640223e-01,6.950342674561666989e-01,6.971321417556727296e-01
4.505269185424138900e-01,4.628970864070630076e-01,8.184205789573242296e-01,8.255484722671021514e-01
6.484644023015316838e-01,7.175723578830058846e-01,7.042240038257997492e-01,8.926165529238173635e-01
5.582212503237253820e-01,6.716743171775990673e-01,6.632393195797019469e-01,8.538785963801941437e-01
3.009042187781856281e-01,5.936248577845728569e-01,6.128391871663646517e-01,7.587826944489834968e-01
5.893359608033095220e-01,6.389943142183052149e-01,6.782034534768820455e-01,7.363118179922272244e-01
3.359744649957884799e-01,5.769275170947045783e-01,7.671537230668493690e-01,8.495251063107864820e-01
4.389931006839962180e-01,3.406617340992340592e-01,5.966921837221811353e-01,8.865481739115478321e-01
6.197323838682147201e-01,3.847299917272494207e-01,6.602524695132058197e-01,7.519869629803418443e-01
3.962508590876674952e-01,3.981960378108950760e-01,7.227809181430776553e-01,7.964101576095687918e-01
3.884104084333926399e-01,5.536894805436901601e-01,7.125060609004313372e-01,7.796690339246268309e-01
4.751434371349902985e-01,3.934630754847745493e-01,7.599853707097162792e-01,7.565152960024762452e-01
1.977304251304251304e-01,4.564048192792183878e-01,7.190516729363991555e-01,7.992496869607755849e-01
7.042899128240132089e-01,7.234301915731543575e-01,8.220265587514752337e-01,8.890120372146300687e-01
6.093146376242335460e-01,6.061039149599333209e-01,7.242332618010042244e-01,8.528653852033777349e-01
3.970073679913361797e-01,2.116403582528582628e-01,7.600217830770096272e-01,8.005348530412640384e-01
4.610076827168185787e-01,5.226508070007362949e-01,5.629357423321521559e-01,8.434425116327660676e-01
3.415156963951081481e-01,3.960045174256275891e-01,7.058640843481781557e-01,8.225657940448093397e-01
4.643654070694241409e-01,0.000000000000000000e+00,7.941486321437001283e-01,8.051380104913261615e-01
3.373408056726555082e-01,7.592004839606831812e-01,7.298489242795154208e-01,7.885940643586788479e-01
5.132563993466812136e-01,6.673472148840307039e-01,6.629664218053229474e-01,9.204257674295203140e-01
4.637472631252177457e-01,4.659850699675730512e-01,6.697554280710008578e-01,8.194717096641993548e-01
3.447673859765965076e-01,5.948208641280219311e-01,6.964551924116285653e-01,7.971932107942929502e-01
2.987039247001708198e-01,7.288401774264336996e-01,6.898382886493237276e-01,6.934033030291518740e-01
5.299599253143083555e-01,4.361504141535690326e-01,8.332387416182713835e-01,8.247153509637301649e-01
3.437656344472520553e-01,7.808861597853099523e-01,8.313549512782679729e-01,8.440505372125196581e-01
6.062947390919626312e-01,2.342913308913309178e-01,8.168110113903788161e-01,9.143720733929652233e-01
0.000000000000000000e+00,4.770549782345128720e-01,7.511690091099489930e-01,8.012860306919096232e-01
5.449321459639965282e-01,6.135786912235244861e-01,6.449939410948538621e-01,0.000000000000000000e+00
5.266270735901233957e-01,0.000000000000000000e+00,5.664772821115651169e-01,8.282599693638922345e-01
0.000000000000000000e+00,5.294867834319877398e-01,7.940246212910045953e-01,7.638575440469890232e-01
3.991278049521857496e-01,5.234138216300672219e-01,7.244803223894448196e-01,8.442428025395470881e-01
5.934516697059990520e-01,6.742579565644413186e-01,7.077057944280235047e-01,8.022793130475190937e-01
4.376321535018129483e-01,7.227483550523240430e-01,8.469962542409480433e-01,8.611111067836834110e-01
5.852759986152947791e-01,6.163768885218098292e-01,7.021684966064259958e-01,7.337205399196057298e-01
0.000000000000000000e+00,5.286703031561474919e-01,6.882368351976657639e-01,8.947681896388581801e-01
6.294874823744855963e-01,5.614561224131237038e-01,8.278308214741756377e-01,7.316993948254781888e-01
4.746183862017218091e-01,6.751905705297031046e-01,5.645803906350994605e-01,7.987134957880714925e-01
5.133015915212923996e-01,6.556225797465194960e-01,4.657360526318778393e-01,8.578236377359911291e-01
0.000000000000000000e+00,5.099976617826380565e-01,7.248227636375695893e-01,8.204707899075508459e-01
4.672619697747774636e-01,6.474360339461179281e-01,6.786605405217438491e-01,8.362065639865805533e-01
5.264670693078732366e-01,6.357294377647139116e-01,7.058163070379908088e-01,6.920420095724287846e-01
3.415422135054487773e-01,4.401350745835131972e-01,7.207368902679130995e-01,8.940337975175711716e-01
5.256813113897527145e-01,6.110341654377242637e-01,7.481434595610282345e-01,8.714412601939662828e-01
4.423875880020279872e-01,6.370436698808384923e-01,8.125477315413303092e-01,7.917260978273192862e-01
5.323151653823268159e-01,4.670225114330835980e-01,7.409423655612958903e-01,7.783246923652513694e-01
2.009947308410543476e-01,6.110424369093226948e-01,7.653455279865627459e-01,7.488653923935747470e-01
5.499612138301659403e-01,5.727702219598805877e-01,5.842008934854021618e-01,7.546175469090468102e-01
3.365924124029975872e-01,5.681824278962426256e-01,7.356692030516018832e-01,8.253238067172196102e-01
2.941663820175353106e-01,4.836589086000018800e-01,7.265010965979069590e-01,6.926118216679203465e-01
4.673496408584610906e-01,6.766439399865021853e-01,6.574320184626006869e-01,7.923239086314227686e-01
6.540604055844132514e-01,3.056271053722678932e-01,7.543558742023510622e-01,7.363917778201821696e-01
6.288731909092003525e-01,7.289668530537269930e-01,7.677578161772298238e-01,7.389154283611549801e-01
2.458661671661671877e-01,6.022217676520909002e-01,8.121234265971581934e-01,8.542049146803063486e-01
5.830846622420289282e-01,6.303270325356955528e-01,7.910114347067955798e-01,7.638043025075360593e-01
6.665025244337426935e-01,5.757228109098977420e-01,8.145777538996966660e-01,8.125498408343168055e-01
7.074833526229931113e-01,4.791089537710705448e-01,5.206410542317320145e-01,7.963233399801120660e-01
4.211213963226017598e-01,6.541094651440113594e-01,6.712925110317708999e-01,7.728949269853696569e-01
2.440885572760572719e-01,4.339577577092670335e-01,8.147711034174273115e-01,8.605114152168462649e-01
2.909044271088389033e-01,6.057784825528154116e-01,6.552195909730932355e-01,8.223316880497992809e-01
4.132789162425740681e-01,6.340008129606915510e-01,6.818159174852930215e-01,5.736074476146575396e-01
0.000000000000000000e+00,6.874582278992146245e-01,8.627392797110614575e-01,8.637128265255448190e-01
5.305682797191312305e-01,2.966956461272907131e-01,7.174023590064908529e-01,7.580087607784911086e-01
5.089294286114898203e-01,0.000000000000000000e+00,7.306713479236662812e-01,7.640363526796470905e-01
1.775967563482269140e-01,5.212059976335472467e-01,0.000000000000000000e+00,7.066924291837929362e-01
3.901106886823261788e-01,6.385472320967415794e-01,6.286703450600560350e-01,7.733142468090443700e-01
4.621529883458027066e-01,6.448042107230483877e-01,4.604836113147259269e-01,8.600065350679227949e-01
4.619203975528094475e-01,3.953939928578473206e-01,7.923907812450280419e-01,7.488134591807473761e-01
4.678657413856017744e-01,5.960703379927008161e-01,2.079948190698190369e-01,8.419713914270184896e-01
5.987065155102959668e-01,5.239115056136836035e-01,8.604963634331217470e-01,7.777001804544694252e-01
5.213578435559893531e-01,3.539971775085939409e-01,8.098761333445581023e-01,8.166780778327452639e-01
6.261284781097555818e-01,3.486508270023749856e-01,7.437204805774072502e-01,8.303481399911908367e-01
0.000000000000000000e+00,6.049538700967470595e-01,5.969843471214733022e-01,8.853554942506070002e-01
2.028812049062048983e-01,3.381574963435257652e-01,8.062400591433525054e-01,8.347310131039037406e-01
3.398838287529464264e-01,3.404895189777542575e-01,6.442170389131249841e-01,8.585302785468074127e-01
0.000000000000000000e+00,6.178838399991583019e-01,7.879863195865661751e-01,7.037291278237353120e-01
4.798011246308581113e-01,5.789332155247595146e-01,5.297154588176153922e-01,7.988260942529418207e-01
2.061761072261072136e-01,4.909505863928649294e-01,7.039699861909496370e-01,7.573011773457530849e-01
4.022148851105894485e-01,3.871498868191828313e-01,7.105726014062923035e-01,7.962506181061789201e-01
2.641487874354747634e-01,1.709020816472828774e-01,6.895517725019849609e-01,6.652900962469073809e-01
5.639605237096183554e-01,0.000000000000000000e+00,6.623522354974836768e-01,7.798244016132491740e-01
5.153556367721716658e-01,3.462461257309941698e-01,8.039199314811543706e-01,8.111993570354196770e-01
2.082970806970806665e-01,6.141340999760536157e-01,7.402777657062771244e-01,7.785698896359849464e-01
5.183201619085876510e-01,4.959199008700236333e-01,0.000000000000000000e+00,7.916228577676875933e-01
0.000000000000000000e+00,6.168015785876500567e-01,7.411559424911540184e-01,8.036076727568399747e-01
4.661075311988569503e-01,6.341003239283596882e-01,6.628732217870314525e-01,8.237406700209525257e-01
3.498210759227012856e-01,6.521147614912065071e-01,5.274282148299440642e-01,8.382873640117655123e-01
8.185724542100740742e-01,6.506389925694398002e-01,7.491592410157793536e-01,9.418489004527279551e-01
5.712922688219324030e-01,6.767418665644246989e-01,5.578386376702244576e-01,8.449694713448182570e-01
5.999332454282511051e-01,2.116601787101786980e-01,7.726174991912289070e-01,7.782527836594951287e-01
3.951569947862096921e-01,2.074012829490770593e-01,7.585040727178561371e-01,7.133169858220754778e-01
3.915835016233623067e-01,2.039379675879675613e-01,7.425616796979536138e-01,7.948256513848883653e-01
3.081027115857998266e-01,5.279828415397320729e-01,7.249334080130042102e-01,7.531403351854876194e-01
0.000000000000000000e+00,6.313550727341457058e-01,7.281675607439593856e-01,8.516107401372534635e-01
3.932430095999183139e-01,5.950737419810678830e-01,6.731443463331526766e-01,7.953718531338230813e-01
4.802165384194409525e-01,5.521311053128344914e-01,7.155612175653235374e-01,8.614545778069611082e-01
2.024785284160284249e-01,2.074727564918741329e-01,6.735855307730537200e-01,7.917031339992124384e-01
3.964251221001220404e-01,7.609209423702069097e-01,8.331365274477906535e-01,9.260717929730888365e-01
3.446345340117399347e-01,3.506629620379619894e-01,7.895027272753881720e-01,8.263484386683991323e-01
3.001078321678322114e-01,4.199126323953736861e-01,6.556430417678259515e-01,8.014417006870596660e-01
5.694761065068852934e-01,4.764293223454802995e-01,7.520564859980043426e-01,8.319964461623344798e-01
3.037925739115956425e-01,0.000000000000000000e+00,7.764029456247749650e-01,7.847279756247198534e-01
6.186429163475782866e-01,5.327242086083714412e-01,7.580541665235621673e-01,8.303485524160730824e-01
4.729699637096945186e-01,3.546080697132245052e-01,4.713141116524811602e-01,7.783092155874880014e-01
3.453299933726403648e-01,0.000000000000000000e+00,3.379028388278387807e-01,9.272058966519264311e-01
7.216527536228943829e-01,4.446726436661034287e-01,8.005515975229311465e-01,8.423760787691494389e-01
6.206578080353065685e-01,4.495119292177139902e-01,7.239796526907054108e-01,8.579003396766066158e-01
2.997683197435519475e-01,6.842858264530519152e-01,7.061055342083681907e-01,7.641317446986770623e-01
5.254821505378671764e-01,5.109429891178651761e-01,7.855936090386053117e-01,8.764626947912259602e-01
5.681183775132403468e-01,3.397395069922748423e-01,7.425656977153980431e-01,7.887549560565702000e-01
7.363151598102324336e-01,7.216766553960287656e-01,8.394675530800194130e-01,8.846648301702836337e-01
0.000000000000000000e+00,3.878854279457573107e-01,7.406558255279134251e-01,7.858695975660753286e-01
3.412243323669794104e-01,6.021733573254923755e-01,5.273204708290976095e-01,8.337307680881085314e-01
4.804502094510035848e-01,4.209817548058333858e-01,2.943794174650599116e-01,7.804762995793435021e-01
0.000000000000000000e+00,6.166323122484346220e-01,6.933026707760641116e-01,7.155034726116703547e-01
2.061567099567099548e-01,3.517395765096615889e-01,8.609135935112502969e-01,7.877317015834739422e-01
4.898061637552028613e-01,4.742753866163822996e-01,7.882294758575858484e-01,5.865672262531971271e-01
0.000000000000000000e+00,6.370586846562684702e-01,5.635394376276336992e-01,8.353432917121459411e-01
4.309955964673665707e-01,7.274900979924745492e-01,6.869496596179400782e-01,8.521391491820221598e-01
4.383059896640055242e-01,4.624680612258398882e-01,6.428184587143437323e-01,8.789599898893392105e-01
0.000000000000000000e+00,3.468911923259059282e-01,7.579706709207786330e-01,8.271204312240019174e-01
0.000000000000000000e+00,6.484155136242514272e-01,7.101688886321357863e-01,6.602670533459387148e-01
3.428088435257552469e-01,6.488413289429529884e-01,7.482976191866035354e-01,7.917246504312467348e-01
0.000000000000000000e+00,5.178578607959145597e-01,7.491002862105629045e-01,8.128812181098616918e-01
5.329314295772649146e-01,1.981303835053834783e-01,7.318442645251507228e-01,7.766929054656287468e-01
6.115007040630295876e-01,6.192455273032272389e-01,6.384549847441770565e-01,7.986640231196662221e-01
4.390021466476793921e-01,7.360034279055192030e-01,6.719981456268225850e-01,8.207922495884444336e-01
6.533236758311589121e-01,5.665929846920392254e-01,7.591360133039938285e-01,8.165857704252208471e-01
0.000000000000000000e+00,6.611247996133583493e-01,8.325081273279079097e-01,8.676011872584779017e-01
2.044448162948162839e-01,5.970485593686879477e-01,7.169780228270623557e-01,7.943348754031650527e-01
3.919108844338383690e-01,3.394554678917648394e-01,0.000000000000000000e+00,8.766545508429433031e-01
0.000000000000000000e+00,5.341868819758330833e-01,5.240139615585803767e-01,8.448360369502719847e-01
3.949486878168346204e-01,7.120594645168198955e-01,7.640018870732433465e-01,7.719904306714520104e-01
5.182656241518583951e-01,3.974192744347155859e-01,7.538969647432043342e-01,8.372975075792928878e-01
0.000000000000000000e+00,7.000863605906445519e-01,7.725022396210411424e-01,7.809120394726921655e-01
0.000000000000000000e+00,6.777915905050815315e-01,7.699688982359834677e-01,7.468829456333140326e-01
3.408256207844443386e-01,2.099395664792723382e-01,7.366040391391860398e-01,8.389541260857358296e-01
4.223382708083882608e-01,5.228265316365821036e-01,5.886435372317719850e-01,7.863062242720971762e-01
6.642170132767295510e-01,6.864120435774545559e-01,7.720360926835376780e-01,8.396126692061538499e-01
3.879313716065496687e-01,0.000000000000000000e+00,6.890189476446263450e-01,8.101029374639934222e-01
3.912651167803644636e-01,0.000000000000000000e+00,8.056763274566953736e-01,7.619018309140145329e-01
5.262560086484168176e-01,3.950943242644867626e-01,6.654344943985214256e-01,8.371801304306843994e-01
3.954576781814750919e-01,3.013868727677551096e-01,6.678516360495017068e-01,7.957225807499302972e-01
6.920588269813319204e-01,2.497102702852703193e-01,8.046440664044571811e-01,8.507219389980793522e-01
4.554431323113329877e-01,3.007954697086091533e-01,7.255666879995047447e-01,8.083671459036111395e-01
6.192204254957209830e-01,6.226048505789215648e-01,7.035954923867026034e-01,7.761793240430907570e-01
6.820858157340734529e-01,7.266067259777102549e-01,0.000000000000000000e+00,8.051204888591064757e-01
7.405964014090691272e-01,5.134785622692692453e-01,8.300756843337837587e-01,7.828111347165190859e-01
1.760732836607836471e-01,5.166300467357135551e-01,5.857250807326848108e-01,6.964554225388149833e-01
0.000000000000000000e+00,7.296190878993953355e-01,7.479918401339902267e-01,8.589570385239342354e-01
3.443315579759078093e-01,5.241087677834571634e-01,8.527207032854314805e-01,7.771816598724856640e-01
2.011173880041527140e-01,6.466585446551115224e-01,6.924605112387883787e-01,7.045463789026664703e-01
3.359655538089361126e-01,4.018177443428604390e-01,6.694913686137448083e-01,8.455990306940447399e-01
1.995909257409257398e-01,7.109357413844750173e-01,7.960996918159269908e-01,7.810329352861740126e-01
3.017566851183993704e-01,0.000000000000000000e+00,6.225687175457264022e-01,7.766041520723804270e-01
0.000000000000000000e+00,5.491547966869378961e-01,6.156186597755350931e-01,8.044809165579254184e-01
5.627273851124585669e-01,5.831800041307502180e-01,6.307208492625944185e-01,7.886181710549083901e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.586714789154761496e-01,8.465480455162711637e-01
4.726400293607584957e-01,6.830559263289676108e-01,5.709274761000155962e-01,8.500194162873659920e-01
4.359057300834700555e-01,3.384986214765626222e-01,6.892878701632469962e-01,8.788672638588426178e-01
6.170211675292766040e-01,2.060985250860250806e-01,7.276142329002240894e-01,7.236518421859391426e-01
5.618063150991432497e-01,5.174210756545608580e-01,6.829534664888766704e-01,7.772578908928174934e-01
4.967625347043437278e-01,5.982589902758792544e-01,7.546668110843236521e-01,8.803808981728193928e-01
6.100378341918843983e-01,6.053021028463081432e-01,6.672655134957400369e-01,9.219203222852049295e-01
4.352067385760373108e-01,3.847792383049191134e-01,5.673229394761498678e-01,7.327402422383839653e-01
2.997818626849586554e-01,4.740293833818474134e-01,6.276984024912671822e-01,7.999800003005733684e-01
0.000000000000000000e+00,5.725563255428363085e-01,7.781888053852847875e-01,8.127135689476033820e-01
5.276876680856414925e-01,0.000000000000000000e+00,4.213768640212108840e-01,8.122593437009191231e-01
4.495563897488820126e-01,5.232721704922707051e-01,6.098579199688423103e-01,8.850133062730392020e-01
5.191299266338049723e-01,7.071680643277641343e-01,6.840591596125121798e-01,8.791637226949180484e-01
3.897292662757876336e-01,3.918385673445473061e-01,6.976210085952867512e-01,7.823191894927835621e-01
5.230222216965498827e-01,4.719573123203754106e-01,7.500243561439033924e-01,7.354197269539830550e-01
2.998148782289262737e-01,4.622033304336067294e-01,7.215385868351407161e-01,7.732958245081279491e-01
4.040567199034270640e-01,2.038601232101232286e-01,6.903340283397344512e-01,8.231925453827592110e-01
7.883566781727040507e-01,6.759921184602103450e-01,7.654332916238448803e-01,8.923997837625051721e-01
2.088736402486402466e-01,5.979321767377920871e-01,7.531249423147713395e-01,8.528684332653811984e-01
5.931748869175792471e-01,3.878616712530226773e-01,6.509081754336200065e-01,7.604455806101704241e-01
2.060302697302697217e-01,5.245389455229650943e-01,7.141460032853961248e-01,7.947810518843667626e-01
5.353732183615647067e-01,4.025177374654928530e-01,0.000000000000000000e+00,8.404577990295889478e-01
3.466792943167942842e-01,5.699885694576685147e-01,7.807479650205884081e-01,8.435061178109944935e-01
2.089770285270285133e-01,6.321624611460501253e-01,7.048369261726411539e-01,7.851664467035606165e-01
4.642956596176242567e-01,4.609801747557468743e-01,7.781927872156011450e-01,8.277899698961763697e-01
2.064939796314796128e-01,6.465394417791285875e-01,6.349996839218386979e-01,8.039213426962785736e-01
5.627056464510642453e-01,3.405794817110993078e-01,8.319907247776886505e-01,8.782919728323964614e-01
4.568173215913026719e-01,7.235499031635566070e-01,6.254109210184197742e-01,8.104106397555439489e-01
0.000000000000000000e+00,7.058442651143785884e-01,7.601803872781561777e-01,8.162406866279432460e-01
3.884250223460748996e-01,3.357203538936123777e-01,7.223968432258791594e-01,8.371710086050363486e-01
4.780211524305785775e-01,2.974268073945318669e-01,5.847278259611836670e-01,7.969678508376270010e-01
4.981682949532407201e-01,7.760401936610549223e-01,8.000885032314203338e-01,8.997954597270542143e-01
2.982657545799574095e-01,5.900230918996592910e-01,7.331504135572101122e-01,7.721073871518299159e-01
4.335998299602015216e-01,6.371461503509959767e-01,7.941002013926538039e-01,8.679982191651375301e-01
3.949308804936631501e-01,5.620129030619045452e-01,6.904097554030710349e-01,7.409233784467342820e-01
3.417820568320567576e-01,6.129722336995460097e-01,8.080765305148061017e-01,9.097151482267883393e-01
6.106430821734698533e-01,5.609491884050027410e-01,6.502158410076550599e-01,7.404992918778408040e-01
4.603088041370364536e-01,2.030586274836274352e-01,7.557900294179759060e-01,7.886952819626456002e-01
6.031723744372201601e-01,4.769399794770537437e-01,6.811184282924712674e-01,7.528262342174618649e-01
2.474747918747919051e-01,6.563748525477055562e-01,8.343927877236902990e-01,8.667293721614248714e-01
6.260495023779025781e-01,4.799408136757083443e-01,7.479581976933863396e-01,6.723530128822852170e-01
5.208659134761445264e-01,4.687135835606059953e-01,5.969919439765227764e-01,8.240526005218451466e-01
5.628678711631019960e-01,6.870202888842844580e-01,8.025634658169752411e-01,8.031803050348573780e-01
5.206685047832695368e-01,5.186673889301894880e-01,6.487525319974520865e-01,8.549644129906949219e-01
1.982846681096680774e-01,6.478816927487548449e-01,7.469689087882362966e-01,8.102330395720214185e-01
3.950537568898249696e-01,5.182675159039051849e-01,6.882560389423140190e-01,7.852690129812077702e-01
2.100329365079364741e-01,5.218175253785977130e-01,6.271612979456684389e-01,8.831065874084335077e-01
0.000000000000000000e+00,6.575488634362472995e-01,8.735430480375653284e-01,8.320959271334595897e-01
5.765486075457384452e-01,5.163839183844390890e-01,5.209661552402777840e-01,6.986546271020844801e-01
5.255210334879607537e-01,4.814083245557967961e-01,7.640447143745880965e-01,6.768947022973208494e-01
2.065394660894660783e-01,5.739573618863978988e-01,7.897359625339025468e-01,8.447626441500617478e-01
5.234920717549862434e-01,7.009958501381177154e-01,7.249529905103497818e-01,8.247998837948995465e-01
5.886415632482155935e-01,6.392296002811108657e-01,6.190275727986875864e-01,7.653500117337062036e-01
0.000000000000000000e+00,5.997205326147576621e-01,7.034629848430304921e-01,8.392746758537061869e-01
1.999358502608502564e-01,5.567103720398529632e-01,7.607807576597431787e-01,7.281519703593608561e-01
5.028122782836261795e-01,2.085325410700410442e-01,7.275498244541717119e-01,7.197491925223956644e-01
3.912913432528369873e-01,3.014328379953379877e-01,6.259598626906370811e-01,8.160559065023221814e-01
6.633156818567770285e-01,5.993770268929732303e-01,7.726321780108575954e-01,8.691980267911296743e-01
4.385838143755881879e-01,4.003114604480635941e-01,6.598864722704335106e-01,7.905671477426424731e-01
1.764765308521887288e-01,4.185458060108245837e-01,1.768407370407370227e-01,7.738202955822917062e-01
7.294596379676764331e-01,5.286834833975444514e-01,7.034603417198912467e-01,8.181406771470285388e-01
4.618394643033878477e-01,3.530475664034369299e-01,7.194747244138232078e-01,5.837818790663230617e-01
2.058906879884820906e-01,5.686314862699313188e-01,8.018519661497262030e-01,7.300003531120904388e-01
6.028107413048242602e-01,6.415333225877681844e-01,7.656009991463293973e-01,8.898494986390262929e-01
3.945396742002973411e-01,4.660606031614024647e-01,7.147000149395426050e-01,8.311623321575272172e-01
0.000000000000000000e+00,5.680648753373245263e-01,7.227986019680939789e-01,7.916584521102717487e-01
4.798233894261477173e-01,3.917967201556762924e-01,6.982022593479104700e-01,8.114071461283357545e-01
5.599177075096212208e-01,6.836738293063203686e-01,6.846425914036711191e-01,8.551520410293724783e-01
4.661386169907129062e-01,3.941205165428664503e-01,7.064807021887783423e-01,8.256848721291821791e-01
5.920744069971182189e-01,4.608227452557090431e-01,7.704876831086318045e-01,8.312173744278258392e-01
5.652461647817135226e-01,3.507786081565492653e-01,7.865844404984604354e-01,8.047560593785725302e-01
2.963192525611643147e-01,6.692719703153353628e-01,6.705456530571799467e-01,7.056309871479480300e-01
3.963206840244378748e-01,6.263320914775147852e-01,7.259075080290426918e-01,7.651612760991931550e-01
4.720339300810889038e-01,4.840216528111462302e-01,7.162365264055851055e-01,7.820413161463316554e-01
4.612778604697228002e-01,4.580575874819906024e-01,7.909533136852915369e-01,8.149968449546828309e-01
5.148025839270807813e-01,5.239856236190634231e-01,8.079956643006515060e-01,8.866007862398691541e-01
2.105435397935397912e-01,2.962760465841348667e-01,6.016910009276104088e-01,7.907436526044646641e-01
2.022651931401931169e-01,3.532244932355226297e-01,7.947818988886362623e-01,8.201537916081711455e-01
3.317632040259361759e-01,6.622258452175242560e-01,7.592406274066971772e-01,8.397499080001261662e-01
4.032016571514215331e-01,5.868237511087059932e-01,7.652205484047395201e-01,7.148541508644155051e-01
3.005055196050939181e-01,4.630630752535727090e-01,7.614912911034606990e-01,7.649181450361351997e-01
6.626734169809419539e-01,4.366101823486111533e-01,8.014937199894773823e-01,8.562285356458818608e-01
6.209224370985567676e-01,0.000000000000000000e+00,6.499381223288646092e-01,6.836013341905908813e-01
3.001693776811423797e-01,5.417545495242817033e-01,7.063238913328264701e-01,7.852347114359569114e-01
6.667387897411394260e-01,5.682595125248818269e-01,7.440607968287248353e-01,8.514951401110043561e-01
0.000000000000000000e+00,3.389693950356488794e-01,7.744494344406563924e-01,8.260071636313790489e-01
2.072810217560217549e-01,6.956192384859266609e-01,7.493604552363343219e-01,8.402108421817039430e-01
5.096440558277999244e-01,5.277624769594833065e-01,7.643924238661972126e-01,8.119023864621542907e-01
4.450753073508879054e-01,3.449358457718751936e-01,8.138769133155558944e-01,8.394350854531097417e-01
6.602014527654187503e-01,4.645396506312595708e-01,6.233539289713300180e-01,8.283681106601133992e-01
0.000000000000000000e+00,3.921438575760822776e-01,4.905499196826377806e-01,7.582112581484889979e-01
6.153389942655486111e-01,5.665290417265969047e-01,6.121007562864337892e-01,7.837609233607825132e-01
0.000000000000000000e+00,3.394905234471410904e-01,8.265560174675938843e-01,7.926601720108299443e-01
5.902923374369101195e-01,0.000000000000000000e+00,7.061848153690457597e-01,7.869572990554078995e-01
0.000000000000000000e+00,4.603935689011281474e-01,6.048863101942418830e-01,8.726946336937921878e-01
5.656197732961100177e-01,2.361384698634698964e-01,8.023976964849043325e-01,8.461768979751704833e-01
3.461955364896541210e-01,2.124639610389610356e-01,8.261837829367632002e-01,8.125905611193037226e-01
4.380089466690859634e-01,6.762312669061081305e-01,8.379763744287361815e-01,7.880253323225374640e-01
2.008458014208014120e-01,0.000000000000000000e+00,6.735819248123640079e-01,8.438673057480083894e-01
6.376385627664645783e-01,6.382346530163008902e-01,8.072349990314350299e-01,8.771361186331408932e-01
5.712644328123916981e-01,0.000000000000000000e+00,7.991896825096219681e-01,8.018231831780565644e-01
3.436134887065194210e-01,3.477695686795144736e-01,6.888184055519275262e-01,8.812686871188133431e-01
5.850952958520556635e-01,6.315760162613356377e-01,8.131640599996149410e-01,8.776186162667560797e-01
5.919397851786352138e-01,3.984179304135387900e-01,3.056763967241908908e-01,8.234370634659992083e-01
4.630287792673891678e-01,5.639573471111765102e-01,6.865802366524339506e-01,8.492430454506801896e-01
3.512129094604561907e-01,1.792376234876234820e-01,6.928775242921491051e-01,7.006227831314147947e-01
3.454914989035732242e-01,0.000000000000000000e+00,1.999972915972915988e-01,8.557584550439607529e-01
0.000000000000000000e+00,4.580158228350104666e-01,6.295352727390589598e-01,7.296321405034742469e-01
4.358553120096850808e-01,6.336852129231477226e-01,6.981310081115194022e-01,8.380022950530322534e-01
4.595349854650218613e-01,4.352154084013681867e-01,8.168078458194663050e-01,8.481897657376168409e-01
3.447792167713606970e-01,6.712191978741207654e-01,5.664308700736524482e-01,8.549947914990779774e-01
5.175882870518151435e-01,5.169734167667732194e-01,7.147863806560917910e-01,8.605426173127712630e-01
5.182062096548178953e-01,7.231339506337680634e-01,7.825452913317274550e-01,8.007846330159601456e-01
0.000000000000000000e+00,2.109486235986235969e-01,7.644277551843534635e-01,8.704711783791885260e-01
5.226576410869618883e-01,5.215466303711533413e-01,7.160934738799369370e-01,7.382797661819060497e-01
3.551586327039858992e-01,4.064022718281580238e-01,6.708068924693717516e-01,4.131466252409781159e-01
2.109224289599289370e-01,6.759125705837707443e-01,3.883831139047981829e-01,8.032364293332530103e-01
2.063823648573648306e-01,5.670889344347691541e-01,7.350804001777792029e-01,8.246577675610100577e-01
3.435501954443904715e-01,6.566754239167238438e-01,6.828162682701862662e-01,8.040748852544122860e-01
4.011638873669143290e-01,4.414501487891193121e-01,7.256584923171730539e-01,7.818982797112887795e-01
5.055345663026642455e-01,4.441062825976912487e-01,6.904742553366187696e-01,8.925405931507391921e-01
2.037494556097496912e-01,5.363305709927249643e-01,7.693385951457074601e-01,7.782170076673171621e-01
2.434409868726045423e-01,4.769549028650927891e-01,5.937038164483663394e-01,8.045669778046833365e-01
3.996196165315592519e-01,3.957358931602541485e-01,4.797492550669153477e-01,8.015006610646067120e-01
5.611195196401217444e-01,4.415881696701020043e-01,7.910364098546752709e-01,8.228628947816855055e-01
4.149790656840222636e-01,2.952408336761278007e-01,7.395325917446379238e-01,6.861849028888684643e-01
5.970365710096070533e-01,6.755481354649676140e-01,4.631378683469729030e-01,8.362060966267742534e-01
5.968065889645817190e-01,3.884061308935302659e-01,4.619768453470267655e-01,8.158849883866267083e-01
0.000000000000000000e+00,6.182656700821611562e-01,7.546232027253044761e-01,7.621301488029529336e-01
2.088273310023309737e-01,5.642272910480733428e-01,5.939349950314698479e-01,8.351774450432254415e-01
3.935395691377316929e-01,2.104684339052760034e-01,7.295339027109594143e-01,7.854245110305344557e-01
4.608219655629290368e-01,5.249890552456240034e-01,6.619029397474371912e-01,7.878704480354016271e-01
0.000000000000000000e+00,6.223312136878791367e-01,6.765218211594414832e-01,7.747725191247814003e-01
0.000000000000000000e+00,4.831749476402836807e-01,5.645313273058710779e-01,7.871321373942774535e-01
4.017071441480850602e-01,5.960541938826957598e-01,6.820161289933573956e-01,8.102181716596613681e-01
4.418539159370041824e-01,3.347760786599021099e-01,8.242727956836907177e-01,8.612910588700765091e-01
5.635354146239675011e-01,6.277511802965013432e-01,8.007532971854771642e-01,8.047207980658784843e-01
5.846045543791424937e-01,3.416821073534308528e-01,7.738997404855594286e-01,7.682205999101756611e-01
4.862988023200594534e-01,4.696492025752798116e-01,5.935743057028444181e-01,8.237102211709955712e-01
5.803150514386619108e-01,5.610461092454589460e-01,7.376362771472261270e-01,8.588393886385119469e-01
0.000000000000000000e+00,4.477473971419018151e-01,7.479478599588061938e-01,8.633256480983820813e-01
6.156313079689255119e-01,5.227430032471827026e-01,8.135969508085193480e-01,9.105464282405107967e-01
6.122190041722630482e-01,5.191203025612820543e-01,8.449048499304021576e-01,7.780799838555526593e-01
3.533030236997264928e-01,2.994822517230529835e-01,6.790437053355130592e-01,7.453079440010629275e-01
3.951797802687508354e-01,5.663575446845616757e-01,8.317782604197695440e-01,7.721991652792021821e-01
0.000000000000000000e+00,4.655016887914586454e-01,7.596635743352327941e-01,8.375684801234137833e-01
3.938799969767074471e-01,6.381878341542603916e-01,3.515632952831482250e-01,8.360742756236989592e-01
4.383878576961394713e-01,4.415010671513666662e-01,7.965861770372067996e-01,8.471238874284551246e-01
0.000000000000000000e+00,5.254356818140094587e-01,7.421681989317763239e-01,7.494665731805585374e-01
4.276121900502318218e-01,4.295355392156862684e-01,8.713180571825079879e-01,8.687513932630087643e-01
3.953566439501928209e-01,6.257172169611546764e-01,6.492696678157328094e-01,8.242500252792720472e-01
7.008204895053913308e-01,5.239466517367109555e-01,7.849522754524198564e-01,8.841612232189414167e-01
5.668379789121877899e-01,3.470560883560883103e-01,7.562642503727492471e-01,9.232144996279103566e-01
6.089439198200691239e-01,3.533425033300032769e-01,8.164481898583505481e-01,8.243616562306479434e-01
2.001517926517926149e-01,5.261514372181204102e-01,5.231513743745097589e-01,8.242137590639411204e-01
5.990918879677069597e-01,7.204533032161641870e-01,7.218360999461445049e-01,7.368133569212902412e-01
0.000000000000000000e+00,5.149973391128919165e-01,7.246590883578517550e-01,8.928634648973206023e-01
3.455407375433303674e-01,5.571565254052120997e-01,6.984475692341719499e-01,8.206200899151785411e-01
5.276765415101567491e-01,5.749521242747935856e-01,6.996057652716164421e-01,8.655955351877887560e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.681979942090962021e-01,8.472980205513133134e-01
5.970430558965857948e-01,3.444991195723780542e-01,7.128285449630143988e-01,7.962111152916969692e-01
3.026834225930588040e-01,3.015893365535393666e-01,6.380347571089488579e-01,8.165172619619859296e-01
5.295658553369126942e-01,2.100076479076478930e-01,7.106701284622085613e-01,8.809169935534287843e-01
0.000000000000000000e+00,5.350673363206337463e-01,7.890472162562309766e-01,7.973446274319248017e-01
6.184398969711174532e-01,0.000000000000000000e+00,4.595162035263361533e-01,8.449162204063386250e-01
5.163129959028074367e-01,2.046281746031745896e-01,7.781614950047855972e-01,8.557981018184245281e-01
4.474712381539834860e-01,0.000000000000000000e+00,6.628554464518615630e-01,7.513839259894752320e-01
4.261608902522299736e-01,5.615762016588361494e-01,7.170971552445196684e-01,7.827864320474284821e-01
3.024504990924108405e-01,4.562168777598092917e-01,7.140815768492710935e-01,7.966219889610568483e-01
5.954490177404359041e-01,5.728964339851865262e-01,7.182029968676703069e-01,8.255072751105761997e-01
4.231403671559143542e-01,5.620545018386198244e-01,6.922522209235012491e-01,7.537798560975356166e-01
5.543834501395908942e-01,6.757876302816078207e-01,7.473897003062396349e-01,6.533294063584651479e-01
3.442840652704782789e-01,6.492936548382933770e-01,7.957367890107558406e-01,8.334447501550944493e-01
5.214815488220232442e-01,3.960482327656862922e-01,7.474317942774438839e-01,8.136012864931687627e-01
3.855385775705202356e-01,4.884246970454059755e-01,6.840443868234672431e-01,7.752035290655782118e-01
1.940550477300476973e-01,6.747120287756906976e-01,6.902252378115499853e-01,7.670744597015578536e-01
3.449573335977746957e-01,4.645446500661485900e-01,8.188609983407437731e-01,8.154137694410618087e-01
5.266152762783073982e-01,0.000000000000000000e+00,7.982012937585782897e-01,7.868881382689708603e-01
2.087544483294483388e-01,3.396809202579326170e-01,7.864876387100360189e-01,7.940469675633979874e-01
3.451748896657178545e-01,6.845579937684027616e-01,8.268280942150397772e-01,7.721846361836581796e-01
5.241777688268480784e-01,6.152992376917527650e-01,7.506789409301887206e-01,7.252483271238534535e-01
5.625171522306567917e-01,6.985645093968644304e-01,7.451340777675783400e-01,8.510139996261252282e-01
0.000000000000000000e+00,5.628073346475525041e-01,6.229213650215807974e-01,7.828797156420174153e-01
4.136901839410481174e-01,1.732192219545160561e-01,7.200880242076604931e-01,6.537118621540125574e-01
5.808477818601183174e-01,5.920470128707262525e-01,7.243881375657761357e-01,7.448195192262259123e-01
2.028900627150626856e-01,6.209649874022959981e-01,6.967082781512075051e-01,7.792120457620942409e-01
3.947895227450567424e-01,5.673986110519344539e-01,7.039750775481810052e-01,8.397350407175053766e-01
2.084254023754023577e-01,3.413752014669196866e-01,7.682061241429268827e-01,8.077781655190399146e-01
4.585977603585748019e-01,6.662665356812637052e-01,8.076585698780813782e-01,8.288759748118524895e-01
5.622415369664552909e-01,5.164047773759627979e-01,7.224655350811801657e-01,7.560445731771940903e-01
2.461402847152847628e-01,6.584441411986294845e-01,8.547138655919166439e-01,8.725317829145089465e-01
5.644469645461379637e-01,2.384684482184482313e-01,8.386578700023725741e-01,8.766810745378944558e-01
5.241288030504548390e-01,6.513049494773667236e-01,2.031139601411660056e-01,7.934708573223767658e-01
5.948651404177944801e-01,3.485448461368352291e-01,6.984395669204608303e-01,8.155516844784364006e-01
4.648037620789320368e-01,5.592122845699056821e-01,3.952359605392886666e-01,8.372504630188630781e-01
5.686670006756828766e-01,6.001792485686983092e-01,7.993312936897759569e-01,8.316914540403449463e-01
4.692007715458739181e-01,5.860438178003515297e-01,6.215375252624539826e-01,8.132271722144875925e-01
0.000000000000000000e+00,6.138833159383352278e-01,6.690590714040922649e-01,8.166794772771318600e-01
0.000000000000000000e+00,6.264695221594585028e-01,7.481531375644177029e-01,7.957837027214108572e-01
3.384059216840950568e-01,5.955904563709564226e-01,5.187138673525539811e-01,8.528954803589241518e-01
4.621024728952542460e-01,5.190935841001300677e-01,7.413235514884041200e-01,7.798571036516693811e-01
3.457538619490244658e-01,0.000000000000000000e+00,5.734444943774634762e-01,8.540767272721115910e-01
3.985835915143022823e-01,6.414066948484694608e-01,7.198973177550440639e-01,7.274192130048872107e-01


==> Data4/mulmuhateb31.dat <==
# arm1,arm2,arm3,arm4
-3.890173800076303090e-01,2.667645119089943506e+00,2.339482613758702811e+00,3.576718504098971074e+00
1.967807096014807300e+00,1.433176642442449467e+00,3.147196214917090895e+00,3.799890564358688216e+00
2.718950375032022748e+00,2.498961583874222292e+00,2.535414523081557014e+00,3.598342305230954441e+00
3.250699439247010325e+00,1.532394581969422687e+00,3.556978273259796985e+00,4.350781829005934576e+00
-1.984480943998079283e-01,2.562529288365646085e+00,3.191249984089782554e+00,4.322639780819133470e+00
-9.473807835312311187e-01,1.571929990207142636e+00,3.001885468838167981e+00,4.379720034301112008e+00
2.033463179588182790e+00,1.473725608551218702e+00,2.876506145041935802e+00,3.987636763457568900e+00
-1.174835121015371353e+00,3.403164541455124592e+00,3.447179434414213706e+00,4.264096055558198373e+00
-5.260197043805412420e-01,2.596246240226454560e+00,2.719782492697215392e+00,3.977951444094631306e+00
3.728307965252223966e+00,2.793262399937518126e+00,2.970639323447532565e+00,4.143162584588891306e+00
1.447068525851812781e+00,3.083926868318940695e+00,3.256875206623405905e+00,4.438195465280839969e+00
-2.823880542716539210e-02,7.583358968594984262e-01,1.917892284419357107e+00,3.969581050548617540e+00
1.147489075672366798e+00,2.848732422700242406e+00,3.534099547931893959e+00,3.637466816830534633e+00
-8.706596891560202112e-01,2.472889105192514592e+00,2.974606251434243731e+00,4.004646704831965387e+00
3.160366664268504433e+00,2.736496949036136161e+00,2.854953273097918576e+00,3.854104860978712299e+00
1.336220045956308056e+00,1.599561805616466215e+00,3.194437142123363493e+00,4.318518070361786698e+00
3.482324880069196382e+00,2.632403759698056955e+00,5.859838719191509115e-01,3.944824340634436766e+00
2.705763630593564173e+00,1.621458523234283078e+00,2.340726069771805751e+00,3.786624334623435395e+00
1.231120265442593675e+00,2.393676975207911894e+00,2.968437954836502524e+00,-5.256069151263088601e-01
-2.122048970018665326e+00,4.380073569054170335e-01,2.178608330233799073e+00,3.722568604000715542e+00
1.267992967673834181e+00,3.009548994034459302e+00,3.185637795274228079e+00,4.244946406658241855e+00
2.671548857094450558e+00,2.438926540917162544e+00,3.423734820839645643e+00,4.380551824243272385e+00
3.440087888904832525e+00,2.876330263236352103e+00,2.978629253441169578e+00,4.106002071243024076e+00
-1.819553741783318301e+00,2.373854565360220548e+00,2.312778339250761039e+00,3.887916656872519638e+00
3.451204326021562352e+00,1.711772544985531441e+00,3.247941206694604510e+00,4.023936742855077853e+00
-1.864761590774183908e+00,2.241226913505110829e+00,3.072799376700575458e+00,3.167474125678130914e+00
1.351152327532810560e+00,1.963714439246741161e+00,3.303582248058895665e+00,4.031275699407801838e+00
3.119135997493005519e+00,2.594674530881184271e+00,2.907527976718245810e+00,4.362461830765472115e+00
2.465643664691258286e-01,2.245072772205976008e+00,3.156337902862119904e+00,4.179399095093527805e+00
2.720302851023610025e+00,2.908663515165751168e+00,2.772931893274771742e+00,4.124934279803970760e+00
1.849814999774716640e+00,2.235213535073414803e+00,3.041840779297892983e+00,3.474747396638520947e+00
2.028532338292096782e+00,1.056711364093385480e-01,3.337156115378277832e+00,3.099062800636811943e+00
-1.063215112802463169e+00,2.890924625960600736e+00,2.266115605884236217e+00,3.904092888185999755e+00
2.240212532567566583e+00,1.931677525690408403e+00,3.116233638825729901e+00,1.780567181717148673e+00
1.973411042682184924e+00,3.244818170863882578e+00,2.995989098928138361e+00,4.021531254812698464e+00
4.129001163553638776e+00,2.803064784182375480e+00,2.990259187181282918e+00,1.302313331532620744e-01
3.261489918133002153e+00,2.711924845558242314e+00,2.920285697087189991e+00,1.697634777749497781e+00
2.432155466333909555e+00,2.652078792298769638e+00,3.345437049801999407e+00,4.193535856273109985e+00
-1.040246628147610375e+00,2.811808244188028993e+00,2.472606213189719959e+00,3.661310301272887369e+00
9.575134528254779231e-02,2.932294765508341339e+00,2.804414209469569652e+00,3.885825309444530529e+00
2.265900704043882108e+00,2.233515561930742521e+00,3.163845158838085148e+00,4.138553612448531815e+00
1.029033391647347528e+00,1.203701013069927273e+00,3.223918859376533774e+00,4.382866291341567688e+00
-1.052605675435938748e+00,2.665810420775745815e+00,3.225179489515520803e+00,4.221489930207977359e+00
3.455787836831814452e+00,2.161965924272987394e+00,3.180320955998539478e+00,4.068063918593237460e+00
4.237270138740401731e-02,2.656380783112991306e+00,3.000815683010763291e+00,4.349655156527486355e+00
9.064335695668139792e-01,2.378750194524411832e+00,1.942226322314749343e+00,3.555880697485621411e+00
6.055478783870407167e-01,3.081363992229663396e+00,3.266136033576692022e+00,4.079838308529129876e+00
1.756590083647534106e+00,2.777797549588848280e+00,3.319639686552728897e+00,4.482438891908535616e+00
3.205477464323037040e+00,1.896066663093929072e-01,2.918786533647680592e+00,3.887741691160504942e+00
1.329548807200259031e+00,2.541118645544540922e+00,2.676931390967724589e+00,3.835307096155514461e+00
2.555574754368152401e+00,3.048002043030463515e+00,3.193937823929557496e+00,4.263618600915290102e+00
1.540945168516952846e+00,2.956625633067987202e+00,2.935489502723045874e+00,1.431586206434374953e+00
1.940049136747264757e+00,3.033534417082808243e+00,2.641059737969699395e+00,3.890234690929797345e+00
2.275411437961056382e+00,2.653668058105778105e+00,3.061470788363154671e+00,4.373362685880434420e+00
1.869379577822684935e+00,3.087161561827747480e+00,2.999027782936283693e+00,4.048266398277084122e+00
1.217891218468587056e+00,2.261405516905028001e+00,3.230075818660548492e+00,4.007623824070025265e+00
2.517015338171999961e+00,2.347169749540185535e+00,1.866974410865105405e+00,3.546357973062347568e+00
3.543142456520846473e+00,2.848205126494045114e+00,3.107902512733717426e+00,3.867388058887414992e+00
8.819906639503997114e-01,3.011420857283148678e+00,3.361021820476128852e+00,4.378664605196755488e+00
2.365008273283795592e+00,2.814873299846288202e+00,9.951667466422954300e-01,4.148332020137122100e+00
1.236523391121715942e+00,1.195779784554580116e+00,3.130822546265005890e+00,4.017766229794990984e+00
9.115710597452818531e-01,2.892100354249055538e+00,1.783878884153555333e+00,3.729358682090445409e+00
4.419673566208121684e+00,2.237532233597054443e+00,3.287946472040162771e+00,3.749219483840018796e+00
-1.328491955161629878e+00,1.752408631898527913e+00,3.019355901224562100e+00,3.636009839379207964e+00
1.901632806872332715e+00,3.039843683400604402e+00,3.223969822859928502e+00,4.190651756405904038e+00
6.124968981113527722e-01,1.879981576455177716e+00,3.254847219409070735e+00,3.577715527748962732e+00
-2.084661448587894483e-01,2.328068707692891870e+00,3.085382077553473490e+00,2.942681911255017990e+00
2.113642204373923583e+00,2.820498634636222857e+00,2.927714049795040019e+00,8.901968850124161170e-01
3.059094190792897461e+00,2.856377458374199207e+00,8.003127831414326154e-01,3.988355565221708421e+00
1.245108994793244328e+00,1.765746878620237714e+00,3.131172508315146708e+00,4.082577457436830315e+00
6.430093830836918212e-01,2.586904097583877515e+00,2.568040435807706690e+00,3.623536190896012865e+00
2.859130250864855949e+00,1.291599764297716391e+00,2.866690314190018185e+00,4.030055501125051620e+00
1.820682739426713326e-01,1.989107978744657057e+00,3.296657799597183747e+00,4.208347358800548221e+00
3.845212361676654922e+00,1.857691780779889390e+00,3.175928951125544408e+00,3.838853050425657720e+00
2.997045933266778039e+00,2.526530616009599051e+00,2.738348788821371116e+00,3.977623432383396995e+00
1.709318405940956298e+00,2.784840843348284523e+00,3.045828761112721494e+00,2.765102774514694328e+00
2.089991349749708682e+00,2.442456001316247516e+00,2.841179280610319768e+00,3.457860709868811444e+00
1.957877297421704244e+00,2.994580313086509626e+00,3.157509127715054653e+00,3.870889307020813686e+00
1.510902418225903654e+00,2.978446856406161025e+00,3.298947968649779572e+00,3.577353416627744309e+00
-3.906984981297821680e+00,1.471086708436962542e+00,1.447916586672823636e+00,3.904251978146918045e+00
5.855424992067734813e-01,2.019065679799297186e+00,3.000520516015798833e+00,1.824459543667334094e+00
-9.950868723597644516e-01,2.386121576381813103e+00,3.137504563118635126e+00,4.310580229611651326e+00
-1.120493220011997693e-02,3.054337567934418463e+00,3.257706539961955361e+00,4.249548025419667141e+00
-2.603305261069412957e-01,2.569350961183295645e+00,2.332712742085556012e+00,3.791840854778909975e+00
1.011917613793670512e+00,3.122273169572425733e+00,3.058953307759002094e+00,4.063017332201180665e+00
1.240498898439152065e+00,2.029473072370360232e+00,3.287262941775621616e+00,4.117641953020474865e+00
3.990440663207602601e+00,2.621091230871968492e+00,3.058345703714703046e+00,4.184408705830481523e+00
4.611615471797524402e-01,2.621173707552223231e+00,3.006576408884180651e+00,1.932385203591683753e+00
-5.979431716805150288e-01,3.091692538710383520e+00,3.147323644698177603e+00,4.072099453436317518e+00
2.614881196912310468e+00,2.695349058680224896e+00,3.330118200712834042e+00,4.513184752365274832e+00
3.625095036566438278e+00,2.183354666813368095e+00,3.222304688380643878e+00,4.458306062824398452e+00
3.678779548024573742e+00,2.811015598991179143e+00,3.263430951395896784e+00,6.224631223593358742e-01
-4.443702359971511973e-01,1.844316561163754198e+00,3.117449284671435006e+00,2.492522505384155096e+00
-7.915688693689055810e-01,2.711489581773227187e+00,2.534762942356932669e+00,4.004866506719833907e+00
-2.541147643707488690e-01,2.775746645946100877e+00,3.044546197725328085e+00,4.028257672884344665e+00
-1.190677227788080383e+00,2.609187804920789056e+00,3.236932534009458795e+00,4.218506075163049651e+00
2.778136611445161108e+00,2.892012642347115303e+00,3.184422465149463033e+00,3.980262331672284937e+00
1.191453543790587988e+00,2.108040897035909467e+00,3.065054399156154741e+00,2.278078965017441337e+00
-2.165592952574391106e+00,2.427417688713385591e+00,2.861095866291181178e+00,1.639084536590393215e+00
3.748537627969283914e+00,1.231718829035810758e+00,2.991823810634236303e+00,4.194982237369284661e+00
3.180986727467190356e+00,2.785498632470686076e+00,2.839691104056133675e+00,3.810854285353094895e+00
7.510710339341943875e-01,2.180838182411227066e+00,2.963077628013766507e+00,2.210012859231255344e+00
1.563380565240206854e+00,-4.670031545212899871e-01,3.165525920544438154e+00,2.894458598676645344e+00
9.331627479336964681e-01,2.085718694363071002e+00,2.637909456991224033e+00,3.818374553458358633e+00
7.663794021966185976e-01,2.696096454217454141e+00,3.173677490580072202e+00,3.856868344095348622e+00
3.426382352345847870e+00,2.681137097597576346e+00,1.419280932918298932e+00,4.080899282131387196e+00
1.269229872147325855e+00,2.600281634714648682e+00,3.052336536099990116e+00,-1.167641582212352258e+00
1.702085812113688590e+00,2.614279989319766351e+00,3.061260344558878188e+00,4.058148343614004006e+00
1.491326771628068482e+00,2.194859907670246635e+00,3.123628630410299589e+00,3.404822750229822947e+00
1.103791319695675455e+00,2.548900688370145939e+00,3.258981892984628370e+00,1.428615611917002148e+00
1.922412231674377914e+00,2.501575633304331081e+00,3.024925078424941738e+00,2.031523186605144637e+00
3.368142565139365274e+00,1.696023365541699413e+00,3.111790495728826045e+00,4.137871964255996460e+00
3.151894314840536726e+00,2.893314154287620621e+00,1.120456039244593249e+00,3.835696261973378540e+00
1.349750085938831168e+00,1.697984868193868069e+00,3.593196645016234037e+00,4.498168238848524680e+00
6.540315641799964164e-01,2.406759498874396552e+00,2.985716781983610790e+00,2.624374741626325225e-01
1.668029693931165847e+00,2.894055750627936963e+00,3.150435789334931957e+00,3.119700301697404310e+00
1.779706517264048715e+00,3.189202665961016869e+00,3.307306679305753061e+00,1.057385930914359617e+00
6.149858876982901013e-01,2.147880119924964859e+00,3.361913663209944225e+00,4.487248454645198947e+00
1.587512168067360951e+00,1.272357214167491035e+00,3.513417483746397618e+00,4.092055337947550164e+00
1.841480099327213793e+00,2.183030402511988655e+00,3.077832026921663910e+00,4.039269050285164475e+00
-1.238632272756215125e+00,3.102516754442319780e+00,1.808682315925647321e+00,4.095055491245432222e+00
2.253738401427065163e+00,2.770390297982582517e+00,3.637866951329668641e+00,4.494720052567371837e+00
-8.910218827253579832e-02,1.262501279749811633e+00,2.803310601188565787e+00,4.034467998905164166e+00
2.154627326833493228e+00,2.482858600695773355e+00,3.098126099685969859e+00,1.751736287904090972e+00
3.131428008738139646e+00,2.148652035644247338e+00,3.052712190702751460e+00,4.107387791252889997e+00
3.829785317519911914e+00,2.160525963665064886e+00,3.263729541228489683e+00,4.176823653052864849e+00
2.584519460456381701e+00,2.416736790717123995e+00,1.684357079958401560e+00,3.921510503306005369e+00
3.027086069852083838e+00,2.301914821784903697e+00,3.160606622756278572e+00,9.167473978392818301e-01
8.027218217192519933e-01,2.512825289135024232e+00,3.322044408954137662e+00,4.191898549723530820e+00
2.323573334072725594e+00,3.107837445665975640e+00,2.393582043353161382e+00,3.803236667303446339e+00
2.725855873776132476e+00,2.099304671432641101e+00,2.264884587726811560e+00,3.894902719954294934e+00
1.568986182653445471e+00,2.958677693836758493e+00,3.368560180160400375e+00,3.990166862740999854e+00
1.763811475148742813e+00,2.061227111618102903e+00,2.973211309437793659e+00,1.664927533452023267e+00
2.556313093152010829e+00,3.041386239320780227e+00,3.092751764393508296e+00,2.258093897523598681e+00
-7.527105986976559970e-01,2.358068584137369417e+00,3.163670054805988840e+00,4.254466763259705075e+00
-1.920586293638220088e+00,1.653956642097976770e+00,2.596301124452928821e+00,4.024789955987786882e+00
3.561810288851443573e+00,3.263803916544243844e+00,3.199482528637320744e+00,2.284645910980560579e+00
2.437079896994782224e+00,2.920976733722432606e+00,3.167301425323430841e+00,4.015089036235554687e+00
8.755391714935436553e-01,2.815277213346186969e+00,3.057147687699041771e+00,3.454634490884686215e+00
-1.537029376898860988e+00,2.967400790669883826e+00,3.188238554837434346e+00,4.062202647545397838e+00
1.084672222626337224e+00,2.503895375249177935e+00,3.046354392123411081e+00,2.952808939880273709e+00
2.232458029709014635e+00,3.038899758328023726e+00,1.242113056845107533e+00,3.904114552174583697e+00
3.300085640501998707e+00,2.708630922230499838e+00,2.891574033066953486e+00,4.005614977051244807e+00
5.477830808844792454e-01,2.866691944616364118e+00,2.994271527588522108e+00,3.849757808518532887e+00
1.660595482329876971e+00,2.455530078054847021e+00,2.954607730505437235e+00,2.403636532270041037e+00
1.739775790163144320e+00,3.271554557712998079e+00,3.113223888595798350e+00,4.264522018823269534e+00
2.951427927279272723e+00,2.265511497933668572e+00,2.948213078599150272e+00,-2.051005249004712816e+00
2.377341405497076732e+00,2.704990103561384363e+00,3.180971552825810011e+00,3.745368573053164951e+00
3.022697986033313633e+00,2.210646880593386765e+00,2.650167755240840251e+00,3.968449883535445366e+00
2.765696535064447126e+00,2.735096768754003094e+00,2.782646492646280389e+00,3.919449425213542337e+00
3.162502673544766107e+00,1.301538648128245823e+00,3.227261273927326535e+00,3.429644297543153364e+00
1.604978137974625518e+00,1.947428442202129295e+00,3.041274673163794073e+00,3.162229202505205450e+00
1.855766792312930402e+00,1.213811483327605245e+00,2.945812399356883216e+00,1.367822983749929167e+00
1.167250050877432915e-01,6.112227737400882654e-01,3.384198517727090127e+00,4.175706757846038286e+00
-1.018155167577729614e+00,2.851813479851914579e+00,2.142349600996372949e+00,4.043255738402300459e+00
4.987256774574748142e-01,1.555682976564042752e+00,2.859997682941074704e+00,1.012057732540839083e+00
1.749072215898107796e+00,2.732897704750559598e+00,3.072038175795658077e+00,2.006245786251886098e+00
1.581263776221255135e+00,2.653216762123848937e+00,2.964916930749463830e+00,1.476217421990613676e+00
-3.358303165020285252e+00,2.604286945639950002e+00,2.702212901018036906e+00,3.881339000395492178e+00
2.403589835866961177e+00,1.351940369951392551e+00,3.401243290642214312e+00,4.369100663022949860e+00
-2.116695264316350578e+00,3.048498294216229976e+00,3.021353607159681154e+00,-1.871045745045907260e+00
1.018964484362238521e+00,2.551160753595555608e+00,2.469341606315242466e+00,3.735984115750103918e+00
3.719656510667003868e+00,2.614318884637434337e+00,3.199992314875391042e+00,2.431103375740344408e+00
2.163600717484883695e+00,2.429373987757735165e+00,3.054983924969683962e+00,4.254059780080170050e+00
3.196701461710037329e+00,2.682724947834461915e+00,3.102028314949325072e+00,1.778946048281206727e+00
2.515073552721405203e+00,8.275726461464405492e-01,3.167168463299663728e+00,4.455859337454581848e+00
3.570167281490636668e+00,2.431549474518224230e+00,2.058961839155339923e+00,3.992086721738218991e+00
3.334957865526789966e+00,2.006606443457860323e+00,3.104552962302284946e+00,3.406753672346789052e+00
2.582595472670780712e+00,3.107815246037675561e+00,3.282600010093810194e+00,3.420996493673808203e+00
3.850272064895451374e-01,2.720300870335151000e+00,1.354221929929584345e+00,4.122840690043501510e+00
-2.954553972610345358e+00,3.023506247481741127e+00,2.698890494281188435e+00,3.932300924092609229e+00
5.780800647248702795e-01,2.621807454091200640e+00,3.617950730482721866e+00,4.561861666002739568e+00
1.474512291640404316e+00,2.579197569817530233e+00,3.076517535701874362e+00,3.854631552095804103e+00
1.089982764708442353e+00,2.655220984092714787e+00,2.955013013093549912e+00,3.940944803334679225e+00
8.442635551031539842e-01,3.270826154075838765e+00,2.952179073930392139e+00,4.047363701968929917e+00
1.767701134987467171e+00,2.962226890397136714e+00,3.208743913391908897e+00,4.005696811062122720e+00
8.446428011834036242e-01,2.532497975900537490e+00,2.411545338997938881e+00,4.014751690754954971e+00
2.614443633111577903e+00,2.663657359217452836e+00,3.091383116480729942e+00,3.227449811914920197e+00
3.559253038009369874e+00,2.815876827310751285e+00,3.129720028227884754e+00,3.920761591002692725e-01
3.251483522248760138e+00,9.467127506834579487e-01,3.171371111217969219e+00,-2.160555094475524740e-02
9.624243700964932868e-01,1.112795386802918784e+00,2.968305184781220962e+00,1.135326168210141873e+00
2.894848078629650434e+00,1.707698769773242420e+00,3.227724241842250930e+00,4.182849540112366427e+00
-3.005122124570149822e-01,3.587290635428224572e+00,2.590711055059377266e+00,4.033108590665399618e+00
9.923304858809265383e-01,3.050036501405974931e+00,3.262373528053891469e+00,3.224380983414176338e+00
2.368598764977622118e+00,2.407679080558409623e+00,3.298181610870506653e+00,4.260253405801854854e+00
1.908992701497384203e+00,2.536388214950780817e+00,3.091961311970290893e+00,4.067413476270839823e+00
3.777888291359452033e+00,2.509557147913440645e+00,3.002110739254187255e+00,3.660756944769235410e+00
3.231406678025634527e+00,3.014617579386714930e+00,3.107556958250732748e+00,-7.183801158044563762e-01
1.651825484651029630e+00,1.822705357566744233e+00,3.089070334160159970e+00,-3.967415241022829164e-01
1.635947546575673206e+00,2.363884710160608194e+00,3.341782502851470937e+00,4.189521350482289463e+00
4.788234541613389794e-01,3.203656870418905456e+00,3.225719309939598212e+00,4.324667056592025105e+00
4.197805020652197072e+00,3.000103017470439948e+00,2.799140784082234212e+00,4.120132926768217629e+00
2.455450656599054426e-01,2.356401710117921322e+00,3.158434923544698236e+00,2.702955980923840151e+00
3.155342833818004955e+00,2.709399180249405514e+00,1.832541366857860066e+00,3.995673094699116579e+00
6.123744667092129168e-01,2.534762994966598182e+00,3.079199284665238512e+00,2.921978212371184824e+00
2.378442005749754173e+00,2.375913195192372651e+00,3.134746067772629541e+00,2.520866631842546113e+00
2.650255634205308297e+00,1.681169329278189961e+00,3.021337579068439805e+00,3.222104084436615334e+00
4.317866809292782548e+00,2.782194151086380796e+00,3.087826611630254181e+00,4.379485100967965394e+00
1.010675751532306599e+00,2.386534602999188515e+00,3.097009036760533629e+00,4.093917680792944047e+00
3.026079634883136027e+00,1.697115853480203995e+00,2.679300264107574492e+00,3.291207636101614487e+00
3.702924529576507862e+00,1.322560002406155455e+00,1.699755854699109836e+00,3.814972311511537040e+00
-1.545997455647345475e-01,2.614318715333950216e+00,3.092423278506438056e+00,3.101608047796712953e+00
-1.951814906162185892e-01,2.069257140034534537e+00,3.046515031695018916e+00,4.049723294531858642e+00
2.339065436606762027e+00,2.793545250633581833e+00,3.113258425453980127e+00,-2.240654068644731378e+00
2.756399130026695232e+00,2.734973701696713277e+00,3.040827783808405016e+00,3.852794657452601523e+00
1.169895888929053829e+00,3.121975660216614212e+00,3.009232583849588138e+00,4.078819113549805309e+00
-1.907239234233135683e-01,2.171816128928631073e+00,1.442380900993126325e+00,4.029782320416073205e+00
2.820168963653837402e+00,2.822632902974481883e+00,3.089579207111343706e+00,1.534532670879024341e+00
1.290898795479078043e+00,3.169416460371707434e+00,3.106196751753468099e+00,4.499317520151831395e+00
3.219655852266237961e+00,2.490429933627068326e+00,7.582624006679890005e-01,3.784559429372046147e+00
2.866424105276424772e+00,2.296147458137591357e+00,3.166786308481057688e+00,3.582623999990788288e+00
4.553243863327273155e-01,2.330339477918863089e+00,3.463150542676460830e+00,4.387659036390762601e+00
3.461891520748822337e+00,1.501535767774540897e+00,2.777836295044453951e+00,4.004964270591591102e+00
2.845653727224702667e+00,2.811402753223852802e+00,2.539361941756869800e+00,3.725889357347147879e+00
1.084854673413860882e+00,1.821536907005072425e+00,3.080477178689432272e+00,4.232273007193924741e+00
2.511098646780023813e+00,2.439376253986384135e+00,3.047563101087224169e+00,3.681364533602805356e+00
1.275522311044233970e+00,3.039699757901708210e+00,3.054096898927360026e+00,1.231442891477877666e+00
2.274316618949640212e+00,3.059036724457895318e+00,2.251740731213009994e+00,4.115051965556373759e+00
1.564595547660785124e+00,2.511173329062269310e+00,3.314418922142443158e+00,3.982333079377354146e+00
-2.926885158790194730e+00,2.891984441708793874e+00,2.849114473895646427e+00,3.820609517004462941e+00
2.972258777940004926e+00,2.194125455280990344e+00,3.151867617338981020e+00,3.200049875077270123e+00
3.581954488462651298e+00,3.081340461197825675e+00,3.173981363353895802e+00,2.840844776528421156e-01
-4.213724799169349389e+00,1.513261359290253516e+00,2.942484952804702125e+00,4.010972990565543128e+00
1.385652700813113425e+00,2.379078621784409542e+00,2.920702065319478624e+00,3.137610436440235073e+00
1.028730440687902536e+00,2.759326925428043253e+00,3.022112420243881381e+00,2.377023118167548965e+00
-2.385865863142520027e-01,2.681424981751139303e+00,3.145229684368204381e+00,3.232291743889364799e+00
2.579438283131652465e+00,2.499129811680254054e+00,3.348489077772958566e+00,4.032953055678598631e+00
9.914776547472561319e-01,2.745157588302540752e+00,3.048941916128917740e+00,4.226657742187620137e+00
-8.593179655311626863e-01,2.598067014597973401e+00,3.645259824915138225e+00,4.091987552977261799e+00
2.470265628140727365e+00,2.636604700619350705e+00,3.153392261071644054e+00,4.077316904828689026e+00
4.397693566004630128e-01,1.916021298757395686e+00,2.894163232369121097e+00,-1.177441473645357117e+00
2.826724746134511523e+00,2.339994169420154257e+00,3.590823003737660724e+00,4.165451344203628281e+00
6.697263281185825701e-01,1.763607843261943087e+00,2.867337965074960859e+00,3.996545345055289467e+00
3.879837283549735449e+00,3.078386052900635939e+00,3.023259759551280901e+00,1.056732372046415458e+00
3.159784833771235313e+00,3.029201332117671619e+00,3.190639037171855374e+00,2.363055102573490274e-01
8.491508714709515848e-01,1.638591874809815829e+00,2.459943813138983693e+00,3.848128010597026805e+00
3.149362904028079058e+00,2.348134234698967315e+00,2.909602404989056978e+00,1.602600369270979208e-01
1.599918547730192930e+00,2.497915458746791995e+00,2.522017205222276903e+00,3.692290809298655496e+00
4.111101133454974743e+00,2.706547608789807935e+00,3.064899792037991233e+00,-2.908336613499780121e-01
1.584677639465839949e+00,1.865347282832039655e+00,3.229945377802071693e+00,4.269591659051230614e+00
2.001574533384332888e+00,2.448635204567288337e+00,6.188128753501309642e-01,3.810574440534632235e+00
1.446036947967085595e+00,3.110323818241310434e+00,3.362710171968295914e+00,4.329681948542325465e+00
1.625337160693099969e+00,2.153778608996032684e+00,3.458376048639681510e+00,4.405747535417766869e+00
5.903307767695874508e-01,1.209087708434605446e+00,3.296271804250437754e+00,3.897028720681368519e+00
8.738265114369925257e-03,2.673643686946640674e+00,3.366400982331049008e+00,3.920256369912430650e+00
2.370426569839318709e-01,2.832114259380248189e+00,3.342604215024467695e+00,3.591306083444195885e+00
2.139926745956571175e+00,4.214634481497093743e-01,2.879354277188772571e+00,7.171790221278253608e-01
-1.845334891080103290e+00,2.784956938915655655e+00,3.139742626180835217e+00,3.285246722450209766e+00
2.396025732827098853e+00,2.797961509015016723e+00,3.232950287809062129e+00,2.864403665618132422e+00
-2.527421869202817195e+00,2.694189250781040990e+00,3.139038709247973014e+00,1.757597212261157615e+00
2.370775446485711146e+00,2.847541588763949250e+00,2.448400727322490589e+00,3.769987235390182878e+00
2.858483910060471089e+00,2.341626918696733117e+00,3.080308534985771285e+00,2.687869190409688080e+00
1.162342917768370176e+00,3.245908588713271481e+00,3.594047493812058569e+00,4.397657093792798122e+00
9.268662740357576091e-01,2.028245075315361134e+00,3.495359399944233836e+00,4.400745812896264653e+00
1.047462134263578148e+00,2.478005396793964366e+00,3.034354137258549855e+00,4.241379234466211123e+00
2.627274718092542649e+00,2.665627856228668602e+00,3.324994929430137525e+00,3.543865844294932010e+00
3.533533994782486864e+00,2.737919241849959384e+00,3.042200279415998576e+00,2.259629940933121084e+00
1.522165096419607178e+00,2.569478953513008701e+00,2.685463324886730785e+00,3.872284795539273627e+00
3.730296590121946032e+00,2.819105154830352955e+00,3.033864628733694779e+00,2.935759195334373128e+00
-1.319839747593549939e+00,9.608517748724610952e-01,3.015844365362143620e+00,4.011458838038283403e+00
2.767085740612726052e+00,2.601059073247750764e+00,3.042129015623767696e+00,4.176955037515226010e+00
1.667250765543358382e+00,2.168703106199374453e+00,3.181086861341660743e+00,1.371331495536081801e+00
3.397932374141079848e+00,3.107991015722988859e+00,3.408491670167407062e+00,4.078085523680096358e+00
-1.855979449525575475e-01,2.188820089447546025e+00,2.894910399373668231e+00,1.511502358925922218e+00
4.418621795987677792e-01,2.223378710634048350e+00,2.330153164342542382e+00,3.936943143783183885e+00
9.651876975914337464e-01,2.533341732058397966e+00,3.356109275255479307e+00,4.206957454516180306e+00
5.870567927262041463e-01,-6.060060877870405704e-01,2.039857773001208407e+00,3.685165859706764913e+00
-1.196279910487339393e+00,2.389016840346629422e+00,2.455398129449139155e+00,4.153826304931360625e+00
6.660194066004769820e-01,3.027677659466283977e+00,2.742985135058067403e+00,3.846087563334558368e+00
1.605413881280163269e+00,2.258214880293945015e+00,3.129796431001141244e+00,3.883854335838347271e+00
7.447635998747585973e-01,2.592362478997735753e+00,2.992195103327260242e+00,1.087884422208171609e+00
2.518044928007678873e+00,2.524374264385058630e+00,3.620781419254647915e+00,4.441219322147693660e+00
2.068457504952482540e-01,1.882556285729513945e+00,3.507480221741583470e+00,4.210842615766924091e+00
2.358884335922687647e+00,2.956783976436013095e+00,3.203316792667183943e+00,2.794154766659101341e+00
1.821595608473355998e+00,9.314557250900808993e-01,3.132806202180056676e+00,4.231632603595903319e+00
2.041226371863390288e+00,2.804853880113701514e+00,3.042379063177164333e+00,1.911422229908202652e+00
2.167777438402379797e+00,2.644215678732560360e+00,2.782906861803554399e+00,3.989887719223712548e+00
1.369398610266665761e+00,3.227589853679259768e+00,3.106151241752545200e+00,4.149390739355183655e+00
2.538136781186369539e+00,1.162895435118824317e+00,3.409550374513456106e+00,4.241344222437081868e+00
4.398418243244003989e+00,2.954663035149057038e+00,3.297719058433031591e+00,4.363277156883028418e+00
-7.123514182310810572e-01,2.157745405764119440e+00,2.578290044884421928e+00,4.037988386702005883e+00
6.195528904380132040e-01,1.393404292730853644e+00,3.036340103644018296e+00,1.701219984408965491e+00
1.280552797391438791e+00,2.909118199962263507e+00,3.110564558563397419e+00,3.848505612864522085e+00
2.184003495823879870e+00,2.687779373100147140e+00,3.215631459325598129e+00,4.110095951170665174e+00
-8.207453484530650156e-01,1.069722487805276456e+00,2.925211989733210505e+00,2.852380343680891439e+00
-2.996465608971423666e+00,3.059681376667822139e+00,3.310702317525493932e+00,4.349546053354306885e+00
3.047546197131086210e+00,2.314176306463778143e+00,2.940851272006726358e+00,2.397421422551123005e+00
1.861820448456244836e+00,1.832287586156143622e+00,3.399791944774768204e+00,4.175340278099603175e+00
6.319784425505268199e-01,1.682250148144361912e+00,2.914637394629541856e+00,2.811286900743461992e+00
9.908569181340350918e-01,2.843751962656331678e+00,2.787113832240724953e+00,4.412847892917348247e+00
8.114931886746798995e-01,3.268923202777740844e+00,3.175598840913027576e+00,4.183786533533743857e+00
1.995768022318758383e+00,2.305236705965738153e+00,3.032119731287143516e+00,1.452281028938132268e+00
3.144700390830545089e+00,1.541771081984708580e+00,2.826054322278572339e+00,4.010694174985315996e+00
2.889718011183820323e+00,2.962851542347174849e+00,3.189799991361932818e+00,1.264319661325163935e-01
3.196570747746824814e+00,5.924242265553036901e-01,3.314583167878713432e+00,4.096600052081244669e+00
1.289755071881274473e+00,3.380857337684870068e+00,3.109815076938716505e+00,4.481021325376893572e+00
-1.447306180971792644e+00,2.962026805952641340e+00,3.242656277593455538e+00,4.240006063171692929e+00
2.619527985121142599e+00,2.747134293648395786e+00,3.100515576399208495e+00,2.645117323394168718e+00
6.804664209498932914e-01,2.176661992177099769e+00,3.211883851404269574e+00,4.101121735749476471e+00
3.149406530644623947e-01,3.035753309057341642e+00,2.423235316433206332e+00,3.759006842166860540e+00
1.585787814458098577e+00,2.726772217792947206e+00,3.064634400277908455e+00,3.829797250560109667e+00
1.776684430416824445e-01,1.400257066940768569e+00,3.259159683962092657e+00,3.826409500071630720e+00
1.643569054263860352e+00,1.312957767995999836e+00,1.370278144763185324e+00,3.841516452080024457e+00
1.899987132802626322e+00,2.665903435457402271e+00,2.291616872067867128e+00,4.089944202086496006e+00
2.937677409084477276e+00,2.988615326060481525e+00,2.185474894453844019e+00,3.953452334750738650e+00
-9.690451948576469521e-01,2.413820823801725801e+00,3.074065126092659916e+00,2.936566717679632621e+00
4.138919454423663602e+00,2.313802713980336101e+00,2.574511824187714293e+00,3.738384972038083287e+00
2.138480907829452438e+00,2.737042542030614811e+00,3.098574662139601532e+00,3.762936765035578279e+00
1.781989464707625648e-01,1.047483402180781953e+00,3.476488038229174293e+00,4.197341669371983386e+00
1.590304170098546299e+00,1.290372587804117011e+00,3.056241124871672543e+00,1.827536155423922448e+00
3.398866374735883156e+00,3.408843826911928332e+00,1.719805107826481549e+00,4.029005025255576911e+00
2.902195664816811238e+00,2.504480189700042825e+00,1.880560018646703968e+00,3.870793636765039736e+00
9.897500317302552197e-01,2.535612390520237902e+00,3.154190551228685191e+00,7.411639704870046641e-01
2.035287622519175166e+00,1.780083470375446675e+00,3.578319385098910121e+00,4.396671764947780225e+00
3.572225815687561035e+00,2.313571047604511044e+00,3.135733393234116040e+00,-2.109125965123879454e-01
1.833763522219471476e+00,2.658812256669830010e+00,2.935383072941529115e+00,-8.739268967106875730e-01
3.125267388828719017e+00,2.205833892636231308e+00,3.565424813709070939e+00,4.446156826820106822e+00
1.064516320044904818e+00,1.566414080521934427e+00,3.179008457555701384e+00,2.053667907677744431e+00
2.699099657435653832e+00,2.332935911297231879e+00,3.414971500421917661e+00,4.038142302898384273e+00
-5.098243418206405142e-01,3.212819879738589623e+00,2.107792598074361035e+00,4.014046793828033977e+00
2.934440308812454212e+00,1.784774173969590816e+00,3.075468255722581201e+00,3.906986030379609787e+00
3.775439946688963211e+00,3.315873581876564558e+00,1.438958893531989469e+00,4.150844597113164447e+00
1.919704187524472694e+00,2.115174404844356815e+00,3.290364677344076672e+00,3.986362890846489648e+00
2.997616025914122684e+00,2.808343879820864863e+00,2.001287188504491166e+00,3.765549311588516357e+00
-1.541368222203133964e+00,3.080622666653810793e+00,3.237046859072333138e+00,-1.101325712715597094e+00
3.556254458276081554e+00,3.197805895186226488e-01,9.100963325559074946e-01,4.600578989591999068e+00
1.416788861259691501e+00,2.392898760163965743e+00,2.083440262832395806e+00,3.924133975582253520e+00
-9.334145963521695011e-01,2.710340219016595942e+00,3.234419375625915638e+00,4.331954512604620611e+00
1.250858821802390608e+00,2.137413036256918808e+00,2.989713546501498342e+00,3.160226292131939729e+00
2.206820906502164004e+00,2.913799510945968230e+00,2.882112017820249061e+00,3.957015199437420971e+00
2.141161852755752992e+00,2.374848880926895056e+00,3.349440533833507594e+00,4.256489200656401906e+00
-9.693320326893524186e-01,2.838047073990237479e+00,2.724160394413415176e+00,4.107583986313957602e+00
8.296469052649843023e-01,2.895051229787016123e+00,3.216506694292673441e+00,4.086683874677414785e+00
3.438976164654652390e+00,7.345929833917714813e-01,3.211008935166378198e+00,2.911956601946314116e+00
2.489320033979507407e+00,3.052115378988194738e+00,3.389099358403184326e+00,4.706103961054150631e+00
5.426659258553353515e-01,9.514199899774298252e-01,2.430987848869768708e+00,4.006035280686311317e+00
1.403603934803069109e+00,2.794086700516176247e+00,3.150530694480982774e+00,-1.041002813930496096e-01
3.437579633225871234e+00,2.695690450636248681e+00,3.343527277774702711e+00,3.473421990388469105e+00
3.557568428841697994e+00,2.512762077650943393e+00,2.758507085575418127e+00,2.003194381704294535e+00
-4.132842519702863981e-01,2.709147391807806837e+00,3.085965065714234790e+00,3.944357099801938826e+00
2.646135605042410965e+00,3.019869884380583791e+00,3.013450870266506154e+00,3.250273997958687211e+00
1.557321537844640780e+00,2.156245639522097246e+00,3.083752576847643923e+00,4.432268469027236257e+00
8.740524731761616373e-01,2.130258959949955955e+00,3.088183769248117105e+00,4.104437508271049362e-01
2.041739146630161095e+00,2.778560576895699796e+00,2.501436668791663376e+00,1.476258978505141650e+00
3.823679030757166863e+00,3.053232159155153447e+00,3.399047534280630334e+00,4.080847145473333271e+00
1.342914509584692162e+00,2.992290824401636407e+00,1.451259861520429295e+00,4.009956568322896153e+00
2.441533782300117306e+00,9.082328366985513712e-01,3.230621742359554460e+00,4.601165237532705454e+00
3.650737920033419570e+00,1.576540868483503166e+00,3.004860241868817283e+00,4.238837316080504181e+00
2.094215129230830197e+00,2.619462024857897031e+00,3.214518552386520067e+00,4.172894040977968011e+00
1.536724338137431367e+00,2.470494649602748005e+00,2.774209573849061528e+00,3.944100315269396084e+00
2.753465996136294613e+00,2.034290809659763610e+00,2.615504497095740621e+00,4.032764059656671840e+00
1.043304783878868491e+00,2.768435105631890991e+00,2.742719886627012826e+00,3.747297931674868909e+00
1.805559398987861552e+00,1.472888171054352879e+00,2.536368162008475036e+00,3.629004780765205496e+00
-1.138003731979919220e+00,2.533860610270020075e+00,3.167848015163484909e+00,3.051760507863626959e+00
-4.136841602175413968e-01,2.851355004433710594e+00,3.682002596210759648e+00,4.450326623032234252e+00
-2.488732701401596970e-02,2.611365727172824336e+00,2.499524752170190212e+00,4.020558059438664955e+00
2.837066714394575584e+00,2.164619787157288311e+00,2.926311463418257652e+00,1.258781791402931560e+00
6.595348487807168869e-01,1.990880394963789657e+00,3.316391079320494484e+00,4.158361874057865393e+00
-9.142894177938082345e-01,2.373986892792469661e+00,3.104713703429024640e+00,3.055653379684876825e+00
2.396096134706724001e+00,9.139015702410651087e-01,3.121965166593867469e+00,4.393318493036660222e+00
3.508539323888788086e+00,2.971705286149715075e+00,3.387857800633836902e+00,4.380161776230719894e+00
-7.342613185306597678e+00,2.534832145028068418e+00,2.927281045137651194e+00,3.912936026519583610e+00
2.066018760737304394e+00,1.786315015243775672e+00,2.998335225763071321e+00,-1.120516259992054842e+00
1.055908348612337733e+00,1.742254102079534128e+00,1.616948768282397531e+00,3.343925330339139190e+00
-6.767619944600500315e-01,2.424800542214485155e+00,3.038495489069292788e+00,4.049895596133188391e+00
3.034932834677714908e+00,3.039450560205751994e+00,2.102535710932971647e+00,3.903532207652227637e+00
-4.366881655598552903e-01,2.156133784518864172e+00,9.928140760317341051e-01,3.784530205679999426e+00
1.521386263984363385e-01,2.296676491126351749e+00,3.069143510545339737e+00,2.910224547473322154e+00
2.549073037552297194e+00,2.495682787474483799e+00,3.102887425417454548e+00,1.023836552598070604e+00
2.496377329345420559e+00,2.576251676007869307e+00,2.758878260034509200e+00,3.806503785390963124e+00
3.167150727372062491e+00,3.172505760250551532e+00,3.116369594149283273e+00,2.938425985452558731e+00
-3.824237150472521440e-01,2.496190190784613350e+00,3.036820367506750440e+00,2.335605389818311117e+00
3.471101302808055955e+00,1.841336723519396923e+00,2.967444000347369659e+00,4.101052998796733462e+00
-8.841107546952190477e-01,2.285011502232087821e+00,3.459690241496628182e+00,4.357001854328356849e+00
1.451589787885909200e+00,3.033027436854436765e+00,2.734819443729112898e+00,4.061750339608689586e+00
1.691199336697743361e+00,2.923623771791089787e+00,1.714866924141315474e+00,3.904059658861898541e+00
1.349027945164004594e+00,3.404615605772121523e+00,2.822034724833355490e+00,3.911262789614464719e+00
2.164949695883694236e+00,2.432181845743576432e+00,3.485396549253184872e+00,4.269535900940818252e+00
-3.177908524917806066e+00,2.665844991839665390e+00,3.071423045629980031e+00,3.439408263117933018e+00
2.549858162372269810e+00,2.880809037925239124e+00,3.316512223565504680e+00,4.217867418678377334e+00
-3.281545560217058011e+00,2.922809746113084195e+00,3.289381120783642753e+00,4.075650694651402617e+00
3.478282805137172584e+00,2.749334108691781520e+00,3.088202095629236421e+00,1.765890798360274516e-01
-4.896647796867277247e-01,2.459637679382598474e+00,2.715503912541703535e+00,4.047336341811083926e+00
2.252825500468956577e+00,1.769395955883306337e+00,3.224803738536618614e+00,3.829836140966665248e+00
7.833754700585696673e-01,6.691614718104983428e-01,2.806078088705515672e+00,4.030570564530892241e+00
2.897097118489744272e+00,3.238662116481784814e+00,2.703961797384327959e+00,4.143242619264829507e+00
1.967050819194008371e+00,5.682219753784737426e-01,2.578636007399865093e+00,3.903008672991829187e+00
7.530983443761666285e-01,3.207635877446018302e+00,3.297348422211939134e+00,4.447209037979765078e+00
2.397961870348574553e+00,2.753366082101755374e+00,2.214716223670750495e+00,-9.085300043658341984e-01
1.406777712502691458e+00,2.350628097227580149e+00,9.835930801729659834e-01,3.774169941847820287e+00
2.600933803095795582e+00,2.079761561420968352e+00,3.053321217145343436e+00,3.216771543643714537e+00
3.612638911058245306e+00,1.751588951433010521e+00,3.151480104014254824e+00,3.791927424847404637e+00
3.728151436154296228e+00,2.467447721063582566e+00,2.991567057671903562e+00,2.467599848041411192e+00
1.452469205747616732e+00,2.309339937178397584e+00,2.410094546191440923e+00,3.794357757590041569e+00
2.328216514868798104e+00,2.851095562559661456e+00,3.187189257407565091e+00,4.528455496463035246e+00
1.323362467987986957e+00,2.527995710705367216e+00,2.353618554325651147e+00,3.862789534940668901e+00
3.367391414736914612e+00,2.711449859937713480e+00,2.959994532167635750e+00,2.110859763808533351e+00
2.286308953643200415e+00,2.484654869725196225e+00,2.917757517728261973e+00,4.130107437359813893e+00
4.549505001731851905e+00,2.656214114699075868e+00,-5.916610196688676382e-02,4.242576752159565423e+00
3.069452824220679332e+00,2.632663934047249299e+00,3.006693716164083874e+00,4.059888796314745640e+00
1.620173467385252364e+00,1.860170397461260450e+00,3.276558403822320997e+00,4.108269652557338780e+00
1.431186910882729313e+00,2.995163281456718618e+00,3.269258220922865110e+00,1.688200222533651207e+00
7.048328700696604443e-01,2.413554952225654304e+00,3.110510167952792671e+00,4.182190279065990168e+00
1.453350815982530131e+00,2.868718954804342136e+00,2.657397381843291218e+00,3.951569110168486887e+00
2.710978401117361436e+00,2.806266777069348350e+00,3.246317942467602524e+00,3.893009107650176936e+00
3.028322181993731377e+00,2.511823037653693635e+00,2.567534715921103938e+00,3.806684901309475233e+00
1.919795803898950437e+00,2.755907513596595582e+00,2.318279009767002741e+00,4.077069054647465052e+00
4.959288900467597738e-01,2.127500271720310643e+00,2.972662602532618159e+00,2.297466939810923758e+00
2.408042946030537479e+00,1.885293709860927258e+00,2.976846536795481502e+00,4.422589257990994227e+00
2.379729479872888298e+00,3.300267971631244635e+00,3.167601368020904751e+00,3.407021736944811252e+00
6.446886771526439963e-01,2.188182440942546769e+00,2.642045006248900929e+00,3.759226938443632093e+00
3.718334847101262497e+00,1.453969014458078801e+00,3.114918138201974163e+00,4.049225358626873827e+00
1.883710338081930669e+00,1.760114858854521458e+00,3.252887831467728752e+00,3.534234225914071548e+00
3.352348670509010198e+00,2.352262498995172812e+00,2.025149571200380194e+00,4.040810776470943999e+00
1.684955193847726296e+00,1.493679694360588117e+00,1.195798966120991569e+00,3.926889551216344643e+00
1.085527999811622957e+00,2.682053617499868814e+00,3.233924515166163971e+00,3.981581984033844446e+00
3.473939556472821266e+00,2.687724590503345556e+00,2.661690259812515613e+00,4.191707693808403690e+00
3.930982840865000494e+00,1.684914386046483914e+00,3.146351016739706630e+00,4.368934438574687107e+00
1.472355226624185054e+00,1.643391349740607410e+00,1.852774052126124893e+00,3.730264243332027885e+00
-2.230168981092821578e+00,2.224229292261708402e+00,3.125298331848443301e+00,-2.454870227702846019e+00
2.802489191397515178e+00,2.303904485816980596e+00,2.905196770256122996e+00,2.307066503568749649e+00
7.987674526425175836e-01,2.219914604130561298e+00,3.374199521338245855e+00,4.371196755872624351e+00
2.921307870770273318e+00,1.998488063664396464e+00,2.994405874085401820e+00,2.691976783068395385e+00
1.340570720902016510e-01,3.486459264293625182e+00,3.722251893081420793e+00,4.261401810783628008e+00
3.835361947001755478e+00,3.144347194619272923e+00,3.281609696750876104e+00,3.602986868213077010e+00
1.908528250039963847e+00,1.384854215051571025e+00,1.616469826040996427e+00,3.779675537861252099e+00
3.489608949709382735e+00,2.644560308204579879e+00,3.195279589401587739e+00,2.859857350124052289e+00
1.483971754407363397e+00,2.686555811151805973e+00,3.080128826546102427e+00,4.018017232786673887e+00
1.390137720580380432e+00,1.613533104428910514e+00,3.065233925713618302e+00,1.916938883347065303e+00
5.938743989195909290e-01,3.083470417639373018e+00,2.480599667026717192e+00,3.885470052008125119e+00
7.305402313762747735e-01,1.621213256695337224e+00,3.554370606262766685e+00,4.234926618975860535e+00
1.966897046156788509e+00,2.827397148929498449e+00,2.965200647988636362e+00,1.659253594991565883e+00
2.730866186005496132e-01,3.164393071225510834e+00,3.322935466647989777e+00,3.303561475367917666e+00
-7.262754652681246981e-02,1.603070340145458905e+00,2.469130837098034714e+00,3.845639076612517471e+00
4.003107178558887647e+00,2.861068545350831549e+00,2.204169283019125292e+00,4.091198058614144983e+00
2.556428729311625681e+00,3.046496229979567261e+00,1.974288227380219585e+00,4.221851921763657423e+00
7.406991872381271103e-01,2.310376209147917415e+00,3.031895298685678419e+00,4.155365473414607713e+00
2.593208457222301089e+00,2.530348461622902168e+00,3.379361103154938206e+00,4.218022261186058941e+00
1.590850188277576294e+00,2.944516268620715138e+00,2.976618364735320821e+00,3.497091264165321789e+00
2.488586161585244483e+00,1.525697506930494995e+00,2.973053160479944168e+00,-1.327259927381652105e-02
-2.163291663806066190e-01,2.613813720087151626e+00,3.138082574321153562e+00,2.403913988795793599e-01
5.635156878493413624e-01,2.781517953411227317e+00,2.839816110800907900e+00,2.384312446260625329e+00
-3.034472488246509059e-02,3.067226563640574000e+00,3.208601715670122534e+00,2.109460341159383745e-01
-1.436263457449237668e+00,3.387065008682478506e+00,2.325600330692303874e+00,3.859867983599887253e+00
1.124684263926811756e+00,2.051723063653748014e+00,2.781093679386694273e+00,2.861850696217103973e+00
3.973409633039975963e-01,2.614603281631568521e+00,2.890960306834726712e+00,4.011274491028324007e+00
3.146650026564731473e+00,1.122301773130650382e+00,2.652128273060163632e+00,3.695273433077746805e+00
2.910833249381326926e+00,1.111814913153032824e+00,3.044512574115421089e+00,4.359161454600625873e+00
1.780173242509955234e+00,2.239777404987138176e+00,3.345169350573386158e+00,4.311803809500809770e+00
2.519349788778590060e+00,2.851931457126926528e+00,3.282792287732070324e+00,3.999738457956133253e+00
9.373242430305404049e-01,2.807336796237470899e+00,2.347198121187942466e+00,3.741378539474857323e+00
-8.145754731570338247e-01,1.902759062720875916e+00,2.757974406860587369e+00,3.966256099069739083e+00
1.628202510384524349e+00,2.973737848591074595e+00,3.063139945240730189e+00,3.463189792300057412e+00
2.823942084942631103e-01,1.864407097340651021e+00,2.947789039765470687e+00,4.201543757784472533e+00
2.167381821702403510e-01,2.885633616869064166e+00,3.173142790895890020e+00,-8.203105671589892012e-01
1.119596683601546516e+00,1.776756826490293761e+00,3.054100181816875370e+00,1.734967380077906185e+00
2.922675202690437679e+00,1.559291404727487285e+00,2.705597125912154066e+00,4.060508717304282200e+00
3.809682267566548042e+00,7.985004125762927840e-01,2.511023548136646966e+00,4.079395344167163096e+00
2.959662952992607288e+00,1.932635321021710428e+00,2.901178140601103017e+00,2.081908239544378869e+00
1.944858787684828449e+00,2.116906222458454501e+00,2.923006685890444434e+00,4.088365373363095578e+00
-1.786423857572663865e+00,2.932502030637771817e+00,2.902230809585033544e+00,2.514787071509959837e+00
7.759385247158820942e-01,1.623057848705647954e+00,3.067280424791877014e+00,1.041259422123061995e+00
1.422259073735266721e+00,1.960611575907871940e+00,3.126199222637887409e+00,-6.052995960299822203e-02
2.936036112409452947e+00,2.129460612118204921e+00,3.176673743805958239e+00,-1.424672039821341663e-01
-1.957731723728808326e-01,3.448615972766373439e+00,2.898174191304348390e+00,4.211785537005152236e+00
1.575003676103323036e+00,2.758696553957877384e+00,3.112422379496551539e+00,2.798572784169505390e+00
-1.953497527178432946e+00,2.421629090651194804e+00,5.475438064295872209e-01,3.969570348144156657e+00
1.644956414908506914e-01,2.825445716351819403e+00,3.338582828227561805e+00,4.011290779279423901e+00
2.394705105589028715e+00,3.137462987658236724e+00,3.234190617330529260e+00,3.528696814150923178e+00
1.153973199218164103e+00,1.662720839437126452e+00,3.725225021705824702e-01,3.801780219989421283e+00
3.518736982195555196e+00,1.654857744870218417e+00,3.242692450147148797e+00,3.404824534908978961e-01
-5.846186777542606849e-01,2.240190193270988228e+00,2.933045903446625413e+00,4.047145518079371840e+00
1.413086802469313286e+00,2.073050385643526727e+00,3.319426848633606930e+00,3.964974682837711040e+00
5.937542545624687751e-01,1.929886984635629021e+00,1.889697718802866078e+00,3.672716692091412494e+00
-1.266863948795440953e+00,1.826673373077787321e+00,2.012363964232433133e+00,3.730289831280937385e+00
1.150217653638953452e+00,9.570821513270311165e-01,2.158217116279558034e+00,3.828669430527530615e+00
1.419823564196738497e+00,2.800822622482813440e+00,3.396474959124406112e+00,4.183480524832425829e+00
1.121268316526263353e+00,3.056085561952444074e+00,3.062487602961964761e+00,4.480020762584583593e+00
3.368921449635811527e+00,1.784706794745763991e+00,2.598150881486289698e+00,3.508243360921551091e+00
1.993796631747764225e+00,2.893246013669384720e+00,2.180740995273327432e+00,4.036523762630412904e+00
2.733526497355197371e+00,2.392583684680279266e+00,3.161080921604605187e+00,2.524449129543683945e+00
4.008938141145179657e+00,2.250642203385765150e+00,3.715908576060813040e+00,4.486217414399609638e+00
-3.260273972313410540e-01,2.920174202327534108e+00,3.300229674825337245e+00,3.175676411226519669e+00
3.071744278082459978e+00,2.587743371852499585e+00,3.079043272745402238e+00,2.854288860347718781e+00
2.345073618117060832e+00,2.512428651216058739e+00,2.125662684936820312e+00,3.912924741971155473e+00
2.860251304423964580e+00,2.485386736483423675e+00,3.140838168267156671e+00,3.913667024606640066e+00
1.595786378568812225e+00,2.719018127667640172e+00,2.437537668916260447e+00,3.968450142065051534e+00
3.876032767926512967e+00,2.450834559105227850e+00,2.716683203074171438e+00,3.668534498384169229e+00
-1.374807382942128564e+00,1.973452916045524752e+00,3.124756368284409280e+00,2.665932573511304415e+00
1.987111042793903382e+00,3.028774831506982235e+00,3.004330530921924147e+00,4.135884575232321225e+00
3.356149820407996476e+00,2.699857381412822388e+00,3.157354535364752302e+00,3.460869951669213851e+00
1.713868453728857766e+00,2.658160759673561468e+00,2.036243736362775003e+00,2.950895844647323685e+00
5.267755508673339637e-01,1.288716024010358119e+00,2.994910383570893231e+00,2.633837116191467764e+00
5.722632300727206189e-01,1.819877235090415990e+00,2.817389810481021328e-01,3.424074305736456658e+00
3.579703262196408886e+00,3.186699060682851581e+00,3.074114843716146517e+00,4.198099321552071217e+00
2.530239574318263074e+00,3.042192949259490131e+00,3.216208979108166055e+00,-5.988300198805251995e-01
1.605124706171455751e+00,1.899174944820378519e+00,3.018255874588071208e+00,1.318552734045833841e+00
-2.560943028653528963e-01,2.992484920350455102e+00,2.737871227189484280e+00,4.256076831620562828e+00
4.113651648014942097e+00,2.659457965243853472e+00,3.471739093935382936e+00,4.252738473870229186e+00
9.921247203003993320e-01,2.330050323021771508e+00,2.507925286172790535e+00,3.700034531914866864e+00
2.989833442603110569e+00,1.770414023499839340e+00,3.418002253685126224e+00,3.991836090457819619e+00
3.960401423452269309e+00,2.894040533855315012e+00,3.481015429248751847e+00,4.290225633076819811e+00
3.552940732094166165e+00,3.147746399888657898e+00,3.248939492526405903e+00,4.468272808729977008e+00
-3.553268220948876621e+00,1.567779723156971228e+00,2.602541105540632671e+00,4.225277469773926597e+00
2.989380537718195008e+00,2.596015184142442145e+00,3.136444914266471429e+00,4.280352296576641180e+00
3.253691232500762975e+00,1.808517865773294098e+00,3.107106401103487237e+00,3.888936537065559307e+00
3.062965566361542935e-01,2.824159220010769467e+00,3.134151780004276855e+00,4.403157383813637971e+00
-1.709023932315397287e+00,2.862334377971384569e+00,3.142371317835559896e+00,-1.011445055498608525e+00
7.826309424164346051e-01,3.402428069821919809e+00,3.586185621892942432e+00,4.829322093062799581e+00
3.031818773232544117e+00,2.312715672739104278e+00,3.243446060066418113e+00,3.966902872391298462e+00
1.330156332221000826e+00,3.176063824002429481e+00,3.259423597968114095e+00,-8.455193781652531326e-01
1.730248999537278287e-01,2.635543212954367664e+00,3.154812246248379193e+00,2.494020075483567744e+00
9.302648203330418086e-01,3.149123534760112975e+00,1.889154601869755368e+00,3.958124049634911490e+00
-2.437675388860299996e+00,2.896391489081832749e+00,2.916236832586113881e+00,4.107661460345806148e+00
1.997863882265662250e+00,3.227637518067962841e+00,3.075171265292498735e+00,3.918690694839774835e+00
1.668142977579269992e+00,2.735811156249133624e+00,2.939095827754511170e+00,1.430711538510093472e+00
3.136997955321239928e+00,2.520052142131544048e+00,3.252414827516430851e+00,4.373480289206321814e+00
3.136446913140143344e+00,2.501483450961089261e+00,3.011405583411107312e+00,2.625381584372970423e+00
-9.527578488314151217e-01,5.969335686526562323e-01,2.673591954704223728e+00,3.568632416208666669e+00
3.440414005516867491e+00,2.353479819495281511e+00,2.919672239945918513e+00,3.195731697024432272e+00
1.006726820698198743e+00,2.560024134468341206e+00,3.109643599687359483e+00,2.001826756595876500e+00
-9.304270782294981057e-01,2.042550070037844279e+00,3.456876563543954006e+00,4.095787446902409812e+00
1.049797881093181839e+00,2.325487256957366800e+00,3.060191335632219900e+00,4.105878621910737714e+00
2.524192719673137297e+00,2.283549079906985302e+00,2.936045832496594787e+00,7.764636673628272368e-01
-9.014088756642604228e-01,2.685705491083269614e+00,2.874364405145655610e+00,4.144515763888358073e+00
1.970048160401007165e+00,2.066659552915182552e+00,2.272159168517595695e+00,3.735519807268711467e+00
3.240754523171849755e+00,2.487908418523838261e+00,3.148890225648059094e+00,4.336379376238125083e+00
1.773155164303283238e+00,3.118080107654959576e+00,3.297931018483897692e+00,4.114436361271870624e+00
3.903600377459603976e+00,2.946828119834232318e+00,3.068703170368861866e+00,2.997508298201062349e+00
7.427581592733737414e-01,2.397218903857472050e+00,3.136397569966393739e+00,4.014540302796425486e+00
3.487619641654694513e-01,2.199174251636284438e+00,3.123342983386735661e+00,3.964456268782661219e+00
4.936001802508030445e-01,3.000879126176981604e+00,2.800118872822608296e+00,4.032031292856357751e+00
7.473152351135741167e-01,2.843080955466982473e+00,3.205629911443729441e+00,3.956528712758515809e+00
2.623220771891079384e+00,2.570999083097514237e+00,3.193359549835025124e+00,1.878182262585459616e+00
3.232436201420886057e+00,2.410734588442669857e+00,3.252048932941383086e+00,3.788555853885377189e+00
2.965483354605296107e-01,2.617847558647988127e+00,1.602545612571414813e+00,4.110987437381545817e+00
2.292453404526072713e+00,1.045515972203593602e+00,3.122160027239702096e+00,4.073237152729010546e+00
2.273698654267197306e+00,2.211714382017844649e+00,2.665478868819101343e+00,4.007174133292203955e+00
2.882880286934887515e+00,2.359295773446326017e+00,3.019836575839184523e+00,7.067941048691779304e-01
1.332681230215491786e+00,2.480700621368953751e+00,2.900430179586977353e+00,4.056262640769476846e+00
2.332746977363288288e+00,2.215616937894649752e+00,2.312403418628722118e+00,3.681789170496491348e+00
2.982409961015227928e+00,2.530355933930477530e+00,3.125877464082286394e+00,3.212551862091836075e+00
-1.544393826398695602e-01,2.690056845464573687e+00,2.831452385266026717e+00,3.886620782638987581e+00
8.662882006325961504e-01,2.720424621882417071e+00,3.058882948798514079e+00,1.813190128294525305e+00
4.602752908827398848e-01,2.856849102934719387e+00,3.175342020664791320e+00,3.990122057246412446e+00
3.484544170386340234e+00,2.101476705496788000e+00,3.260777143405410694e+00,3.818895036840144197e+00
-3.223580908639837594e-01,2.215407012515677287e+00,3.137431773139955027e+00,4.009820228268007547e+00
1.337996781628391529e+00,2.743974785671323691e+00,2.922462113185377852e+00,3.986556525577979571e+00
2.028180027329594015e+00,1.614810596531901732e+00,3.003926466054809286e+00,2.596587499324023440e+00
1.524998286444736006e+00,2.761113818791050001e+00,1.212428922045903690e+00,3.926495782551848723e+00
2.059402729159614864e+00,1.874269617544108257e+00,3.259560296222841824e+00,4.086381832603949604e+00
3.241168979294757779e+00,2.352011752407793921e+00,2.911904775407523349e+00,3.807665235384478208e+00
1.672796327009850703e+00,2.985417822382832931e+00,3.134729430050583243e+00,2.551462093257359509e+00
3.212492204216391478e+00,2.614259312895597098e+00,2.918490840945745735e+00,2.781169277554046637e+00
1.993342199816086957e+00,2.830765231143461680e+00,2.959205243246583628e+00,4.192324114416548397e+00
-5.497686203240259584e-01,2.793393763628171822e+00,3.298601653830141256e+00,4.229538177060492288e+00
9.485748478340587653e-01,2.447129415050598666e+00,2.796305772345136553e+00,4.246250728301056654e+00
-4.155271347385505742e-01,1.817254271572243951e+00,3.487738314106591631e+00,4.420339818070418758e+00
4.358500409380111074e-01,2.735015911741077943e+00,3.108623974093351450e+00,2.581323334701413064e+00
2.969156946973519950e+00,3.127546022211834309e+00,3.088310864095191288e+00,-5.755259548820967908e-01
-7.293774762161405745e-01,3.129822580905791352e+00,3.542023687281790956e+00,4.438380189519531172e+00
4.127975168278590345e+00,2.902070212112763503e+00,3.405817381057099080e+00,4.477053302890157127e+00
-2.988539701406973670e-01,5.029311744628905956e-01,3.177991510567856004e+00,-4.416546295678861478e-01
9.252523215008918722e-01,1.923590011894320551e+00,2.911861030277973938e+00,2.652649871913982604e+00
3.303843625115519878e+00,2.613756202716908117e+00,2.950848558634088015e+00,4.282305230407847496e+00
-3.365584332602455930e-01,2.879184366832808539e+00,2.767805204205426417e+00,4.095691464107089175e+00
1.221835596886340136e+00,2.672438059463765558e+00,3.345572106620527286e+00,4.015621995152748092e+00
3.606594246324858144e+00,2.073084857023419936e+00,3.234059728154422775e+00,4.132077057157896860e+00
2.855846010525742606e+00,1.504830171475808109e+00,3.648524087278216754e+00,4.465020688003978222e+00
-9.513645280436100471e-01,2.995686215185979329e+00,3.241736806531753334e+00,2.823814364442895908e+00
-3.661389366733173167e-01,2.550016376787899830e+00,3.090841096428868617e+00,1.833476938930611588e-01
4.166027063259845953e+00,1.993100282281870639e+00,2.962934735534040964e+00,3.953965333256805881e+00
2.455024950977032994e+00,1.791590860255094064e+00,2.567939178224970753e+00,3.759106908591393292e+00
1.430555049340567875e+00,1.259493052738981378e+00,2.730117702386088308e+00,3.636368159712896730e+00
1.711258700673523814e+00,1.965652832739461564e+00,3.250542456103309163e+00,4.046376906461039979e+00
3.658456464773536254e+00,2.965124072343853001e+00,2.814585558820171585e+00,3.643072023670831605e+00
2.396726776278055304e+00,2.470811396329633425e+00,2.717791201727599137e+00,3.971173266661982115e+00
-1.337248128848127215e-01,1.364692805428427080e+00,2.679668051789240835e+00,3.828125974894956762e+00
2.962687745033694142e-01,2.917137886613662801e+00,1.251708634755531513e+00,4.241013976352935089e+00
3.505079034954198258e-01,2.899251707240498632e+00,3.013676609132904360e+00,4.006435157269585545e+00
1.661966451722574956e+00,3.028152447804401959e+00,3.393400303924948958e+00,4.058593770797598310e+00
8.286723424427361318e-01,1.862919937658938263e+00,3.087480659163292174e+00,4.273319755775208506e+00
-2.437511479869440834e-01,2.605740809635142430e+00,3.820283514119910406e-01,1.956692284910250379e+00
-1.273199916021890310e+00,2.099040339394718124e+00,2.884270480314921947e+00,-2.916582053129523344e-01
3.404070798091453298e+00,2.601201077512820259e+00,3.251481201670884946e+00,4.101147772950152870e+00
2.703824822269387251e+00,1.844940497397635104e+00,3.024575007646502556e+00,-1.118874956088286021e+00
2.391344730737516855e+00,2.889499221510495097e+00,3.038812043241803540e+00,1.893344742345078213e+00
3.968599121482617953e+00,3.288506832985018669e+00,3.079871838128247941e+00,4.345193187649812216e+00
2.571533148501948141e+00,2.266935061454240063e+00,2.999704435908584266e+00,4.200965423807955901e+00
6.927309735842850369e-01,2.918761519352953027e+00,3.461628591413581812e+00,4.390173138498733252e+00
8.858285207222066360e-01,2.202618766567636222e+00,3.002453428384292522e+00,3.669203951939144837e+00
3.682438246012473826e+00,1.789343954561499972e+00,2.950063244046563060e+00,3.784145482540700378e+00
3.244117447878738680e+00,2.773981304969628248e+00,3.030269483772572769e+00,1.678892885282712966e+00
1.573650487891680383e+00,2.716094471462196402e+00,2.964789772862049144e+00,3.851004324759125907e+00
3.330422145699523107e+00,2.792469077044434034e+00,2.850952195079037743e+00,4.077086330899908795e+00
7.048184962632789707e-01,2.256431958123664927e+00,3.304734798301859122e+00,4.357649076495450302e+00
1.127010573937065718e+00,2.135150393328009155e+00,3.018999487779932878e+00,4.198692614535906920e+00
2.424620055090851878e+00,2.609052936829804104e+00,3.059060627681990052e+00,1.825816449952341936e+00
3.217427480967652187e+00,2.171350778491591083e+00,3.220119167980278085e+00,4.441047163236834905e+00
2.689959083667293527e+00,2.181651300383672165e+00,3.265227360017155522e+00,3.951065121492256083e+00
1.144771252680210072e+00,2.797318093379187243e+00,2.649119151630205060e+00,3.895987076550381900e+00
1.931059179568861861e+00,2.661367237247848294e+00,3.232566861139193559e+00,4.136343655070648495e+00
3.642600228794501405e+00,2.804774778187496320e+00,3.351326397507152777e+00,4.083615437275494919e+00
3.141504192275343055e+00,2.929801541831160261e+00,3.184017675536700676e+00,3.913204092835012915e+00
2.288910107092412716e+00,1.248951662415308528e+00,3.081555212249843745e+00,3.797571021396553004e+00
-9.005088256788749135e-01,2.989033256945611949e+00,3.088945123544429627e+00,3.709476309172198949e+00
-1.334333295850879342e+00,2.676717844204196783e+00,2.797854810908975587e+00,4.073852251482039222e+00
2.038443232438925889e+00,3.068195490955193172e+00,3.251717773357406305e+00,-2.372840819135443868e-02
1.965355672223896288e+00,2.483644040961440425e+00,3.125761923262841968e+00,6.823772274195814003e-01
8.537440259966980749e-01,2.793886992846667638e+00,2.349897174178422699e+00,3.587083028185600320e+00
1.580920771784424472e+00,2.783484886056187158e+00,2.703268790221741824e+00,3.882664356473398914e+00
3.563969585788586691e+00,2.479912189658629362e+00,3.207425633079399763e+00,4.320394937769301613e+00
-1.935973688145154581e+00,2.028847956016347709e+00,3.108566700330288146e+00,5.763367876330433015e-01
1.734330667328270348e+00,2.937038228345871804e+00,2.596739723397515576e+00,4.060428344298198766e+00
-1.753543576384453573e+00,2.494453676726737346e+00,2.608975469323942864e+00,3.985277648964688169e+00
8.556914494658897363e-02,2.501329791961422799e+00,2.962595851992288143e+00,4.088351986968075558e+00
3.239202097132888536e+00,2.708696544689199737e+00,2.006975441501484880e+00,2.554121981799771568e+00
3.252477035890105839e+00,2.628728704283124884e+00,3.183193101009329062e+00,2.817686672301356943e+00
-1.553114653859622107e+00,2.805330456145030738e+00,3.011980494706032907e+00,4.028074765199811225e+00
2.686579544017982712e+00,2.440578119530934398e+00,3.231698180229874318e+00,4.279149195630755464e+00
-1.004747861352348171e+00,2.580978742266891057e+00,2.381305903551029779e+00,3.281792158612719668e+00
3.222521027100210933e+00,3.364362331359062264e+00,3.064912258034072412e+00,4.154491733912452744e+00
1.576946536105134911e+00,2.728460797287779016e+00,1.882346301970368563e+00,4.052629678378321110e+00
1.323913331099780821e+00,1.527945889469349616e+00,3.134303983931198356e+00,3.675693780336986016e+00
3.264066129466939081e+00,1.591686420472263164e+00,2.516080530779390756e+00,4.302269267379546847e+00
2.352950346920227531e+00,1.378061241827384764e+00,3.041362602818859617e+00,1.455981336978241059e+00
3.875408893908284469e+00,2.916657223878913907e+00,3.278298457221596518e+00,2.738469483319047715e+00
-3.958049683846525113e+00,2.734128702795274979e+00,3.113918625946044294e+00,1.531064479689806967e+00
3.003521195097393015e+00,1.921620430308606409e+00,3.319971040816947383e+00,2.023307147354029834e+00
2.245213060188191889e+00,2.744415180618077876e+00,2.999750389298878606e+00,3.787538618721664196e+00
-1.104205646777857597e+00,9.963788267213908867e-01,3.164026876379395947e+00,4.001377644368544040e+00
2.054843943047746091e+00,3.404935409388754053e+00,3.586187588327059750e+00,4.185495126552861933e+00
3.467531700074055756e+00,2.688867084265653240e+00,3.306466114753383145e+00,-2.241039988522135040e+00
3.674251120049842445e+00,3.962735137586209655e-01,2.533782834839194642e+00,4.149113641184857038e+00
3.101040533362293239e+00,2.150408182098564325e+00,3.049781270221506801e+00,4.010790052008824880e+00
1.066917547947921818e+00,2.526744222166581455e+00,3.009101084276609495e+00,1.371565592715072057e+00
2.298155075932493574e+00,2.830867150121192388e+00,2.552002041580011316e+00,4.047877073136604054e+00
1.294676028167386361e+00,2.691855726665020043e+00,3.044789673558814247e+00,2.474331682592230131e+00
1.716488335446367364e+00,2.400984855609444413e+00,3.068520182307102662e+00,4.290397023415561506e+00
3.944230163383388277e+00,1.623474363564201273e+00,3.034937245531429628e+00,4.194997035766562021e+00
3.614178572246729892e+00,2.093998646576651801e+00,3.169607563980258114e+00,1.273877970523703773e+00
-3.740899059458098752e-01,2.591796985222764249e+00,3.208683103948945625e+00,4.193769821922938235e+00
3.750068705256002222e+00,3.056033625131477915e+00,2.322155134270635468e+00,3.872930502173474565e+00
1.536516729158763805e+00,2.673641843427015274e+00,2.523911530501023570e+00,4.076671533845421358e+00
2.867139971965930734e+00,2.440126267424780782e+00,3.137031587682503897e+00,2.532693822410071238e+00
1.823740097909644753e+00,2.142259902162547913e+00,3.127144251256201546e+00,2.330721444033087231e+00
2.340231628903769234e+00,2.225830799995788478e+00,3.135987956247316077e+00,3.309410655991872119e+00
2.157297275514535873e+00,2.901002794959441466e+00,2.975917134524500351e+00,2.901024760834896021e+00
3.253486356062249563e+00,9.822809387773849821e-01,2.029260345312749791e+00,4.098384487854808356e+00
2.487032714681566281e-01,2.665776932148985257e+00,3.024247002231114756e+00,2.419158604039124860e+00
4.179538684387276604e+00,1.345290945600002619e+00,3.172116070109504804e+00,3.812158259922154624e+00
-1.167438470388092897e+00,2.594322714397693463e+00,2.511705152805527863e+00,3.970217878734632500e+00
3.603288233197011969e+00,2.876833474706408822e+00,2.809045306013349119e+00,4.269699652246426780e+00
-1.278046243641741686e+00,2.839562930516094763e+00,1.710010243599584978e+00,3.968221550785080876e+00
2.771508392412895816e+00,2.597504913077355759e+00,3.339119145269848321e+00,4.038399266143583688e+00
1.029209263398526586e+00,2.050938765464087155e+00,2.487605312423578408e+00,3.738561026669511733e+00
3.286514770845950117e+00,2.642884270399445512e+00,1.762823929650507937e+00,3.703410037950841005e+00
2.608655875430386573e+00,3.006722136529865086e+00,3.082671379267576839e+00,-1.304894210719247383e-01
3.389940528813268905e+00,1.587685982346831448e+00,2.977870822374711679e+00,7.173241275524357974e-01
3.479129020047188714e+00,2.808281515400937511e+00,3.286120377149565286e+00,3.731210334433223252e+00
-3.118950635126962911e+00,1.215703011431012337e+00,2.915181577979427452e+00,3.816110612917457123e-01
3.252876746542489039e-01,2.833875761082769174e+00,1.661604877599249352e+00,4.285210141515101157e+00
3.074147828195222587e+00,1.566997316492437342e+00,3.059394755698286783e+00,4.073782929743233083e+00
1.591657061664417228e+00,2.574495052339368151e+00,3.062040606082185867e+00,2.286458644279140362e+00
3.368518587186879465e+00,3.059738544405160354e+00,2.884126555162628502e+00,4.147707021621252821e+00
-4.199971066671341902e+00,1.406360514678389295e+00,3.425766992457436544e+00,4.782634283418772725e+00
4.189509889006542309e+00,2.581607272993213797e+00,2.757650785003797456e+00,4.314026601231769398e+00
3.652733238422586570e+00,2.773346690829789463e+00,1.098621820870538057e+00,3.954961674445546471e+00
1.428006601176171175e+00,1.733360048571305656e+00,3.138614152080505981e+00,3.702170335426075987e+00
1.475178984834033979e+00,2.617277725614721717e+00,3.255318128931642629e+00,4.118959394417990083e+00
1.381394711478911574e-01,2.839014646659239194e+00,2.954219666127860133e+00,4.061242361077523455e+00
2.282631646175524498e+00,2.516868301559596066e+00,3.171380608631549247e+00,3.908792538177860987e+00
5.875899963050726926e-01,2.303436266097779850e+00,2.379379795033772726e+00,3.835117942189411266e+00
3.271017181715232702e+00,8.880532896977360036e-01,3.266311674180458091e+00,4.204565552387523830e+00
2.708717825198472706e+00,3.187926720448944096e+00,3.116891977828757376e+00,3.275465770297888657e+00
2.915092163186438157e+00,2.827577241367619898e+00,3.678175114771720544e+00,4.631626861745489876e+00
2.054144756116397907e+00,2.519173383253102916e+00,1.468773495833062492e+00,3.829900348832449897e+00
3.108162693995912829e+00,2.735825802060597667e+00,1.805601997206805365e+00,2.712829721210322731e+00
1.117587193716668370e+00,3.031599821931346472e+00,3.370023353174898428e+00,4.138238545103215316e+00
1.106445352900535362e+00,3.090405162010362528e+00,2.301627476230268865e+00,4.171699314400405534e+00
1.184313531056510271e+00,3.129564603542204448e+00,3.301426969579835280e+00,4.117785786645091761e+00
2.069649439013770298e+00,3.340331552904731272e+00,1.300195225365565088e+00,4.130957128815865964e+00
1.641563278154979599e+00,2.315970441815115244e+00,2.715476275821477881e+00,4.045179990783786650e+00
3.572749100970669112e+00,2.635131339084408442e+00,2.174907331545623101e+00,3.973331142065297250e+00
1.684924612058282589e+00,1.856924380553883536e+00,3.251569639762509567e+00,6.370343988785549527e-01
-9.291045209350868861e-01,3.315376598934108632e+00,2.983744672842192802e+00,4.214012003201405676e+00
2.303960395258406457e+00,1.714030999925901799e+00,3.258198077579726792e+00,2.650329199683330028e+00
2.503231908768351666e+00,2.963805738821394975e+00,2.952924478768464756e+00,6.539137334368951837e-01
1.009811789574444951e+00,2.874937914313870024e+00,3.168346406927609937e+00,3.449774116280849068e+00
3.980008183143934897e+00,3.645978758322557578e+00,3.499818358018645714e+00,4.646038205269904964e+00
2.003022701310430698e+00,2.773904397164816960e+00,2.456759229067781991e+00,3.757265858494874600e+00
-1.976452059261913696e+00,2.176095783765933600e+00,2.734697844977046710e+00,4.086565729353692333e+00
2.902850445091658127e+00,2.308705553409029942e+00,3.015591270573214189e+00,3.215627858619056312e+00
7.101963531860352452e-01,2.922497357177923583e+00,3.299702930845341609e+00,4.159594648366975456e+00
4.012814281365560731e+00,-4.900433752973016310e-01,2.813066356840836058e+00,4.407013936519819985e+00
2.933834875493552818e+00,2.777341331765774246e+00,3.086659650192956850e+00,2.472972982967383437e+00
1.803789625434258692e+00,2.028869366133383867e+00,2.824843680582146632e+00,4.162137624525001023e+00
9.972338361289652120e-01,2.281520711052420491e+00,2.290106772867146923e+00,3.754672221698131640e+00
-3.362701523054519859e-01,2.781233190968247726e+00,2.899565133360489710e+00,4.128328220713836316e+00
7.023959059874569366e-01,2.766119304065393081e+00,1.636154589216330946e+00,2.641730894990891532e+00
1.758674551018697629e+00,2.832107936787148006e+00,2.607882457219622196e+00,4.065982121125413684e+00
-5.862354518850565466e-01,2.828846055256129421e+00,3.173656318302743529e+00,2.672367449228709724e+00
-2.579207622276280532e-01,2.414347946659678446e+00,3.201147744266544581e+00,4.386004100391245331e+00
2.278848228559477995e+00,3.057107492149274908e+00,3.067051080180451805e+00,3.948621164146691953e+00
2.130373458292560418e+00,2.605374876239831217e+00,3.095469523209861240e+00,2.523826707706524175e+00
2.707968381268070601e+00,2.756544648531849440e+00,3.135463545306818478e+00,4.349293852867834431e+00
3.056779435814258150e+00,1.749415214845828626e+00,2.188113922629056685e+00,3.896739717187987395e+00
2.209819192878092142e+00,1.099094178621006890e+00,3.360864558974921756e+00,4.314753190777498304e+00
1.520218251102482876e+00,2.467144091666976458e+00,3.157046605464513434e+00,4.496240506823127037e-01
2.127999177347819959e+00,2.822434440165279224e+00,1.781259118556969945e+00,3.855208515808137726e+00
3.621895277128143853e+00,1.898504164845536302e+00,2.184961792366683753e+00,3.855019781452538208e+00
1.707514006234889692e+00,2.726111560095035635e+00,3.142969505791554319e+00,2.575089005346088200e+00
1.315993621747271858e+00,2.858739807803773125e+00,3.040762168446359048e+00,4.173076077367268155e+00
5.271494132691918466e-01,2.718346964408382860e+00,3.124117701986285134e+00,3.461857414169041025e+00
-3.079044618619564133e-01,1.926643012041389769e+00,3.365999020739414149e+00,4.022399309443096982e+00
3.588553229919512866e+00,2.613163327622258336e+00,3.282980915272836864e+00,1.719457880658538107e+00
2.204879861955217346e-01,2.375029340178905990e+00,3.239061391153068570e+00,1.820030860050581012e-01
-3.866261599119050762e-01,3.224440719270991629e+00,3.164322714549882232e+00,2.139299350373404796e+00
2.253396464106760533e-02,2.732657280257223764e+00,3.178031748245607524e+00,4.162471913956077962e+00
1.418705512320877604e+00,2.363616501855785312e+00,3.261345692826597364e+00,4.032273267462139543e+00
3.223447782177746745e+00,2.942487335854112818e+00,3.034187141672597399e+00,4.181073996613444699e+00
9.758534204176050331e-01,9.919255881694147847e-01,2.600098125924360737e+00,3.774463194902113905e+00
4.602582087788588794e+00,2.720283975863767800e+00,3.703007185929244827e+00,4.750559203940142972e+00
-2.724681087321751960e-01,2.240173731981701444e+00,2.850116938064352290e+00,3.670789575166391483e+00
3.056318956496219208e+00,3.115462712601329009e+00,3.206045542054120290e+00,4.136949449097104825e+00
1.428652968782486488e+00,3.279818866599189864e+00,3.320317940382063515e+00,2.788983620713124445e+00
2.401055485721164395e-01,3.016223764444243560e+00,9.770050052998286993e-01,3.954750440906597664e+00
1.063302554454558013e+00,1.909281432144824819e+00,2.912166100641923716e+00,1.950724872394995479e+00
1.124135707570664167e+00,2.803900128473512332e+00,2.916428932067101076e+00,-4.193839420670543716e-01
2.374561518825645923e+00,2.879882051536458931e+00,2.773994645017792582e+00,4.142721590776427654e+00
3.585341458540293180e-01,1.853991846744136973e+00,2.894101307827283254e+00,1.084160775921797715e+00
2.246982508777072951e+00,1.563437886803899834e+00,9.875281670147685320e-01,3.980061600141274081e+00
5.749258093835578620e-01,1.997171302712240859e+00,2.962561376807269831e+00,1.101047167881763045e+00
1.297778290033643200e+00,2.018050809251599631e+00,2.917175251763417965e+00,-2.561171950435647826e+00
1.775031908544284720e+00,2.353417245282450221e+00,2.998326822354865140e+00,3.819894735437272981e+00
3.651404767070103752e+00,3.032274175800641292e+00,3.306793243450430353e+00,2.519419673306060314e+00
2.116983723918005822e+00,2.537119038854994013e+00,2.546179412438624112e+00,4.053476958146613462e+00
6.122751049664703071e-01,2.920400727127415053e+00,2.065056899255691025e+00,3.983861864778334816e+00
1.973478189719079401e+00,1.112541667164043346e+00,2.679780775090176981e+00,4.145679444330245822e+00
3.404664755041125979e+00,3.045574352915505933e+00,3.225153301231824088e+00,3.774750766061331753e+00
3.833184184000272055e+00,1.437535943459002930e+00,3.312669908281474118e+00,3.921471956675453452e+00
3.126214234450060747e+00,2.850581375552535324e+00,3.072462021609304372e+00,4.058796236030067561e+00
6.760562488467620756e-01,2.450277121695922489e+00,2.610558528401208278e+00,3.794298859282120517e+00
1.855313222231578241e+00,2.443079895201857532e+00,2.901199602960739199e+00,1.797853657233597025e+00
8.374945927421192371e-01,1.038814332437333121e+00,3.298488312774438214e+00,4.416184981634796003e+00
1.804715349998398777e+00,2.467619007575397649e+00,2.102834519654475098e+00,3.738288503061003354e+00
3.630134647039637397e+00,2.699594738170086217e+00,3.286860804124561053e+00,4.665678322414295032e+00
2.431099128958762456e+00,3.351655609531810409e+00,3.275156353685294786e+00,4.255972509726417385e+00
4.427146729767109101e-01,2.388105556473864688e+00,2.952935944065806506e+00,4.256840455887178187e+00
2.748618147633020037e+00,2.490377742014111107e+00,2.219361234194784593e+00,2.303715849231053880e-01
1.173764295050208073e+00,2.340898348620837233e+00,3.184141656584122959e+00,2.961040937761700853e+00
2.677146249312519100e+00,1.840261218076182592e+00,3.005647677066437318e+00,4.024974453174495537e+00
2.687194732341847025e+00,1.967036153197091686e+00,3.068317527332511396e+00,4.167785648183259362e+00
-1.743246058605061044e-01,2.828266436583589005e+00,3.164453873061771283e+00,4.233785533345932883e+00
2.896100474178665785e+00,2.589952880137997404e+00,6.015202631433158587e-01,3.899507607906550266e+00
2.055626300502897685e-01,9.052036494743282979e-01,3.230779111034890239e+00,4.308482258729393166e+00
-5.965359098798916904e-01,2.437797725600550081e+00,3.048230356712342992e+00,-9.667376852408566812e-01
8.855207214666042104e-01,2.735762872978957816e+00,3.003729255643014184e+00,1.280446100445820967e+00
1.330735560103153636e+00,1.386292796379646974e+00,1.422621309870555573e+00,3.718613376031027151e+00
2.777772835440050603e+00,2.985939744118291994e+00,3.142791665674407486e+00,1.573010771092260507e+00
2.057424166898792706e+00,2.609230396584617306e+00,2.085642554015604944e+00,4.202478351002496559e+00
7.094210168227421676e-03,2.631173030789009104e+00,2.982893891548004106e+00,-3.019513017725067860e-01
4.353278664086230876e-01,3.361091241742739655e+00,3.248208206117724650e+00,4.710468793156748823e+00
3.091190980645170394e-01,2.641032904655364444e+00,3.058494471390801550e+00,3.859638157270116388e+00
8.402038688051468585e-01,2.919960684537625806e+00,2.551551354104723668e+00,4.133464415702073680e+00
-3.477250735790629932e+00,1.816842982867370004e+00,3.409087710073801070e+00,4.019104336226098084e+00
9.107886059636682852e-01,8.941530725832249615e-01,1.353912826323968144e+00,3.715039293151108701e+00
9.235194172472777074e-01,2.973287098814342500e+00,3.111208426332304544e+00,4.206284032205521939e+00
3.937056817273779874e+00,2.942945539049357517e+00,3.147426525672541775e+00,3.794508110741144691e+00
1.377469221374651331e+00,2.447878505337537369e+00,1.982621018007268754e+00,1.119579859548119227e+00
-1.999995171355229140e-01,1.438860996656172730e+00,3.140656694295964169e+00,3.209376859575482577e+00
2.682240226321462195e+00,2.279043569264938451e+00,3.131994461721157919e+00,3.728852825833539608e+00
1.468368447589715853e+00,2.844914220556777895e+00,2.792701171358003442e+00,4.170340288170184095e+00
-2.287335556727430053e-01,2.945518014285819053e+00,3.220127826124528081e+00,3.423716760641492662e+00
3.757087814805181392e+00,2.634102568516547116e+00,1.753817642107163177e+00,4.268161847705611578e+00
2.970025530905747058e+00,3.014748654750085688e+00,2.289997133807777363e+00,4.195822554494651691e+00
3.411045842158471508e+00,2.725978827319689657e+00,1.898757123274295910e+00,3.759883934704738362e+00
1.673185637136044068e+00,2.662193324004855643e+00,3.643758273692281890e-01,3.509244342642376058e+00
9.410086219300408672e-01,3.094490340406607309e+00,3.159806118932502184e+00,3.719416427858868168e+00
2.837700537370134057e+00,2.474263743651970326e+00,3.075265395146494996e+00,4.066422123408823808e+00
3.437124190015259373e+00,2.835246391292184587e+00,3.537981090636472370e+00,4.360048988265900149e+00
-5.441889583387051310e+00,2.793362722175214863e+00,1.135339294301374480e+00,3.544037627030925286e+00
3.142527625391976720e+00,2.133898330644387276e+00,2.764544114617014436e+00,4.292928441293744513e+00
-2.608737214055207865e+00,2.626784781138029601e+00,2.936043270477857625e+00,3.269279907252363060e+00
2.929436178660135059e+00,2.503229564079362479e+00,3.034350845982207723e+00,2.710972346825521129e+00
2.454011137869547277e-01,2.689131831049711874e+00,3.119869033641438083e+00,3.890247965967384314e+00
1.942959394062620637e+00,1.810261795832417420e+00,3.287989460825454735e+00,4.063679839099451740e+00
2.228968086591987419e+00,3.315028374638421926e+00,3.510217153913897992e+00,4.411552263792716921e+00
-1.091634126546953354e+00,2.575187508400301972e+00,3.039508886902122509e+00,3.481876533593205814e+00
2.121867263912299961e+00,2.658426409113166855e+00,2.141245230307775582e+00,-1.860070731843597835e+00
1.918839362175095431e+00,2.744479900917667692e+00,2.918648460497705877e+00,2.505497505271240932e+00
1.836519753578168546e+00,1.447536733710123924e+00,3.230059108857066263e+00,3.811566676262617470e+00
6.850106605863260922e-01,2.671178414574174820e+00,1.974941560242574168e+00,1.746089281919236846e+00
3.685979657217460792e-01,2.716771600598568703e+00,2.963998230485285212e+00,2.839001994612003088e+00
3.099492548124517910e+00,1.746118437326760198e+00,2.769820626920067586e+00,4.144185400629448957e+00
1.806049467879603965e+00,3.084997583256506193e+00,3.372253833502226517e+00,4.279733467372023981e+00
2.436957047354948891e+00,1.753220225526181064e+00,3.444895126866785784e+00,4.268193405424614006e+00
1.176773128427993420e+00,2.697508729848212106e+00,2.439187080246256745e+00,4.077783706883984394e+00
3.350108682208430722e+00,2.832019000909311579e+00,1.894529684313069451e+00,4.240918346062692912e+00
7.799141600017155396e-01,2.446415487802942934e+00,3.247452442235414516e+00,4.523258911565143592e+00
2.506359569499740925e+00,2.233080626968142912e+00,3.317437651202224558e+00,4.448036976799626174e+00
1.957537237622222648e+00,3.002699646448195647e+00,2.111766658638690508e+00,4.086661579509220488e+00
2.092000080828418263e+00,4.868350903804958829e-01,3.199985111228346391e+00,4.138260296554003403e+00
1.867245014202165709e+00,1.907360802891414631e+00,3.121858635616353794e+00,3.057390855947389241e+00
1.842334958420346114e+00,2.223941807297886708e+00,3.228903139621534191e+00,4.418382999042401948e+00
2.310878501474608271e+00,1.309774860821458331e+00,3.842654867051367162e+00,4.632803724152716462e+00
1.935531250609893839e+00,3.038534293986218771e+00,3.164069572834502964e+00,4.007868356432291890e+00
2.610252698785468173e+00,2.826027357185867395e+00,1.447988934949784978e+00,4.244037216971593196e+00
3.242907386808979275e+00,1.750333754427271016e+00,2.008244941325461053e+00,3.942514251969024386e+00
2.021434603469703717e+00,3.257217143931031789e+00,3.551362199488548921e+00,4.339357631635912149e+00
2.994666517746432000e+00,1.985879723296856803e+00,1.899594746585315352e+00,3.584585357829843666e+00
1.818778060869050028e+00,1.270223964526527194e+00,3.431356988686406595e+00,4.379794019282260642e+00
3.431680947585160180e+00,9.026172463178334660e-01,3.321714659125927227e+00,4.165700236224562758e+00
2.037424658372036568e+00,3.199934066661064058e+00,3.039750123526572256e+00,4.162405314263692979e+00
-8.549288453076008265e-01,2.706081083166157697e+00,2.944360078244170342e+00,1.567705921922461609e+00
2.711195792707711494e+00,2.528879824748866412e+00,2.582820195220771886e+00,3.667368421688760094e+00
1.083242249197513107e+00,1.012326881846270066e+00,1.348461405573077254e+00,3.372351156853892196e+00
1.860882338857874352e+00,1.588874577193444715e+00,3.117539970273819794e+00,3.103892468458192333e+00
3.030681104041570872e+00,2.368869590611152542e+00,2.443386074557432952e+00,4.186665408830467783e+00
1.716678429690366325e+00,2.927414311317961815e+00,3.183183274383836636e+00,8.762411632307650633e-01
8.379744695128429344e-01,1.754573931504243234e+00,2.992691422139121205e+00,4.079789802683302824e+00
1.836715510405181995e+00,3.344423692927510849e+00,3.176088706412635521e+00,1.571038590861401907e-01
3.680351291775403322e+00,2.449327769332168003e+00,1.913425119044835032e+00,4.124915181625298466e+00
1.145056810344842635e+00,2.389970223802897920e+00,2.480610936018742940e+00,3.895541642037102292e+00
-4.677713141260539942e-01,3.450444283553208535e+00,3.439984581597469226e+00,4.326481330667757419e+00
3.393927468568480599e+00,3.107323003099695669e+00,3.280796056764166302e+00,3.595236491818081248e+00
2.894056481591768204e+00,2.803292484433283605e+00,2.346690741678058245e+00,3.911257201750426571e+00
1.436852754942450794e+00,2.752444360665842193e+00,1.938419719471525138e+00,3.996964403348100436e+00
2.058238596031344958e+00,2.901561365894993472e+00,2.372482602224295523e+00,3.887086813850420874e+00
2.278392500476455682e-02,1.651240807646204400e+00,3.365126688712402281e+00,4.228105893312680053e+00
3.332666076264738209e+00,1.852362654069389603e+00,2.696139301268745569e+00,4.328135065698425876e+00
3.009562899995137375e+00,1.537987056673490560e+00,2.286404247474760787e+00,3.773271794921416067e+00
-2.299432827715670591e-01,2.780117546814408591e+00,1.655752708543726026e+00,4.150457782628237169e+00
1.763506746788051194e+00,2.567612674761598157e+00,3.526890694170179419e+00,4.414568590240901536e+00
1.872454200778070010e+00,2.548051062328239524e+00,2.582988539452352406e+00,3.918912287095408509e+00
-4.238647511576378868e+00,2.405058683524271768e+00,3.101537000034463976e+00,-1.039714835585053176e+00
1.501006973055623694e+00,2.682924547280794769e+00,3.339526645236907232e+00,3.746464806880140053e+00
2.705138198215154333e+00,2.219345479664242671e+00,3.120882659893397193e+00,4.009292838081156773e+00
2.657175961113908969e-01,2.512475318744896047e+00,3.797659156884312992e+00,4.194063028398924864e+00
1.844351462962032784e+00,2.642308591848874677e+00,3.096504954546161592e+00,4.095379672906609869e+00
3.199117719227483114e+00,2.898122019807987559e+00,2.289475357833240299e+00,4.248738485717428404e+00
3.324025072913287637e+00,2.701032531116677848e+00,3.189481834341979738e+00,1.715773058078405633e+00
1.505082772700063076e+00,3.044597010900989442e+00,3.101583784242177178e+00,4.323855533955720531e+00
9.627747088203533199e-01,2.571395083685314553e+00,3.302621093421010734e+00,4.003093539423174363e+00
1.287253597565011010e+00,1.821306882800774574e+00,2.230174409706848770e+00,4.227623830192195342e+00
2.115327461937316578e+00,1.545441265293945987e+00,3.018425333236589569e+00,-1.154156232876828447e-01
-1.277999084146946185e+00,1.861581313435423768e+00,3.049514158329567959e+00,-1.318370584254422218e+00
1.499786699489407127e-01,2.962244031975338476e+00,3.056863376672330546e+00,2.367838072066706268e+00
1.253661944513928095e+00,1.252853189986753879e+00,2.011753526227121114e+00,3.663560361349239791e+00
1.759694946163915974e+00,1.177304456544149280e+00,4.652627126984043571e-01,3.704274836208226507e+00
1.624226953743368451e+00,1.747388343127664445e+00,3.467990914664341062e+00,4.515770039499070521e+00
1.112565500553212239e+00,3.047924621799279254e+00,2.722079453010914918e+00,3.848065074309567457e+00
-1.780184061914638294e+00,2.047004484015999104e+00,2.256267352158113138e+00,4.007510723160704558e+00
3.457199270050117512e+00,2.226387615890549565e+00,2.965265556378750222e+00,2.819396165619165728e+00
3.266602349598370481e+00,9.111378440128294898e-01,3.022187055447655091e+00,8.167668559710705711e-01
1.177959873512312239e+00,2.589512858676107587e+00,2.802573955786508808e+00,3.975087131038457677e+00
2.718585577118928231e+00,2.570880226082334019e+00,3.161701779618443453e+00,4.198749977755529272e+00
1.972342460035902079e+00,2.509534725075336592e+00,2.421183386386920322e+00,3.972767720046102458e+00
2.124691679997118499e+00,2.664002245329039731e+00,2.528524723986343314e+00,3.621022379614973641e+00
-1.361880038475837829e-01,3.046573853359740625e+00,3.254760827782298360e+00,1.677558020215056178e+00
1.769004472337389000e+00,3.057815652554177976e+00,2.183524871321134597e+00,3.916591511695463268e+00
1.207784954274968126e+00,2.162278586227287747e+00,2.998990720122383102e+00,-6.777016916641650512e-01
3.271754297090210706e+00,2.646186518806345589e+00,3.062589340131880444e+00,4.757890221787989815e-01
-3.357109458432230298e-01,1.444021901847942768e+00,2.933889038836139829e+00,1.206728347191023953e+00
3.855475594679956597e+00,3.235152606935574049e+00,3.369255298934629383e+00,-8.505686432502830296e-01
1.806131053765292815e+00,1.219772638878320326e+00,2.650453605164728277e+00,4.015986762711102998e+00
1.441682697781929701e+00,2.091581044384618782e+00,3.425697525979869429e+00,4.125582495230249336e+00
1.021491874270041400e+00,2.803271357448769763e+00,3.021988142653767806e+00,2.330594392759742561e+00
7.309010869585881309e-01,-2.694249158237012054e-01,2.486498583838054444e+00,3.741206891015494307e+00
3.152888681432102658e+00,2.237035978558290061e+00,1.726429627554396884e+00,3.732567326336028835e+00
3.292125776346605193e+00,1.967501176423346987e+00,3.131999171754656253e+00,2.795417244858847461e+00
2.480058859089956602e+00,1.650014015079202645e+00,3.248890123000845787e+00,4.119103635916784079e+00
1.597761418787682075e-01,3.077296599878694305e+00,1.340765860124290221e+00,3.948155361125239349e+00
1.682303786974455706e+00,1.855645130040750379e+00,3.278551243503355028e+00,4.170498208032332954e+00
1.269583499412134220e+00,2.764500488117972665e+00,3.215418086002718834e+00,4.508716274349717779e+00
4.202705611610917935e-01,2.316303950220154562e+00,3.152498034038327290e+00,3.112605539982435054e+00
2.282290510278995210e+00,3.096589143190892290e+00,2.955210388936501342e+00,3.903268215822339293e+00
3.218693796786736616e+00,3.832927665579296539e-01,2.178442067889604594e+00,3.941051148135898075e+00
-2.505405457304156869e+00,1.872407779570082420e+00,3.629957827937684733e+00,4.703057316765043794e+00
7.368477017608622281e-01,2.519437670270288532e+00,3.142354569336371917e+00,1.726481141473411585e+00
2.655525974743249584e+00,2.983977866722788086e+00,2.673206167125782518e+00,3.880976535870903632e+00
-4.148297023125908090e-01,5.955575821542027359e-01,2.989712822430713235e+00,4.169341714736160220e+00
2.929973428151872561e+00,1.665202633422159462e+00,3.456213118636925152e+00,4.728799373883843415e+00
3.408096427765361813e+00,2.708903791901108526e+00,3.222732812601694530e+00,3.846439550475678093e+00
2.465375934682859871e+00,3.194117224560741874e-01,3.071385297675492065e+00,3.897532424313733479e+00
2.869686921479965847e+00,3.414450502860109093e+00,2.462357466971519582e+00,4.440331806697174422e+00
-5.089842203108387864e-01,2.940366417774605168e+00,3.289489064253790840e+00,3.897032403748959872e+00
2.593124220243615774e+00,2.988725553315235928e+00,3.611194898859215741e+00,4.087384028869321284e+00
3.691401276211937255e+00,2.816403082719514561e+00,2.671617015620216140e+00,7.832872262490589987e-01
3.186117194595604829e+00,1.737652795116773063e+00,3.231712382406861650e+00,4.195682734259218449e+00
2.671928338066266395e+00,2.478050862658203624e+00,3.462377438376031069e+00,4.399140820962138321e+00
1.345903661484694869e+00,2.800330566073095717e+00,2.314608747608268402e+00,3.642293340964242176e+00
3.196787747732133589e+00,1.978160973294788905e+00,3.222665231504653338e+00,2.139763091656535110e+00
1.209411718617552145e+00,1.270113574010245827e+00,3.112538831381322257e+00,3.756362499555524703e+00
2.509310217709222801e+00,2.589344716626640341e+00,2.989143195637168127e+00,2.646255733639296004e+00
-7.956749823932984800e-01,3.038260842595648104e+00,3.192731671849604602e+00,2.768238292224534103e+00
3.005743576581118681e+00,2.480220567369082030e+00,2.914331107723116876e+00,4.235993614283978026e+00
2.824126053911220069e+00,3.040315296180205795e+00,3.153995623682511962e+00,1.945189503378323748e+00
2.791250462285967515e+00,9.218441548159730381e-01,3.051347939636045670e+00,4.378361145991085834e+00
3.422697531792475267e+00,1.949227512157107656e+00,2.780296185837740630e+00,3.866577292329766546e+00
-8.242796784184491798e-02,1.190678886674879866e+00,3.581580253015857807e+00,4.302804105524002054e+00
2.463797525890169204e+00,2.416713283585674166e+00,3.216554767731256259e+00,3.609956343427091152e+00
1.524303254351449644e+00,2.390126169881043428e+00,3.097541472641196503e+00,3.844245978387983875e+00
2.434439238835340191e+00,2.744285140068589701e+00,2.606924491996748472e+00,1.566297523263961100e+00
2.942772582771494783e+00,3.096281127785434517e+00,3.201308851225895147e+00,3.399272898454349878e+00
8.079466467299646348e-01,2.520891300970874660e+00,3.165466885913934991e+00,4.335812949185288367e+00
9.689098465460981302e-01,2.122558715382476979e+00,3.450937217041384120e+00,4.173278339040690454e+00
2.100998995110727297e+00,2.804817917132908622e+00,2.613110719531605231e+00,4.382653315330308885e+00
-1.529385093476277602e+00,2.315422669941421763e+00,3.033242668144324750e+00,2.660293296000714403e+00
3.022770706962441878e+00,1.315783433900344246e+00,3.262801375758661138e+00,4.074563880428730300e+00
1.037947315792908443e+00,2.657696611913886287e+00,2.781902232861533264e+00,4.121022586108027852e+00
1.794116729274495003e-01,1.821659446108944369e+00,3.185279366367669951e+00,3.774282176859649951e+00
2.767556711469688402e+00,2.582427933615347726e+00,1.980955430004505358e+00,2.905393189025953227e-01
2.770864929533937371e+00,1.727469804412767651e+00,3.042847920833232855e+00,4.349668744376552709e+00
3.257161136269373536e+00,2.516016544851251702e+00,3.100944693064442870e+00,3.362132748983986730e+00
2.073959806478681500e+00,2.022961287058298474e+00,2.401851680169338810e+00,3.896106993132404828e+00
2.007859324627199182e+00,2.755837109454157385e+00,9.900464702051409160e-01,4.070980316434583912e+00
8.791662688715541352e-01,3.067883039491455577e+00,3.620454507454638815e+00,4.338338794746387173e+00
3.235472544502283831e+00,2.801293926885713326e+00,2.745732911085964734e+00,3.321200254255399997e+00
-2.634717533116469834e+00,2.821596390507441932e+00,3.340970533891411520e+00,4.026709898527748521e+00
2.481552994826070613e+00,3.002141661280282481e+00,3.441441384069959142e+00,4.073827086618956983e+00
6.542688211387103214e-01,1.021677152931237398e+00,2.672462151246400186e+00,3.537998764927099860e+00
1.065091411601604587e+00,2.301898036737282993e+00,3.066873015687056281e+00,4.288727892691792221e+00
2.939423028821248174e+00,3.058644012861425399e+00,3.127883093455380958e+00,1.918260275642301504e+00
1.748313514639773469e+00,3.031914176785414750e+00,2.944365306248424297e+00,3.888324363390668559e+00
3.153825845725869659e+00,1.583051422417103060e+00,2.939434616500821829e+00,1.308243628464040187e+00
1.258126649935606967e+00,1.352398027568180394e+00,3.298258251743367619e+00,4.429679607189987323e+00
-7.029530314292417037e-01,1.934310265275341445e+00,3.100297608040684771e+00,4.076822038688018068e+00
1.484187803210038403e+00,2.850066444648708064e+00,3.133174479687131697e+00,4.132421988433565119e+00
3.197470376174216256e+00,2.981978570136879281e+00,2.962371857841701317e+00,4.355266602562489098e+00
2.425523656751299217e+00,2.519791482452272025e+00,3.279715521263572686e+00,2.270826559064665240e+00
-3.938958120617682135e-01,1.961705812017773276e+00,3.162114712827321927e+00,4.099756760698017644e+00
2.308352737549632661e+00,3.073218809824070696e+00,3.098265558210979265e+00,-2.949573644072197576e-01
1.932758094354447564e-02,2.869820220097826891e+00,3.015763434480023264e+00,4.086178873448256255e+00
1.391160359400542612e+00,2.460643920826589781e+00,3.181696203288517655e+00,4.291627869755592073e+00
-6.212415185057302836e-01,2.850305841754494196e+00,2.341029425633861294e+00,3.962481619369066621e+00
1.307085687725281886e+00,3.472726427700611129e+00,3.059693158900493870e+00,4.447250354927099636e+00
-8.216951896936732780e-01,2.401432311716266810e+00,3.233704984182939501e+00,4.599622137880214012e+00
7.430388849378645189e-01,1.764288460502147604e+00,3.328803776665274050e+00,3.993295048297236693e+00
9.743402899015978225e-01,3.291171066476763052e+00,3.561875654176333228e+00,4.325120043683938320e+00
-1.028785925814354352e+00,2.977186620443939891e+00,3.173837620535069792e+00,1.230944604971520917e+00
5.362869404952566033e-01,2.043281154699066349e+00,3.204391267284044886e+00,4.237157412989033922e+00
1.474849288312818640e-01,2.703354353070754890e+00,1.544334250346698578e+00,4.084074993541480403e+00
1.075226058179272526e+00,2.536190796040281192e+00,3.181834142233215257e+00,4.033078419217512867e+00
-2.059935147668332078e+00,2.694083054860922033e+00,3.328806066134428310e+00,4.009700352886951258e+00
3.463223496918608202e+00,3.278298211560990882e+00,3.375543637917508999e+00,4.506142856931729668e+00
-3.220339966188956016e+00,2.803454768011411247e+00,3.148628304730845429e+00,3.031063192898331149e+00
1.321967789757032830e-01,2.630850440050954475e+00,3.046350856339805180e+00,3.053084960840084960e+00
3.343192482060088455e+00,2.848707988092561205e+00,3.124156518708161467e+00,2.279520292833227657e+00
2.592133377542504391e+00,2.213710630082569963e+00,2.942919071838178358e+00,1.080994017524798290e+00
1.994927999842503796e+00,2.370373170541923091e+00,2.226357074210047138e+00,4.197728279824398001e+00
3.239507683107838432e+00,2.508918765318821631e+00,3.130673728234291797e+00,2.829608602371084025e+00
-7.708333066151418222e-02,3.164977119024880103e+00,2.967836164878070893e+00,4.279350091086459251e+00
3.451403621136478250e+00,1.372921139159144932e+00,3.069843928457991034e+00,1.558573314440558910e+00
-3.611742619058566084e-01,-2.795808296930499814e-01,7.693860303912625209e-01,3.278073422759057998e+00
-5.568287312493760410e-01,-2.324267548329497224e-01,3.099459778226788753e+00,3.256024759640160138e+00
-3.956934062884803760e-01,1.969947777707307113e+00,3.076751461753475692e+00,3.730613174584570313e+00
3.277854353926259456e+00,2.721149484828418785e+00,2.129993586788171633e+00,7.375002796825391727e-02
2.774618259833867562e-01,2.401149044090192142e+00,2.927682378826782283e+00,-3.749291868246542592e-01
-2.301638841375082123e-01,3.380589442256570099e+00,2.895854561312713571e+00,4.503039791496690647e+00
3.197592866154239211e+00,2.949077650139813489e+00,3.062725241200332071e+00,3.818142091385210879e+00
1.426219267844307970e+00,1.840939395598686801e+00,3.114155589120088941e+00,3.959054348018202774e+00
3.233835729458267139e+00,2.846034173133202394e+00,3.185083694869072168e+00,3.968309438447487292e+00
1.082261256191076049e+00,1.484508085067542282e+00,2.928343579092519189e+00,2.778752578910363535e+00
7.191608925904997562e-01,2.220198896627632923e+00,3.250436021357919536e+00,4.222684784949404246e+00
4.183623665261739788e-01,3.008215487525553122e+00,3.304871649186738036e+00,4.274468324782208839e+00
4.683837269879479459e-01,2.773055654026869821e+00,2.070393477627474610e+00,3.778780261667618046e+00
3.299455537951037520e+00,1.585481803757881059e+00,3.048777208483700818e+00,6.060052386654029011e-01
1.253241366222628272e+00,2.577862571612809628e+00,3.008209014353721233e+00,1.822428600887941563e+00
5.766585112859029527e-01,5.017757879455938541e-01,3.136546731707079871e+00,3.394895282872228748e+00
2.101118322748066092e+00,3.002613715996490740e+00,3.162096865832030979e+00,4.157405579347495994e+00
3.174831144496658375e+00,3.097056095041771595e+00,2.472833129415688891e+00,3.750114617445271303e+00
-1.993601263482160491e+00,2.205128038696102966e+00,2.238842148405180144e+00,4.030526318513030226e+00
1.572776603591765632e+00,2.739194286053931560e+00,3.093458541563225861e+00,3.947626886623477382e+00
1.244473940647788712e+00,1.933211003763305014e+00,2.651558847914577743e+00,3.785188955872077710e+00
9.750325485636235356e-01,2.900577822320467458e+00,2.904711739055545472e+00,4.198905585137739038e+00
1.671060897413407353e+00,2.459700373284298358e+00,2.977327124986546725e+00,3.267534788761893516e+00
-4.041349753115355270e-01,2.144698607269325930e+00,3.109383570716127032e+00,4.177820278489189576e+00
3.393928484374416854e+00,3.527892754540492337e+00,1.979209567424415894e+00,3.980897948594620761e+00
1.874986097825567466e+00,2.603824236734488817e+00,2.720064846872804587e+00,3.905837649888197927e+00
-2.101804950102102332e+00,3.016283748441124679e+00,3.003533035885331159e+00,1.932940376136808247e+00
4.413952603820012754e-01,2.370059154492390352e+00,3.104251676491080136e+00,1.762685816853260201e+00
9.163834720084808039e-01,3.373604096761793070e+00,3.075273264828413566e+00,3.985051991864091647e+00
2.651655601146964525e+00,2.009522918264141200e+00,3.127429235895598403e+00,4.230692682229852508e+00
2.934302182383651036e+00,2.602275277732500669e+00,3.137290433045289095e+00,2.282040664801982199e+00
1.875713310087428809e+00,2.299080685326572393e+00,2.969737077442236028e+00,3.845210817625781985e+00
2.341164295007588159e+00,2.677469249144724728e+00,3.000860319857516334e+00,3.977533165990006836e+00
-4.793672473882102381e-01,1.115784725808619315e+00,3.028311971621458376e+00,3.296789438564325714e+00
1.294070303877242534e+00,2.254450100544842073e+00,2.865429731642494815e+00,4.259093673221750365e+00
-1.158667603653599665e+00,1.927261315632658345e+00,3.148113366565008064e+00,4.059929014787329038e+00
2.613999870470993692e+00,2.569137617346718194e+00,2.647085370473271748e+00,3.851653976406990587e+00
3.632178802535850792e+00,2.839489493503650763e+00,2.938726434347641359e+00,4.161302684282651931e+00
3.720400748661819357e+00,2.097211048377973786e+00,2.574822432454331622e+00,3.820338581444012949e+00
1.936072774481740533e+00,3.402015426858515657e+00,3.167184784570113543e+00,1.116061814249043493e+00
9.947537200013223391e-01,2.190792536381141797e+00,2.630314349582629774e+00,4.007875747810370370e+00
1.328814175905443706e+00,2.825190155008663329e+00,3.136951186739730169e+00,2.598232498669286628e+00
1.471754444952716678e+00,2.534835009081076507e+00,3.065881456222167234e+00,4.022830867498575991e+00
1.318857913681036775e+00,2.838850136071264796e+00,2.932453121047243982e+00,4.146248730353581102e+00
-1.476630156432591878e+00,1.264049109308718277e+00,2.329821508025445631e+00,4.176172726593618378e+00
-1.126253174993450124e-01,7.021122678484300605e-01,2.860763882991057994e+00,-3.515863446275316329e-01


==> Data4/mulmuhateb32.dat <==
# arm1,arm2,arm3,arm4
6.146338496411221097e-01,0.000000000000000000e+00,7.927496234875580639e-01,8.052941007981312405e-01
6.180323938871412626e-01,7.798344369411480681e-01,8.153436714389624695e-01,8.357873488274876195e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.739195513912294100e-01,8.634218743255477335e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.240091064915877839e-01,8.484666662764125400e-01
0.000000000000000000e+00,7.074565957490772661e-01,0.000000000000000000e+00,8.259668730643445755e-01
5.201496372762085540e-01,3.003377193068369477e-01,7.643901756528109770e-01,8.349894449086268100e-01
4.211158354361996259e-01,7.481444287061469467e-01,7.508333502888010491e-01,8.292757037196892833e-01
2.650880993189816959e-01,5.160112904118359101e-01,6.356030030173149825e-01,7.721307289144283548e-01
7.028018477933366537e-01,5.932943129848708974e-01,8.344781824690503669e-01,7.678295703553282836e-01
6.963157588665167541e-01,0.000000000000000000e+00,8.102753741871668858e-01,8.578949325833254980e-01
6.067409608673284271e-01,4.634945540570541422e-01,8.536506256685928440e-01,8.953316453531939834e-01
0.000000000000000000e+00,5.836949093544654410e-01,7.753906947719800824e-01,7.964578965025236323e-01
0.000000000000000000e+00,6.980022285595642861e-01,8.149639997779919431e-01,8.089029601685174820e-01
8.034317026161028608e-01,3.033483516483516107e-01,2.444682539682540012e-01,8.593226317431688077e-01
2.652456349206349095e-01,7.050840732051317783e-01,7.174891333338626609e-01,8.257961987958781780e-01
0.000000000000000000e+00,2.442151071151071329e-01,8.200540712173858271e-01,8.550940615775174392e-01
7.974494183225476762e-01,5.701182374428117594e-01,9.037141409133203629e-01,9.282211576567388489e-01
3.248419691419691668e-01,5.804828325196265126e-01,8.336103915957936428e-01,8.492094345446030701e-01
4.331326294016512035e-01,4.963904438127798024e-01,7.160554798033140766e-01,7.888565301348622327e-01
7.397919059050568347e-01,5.037498288245942923e-01,7.924091446211501966e-01,8.180752642044297751e-01
4.991161619677840222e-01,5.899097270337572141e-01,6.670358733353110026e-01,7.815498369058093697e-01
5.134481020204718638e-01,6.511447547156337112e-01,0.000000000000000000e+00,7.826440712311842907e-01
6.248851909063510845e-01,0.000000000000000000e+00,7.550419801344161463e-01,8.680368718747217827e-01
0.000000000000000000e+00,4.770430440481835954e-01,7.975611429685627307e-01,7.092456196453241768e-01
6.158545420397152359e-01,0.000000000000000000e+00,6.742598970786549684e-01,8.206074686360156356e-01
6.236542809270798626e-01,2.437060744810745083e-01,7.020939367885979943e-01,8.051378051381160583e-01
7.865917272965604612e-01,3.061251082251081890e-01,8.577178010417956244e-01,8.540267847800133705e-01
5.226436079443432803e-01,5.792750906838859404e-01,7.393798803381949059e-01,8.647755356259643200e-01
3.235757078599150738e-01,5.051267418322806790e-01,7.660078067237854338e-01,7.251014829054213129e-01
5.418266807731864088e-01,5.144459995493788629e-01,8.192510419012124512e-01,7.747221013439881121e-01
6.141086527200330103e-01,7.122244316315277102e-01,3.934061848956047491e-01,8.137764468771591098e-01
5.471975559649349119e-01,7.056439052054118699e-01,7.101198731231348482e-01,7.516644125969060841e-01
3.364735569985569663e-01,4.746642945702156391e-01,7.943541654172917577e-01,8.587678139913919040e-01
0.000000000000000000e+00,2.984388972138972695e-01,7.269583414821600975e-01,8.414930097839673495e-01
3.275147130647130811e-01,5.121755731228718744e-01,7.939913369755796646e-01,8.400213611926182766e-01
0.000000000000000000e+00,6.078595513443634246e-01,6.523146544260648438e-01,6.851048486239189605e-01
6.169837489431855282e-01,5.116838973809816338e-01,7.478663396208352632e-01,7.374152360779924198e-01
3.264053998778998489e-01,4.509699240353889360e-01,5.113747522104770127e-01,7.818841031772014727e-01
6.679572081327603827e-01,7.088608348779912305e-01,6.678352381506530433e-01,7.807633654963695991e-01
2.623952380952381258e-01,6.147148035468545935e-01,2.551921717171717341e-01,7.897503420277863784e-01
0.000000000000000000e+00,5.787404201474426468e-01,7.366075676983729892e-01,8.068598480061903722e-01
5.080918805487324441e-01,7.304673310884171045e-01,5.912172235832003908e-01,8.389390575651387572e-01
4.980257978969778176e-01,7.163773546089664546e-01,4.721914294290304737e-01,8.109262851536953587e-01
5.134645094800280862e-01,2.926854312354312260e-01,8.407760610213977914e-01,8.646823509768717386e-01
0.000000000000000000e+00,5.814698964947814241e-01,5.879775730256174837e-01,8.055539326389368204e-01
5.393786264055118185e-01,5.080480844553985076e-01,7.760813479677143301e-01,7.965281196862760149e-01
5.383749537108182270e-01,6.614667940658196521e-01,2.429922854922854925e-01,7.900744980330797196e-01
3.323976134976135421e-01,7.384122263073477077e-01,7.747312641415915468e-01,8.372814830557291366e-01
7.273500335756828417e-01,4.976531694999186128e-01,8.075054653892832501e-01,8.519396324776982166e-01
5.087739134790218998e-01,6.235938260072038108e-01,8.625646952570645842e-01,8.790046129650325168e-01
0.000000000000000000e+00,4.684658329974120128e-01,7.546046017127908678e-01,9.293072617015725179e-01
5.325098600547667482e-01,2.436169885669886015e-01,6.655586434356129955e-01,7.489347202909354406e-01
6.743252071946569393e-01,5.313023960227365450e-01,6.311327569996638687e-01,8.616419023333319327e-01
0.000000000000000000e+00,5.070209243984014069e-01,7.986702672615814125e-01,8.051172141405558147e-01
0.000000000000000000e+00,6.673888461354543500e-01,8.128417795341625895e-01,8.099721289300243487e-01
6.138225595344256602e-01,7.408602924529166245e-01,8.250807219448986762e-01,7.894218540371216175e-01
6.121951508854615032e-01,2.357967338217338560e-01,7.286597935645534596e-01,8.343826136088292600e-01
5.228700008552420453e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.163683088784546849e-01
0.000000000000000000e+00,3.994259022882861165e-01,8.355505830426293024e-01,8.076373198074191517e-01
0.000000000000000000e+00,5.013041985601790484e-01,6.811130938957710157e-01,8.449721867581655443e-01
0.000000000000000000e+00,1.993364885114884966e-01,6.219557528970027782e-01,7.774874494479451226e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.037277323884962632e-01,7.101040290592820492e-01
5.544054117664651837e-01,2.367045634920634800e-01,8.205470467149433844e-01,8.402355103183102303e-01
4.245088554569044215e-01,5.825960230544187102e-01,7.368690100891515105e-01,7.171230204343244097e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.703832383383800275e-01,8.351676958975310372e-01
0.000000000000000000e+00,5.726810086769851260e-01,7.922991842853008837e-01,8.454658860986540292e-01
0.000000000000000000e+00,2.433869214119214197e-01,7.694044849954679854e-01,7.431968034458943384e-01
6.460164329109745474e-01,6.503257046365888971e-01,7.072623254190759656e-01,2.505195784770785083e-01
0.000000000000000000e+00,7.433301393090289144e-01,8.026605813033320658e-01,8.819041677596092255e-01
4.294006188256187517e-01,2.417934343434343658e-01,7.680273378688505792e-01,8.527433239374248020e-01
5.457295106452014766e-01,0.000000000000000000e+00,8.041050058747136742e-01,8.202660218374144829e-01
5.007930569145935262e-01,0.000000000000000000e+00,8.275091179552460652e-01,8.484799541579296500e-01
3.340256737414631916e-01,5.765910487930294703e-01,6.253646955970788568e-01,8.230908285713257611e-01
5.305823995790781566e-01,0.000000000000000000e+00,7.686242518822781200e-01,8.140217627038229820e-01
3.230462181958436707e-01,6.433756282599897292e-01,5.547824198622415270e-01,7.496123628985734699e-01
6.142869948541613834e-01,4.039521148067402034e-01,7.845113529023668431e-01,7.217813652854737638e-01
4.397259631841026750e-01,3.018339521589521457e-01,3.068501234060057592e-01,8.257066076467503013e-01
4.997588513417759448e-01,5.793818799308370071e-01,5.930018839254058705e-01,8.285633910644722988e-01
0.000000000000000000e+00,4.710569641309395039e-01,8.300343496677924371e-01,8.403085943123023149e-01
6.192304179720116153e-01,6.843271386568706705e-01,8.043467998083813075e-01,8.472530542073828386e-01
6.060423178294833679e-01,4.654995572306845908e-01,4.730603261703054674e-01,8.064959133539106872e-01
3.301445477037582288e-01,4.966967716049289217e-01,7.876318022680612874e-01,7.596151743854829830e-01
0.000000000000000000e+00,3.905636174936174543e-01,8.069123300434640766e-01,8.297032309303450370e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.450631941480556852e-01,7.873635138146183321e-01
0.000000000000000000e+00,8.287157872827123350e-01,2.989619047619047620e-01,8.541393743653081794e-01
4.919011607446587275e-01,4.010471775957772933e-01,7.034268256782102435e-01,5.226944948382064027e-01
6.753914000343181900e-01,2.027400238650238218e-01,6.418390980220934905e-01,8.326599026651498869e-01
6.539960846519713433e-01,6.196575534745385472e-01,3.002577894327894126e-01,8.140748166345253001e-01
6.899110844084621608e-01,6.884719218463043466e-01,7.506761282870562102e-01,8.089890747932225734e-01
7.496222997983708058e-01,6.460292624481183132e-01,7.859411230895931855e-01,8.021954314811988729e-01
6.832128858411778971e-01,3.411301310750278759e-01,7.204463957514678496e-01,6.558606490859064664e-01
4.335962873535208484e-01,2.387163586413586502e-01,7.456679744558315504e-01,7.889807511567247245e-01
6.819534673623217635e-01,6.863964183487452075e-01,7.516598482970223705e-01,8.787636018661654225e-01
0.000000000000000000e+00,3.067245840416892855e-01,7.980710109617213943e-01,7.840918860262592327e-01
0.000000000000000000e+00,5.772350741034582011e-01,7.890537734926063029e-01,8.727421212367314496e-01
0.000000000000000000e+00,6.514292697097754381e-01,8.098669324979423934e-01,8.525676610470312999e-01
6.821378407119154108e-01,6.666215516916250694e-01,8.262940221585682865e-01,8.362952354195990479e-01
5.073723181369618196e-01,4.591233477673616892e-01,6.728625388654534412e-01,2.482055226953518989e-01
6.672108972295525131e-01,3.997560748785241591e-01,6.892777110797353446e-01,7.427165718791290949e-01
5.025084863358202369e-01,4.600255034568115353e-01,8.153298559356783048e-01,8.497240158341051730e-01
4.192467296105577557e-01,5.777910636720666737e-01,7.718048629720936082e-01,7.273771347129850406e-01
6.135625860225550898e-01,4.784246848450849354e-01,8.060650973840225442e-01,8.391039944610090284e-01
0.000000000000000000e+00,2.386994255744255833e-01,6.794246722612400369e-01,8.351174960807240533e-01
6.198911079299289639e-01,3.023060495060495012e-01,8.092349485325623926e-01,8.242228349836664414e-01
0.000000000000000000e+00,3.077815295815296004e-01,3.075015202118143165e-01,8.757414681077889673e-01
3.265856676003734971e-01,6.773233186002695083e-01,6.554806201068603677e-01,8.336728198990874805e-01
6.776506115987113166e-01,7.831726567720188603e-01,7.828636423517627563e-01,8.181559900533044161e-01
5.601012845327916212e-01,6.496991689586166796e-01,7.953758756765295646e-01,6.695368157421586197e-01
3.274105657414481119e-01,3.975062142020345801e-01,8.220274544988359633e-01,8.112383265556111223e-01
7.381291737398699704e-01,4.687113859896727686e-01,6.318734916516290934e-01,8.541084676042042245e-01
0.000000000000000000e+00,3.036558469308469066e-01,7.280841163082176770e-01,8.507683075199492517e-01
6.867630616934237153e-01,5.367920562403090123e-01,5.403742361956930251e-01,7.594650234955567791e-01
5.308196786316563553e-01,5.110771053175737766e-01,7.229741009717136624e-01,7.913297947602055959e-01
7.461487078776092297e-01,6.617727524393831606e-01,7.486851143684961629e-01,8.239773756292737561e-01
0.000000000000000000e+00,5.836267636430649830e-01,6.289828361719622674e-01,8.286701887689337243e-01
5.217104135943619880e-01,6.542395732311454548e-01,7.781344311866961183e-01,8.707468519240814109e-01
6.192598744770494434e-01,5.028457426224458571e-01,0.000000000000000000e+00,7.910726684873298220e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.455261544991588218e-01,8.831107803449255167e-01
6.231315898334928161e-01,5.244864776593407552e-01,7.241282012513357014e-01,7.886950834982850989e-01
4.371005388402446901e-01,7.556554591477074867e-01,8.159999124960906070e-01,8.178219682826325387e-01
3.328703739758693270e-01,2.379918045190104192e-01,7.282268384446772824e-01,7.879306125952048045e-01
0.000000000000000000e+00,4.375481545249935156e-01,6.613990824680614500e-01,5.789471049635844802e-01
5.070805277367971264e-01,0.000000000000000000e+00,8.421220712052686075e-01,8.658071332108681073e-01
5.082374418394930427e-01,6.687308951829746828e-01,8.450622388345543357e-01,8.110015546809757891e-01
5.000592799486376361e-01,7.545491445603826897e-01,7.805223611415689211e-01,8.819615351714678031e-01
5.123754589579667673e-01,0.000000000000000000e+00,7.859214064976191016e-01,8.372826103231144623e-01
4.256729538243049227e-01,7.483894954575533998e-01,6.775744507810959050e-01,7.615475088602022824e-01
0.000000000000000000e+00,2.435731601731601914e-01,8.226125029116593268e-01,8.485719517112426669e-01
6.344876741538176823e-01,4.641322616701066273e-01,5.887280264097953797e-01,8.707714160380418678e-01
0.000000000000000000e+00,6.270335909164503896e-01,7.317342201445892202e-01,8.629615238131533861e-01
0.000000000000000000e+00,4.730137568142212534e-01,3.890294274581888034e-01,8.791454664473307146e-01
0.000000000000000000e+00,4.735768370281853157e-01,7.016722957266454674e-01,7.284883580395735692e-01
0.000000000000000000e+00,6.593669600863270031e-01,7.444582789564874181e-01,8.505732759965235479e-01
6.240214519838258589e-01,7.157575506727600345e-01,6.781372146051991567e-01,8.911516805539806407e-01
0.000000000000000000e+00,3.984101802774395185e-01,7.072052127717889380e-01,5.866017577666520211e-01
3.242169090060266767e-01,3.951661821260564755e-01,5.981049765605910284e-01,8.015423879268963603e-01
2.656132756132756345e-01,2.472759546009546394e-01,7.746780436070976883e-01,7.382616722594873560e-01
0.000000000000000000e+00,4.735606621620553902e-01,8.110486495161829401e-01,8.765435116525799319e-01
5.071900917494958083e-01,5.894295611602746732e-01,7.476534684058637747e-01,8.356168050797564417e-01
3.183597929847929997e-01,4.818264701930336513e-01,6.527899196326198972e-01,8.836990210566026960e-01
5.145760879790779452e-01,5.872830350971229851e-01,6.713243850951013947e-01,8.311832384895176951e-01
3.258267459664518917e-01,0.000000000000000000e+00,8.047186584378960283e-01,8.259282021588230105e-01
5.483392000038935787e-01,5.776889450458265740e-01,6.668052940647736238e-01,7.858196356761338874e-01
5.016114388062917762e-01,5.613863918004423637e-01,8.196475730158524486e-01,9.038852748612892229e-01
3.230391714787881896e-01,3.921248136455953159e-01,7.482575227063142931e-01,6.855774121052838899e-01
7.669435291857037429e-01,5.865205296198339191e-01,0.000000000000000000e+00,8.056001817014685207e-01
3.262365939615939903e-01,4.773716279571896814e-01,8.049762589997062623e-01,8.328814531145977140e-01
0.000000000000000000e+00,5.876219443480135141e-01,6.737842544655721078e-01,7.755686747568830697e-01
3.186729187479187542e-01,5.710586957521068818e-01,5.800842864074231553e-01,8.166375180867954109e-01
0.000000000000000000e+00,2.940004183015052508e-01,6.583356042556559595e-01,7.956255775645492134e-01
4.300292098355720238e-01,2.459901737151737322e-01,6.987185044033645820e-01,7.913912341031553721e-01
6.889180398212816359e-01,3.091392884892885107e-01,7.575484386464320652e-01,8.309214516091305569e-01
6.940381313394099472e-01,4.032802250853720905e-01,7.927935157313538150e-01,8.370313374110003313e-01
6.186414386357940165e-01,7.158169007044785648e-01,7.271942342049850794e-01,8.232891634854115903e-01
2.673131812631812654e-01,2.902058510933510638e-01,7.185269838314284341e-01,8.102834448412731261e-01
3.207189948939949131e-01,5.818554730361742422e-01,7.511212795895648719e-01,8.156417465993665017e-01
0.000000000000000000e+00,3.073517676767676399e-01,8.609299279425232099e-01,8.513116232237416536e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.986531105299935485e-01,8.753112289919656730e-01
0.000000000000000000e+00,5.806575818563431968e-01,8.291476773175643356e-01,8.468473051196973023e-01
6.214436926457652666e-01,3.870177045177045083e-01,9.074092292532222048e-01,9.258696326303156310e-01
3.206521284271284244e-01,8.886117546324243666e-01,6.902962452916862057e-01,8.794839335862463248e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.098504129980538258e-01,8.243247905428263689e-01
4.375442993796708757e-01,2.442733571983572161e-01,7.457060572812218568e-01,8.383182299861051678e-01
5.298175715548083531e-01,6.896634701777143439e-01,4.739632700785621489e-01,8.040039799876067539e-01
5.410716926873323507e-01,2.499975274725274865e-01,7.051066655055673316e-01,8.480449608048544752e-01
4.609602789985675630e-01,4.836874081956264448e-01,7.304130327249953591e-01,6.892254949632198313e-01
5.427488625426860613e-01,5.920526957949163727e-01,8.860107268691845839e-01,8.238574123442941044e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.237488226760404597e-01,7.711486529651945254e-01
0.000000000000000000e+00,3.077162476412476644e-01,7.753122550632725041e-01,7.781451843600156737e-01
3.292496169035643017e-01,7.026775152499593613e-01,0.000000000000000000e+00,8.579124258637198519e-01
4.273459511068270489e-01,5.185413602945883049e-01,7.164345848509675596e-01,7.717228771678026344e-01
7.139756596000093047e-01,5.834228916892785222e-01,6.694420923036978888e-01,7.897806994811462644e-01
4.288089216339215914e-01,2.409186452436452575e-01,5.858721427508205570e-01,7.888419593575017874e-01
4.416911255411255510e-01,6.509003469514149653e-01,8.846902671995823253e-01,9.104063677016812628e-01
3.321057636807637214e-01,4.008899444525693689e-01,0.000000000000000000e+00,8.495712374315373960e-01
6.760172751308266559e-01,2.294785825285825531e-01,7.265075899645204727e-01,7.994809508281512933e-01
6.925859971824811501e-01,0.000000000000000000e+00,7.153128612661141528e-01,8.134263314264830180e-01
0.000000000000000000e+00,4.716601926531873712e-01,7.320871952218727108e-01,8.348465170210094266e-01
0.000000000000000000e+00,6.486202628114017266e-01,7.078140457439827671e-01,8.537398718556846733e-01
0.000000000000000000e+00,4.806870108649521356e-01,8.359653088289401568e-01,8.734075093796396239e-01
6.169238670484638032e-01,5.136713661682315024e-01,8.005769326667446784e-01,8.220383888588619348e-01
5.576076418099131793e-01,6.460528963416691806e-01,4.797850313790078536e-01,7.386951559860677197e-01
3.664588000965322556e-01,6.306736077805188412e-01,6.426592573573866041e-01,7.592888361661612739e-01
3.232382756132756163e-01,4.013436311074545793e-01,7.962436005914846904e-01,8.497426092201596504e-01
0.000000000000000000e+00,6.333588073141909192e-01,7.897308322852921725e-01,8.432818969551461041e-01
0.000000000000000000e+00,2.357850038850039243e-01,7.645382484935103751e-01,6.743890658400893967e-01
7.255833105407508699e-01,5.784662959829929285e-01,6.863345432853629191e-01,7.990023080884559592e-01
3.290647907647907822e-01,0.000000000000000000e+00,6.851166264144391560e-01,8.573507955422935423e-01
4.977705161945617518e-01,5.112969985722977118e-01,5.866264631923155948e-01,7.554997490007189231e-01
0.000000000000000000e+00,5.828223252071444982e-01,7.265297135112799287e-01,8.237453222510130457e-01
0.000000000000000000e+00,7.020503809665584738e-01,7.849025800438512723e-01,8.554068993393941778e-01
6.759357905031161406e-01,0.000000000000000000e+00,7.982102479932199346e-01,7.083856025225135911e-01
6.623534715975143428e-01,5.705961874926950284e-01,7.875639828145164500e-01,8.768018126437299165e-01
3.702825205345169346e-01,6.538152835398582940e-01,6.688498388276260531e-01,7.645270545516268390e-01
5.037480520471353529e-01,6.494588511216263793e-01,6.887637066464176172e-01,8.214667769769556926e-01
5.084263671788532557e-01,6.469597435883369663e-01,7.631607003681750712e-01,8.318400940013807032e-01
0.000000000000000000e+00,5.080862275212572055e-01,4.003034704322165349e-01,8.060455980608883797e-01
5.461898749555240684e-01,5.236892270382118575e-01,6.413383181484408890e-01,7.462060097113323298e-01
0.000000000000000000e+00,5.135462989293302360e-01,7.716567265991683966e-01,8.311985651705886546e-01
4.315515720390720178e-01,4.743508713792670695e-01,3.975458632152928939e-01,8.358720035988734809e-01
0.000000000000000000e+00,7.513803024314220647e-01,6.613419302131643418e-01,8.116539937472980748e-01
0.000000000000000000e+00,6.585875568908339250e-01,6.271249992053233857e-01,8.478237286437961817e-01
4.320131782544940346e-01,4.790535013915083740e-01,7.731131465813440018e-01,6.764314041932150134e-01
3.284865258924082321e-01,7.208026196870374047e-01,3.101315586374410183e-01,8.376005246184222708e-01
3.249647852147852234e-01,0.000000000000000000e+00,8.481429381106404541e-01,8.284903635294593727e-01
2.588189886910475246e-01,0.000000000000000000e+00,7.074108363472615402e-01,7.509026823359569169e-01
3.262613275613275299e-01,5.730059722022049495e-01,8.094058362221415726e-01,9.048987962087292614e-01
0.000000000000000000e+00,6.480489171176333496e-01,6.889229772540764740e-01,7.892477689555776887e-01
0.000000000000000000e+00,5.747385225611273407e-01,6.978390695437054481e-01,5.600501362963598018e-01
4.406586347312817509e-01,5.782105714374885519e-01,8.131232823147828137e-01,8.055298408060166393e-01
5.072669830169830307e-01,7.687062010087108987e-01,8.341851049235671223e-01,8.950356126748993946e-01
0.000000000000000000e+00,3.920390664976577955e-01,7.232673701436908020e-01,8.344228678443029734e-01
6.002816761488014574e-01,0.000000000000000000e+00,7.698750313460637207e-01,8.287401616511017588e-01
5.134933878639122984e-01,0.000000000000000000e+00,8.502992332369125883e-01,8.678828231117075021e-01
5.743250509077961752e-01,5.838284191388893873e-01,6.206171893930296779e-01,7.531249219474625001e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.991587838331259408e-01,8.655941188650924101e-01
3.241007594744437226e-01,4.680427385875635116e-01,7.470807531789618317e-01,8.283392251227070791e-01
4.860615228092409756e-01,5.268845076601949007e-01,5.810382902033895958e-01,6.682155349731974114e-01
3.200560952935953551e-01,4.776122745546507176e-01,7.224116500039848843e-01,8.146424245169783251e-01
3.226395354645354985e-01,6.533664873431134223e-01,5.821336145581722521e-01,8.263250436497923124e-01
4.260922228786006016e-01,3.020214523393702777e-01,6.441540932511133910e-01,7.698369007340233328e-01
7.260256290666167178e-01,3.958325269175269057e-01,7.522069429514292027e-01,8.483770670023157434e-01
4.605930670636553259e-01,5.426633279372049534e-01,4.063833346392169421e-01,8.300751248438397178e-01
3.221207974781234995e-01,5.842209774511266662e-01,5.916150359433858252e-01,8.023992493366773893e-01
7.163981425799772484e-01,6.835260356020261829e-01,6.559357398547351892e-01,8.060025266855042059e-01
3.301479811038634526e-01,3.050720302573243781e-01,7.453264261451708617e-01,7.809826905918119122e-01
5.426528234750812585e-01,2.490863358863359134e-01,6.573574549765618391e-01,7.736551284521460126e-01
4.350558472573178292e-01,2.451631449967657250e-01,6.433792588179676475e-01,8.469437251990435955e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.874363088218647722e-01,8.554638636012538155e-01
5.180420587239337182e-01,4.033175528418015410e-01,2.408433455433455772e-01,8.183974782026811612e-01
3.311580086580087068e-01,5.778563666430462931e-01,8.663890061270742571e-01,9.019943858377099666e-01
0.000000000000000000e+00,3.993317700660192759e-01,8.132731458497390875e-01,7.652925813488052897e-01
3.239787815632643175e-01,6.264053379809513267e-01,7.438174857473648371e-01,7.865431717145597856e-01
3.330606103047279998e-01,5.887302185269507326e-01,7.226210307700650093e-01,7.769238044034317836e-01
3.323560245310245298e-01,4.011940517085252900e-01,6.828653805827850087e-01,8.298500873246085208e-01
7.634338680797433385e-01,5.015705482663266324e-01,7.115117884416509719e-01,8.775754605506942418e-01
4.320876597571964295e-01,3.434123172253394918e-01,7.073884476057127335e-01,6.286440635084500350e-01
0.000000000000000000e+00,2.443878149628149754e-01,5.811490676229004171e-01,8.369411524987612205e-01
0.000000000000000000e+00,3.081917055167054942e-01,8.154332140495794690e-01,8.551757011415788146e-01
7.764457255459330520e-01,7.363882022058910737e-01,8.300595587993894187e-01,4.625898483619922952e-01
0.000000000000000000e+00,5.891240505053714216e-01,6.826836864091788692e-01,5.419720198964124158e-01
7.909056943535361928e-01,3.878790084915084702e-01,6.631623999213862586e-01,8.543258152283601525e-01
0.000000000000000000e+00,7.040331175361553839e-01,8.231213251180610202e-01,8.221075487489515332e-01
0.000000000000000000e+00,6.984057454641525720e-01,7.089896787110592236e-01,4.751661205071348593e-01
0.000000000000000000e+00,5.173450332261737561e-01,7.408839136560136929e-01,7.128363614549250160e-01
0.000000000000000000e+00,2.911967837717837626e-01,8.094790252755804660e-01,8.489886478446628804e-01
0.000000000000000000e+00,6.765464156753979719e-01,8.086392324502851281e-01,8.393863394618490403e-01
2.585804889554889630e-01,5.290810422206285724e-01,7.360222747014328881e-01,8.096015317332408978e-01
4.230637916521043373e-01,5.808023214859316941e-01,8.035964326894337040e-01,8.353813529517517544e-01
6.137806642736760576e-01,4.840183230950336757e-01,8.137695372105009373e-01,8.329035997373904765e-01
5.154284229702186249e-01,0.000000000000000000e+00,8.187514905719651681e-01,8.071429184386326172e-01
5.408865242371159177e-01,5.152711432957802762e-01,5.077671997509236590e-01,8.347797388427162790e-01
6.211653328712030131e-01,4.017010513179630760e-01,6.463843158424038560e-01,7.980435664048294298e-01
0.000000000000000000e+00,5.857714104137748956e-01,6.890738312947701782e-01,7.792739457728296015e-01
4.404809884559883759e-01,2.511984126984126986e-01,8.413358475582491947e-01,9.004268963407203730e-01
0.000000000000000000e+00,6.351122248569529560e-01,8.313552497044526257e-01,8.534467805971241994e-01
0.000000000000000000e+00,4.810680755939026887e-01,7.853070049297163902e-01,8.297659461024838867e-01
0.000000000000000000e+00,5.875299946347632973e-01,6.629301852184907862e-01,8.585956799436345044e-01
6.130832646243623563e-01,4.712581121773039006e-01,7.363053535106945935e-01,8.209772373171483340e-01
3.306423867798867766e-01,4.729461312552257213e-01,7.672414868777117647e-01,8.560526339284096897e-01
0.000000000000000000e+00,3.625340659340658966e-01,6.612983929009375039e-01,7.892862175052346441e-01
5.003797695235761012e-01,0.000000000000000000e+00,5.036097661086587074e-01,7.916355492189204313e-01
0.000000000000000000e+00,6.533108325214423973e-01,7.862804236292328941e-01,8.264038434572242853e-01
7.352682726783895673e-01,6.275358872567062818e-01,8.529112347219618417e-01,8.797642894386843437e-01
3.261205266955267135e-01,3.904925880406143746e-01,7.967189955146085634e-01,8.744154916284267998e-01
4.229878568129496474e-01,6.477459364060365044e-01,4.920346586717076476e-01,8.247978090409128216e-01
6.759655567248314956e-01,6.960258466154205514e-01,5.755053434458641259e-01,8.216249139464593121e-01
0.000000000000000000e+00,2.924249639249639210e-01,8.213607557977528062e-01,8.753867867312545847e-01
7.465595132023996605e-01,4.734090608737667738e-01,7.852311774102056496e-01,9.367927218452931637e-01
6.129832388532215903e-01,6.179393936683426070e-01,7.723235145939815194e-01,8.255121451696146861e-01
4.303649855046913220e-01,8.065758734709335132e-01,5.814749940545493878e-01,8.388682572909877955e-01
4.263357475857475487e-01,2.413944000444000759e-01,8.133127838595635151e-01,8.675145934960033500e-01
4.232041675185217455e-01,6.511817964252387680e-01,6.994302479493637037e-01,7.961830891057503079e-01
3.208096477052359563e-01,5.898205335424546725e-01,7.545777025707871566e-01,7.075326387525201488e-01
4.247279572766414768e-01,7.323087139571025084e-01,7.955092048128320492e-01,8.533188319898474816e-01
7.251534553473353295e-01,5.275235359200142193e-01,7.242229419756225361e-01,8.002251024744023722e-01
6.116188154167665481e-01,7.295514707792651876e-01,7.861146375603340619e-01,7.876994816853519765e-01
5.128704310395487687e-01,8.002734431763598444e-01,7.068790147604974150e-01,8.135482612069920849e-01
3.283081765456765666e-01,7.067830360864094663e-01,6.993046624483079121e-01,7.614098244149378747e-01
0.000000000000000000e+00,6.926659809179617211e-01,7.069126780737076121e-01,8.051090640100538876e-01
6.911534147021605179e-01,6.478703672193469876e-01,7.613484011459078493e-01,8.773011614029545546e-01
0.000000000000000000e+00,7.380808093118423896e-01,7.762621826291914440e-01,7.558382074565056508e-01
5.474411797257205947e-01,5.856666225158771999e-01,5.065710765353010903e-01,8.257133497314140813e-01
5.055629002877068956e-01,0.000000000000000000e+00,8.628650217883436779e-01,8.547850638959495484e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.375351569080317526e-01,8.506527409968965836e-01
7.321491022281227945e-01,3.107851395230231129e-01,4.856061017126334645e-01,8.023128828106458332e-01
0.000000000000000000e+00,4.690388045011379403e-01,6.787049839449550426e-01,8.854567275075627686e-01
0.000000000000000000e+00,4.731298167775873642e-01,7.560080694388291445e-01,8.253318523937964724e-01
0.000000000000000000e+00,5.726427294694810266e-01,5.829335590554671764e-01,8.482280072746637423e-01
3.231643461114049320e-01,5.338462891897299833e-01,7.785473181280119226e-01,5.271290834633168831e-01
2.596009740259740406e-01,7.126868412343720927e-01,8.422881554289587402e-01,8.684794429252087333e-01
3.241755966255965848e-01,5.128627700772436793e-01,8.422929051234437914e-01,8.375945414719333515e-01
3.241082917082916959e-01,8.379932026214760299e-01,5.076193349800354193e-01,8.671560934487845262e-01
5.388116694895412895e-01,3.493599001875317134e-01,7.251245636851160192e-01,7.181887120803677194e-01
0.000000000000000000e+00,2.460593517593517854e-01,8.206656760800569161e-01,8.841238939288165177e-01
2.646750888000888313e-01,6.996158848148875675e-01,7.809506651272271061e-01,8.083629827591736206e-01
0.000000000000000000e+00,5.014283952333805638e-01,6.954685701215012061e-01,8.109921425456559918e-01
5.324991931108107313e-01,7.555943375044326116e-01,5.726575772329807190e-01,8.846027432872503038e-01
6.168130272505272238e-01,3.076157120657120325e-01,9.213170923289475400e-01,9.240847528772070385e-01
2.627872749231444649e-01,5.995225479532083623e-01,3.043260277304394856e-01,7.922321960958113030e-01
5.171253794995320785e-01,7.644158674950063403e-01,7.610937682514501423e-01,8.069040983986156546e-01
6.083953955554978199e-01,2.352335122479859431e-01,7.834204478747853750e-01,8.019253665772183570e-01
6.136672413705557272e-01,0.000000000000000000e+00,6.996848948594047712e-01,7.506203129654406281e-01
0.000000000000000000e+00,4.333449226212384153e-01,7.524764057148918273e-01,8.444768879239378245e-01
0.000000000000000000e+00,6.686585570091267972e-01,4.755450154923150374e-01,7.968873734982867552e-01
6.225511269043263463e-01,3.082405081030080707e-01,8.111672432376412223e-01,7.245075466608567050e-01
0.000000000000000000e+00,4.935824429963039384e-01,6.973713151207644456e-01,8.133562814183318279e-01
0.000000000000000000e+00,7.149411835046868280e-01,5.816772184522042144e-01,8.010188357600626086e-01
4.934883025454078753e-01,6.466675658531131354e-01,5.792400252657115001e-01,8.415385387268982109e-01
5.048989411254993787e-01,2.525440170940170814e-01,8.019110288111659379e-01,7.491377458594258298e-01
6.486246941547244571e-01,6.826598998230274384e-01,7.678033223067433077e-01,7.111583549193301046e-01
3.390082576701503037e-01,4.792485472714397843e-01,7.096953551321873999e-01,7.751227094146596608e-01
4.946242889734292492e-01,3.976352826719278255e-01,7.818919861217943357e-01,7.968152607268363941e-01
3.306677849927849300e-01,3.930607475857475497e-01,7.951941260032812098e-01,8.615929575638788807e-01
3.353226712829653899e-01,2.391117660117660360e-01,7.715288146887149257e-01,7.984171074632915310e-01
7.120402829654413068e-01,3.100805722055721692e-01,4.819313492884470529e-01,8.087072378407805795e-01
0.000000000000000000e+00,6.988176444287063083e-01,0.000000000000000000e+00,8.731996077560927327e-01
0.000000000000000000e+00,3.050791375291375118e-01,7.939445837981020659e-01,8.423960281111996240e-01
0.000000000000000000e+00,6.907138804630669204e-01,4.802292913358844895e-01,8.285943735499817775e-01
5.102490183492118803e-01,2.394253052503052814e-01,6.891489766151926988e-01,8.337306659296864764e-01
4.388901431901431338e-01,3.041145480336656659e-01,5.740822311075379769e-01,8.887881419267250616e-01
0.000000000000000000e+00,3.956386856693357990e-01,7.560942063083501141e-01,7.900206409155999809e-01
6.004392964277830425e-01,4.017891774770374624e-01,6.661273559411136080e-01,7.860837567767884337e-01
6.198698588947045840e-01,4.689475833248279435e-01,8.373266013871871749e-01,8.182103690125356321e-01
0.000000000000000000e+00,4.387361640881764502e-01,5.052180278732707475e-01,8.218360969902569479e-01
0.000000000000000000e+00,7.094216008927556327e-01,7.558251755211691236e-01,8.633190843028080153e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.358443675003855100e-01,3.119210894403154910e-01
6.166311286797688807e-01,7.738982709327391074e-01,8.036257003200141247e-01,8.246282821429663512e-01
0.000000000000000000e+00,3.402334000150176729e-01,7.208239873341114601e-01,8.140897593271236854e-01
5.467973901273914805e-01,0.000000000000000000e+00,7.885742680313122532e-01,7.718241750932424150e-01
0.000000000000000000e+00,5.140734389750256650e-01,7.929502079897118305e-01,8.225794138740909478e-01
5.328535667364853179e-01,0.000000000000000000e+00,5.242629711049391350e-01,7.965946517785101877e-01
3.207831788009032348e-01,6.306954151948687137e-01,6.793124071552925081e-01,7.657674251391661802e-01
6.256088440019660357e-01,2.059676406926406744e-01,7.929004476675822755e-01,7.841165263957757814e-01
5.279664180099816750e-01,3.993840526635960009e-01,7.404604833389765162e-01,7.897652975011827392e-01
3.334376525435349126e-01,3.992762015762015282e-01,8.336411044012216331e-01,8.530559631423865197e-01
6.143834572721986742e-01,0.000000000000000000e+00,8.273870355237343821e-01,8.448472163653789613e-01
3.270774312797027905e-01,5.927905244613315139e-01,7.309110534428091555e-01,5.837442605432777709e-01
3.300056887556887530e-01,3.957500166180792367e-01,7.992955816699396365e-01,8.531999892829003063e-01
7.112611795021921424e-01,7.655178170425310791e-01,7.286592763020857122e-01,7.128363986162538080e-01
3.316784451659451349e-01,5.124444869909066114e-01,7.818546222058496697e-01,7.746802605151142940e-01
3.280248199512905694e-01,4.683167327870517704e-01,3.435911975966928766e-01,7.994926661993142503e-01
3.225061211326424315e-01,5.030832482864742161e-01,0.000000000000000000e+00,7.653573936926235666e-01
0.000000000000000000e+00,4.681204859959217646e-01,8.134331259334331987e-01,8.409605399585923236e-01
6.096244104654592322e-01,4.981940364131273169e-01,7.072839759147327987e-01,7.832477738343135432e-01
0.000000000000000000e+00,5.831814105830134265e-01,5.771093975779807428e-01,7.967411016015069070e-01
5.112712909446788245e-01,7.456381909371145866e-01,5.789068522280125251e-01,8.061027307530419517e-01
5.139226453142242690e-01,5.728926838203031169e-01,5.283680678628330796e-01,7.802151085896374960e-01
2.592861197625903613e-01,5.182154136914621789e-01,7.195776511700153755e-01,6.884147697666739285e-01
5.067032420649526525e-01,6.709044914522502845e-01,7.818638106139109700e-01,8.871017647846535237e-01
6.270506906589899954e-01,6.514749391677003842e-01,8.225351763046891973e-01,8.435527510032513332e-01
0.000000000000000000e+00,4.051649532041172175e-01,3.006214257964258119e-01,8.052024352605127167e-01
4.330816068291299947e-01,6.697952765720007751e-01,7.651950010850570028e-01,6.618220096067704006e-01
0.000000000000000000e+00,5.762233703532745333e-01,4.814982593919189258e-01,7.677023378618659244e-01
6.120929683328567572e-01,0.000000000000000000e+00,8.014282113196847801e-01,8.257869639057067168e-01
6.052960227308920027e-01,4.740273903547432832e-01,7.427218362315479716e-01,8.631319779168893369e-01
0.000000000000000000e+00,4.704465338351453974e-01,8.052710773245569387e-01,6.810950844017724659e-01
6.181904676507452567e-01,2.467064051961110893e-01,7.268768008812045434e-01,8.027089307279894337e-01
4.339013491539419620e-01,5.897983673828696149e-01,6.429709711863543786e-01,8.557799279279558746e-01
4.137742774827052328e-01,0.000000000000000000e+00,6.899791104961388033e-01,7.917871585970212012e-01
0.000000000000000000e+00,8.262611918609350514e-01,8.509890220152538376e-01,8.823897706886741910e-01
7.201001088208071055e-01,0.000000000000000000e+00,1.983381988429302745e-01,7.820378367646474427e-01
3.404213605838605772e-01,5.881973755697946782e-01,7.630336689087308111e-01,7.924706319549422728e-01
0.000000000000000000e+00,5.733001877958863179e-01,7.897393940354017206e-01,8.416989678363123728e-01
5.093291625394557043e-01,6.543997714396944110e-01,8.267178093848797094e-01,7.743262391581217097e-01
3.232616878735299903e-01,5.073631566251660674e-01,8.100626458779734973e-01,6.898570937704927575e-01
6.067613845885735380e-01,5.830030505887895398e-01,6.977789742226112590e-01,8.350675827616736990e-01
5.079887332997176097e-01,7.369906487583013366e-01,3.021578574552831187e-01,7.861936925548219657e-01
0.000000000000000000e+00,3.923094687175568973e-01,8.049618395878709309e-01,8.581785206988372661e-01
0.000000000000000000e+00,5.153700360237414291e-01,6.755921393457676727e-01,7.209394822393990765e-01
3.216366883116883457e-01,3.016122710622710645e-01,7.803400139780811706e-01,8.456494073666122047e-01
6.510568290720771811e-01,6.706983420080160352e-01,4.441073562262288776e-01,7.825337473962865609e-01
5.572007905325608856e-01,2.458010878010878364e-01,6.522448197049119933e-01,7.380457772874671196e-01
0.000000000000000000e+00,6.438669138862045394e-01,4.671533587167256418e-01,7.704874226256895886e-01
4.290017538017537602e-01,6.584472387133148974e-01,6.987851939144609226e-01,8.559078919643576810e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.110475517223689756e-01,8.189240446551755426e-01
4.237003078443295490e-01,6.858047632198442933e-01,7.474915155806441946e-01,8.280181137991624585e-01
3.330005938505938845e-01,4.383771637372876895e-01,6.352032472745845482e-01,7.867169160209718237e-01
3.253216672216672212e-01,3.029846514596514773e-01,5.834036098684522997e-01,8.978981867914251902e-01
5.103209968041612088e-01,5.816665964778821030e-01,5.813225373773376337e-01,7.955923974697419743e-01
7.043591340653023725e-01,7.045992760438106739e-01,4.767521156419267103e-01,8.450787742274145087e-01
6.136361145107087633e-01,5.669625374682214503e-01,7.536873398755294939e-01,8.366907992217634815e-01
0.000000000000000000e+00,6.499595415791783459e-01,5.037899260821263603e-01,8.456539555957710563e-01
3.269127705627705716e-01,6.550387960451050651e-01,5.921093910407292382e-01,8.471072628157169104e-01
5.008778849547426137e-01,3.063815409736462270e-01,7.908785779529036164e-01,8.501465029953015895e-01
5.082438977793586332e-01,6.411470954203508654e-01,7.501669525043672682e-01,8.111815625869820412e-01
0.000000000000000000e+00,5.850064311164862030e-01,8.691784896573480079e-01,8.544490694026867228e-01
3.259578360966518540e-01,3.956175430563588225e-01,5.954829163553646554e-01,7.609678022363293159e-01
0.000000000000000000e+00,5.065381967705496757e-01,6.244080790225541300e-01,8.760655352656407935e-01
7.510556931936274161e-01,5.030603769123893620e-01,8.406733215905107803e-01,8.520794826672863920e-01
7.960296556446886385e-01,5.810097705136754165e-01,7.360907490561920952e-01,8.431646627190672039e-01
0.000000000000000000e+00,5.745121042763404740e-01,4.678492076234181951e-01,8.513077262307733317e-01
8.185576871885439365e-01,7.249507588836505700e-01,0.000000000000000000e+00,8.443959265766581845e-01
5.056140758751053177e-01,6.796515920902190810e-01,8.446252457601843844e-01,8.318802813969373711e-01
0.000000000000000000e+00,2.974085719835719566e-01,7.064837308614468903e-01,8.331488148712988817e-01
6.144917842195454227e-01,4.016922087200724967e-01,6.575348086633600042e-01,8.564991930510242879e-01
5.130434157345922230e-01,2.962748556998557325e-01,7.926169359432649886e-01,8.820649910953841655e-01
6.632114969098987789e-01,6.449715926486183637e-01,7.660610762947556163e-01,7.882686805571536004e-01
0.000000000000000000e+00,2.026370213120213259e-01,7.642237205541898559e-01,7.938034858936260374e-01
4.316881327006326652e-01,5.861592497647172273e-01,7.127945470018591800e-01,8.622726565413065813e-01
3.304477074095495404e-01,0.000000000000000000e+00,8.018391489071022837e-01,6.611676449719314785e-01
5.125873314150268811e-01,6.234205527872970221e-01,4.472425002995015775e-01,8.044806735784313378e-01
3.279551967038809024e-01,5.788130568971121548e-01,7.759165748886797109e-01,7.093941149425821990e-01
0.000000000000000000e+00,3.080556161674582460e-01,7.063764651299999642e-01,7.774818171071128381e-01
0.000000000000000000e+00,6.316266407256291293e-01,5.772268082407356893e-01,8.462051649176873802e-01
0.000000000000000000e+00,3.988404721930465802e-01,5.099968223688213786e-01,7.225662182596286343e-01
4.276500404656549126e-01,2.424776029526029830e-01,5.770316457251751796e-01,8.219956970648216732e-01
6.286852014286432588e-01,5.952977997085797668e-01,8.354675096900865405e-01,8.480878901281304616e-01
0.000000000000000000e+00,4.744116603170277502e-01,7.151090888010497304e-01,6.726592273803491118e-01
6.311869372031969627e-01,6.529120344459092840e-01,7.451544014522148984e-01,8.234987743612525168e-01
5.163181176409448181e-01,5.581616543239846795e-01,5.430963433305493471e-01,0.000000000000000000e+00
7.027223300202207756e-01,6.681338575271016378e-01,7.121914720939764853e-01,7.690179862295047908e-01
0.000000000000000000e+00,3.035421175229998658e-01,6.465466058877364919e-01,7.435680534985341650e-01
0.000000000000000000e+00,6.167004061455839681e-01,8.255436850897516221e-01,7.981880814112809475e-01
7.394141032271950298e-01,0.000000000000000000e+00,8.184236183165095602e-01,8.504991041460793211e-01
5.377913351731378189e-01,5.016165750372717502e-01,7.041437121813094446e-01,8.122770214349867013e-01
3.294694686511048243e-01,2.322279637029637245e-01,6.391833663644346242e-01,8.004921977126324695e-01
5.380442839851653503e-01,2.362053221288515636e-01,8.235627183474468760e-01,8.503519121242048007e-01
5.032633676414670632e-01,3.045252058399117168e-01,7.581148242336094301e-01,8.262827908542169641e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.492485782299403763e-01,8.698495271901734993e-01
3.295067401226224879e-01,4.030260042888282879e-01,7.085957957602497803e-01,4.047218214140143600e-01
4.335790342990342716e-01,6.456057877699751257e-01,6.457760157738585693e-01,8.151826652664917461e-01
7.469290868502858061e-01,4.051720931888888044e-01,7.088611659285064537e-01,8.103891787558694659e-01
6.199454665466295200e-01,6.811728680997116703e-01,8.150710376280140279e-01,8.181040299068913502e-01
6.162466922617471088e-01,4.140512646366361071e-01,7.935849400705397017e-01,7.742764158702440946e-01
0.000000000000000000e+00,6.716100820432138185e-01,7.634896199971361597e-01,6.880023872838472165e-01
7.398871993821486415e-01,7.576250145174088235e-01,7.479182031614124426e-01,8.264709285546373296e-01
0.000000000000000000e+00,7.380171452937857035e-01,7.257769305513829261e-01,8.074402869978435371e-01
5.736293101505920422e-01,4.465797875398323513e-01,3.403711256150110387e-01,7.940030324490287006e-01
3.281235988861948005e-01,5.733914978378056304e-01,4.742732536055291881e-01,8.174667413536584881e-01
4.318185841935842095e-01,0.000000000000000000e+00,7.682594652282389580e-01,8.316856998456332306e-01
5.093866514763187858e-01,6.882720820479243384e-01,7.032499684740163293e-01,8.192552921700254620e-01
7.930350330798973113e-01,2.962003135753136229e-01,8.800619350136559271e-01,8.533948886689697311e-01
0.000000000000000000e+00,3.556244395937739333e-01,6.221842423825912904e-01,7.446790512036057796e-01
0.000000000000000000e+00,5.081149650858576283e-01,8.258930123506781351e-01,7.923845388503704124e-01
6.983509305782235055e-01,4.417826840050840809e-01,7.541186925236329497e-01,7.134177789054200192e-01
6.882686995787061779e-01,5.766201178235875746e-01,7.431393194915216771e-01,8.147935642976160686e-01
0.000000000000000000e+00,7.773736330501755942e-01,4.997084842394684534e-01,8.389967913241777042e-01
0.000000000000000000e+00,5.854594049313017745e-01,6.335382459849532300e-01,7.540966785846074938e-01
0.000000000000000000e+00,6.394038554874941216e-01,4.019910942925961073e-01,7.610215443046743911e-01
3.258366244866244821e-01,3.036741583579818382e-01,8.201731725632335213e-01,7.768902496232615862e-01
6.223879203126151394e-01,5.175276202909229184e-01,7.891891716176364646e-01,8.508542730333064075e-01
4.324498085248085211e-01,8.343416112061047274e-01,8.041668790864870964e-01,8.522117786358220926e-01
0.000000000000000000e+00,7.731560380234729912e-01,0.000000000000000000e+00,8.269499635563776208e-01
7.014668490573985338e-01,5.816941038445140322e-01,7.185234054852430718e-01,7.942090095503588909e-01
2.689338344626388544e-01,7.239537753972983269e-01,6.739447397649089844e-01,7.805220231360888716e-01
4.223824876814006868e-01,6.478868109431941136e-01,7.749988524840977222e-01,8.321438655409554297e-01
4.262728164388071006e-01,6.339021555825239407e-01,7.784880258392762320e-01,7.770255139008733769e-01
0.000000000000000000e+00,3.972202619957999059e-01,7.682234304364766730e-01,7.368852830509059482e-01
4.306948566053828698e-01,7.340585249016225999e-01,8.199799202726011371e-01,6.518469356240930157e-01
0.000000000000000000e+00,6.313494814382319964e-01,6.304357734530328106e-01,8.260436299852549347e-01
3.258780969030968810e-01,6.711024330380690461e-01,7.367216726339859134e-01,7.369382650127167533e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.175239194774054363e-01,8.458310897519385474e-01
6.274449203893577298e-01,3.000552475302475375e-01,8.204739689731725960e-01,8.637879216759929424e-01
4.423540043290042911e-01,5.835681838182457115e-01,5.798652297937127997e-01,9.260895726294103847e-01
4.323993198322145237e-01,3.002621212121212024e-01,8.485698434376655053e-01,8.811268988820144532e-01
3.320936147186147602e-01,2.390797979797980033e-01,7.646754953758241324e-01,8.457820013890332556e-01
5.127310650821487181e-01,6.800932157151675650e-01,7.928410196054698211e-01,8.292570416598621375e-01
3.201905760905761067e-01,6.831119796440099368e-01,6.613254556346781499e-01,8.109462227439853121e-01
0.000000000000000000e+00,2.441840770340770739e-01,7.010872725212121681e-01,7.640306647887972202e-01
0.000000000000000000e+00,7.825758207907130837e-01,8.569438431687919078e-01,8.629938048394976136e-01
5.372909533486360800e-01,4.768168004420886286e-01,8.087993365111495470e-01,8.198581236787427784e-01
3.304963401141342016e-01,4.031532144877228441e-01,6.844719345560451584e-01,7.734294783944604124e-01
7.804147097523983501e-01,4.761447732006555689e-01,8.610326114312930601e-01,8.812547958310638085e-01
0.000000000000000000e+00,3.088068678053972338e-01,7.297111049967145435e-01,7.911144854068163923e-01
5.028863496311863912e-01,7.784319686019147699e-01,7.832191400324295394e-01,8.632115349685329786e-01
6.785127563769939307e-01,6.689887148086779423e-01,4.015613909482330102e-01,8.028726755377303403e-01
6.211623900210706539e-01,5.843580486069857027e-01,6.726435460922963738e-01,8.109876303427572264e-01
5.481524762045659749e-01,4.760664208469549408e-01,8.489847303424168379e-01,8.426087168839778707e-01
4.319870192385439900e-01,0.000000000000000000e+00,5.844988553499542716e-01,7.849491303946397602e-01
6.254825253621199010e-01,0.000000000000000000e+00,8.053265857405819128e-01,8.077667384613934631e-01
0.000000000000000000e+00,6.985866619528156019e-01,3.022592385229149747e-01,7.517589462108147380e-01
6.886812884120827594e-01,7.669294100730520425e-01,8.154966268617337422e-01,8.707502328291428784e-01
4.200563414655519301e-01,4.701279670401067867e-01,7.124599541696986504e-01,8.388872558623244879e-01
7.246169600337180050e-01,4.782393479428544980e-01,6.989054807422367954e-01,8.355718691614389959e-01
2.624746803849745680e-01,5.130029291243912715e-01,7.754936977495751060e-01,7.789082271535130442e-01
6.142379097741428318e-01,5.869080436808943313e-01,7.980139127582467351e-01,8.600671971835057716e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.445521956408394981e-01,8.445897164577068628e-01
5.464069950653658303e-01,3.995290689224327285e-01,8.137890117913096910e-01,7.755471006808077883e-01
6.128769685977751847e-01,5.244969920814565034e-01,7.490949692079915678e-01,7.981086842437802309e-01
4.296520177288234432e-01,4.016305666972159738e-01,6.342081186743917520e-01,7.075475291569834901e-01
5.462796005801214827e-01,0.000000000000000000e+00,5.805967704390879724e-01,8.183550861123924935e-01
3.343366827616827686e-01,5.782381482484812985e-01,8.155036454246269439e-01,8.356217740864875232e-01
0.000000000000000000e+00,5.066583460398903505e-01,3.941370556630195976e-01,8.205406510878231474e-01
5.065782122563090573e-01,5.768020163160039182e-01,7.491785707993149357e-01,7.728850927985682073e-01
0.000000000000000000e+00,7.064278564460343413e-01,6.811669233705514026e-01,8.349229881457996827e-01
0.000000000000000000e+00,5.830631306684110893e-01,7.514017720006929135e-01,8.514499965029087569e-01
7.476476347345712981e-01,6.500364226751365049e-01,4.652254281468445885e-01,8.600874941323843892e-01
3.282966144966145139e-01,7.041111013884286951e-01,2.985602064602064787e-01,8.219638931153694372e-01
6.803119563070835207e-01,6.820486119345213760e-01,8.606522434950408806e-01,9.019322428125541302e-01
3.274481601731601410e-01,7.120936919632674389e-01,8.626650742337373945e-01,8.770082276335839921e-01
0.000000000000000000e+00,3.113019705784411673e-01,5.811950585489884524e-01,7.929569478213090994e-01
6.686163757979465272e-01,6.765597997849326362e-01,5.748088918984343154e-01,8.566949194904037723e-01
6.208033890533051213e-01,2.462448329448329309e-01,7.761011921496773214e-01,8.032091525890092676e-01
0.000000000000000000e+00,2.392059218559219047e-01,7.834606513753471502e-01,8.113896977746763994e-01
0.000000000000000000e+00,5.800009049693461982e-01,3.073468231768231584e-01,8.389349799806675723e-01
0.000000000000000000e+00,7.472194150321240791e-01,3.968547774679740403e-01,8.165372543584019649e-01
4.228654425275330531e-01,5.522323280099208365e-01,3.992853359937051927e-01,7.665735083831192176e-01
0.000000000000000000e+00,6.702385982228561412e-01,6.471292276816409395e-01,8.537710597553990199e-01
0.000000000000000000e+00,5.089593608457839702e-01,7.995723673234398365e-01,8.204871675940142994e-01
6.097166545978887076e-01,5.775803737018055939e-01,9.174315114858266895e-01,8.953654529446062327e-01
0.000000000000000000e+00,3.014572399929791313e-01,6.169737004413546888e-01,7.308176953255810515e-01
4.374894645716133068e-01,2.936020402161066967e-01,4.812810523060754297e-01,7.912263197279391091e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.024954413139578913e-01,8.414624489312062527e-01
0.000000000000000000e+00,6.547109259738638221e-01,6.526678777101644346e-01,8.029118151906806666e-01
3.247324259074259034e-01,6.769873982809206936e-01,6.930450920400728076e-01,8.734884324950837886e-01
4.325257451606143722e-01,3.028871632873767483e-01,5.618138735291550168e-01,7.420280698173425948e-01
8.280855924522729783e-01,3.061707792207791767e-01,8.712299662867939443e-01,9.121908982644105768e-01
0.000000000000000000e+00,5.784833540812748254e-01,7.996149580916911415e-01,8.168401577991356577e-01
2.603895382395382541e-01,0.000000000000000000e+00,8.275865113055359545e-01,8.144093400888130496e-01
7.745576986717758183e-01,5.037483944160414673e-01,4.012436492886994888e-01,8.743878964844536972e-01
6.012704474005803323e-01,5.215683925278092881e-01,7.705153099253893023e-01,7.708816000472297203e-01
4.264335013842366351e-01,2.379392440892441063e-01,8.230486701105124148e-01,8.456582584059977314e-01
0.000000000000000000e+00,3.064355446197551402e-01,4.636372548497103563e-01,7.626136242958954092e-01
0.000000000000000000e+00,4.961653461396409726e-01,6.939294839956290373e-01,6.605370131083547758e-01
7.497102235445141094e-01,7.209676919307346221e-01,6.237395366414443254e-01,8.160924730510968894e-01
3.353473259583553689e-01,5.132102169115713153e-01,8.290923375466368039e-01,8.025625395129893924e-01
5.568926170826329347e-01,5.880300955731088131e-01,7.141402971041320713e-01,8.199415141587312883e-01
6.263938573691290035e-01,5.724364078633896735e-01,8.648260094529010011e-01,8.322980288486364620e-01
0.000000000000000000e+00,5.125382989383810983e-01,5.843185553608305494e-01,8.467950583925809571e-01
0.000000000000000000e+00,6.897084271456375149e-01,2.514771645021645075e-01,8.234506957415814732e-01
0.000000000000000000e+00,6.867060038810497424e-01,7.880460636605149949e-01,8.702011831980132062e-01
4.258871795400097637e-01,5.076786897255940456e-01,7.637969218763867030e-01,6.622208118533209342e-01
3.229708513708513529e-01,6.693587617364760156e-01,8.520482539931708565e-01,5.869595889201737471e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.551571364716186618e-01,7.718222766474029939e-01
0.000000000000000000e+00,4.468110591457382097e-01,7.049426058779065807e-01,8.024696781315114880e-01
6.339292863878531747e-01,5.939245128393141337e-01,7.132835682982104908e-01,8.683299696124295863e-01
3.128452380952380651e-01,3.930135336491319964e-01,7.307011086949172229e-01,8.121167414179220057e-01
0.000000000000000000e+00,5.788587832268734523e-01,6.487773761350971169e-01,8.347006659020314023e-01
7.057604918770294944e-01,6.445214849134721646e-01,8.420548018089839548e-01,8.612996657737393980e-01
0.000000000000000000e+00,5.903490402297011386e-01,7.951472409975391953e-01,8.542018579652553845e-01
4.293443525708972031e-01,5.662694101374381450e-01,6.476330790254143377e-01,8.352040504966361523e-01
0.000000000000000000e+00,6.674066458214789055e-01,7.233159701410427633e-01,7.502022186706686080e-01
0.000000000000000000e+00,5.823011640504256459e-01,7.660361921521370299e-01,6.526535018273432742e-01
0.000000000000000000e+00,4.791537291075798066e-01,8.055573310737456083e-01,8.385267106509555202e-01
6.187881031050628255e-01,5.849066061795761273e-01,5.112551023681873863e-01,7.853713005796251201e-01
5.425950523473200837e-01,6.705658368763625088e-01,7.911305973280869930e-01,8.112819513322084841e-01
3.193643689643689276e-01,3.980593752086041270e-01,7.558706166139327332e-01,7.716796609661720208e-01
5.106402311740547706e-01,8.245127346275781255e-01,7.846515320433349316e-01,8.584967452944328725e-01
0.000000000000000000e+00,2.387231962481962677e-01,7.403891894921159622e-01,8.325936420722673814e-01
0.000000000000000000e+00,7.617680794959683643e-01,7.705690565570399997e-01,7.597968061926669847e-01
5.353351420347536305e-01,5.878792305891333836e-01,5.873415190985329382e-01,7.256871948710921227e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.993585594462429111e-01,7.630461952790861258e-01
3.217509310134309963e-01,6.468639786653451740e-01,8.179142121798097520e-01,7.247269823292458168e-01
4.983092846859024094e-01,6.433608674184596588e-01,7.924846348234344529e-01,8.589081235373620116e-01
6.618456719453711390e-01,5.144021796889313158e-01,7.507494654314751381e-01,7.939114930143744697e-01
3.242579784594490366e-01,6.410984397948465974e-01,5.372667512877473683e-01,8.034088672008944387e-01
5.435590773904591666e-01,5.931349992152402661e-01,2.065929781003310317e-01,7.988064320516797823e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.237244524838911008e-01,7.906392473269733268e-01
0.000000000000000000e+00,7.119878006750800514e-01,7.696212393234661553e-01,8.187692825920390716e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.717677273064155186e-01,8.256130307575442195e-01
6.977728658265934802e-01,4.002452656820303378e-01,8.353411294502914863e-01,8.403182848493498946e-01
6.108775412966012119e-01,7.178460534336340571e-01,8.270592921919605045e-01,7.550471634370963248e-01
7.286194728709467494e-01,4.714688112575419754e-01,8.033655249054797443e-01,8.604396357183248245e-01
0.000000000000000000e+00,2.436313991563991699e-01,7.664400421212920200e-01,8.091920804938941281e-01
0.000000000000000000e+00,3.127113414363414945e-01,7.720780447004299551e-01,8.048215913123039078e-01
3.256397741147741276e-01,5.005272931230715372e-01,6.835710022577162759e-01,8.637158192163399972e-01
5.069042574299809090e-01,4.743808566155282014e-01,8.401503919999249170e-01,8.544945957380777335e-01
0.000000000000000000e+00,6.703581685029118553e-01,7.698248958149969123e-01,7.508537594836245388e-01
4.314035441682499972e-01,6.929093588531296533e-01,5.188373298389867827e-01,8.748781999033504730e-01
3.285261324424367801e-01,5.751499436818827693e-01,7.915973462297783980e-01,8.298786756004279397e-01
0.000000000000000000e+00,5.242922479879714714e-01,6.953294472558465555e-01,8.515893973143484619e-01
0.000000000000000000e+00,7.822581043885553642e-01,7.193941815134978768e-01,8.424494351329753217e-01
5.391055502510870845e-01,4.495314899532136255e-01,7.295426734151509995e-01,6.978770181327532685e-01
6.152978807680230533e-01,7.242268431657875594e-01,7.988699520750530692e-01,7.703143830761300936e-01
0.000000000000000000e+00,8.046211453258784729e-01,8.418476333201355688e-01,8.938383619697015670e-01
6.167088158029978562e-01,6.369832325937188067e-01,6.479493685260294678e-01,7.997922591568247253e-01
4.957054525376584642e-01,6.415294743631529961e-01,8.197889990870693699e-01,8.561583521953280984e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.764056193130279615e-01,9.058883651968759887e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.690357163259423645e-01,8.553402629533225499e-01
3.251200387331966146e-01,6.513995448043460312e-01,5.797453381973816100e-01,7.811375933744707512e-01
6.156274072410907738e-01,4.956576815048476803e-01,7.771806706452274449e-01,8.338497475073518572e-01
3.436496031746031909e-01,3.031104909796086266e-01,8.196647034912902807e-01,8.359061275189486606e-01
4.730994578102342141e-01,5.125432271231630255e-01,7.170646830190295917e-01,6.843495737750813213e-01
5.029431256740746203e-01,6.874068332641222190e-01,7.479579608064085283e-01,7.832302317716759443e-01
6.148985452566955168e-01,0.000000000000000000e+00,6.933526393932873955e-01,7.590951776970793485e-01
5.100795381483580471e-01,6.591445317703994444e-01,7.817384794648036817e-01,8.234128524976653818e-01
4.210501116938616395e-01,0.000000000000000000e+00,7.302403425376841062e-01,8.356981749237565316e-01
5.121080720717461343e-01,3.031259643134642801e-01,5.827920224371430091e-01,8.260520494752084941e-01
9.012248009688719197e-01,6.881072645693085965e-01,8.390849487489887570e-01,8.822043214513346499e-01
6.926409426811250825e-01,7.678038380388910733e-01,8.413272385805081743e-01,9.071079891010591645e-01
0.000000000000000000e+00,8.097621239503731694e-01,5.758458941332916803e-01,8.487491202712211802e-01
5.176251343427814566e-01,7.941725768729818169e-01,7.554272452392715165e-01,8.717291605531746201e-01
3.345713659599848788e-01,3.471801670551670771e-01,8.035432468763320513e-01,8.060716403368042293e-01
6.186629599260282664e-01,6.309016673125682484e-01,7.905064183920210708e-01,8.137964302878961664e-01
0.000000000000000000e+00,5.794748527937843008e-01,8.438656650400934156e-01,8.449628266790339959e-01
3.334659812409812574e-01,7.156688068893359844e-01,7.854074928789355203e-01,8.105097929188289640e-01
7.053219298864362719e-01,7.422583101793227556e-01,7.818037642528453679e-01,8.717297502791148123e-01
5.805448135664210696e-01,6.689643263157224462e-01,7.166763792877036687e-01,8.161443540225109539e-01
6.084774080802366480e-01,4.713313666477029762e-01,0.000000000000000000e+00,8.550245842984443012e-01
0.000000000000000000e+00,2.979677919302919364e-01,7.881439933527545350e-01,8.273232827827305957e-01
4.354002633804103795e-01,4.825716524613735126e-01,7.551568317458584589e-01,7.744464007558825580e-01
5.108566323643203289e-01,6.356085834762725817e-01,8.137998660154112107e-01,8.211338137484598398e-01
7.331422247069888654e-01,3.927012296419610249e-01,6.363058828961902780e-01,8.145424027908519937e-01
4.999778199617601615e-01,5.704535826380587871e-01,7.426245483269025005e-01,8.194945493970010597e-01
6.847672642875886062e-01,5.211004190254189261e-01,8.331646061473109155e-01,8.934803944965007405e-01
0.000000000000000000e+00,5.743627442076103540e-01,7.410551210353440998e-01,8.155193154715802972e-01
7.433063515063579318e-01,0.000000000000000000e+00,8.203196135275455658e-01,7.601113211691349347e-01
3.318142135642135893e-01,0.000000000000000000e+00,8.492848306373923517e-01,8.775555171196343096e-01
4.315887126629746051e-01,6.562390992285065394e-01,7.242968875848589949e-01,7.596553741644043178e-01
6.894622698206294142e-01,7.500388351243041374e-01,7.997309900564185670e-01,8.686103479256138682e-01
6.202504909142796397e-01,7.818458470079959755e-01,8.698516068758059827e-01,9.227050385422536083e-01
0.000000000000000000e+00,2.389783320437732506e-01,7.582568450918397707e-01,5.843346873018662180e-01
3.307887275005695904e-01,6.347528417637411380e-01,7.647318480684750508e-01,8.042198592678401203e-01
6.215682744643353796e-01,6.427175366310671212e-01,7.960279867038054791e-01,7.916688895629482303e-01
4.415800061050060288e-01,2.386182608241432246e-01,7.838843928144610951e-01,8.290721778258859365e-01
3.304306859806859786e-01,4.772809344174464008e-01,7.809718158313460057e-01,6.744140749242830690e-01
3.355070166761343620e-01,6.952210523308636203e-01,7.761159694610690885e-01,8.158070590675945422e-01
0.000000000000000000e+00,6.821433546252477775e-01,7.633080983791343810e-01,7.048731772753604741e-01
4.215506162088087372e-01,7.844722878160402812e-01,7.997725528898694813e-01,6.397951227473461788e-01
7.205543292949734280e-01,6.553570930422890628e-01,7.954096717872372047e-01,8.671360655997838451e-01
4.316046238619767328e-01,6.323898794424867020e-01,7.986178115328373961e-01,7.755211768558037955e-01
0.000000000000000000e+00,6.405438948815398437e-01,8.351123450833795037e-01,8.444488326985626347e-01
0.000000000000000000e+00,5.829402458178388757e-01,7.976910465884314849e-01,8.618114484457413127e-01
5.407208921285659997e-01,2.451351537351537380e-01,7.400513682488003564e-01,8.227171066066389926e-01
0.000000000000000000e+00,4.046454711706310436e-01,7.384990375132742813e-01,8.242070070945022309e-01
6.760145775725596717e-01,7.093807942101788555e-01,8.334104971704828779e-01,9.217755985964417587e-01
3.318278962703962165e-01,0.000000000000000000e+00,7.428646746715633631e-01,7.175865894839844605e-01
6.092724538421956382e-01,5.390962988387151267e-01,6.241663685432814468e-01,7.883657656337422770e-01
3.230631132756132673e-01,5.861228451546922624e-01,7.623209476995720379e-01,8.451416942336331672e-01
7.406825972652875123e-01,6.273363848765308726e-01,7.186098500035967840e-01,8.100143490331505047e-01
4.230960693632133118e-01,6.568543601451937164e-01,8.030019071043041912e-01,7.845781774515520057e-01
0.000000000000000000e+00,3.071045454545454634e-01,8.204420252924884416e-01,8.393208936362583916e-01
0.000000000000000000e+00,3.047816123419064827e-01,8.585765172076256224e-01,8.550051651259418239e-01
0.000000000000000000e+00,2.097024697524697556e-01,6.788870635014826460e-01,7.108382160234623104e-01
4.352809333425432525e-01,3.114300116550116626e-01,7.808296389202662446e-01,8.364821520666316790e-01
5.057337432261581611e-01,4.959240659629335912e-01,7.912630340727427880e-01,8.477619532055659102e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.887888360480873606e-01,7.804429095665307292e-01
6.629354517200554131e-01,3.100178151097268686e-01,7.746386099940389958e-01,7.560267232720402353e-01
0.000000000000000000e+00,4.043490454328498851e-01,4.035244632310239221e-01,7.698825261515469531e-01
7.291912960735783544e-01,7.774031984532233652e-01,7.249029171701431018e-01,8.426653410007420852e-01
6.220429365791660947e-01,4.073705267977635880e-01,7.995882371356617391e-01,7.396505648698115110e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.858933857249647215e-01,8.021770610386806943e-01
5.130366400455410592e-01,4.786935317542869717e-01,8.195765809897859189e-01,8.531037428198967598e-01
5.262087904067318522e-01,0.000000000000000000e+00,7.059303779850539806e-01,6.359453161737049776e-01
4.206446454367666621e-01,2.491858391608391954e-01,7.474586841112472735e-01,7.846627837811682715e-01
0.000000000000000000e+00,3.909495809745809347e-01,8.308695730140563951e-01,8.886060544951021045e-01
0.000000000000000000e+00,2.359068903318903565e-01,7.605307345594066737e-01,8.392635941408141953e-01
4.367415723165722907e-01,6.406707182072350903e-01,8.174883929783380854e-01,8.627484342831188702e-01
5.025301215728006365e-01,7.923949856940273317e-01,8.000747856999999019e-01,8.434010301401393406e-01
3.323422097195130598e-01,0.000000000000000000e+00,4.459278142315994953e-01,7.192962897352749296e-01
0.000000000000000000e+00,3.958292358697971247e-01,6.811860405237488703e-01,7.681609312202219986e-01
6.245693608898787996e-01,2.392299533799533973e-01,7.753300455410792047e-01,7.956879208712890339e-01
6.237515540449929397e-01,6.267007914773045085e-01,5.024849198285800123e-01,7.936796480961308964e-01
5.407233808926799057e-01,5.745841642322937481e-01,7.706780460097848451e-01,8.412062594339834165e-01
0.000000000000000000e+00,4.711307817725327030e-01,5.109834600512194180e-01,7.966715218415205690e-01
5.072106813737232711e-01,7.591837308251626615e-01,7.531867432295159537e-01,8.456440352195923049e-01
5.082897847388692103e-01,6.701483245206530936e-01,6.296586296685529049e-01,7.586050094474855454e-01
5.244426687385396191e-01,4.484083215770791608e-01,7.846623729754100829e-01,8.135350515370174396e-01
5.383558494838515118e-01,3.069528648230853696e-01,7.850295809417724424e-01,7.664832201144707868e-01
4.287894227994227814e-01,6.798917073006478518e-01,8.215539031522864910e-01,8.527622883575773916e-01
3.221241369741369986e-01,8.214657215633537346e-01,4.253899644902741084e-01,8.415146642747016736e-01
6.154806136491812740e-01,6.364372252179757439e-01,6.372718447000611519e-01,8.744967479303150659e-01
5.566636423020023816e-01,6.521994206489148960e-01,7.192401717328351651e-01,5.900035623141790531e-01
7.381505160380886776e-01,6.347526574040249780e-01,6.487892056597230894e-01,8.333288980386085454e-01
3.169156204906204977e-01,8.193138063104686841e-01,3.047828643578643915e-01,8.520442667617962318e-01
2.665531746031746252e-01,3.967824613919007093e-01,8.144203878627951365e-01,8.424453403609744040e-01
0.000000000000000000e+00,4.816272598316716502e-01,7.471706647725195882e-01,8.470152752635258242e-01
0.000000000000000000e+00,7.526539475853710748e-01,8.122501582662393638e-01,8.232838657263208404e-01
5.450181148545809595e-01,4.008663317729915243e-01,7.288845266232996112e-01,6.836974298509856940e-01
5.117661599144250895e-01,5.122004893331413289e-01,8.000589938833937431e-01,5.830643323657918042e-01
0.000000000000000000e+00,3.008762223887223586e-01,7.419838321855460883e-01,7.983073951962270653e-01
4.807237114129933597e-01,4.072725075884315871e-01,5.817271110665926948e-01,7.776188026927449704e-01
6.995182180148659112e-01,4.762222153663330237e-01,8.567090943805966141e-01,8.792189216981620703e-01
4.399106552737431786e-01,3.035793484293484168e-01,8.386141327846854399e-01,8.347902432063374345e-01
0.000000000000000000e+00,6.419935488090555697e-01,6.551291141838873067e-01,8.356855798898765730e-01
0.000000000000000000e+00,3.904526777960601325e-01,7.957884148775997701e-01,8.640196059220579539e-01
4.261499223823493332e-01,4.446699608668414072e-01,7.141838493874653748e-01,7.901515852653706595e-01
0.000000000000000000e+00,7.189255837267535254e-01,7.006517889363210738e-01,7.584052242400756150e-01
6.047911121047090388e-01,3.209443140193140032e-01,7.902232479591404513e-01,8.165237604832198404e-01
3.290750322776638814e-01,2.468340964590964859e-01,7.705471686422487032e-01,7.989057354322364191e-01
0.000000000000000000e+00,5.911676112816486306e-01,8.187396119195426980e-01,7.388392177941037753e-01
0.000000000000000000e+00,7.518239713307128813e-01,7.881722009906443338e-01,8.521241992854952096e-01
0.000000000000000000e+00,3.961336191636554704e-01,7.585990372073221355e-01,8.177461928739214736e-01
0.000000000000000000e+00,6.789907216576976934e-01,7.470193854816997714e-01,7.795883677962440750e-01
0.000000000000000000e+00,2.934322862079441485e-01,5.741326411164675569e-01,8.406951197525912578e-01
5.142009829460260084e-01,7.159543226550934003e-01,8.079806392569248708e-01,8.276793505003335882e-01
4.315652879799938280e-01,6.627442489947510396e-01,6.871479937385667203e-01,8.339339192896672026e-01
3.334838341397164951e-01,5.791260694163444800e-01,4.778304802933017181e-01,8.194955841138894526e-01
5.337354069610341645e-01,5.786644084793024501e-01,7.903023995033776616e-01,8.270131070428743403e-01
0.000000000000000000e+00,3.939538826556729934e-01,7.493385280507449675e-01,7.460700585091230019e-01
6.184165757470195812e-01,8.087797942162963105e-01,7.795947607192965645e-01,8.733443032020838936e-01
6.862751744835067225e-01,5.866065098593096216e-01,7.781353903296116536e-01,8.348581410464330776e-01
0.000000000000000000e+00,6.566167275882550669e-01,7.830479014038483898e-01,7.764375180178296754e-01
0.000000000000000000e+00,3.967943909032143890e-01,5.085183442815350841e-01,8.491902036911979090e-01
2.691829365079365655e-01,5.937748166456902066e-01,6.827490630296924046e-01,8.319086908892437959e-01
3.187179910669041272e-01,5.821766992534482821e-01,7.699715369098032447e-01,8.183502905011873496e-01
6.214277270873362902e-01,5.728350517793218133e-01,7.480785513239537332e-01,8.060685118854677977e-01
4.211380016411749860e-01,0.000000000000000000e+00,7.877198229267659002e-01,8.451680553258301698e-01
5.615034840536692329e-01,3.411011765145161023e-01,7.323495250998568462e-01,6.964860814460218652e-01
6.076970822048550769e-01,6.398452054958373436e-01,4.726297570258147229e-01,8.216457881215176728e-01
0.000000000000000000e+00,3.019701393051392735e-01,3.091699973335843010e-01,8.413583058813215443e-01
4.206016651073649637e-01,2.912075132383955545e-01,7.156422645955514694e-01,7.849214383843182707e-01
0.000000000000000000e+00,4.006358081138622351e-01,7.638504324845037941e-01,7.138876430824068198e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.191920024859343785e-01,8.719606187813558895e-01
5.386096810885065977e-01,4.697705159780917183e-01,7.428147201618617856e-01,8.009022189267079872e-01
6.235502112753349424e-01,5.820867867548988883e-01,7.514562295276601134e-01,8.714786810164126818e-01
6.215366605386881682e-01,6.406884968920035783e-01,8.175369519321413758e-01,8.648857694228475612e-01
0.000000000000000000e+00,4.769944141337492116e-01,7.932842278057182783e-01,7.997765634952245239e-01
7.731623649599164150e-01,2.390079831932773458e-01,8.039607890705083859e-01,5.789949555577145190e-01
3.269825591075591342e-01,2.518232683982684073e-01,7.888014892158571323e-01,7.726579942162858927e-01
4.287997890997890527e-01,5.716990329067908050e-01,7.830625504300586792e-01,8.497546520403463921e-01
4.815566194055663218e-01,6.707242129158400568e-01,6.784390301689561253e-01,7.770919672879983420e-01
6.459953883869775648e-01,5.885846237211767029e-01,7.008439582521065470e-01,6.363038771025721907e-01
3.324700216450215962e-01,5.817307000109042114e-01,8.578330275056608167e-01,9.038850217108763685e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.992674499459874515e-01,7.539252262550303341e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.967938885555466699e-01,8.202868166171733977e-01
4.256962731626817709e-01,2.507726190476190498e-01,8.465573378526130011e-01,8.289196030249923464e-01
0.000000000000000000e+00,6.316205010326729763e-01,0.000000000000000000e+00,7.675192993289415844e-01
0.000000000000000000e+00,6.537012538040188891e-01,2.909334153556020208e-01,7.941148875581056643e-01
0.000000000000000000e+00,2.930205988455988342e-01,8.128722340392615653e-01,8.700118198241164613e-01
3.187854617604617413e-01,6.371363230511644105e-01,7.464405344057135627e-01,8.228654647519721976e-01
0.000000000000000000e+00,7.274764063819907367e-01,7.114703563699206201e-01,7.866998139744036944e-01
0.000000000000000000e+00,6.539890295319400471e-01,0.000000000000000000e+00,8.563369787061417826e-01
5.068979091431979889e-01,6.395408482299987929e-01,7.037767994371848523e-01,5.857031520835384031e-01
7.895140414598629253e-01,3.194822927072926699e-01,5.921990254053478564e-01,8.557121517514788556e-01
3.227853951603951721e-01,6.603792211927048683e-01,8.293182758633331764e-01,8.361955132316014616e-01
0.000000000000000000e+00,2.493210317460317627e-01,8.442712370552450940e-01,8.833643200812957286e-01
0.000000000000000000e+00,7.075860903313287986e-01,8.201166279763268951e-01,8.433979185654560951e-01
6.101651367289644412e-01,6.331062837439486168e-01,6.902369458284618453e-01,8.430208785536498217e-01
5.136471840251252141e-01,6.956617598361717336e-01,8.311638528244996715e-01,8.729990324511811561e-01
0.000000000000000000e+00,3.005413614163614522e-01,3.027023809523810005e-01,8.981869467476654156e-01
6.852425028426203379e-01,4.018179292679945891e-01,5.918574334917255930e-01,7.680033495854932113e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.026533269451694652e-01,5.760896104867992973e-01
5.040703713207009828e-01,7.110866813779374018e-01,7.899735248730777037e-01,8.667345491905142918e-01
6.172621724964747481e-01,4.719419036720108318e-01,4.998352593429247759e-01,8.325341414948761454e-01
6.890230851369041343e-01,0.000000000000000000e+00,7.878229636631448596e-01,8.091417588080217493e-01
8.427759032032741127e-01,5.660755511172693710e-01,8.727854858238355273e-01,9.062214606456668875e-01
4.302371754879107391e-01,7.085928961896625911e-01,2.939740981240981377e-01,7.897247015233854750e-01
0.000000000000000000e+00,2.504769896769896698e-01,8.096746336383499054e-01,8.073915641923432585e-01
2.633932120217842288e-01,6.246466190142482278e-01,6.958736304029758957e-01,5.812671390544806860e-01
5.000488342501921979e-01,6.444283650544935238e-01,6.440568806199854501e-01,8.488227865354427415e-01
0.000000000000000000e+00,5.159732838927353349e-01,6.402268624588658419e-01,3.088570264402668020e-01
6.114916749495966641e-01,6.557998418734494184e-01,5.790703205090874661e-01,8.900444096249675585e-01
4.990155137061679236e-01,4.329570607840731999e-01,7.337547526940866316e-01,8.374157134229637256e-01
3.261028444772051116e-01,4.027348979256536454e-01,6.006516314887550001e-01,8.180818475836443282e-01
4.224222101946696339e-01,0.000000000000000000e+00,7.390851122572247300e-01,5.023104897837036287e-01
5.023082957745972355e-01,5.014473376611898736e-01,7.825601772899011266e-01,6.981764242315756652e-01
4.223725127068157503e-01,0.000000000000000000e+00,6.782004002990019709e-01,8.222108908916300196e-01
6.264977757214269527e-01,7.892496004041711366e-01,7.828006495720212232e-01,8.694974855424261184e-01
0.000000000000000000e+00,5.885089393524243206e-01,8.312375321898051173e-01,8.491916364123012206e-01
7.290250603422796516e-01,6.570978845818334912e-01,5.751457922334899386e-01,8.541280425858078784e-01
0.000000000000000000e+00,5.896427616712708319e-01,6.864311889448921900e-01,7.505731934111866677e-01
4.390950133200133276e-01,4.794814265799560160e-01,8.674260838417725550e-01,8.904888881321788574e-01
6.115354995267189286e-01,6.438370506956601069e-01,8.247651568717581094e-01,8.521854868245436476e-01
4.956660820062290806e-01,4.990164677214437572e-01,7.251420789840475889e-01,8.687805259216007103e-01
3.348239144616933505e-01,5.837164227508780945e-01,3.997673854982098374e-01,7.667900594871692732e-01
5.445800280785406677e-01,5.122850016305906529e-01,4.764931084980636444e-01,8.158049769754061042e-01
4.203178914025843538e-01,0.000000000000000000e+00,7.168819098105321252e-01,5.039227393167045044e-01
4.204770185890894796e-01,6.380903176164667290e-01,7.667270265828391995e-01,8.739449460040730200e-01
4.416255519384829631e-01,2.574665945165945380e-01,8.049981560781376277e-01,8.421367474199876746e-01
0.000000000000000000e+00,6.253922183037635696e-01,0.000000000000000000e+00,8.117538233939958214e-01
6.268925953937294349e-01,7.474104529888279114e-01,7.846912628999413997e-01,7.281331326436745188e-01
4.306164901641074128e-01,5.900232462170853509e-01,7.456070616089977010e-01,7.499633870111294121e-01
7.948114839490061367e-01,0.000000000000000000e+00,5.858046619755781226e-01,8.691591333410764175e-01
5.155038186486715635e-01,3.995625137505779967e-01,8.117098564343956379e-01,7.968315239261141159e-01
0.000000000000000000e+00,6.899035866786763505e-01,7.080243125545213623e-01,8.878828165344950785e-01
6.721169175075045743e-01,3.048786694786694840e-01,5.839761981151677661e-01,7.729973957878322199e-01
6.187564247031698272e-01,6.992494979533757649e-01,8.327625073669256972e-01,8.055846337660592660e-01
5.152260284910221699e-01,3.933235711313110006e-01,8.037925531124685552e-01,8.428756444986186258e-01
0.000000000000000000e+00,4.062238747691694907e-01,4.691685005252526630e-01,7.530125311603168559e-01
0.000000000000000000e+00,3.427494533244532793e-01,8.087209541772908405e-01,8.463988851356938348e-01
7.847554065939289503e-01,0.000000000000000000e+00,5.041139429712238051e-01,8.817183511140435082e-01
0.000000000000000000e+00,6.754690658853849117e-01,7.515862282646061932e-01,9.130384376588565054e-01
6.556398698342202902e-01,3.947849190755924331e-01,6.274942580547147042e-01,7.716103741206311595e-01
7.739861890552798274e-01,5.725522774812208393e-01,8.278847103658572015e-01,8.644217193262174748e-01
5.072067264861812586e-01,4.714091407300151637e-01,7.267598349834599736e-01,8.001404081020980774e-01
5.048172290901393744e-01,4.686517371517371910e-01,8.404345377765757297e-01,8.985986152736170629e-01
5.081192333981807696e-01,5.774162525812480684e-01,5.760988856426448868e-01,8.651671311538168263e-01
5.045585484455323844e-01,5.783946766754000102e-01,5.789103212749244776e-01,7.805977250486270114e-01
0.000000000000000000e+00,4.003458659396159081e-01,5.770270071454018934e-01,8.054308208540765790e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.876367495010029307e-01,7.427062257039847015e-01
7.535692242340423785e-01,6.635489618056100714e-01,8.339614892852829087e-01,8.586759152582317256e-01
5.079529076186971581e-01,5.807738284860172184e-01,7.885603488812177320e-01,8.932416685719666294e-01
0.000000000000000000e+00,4.952637706779576821e-01,5.876247456044909612e-01,8.165578358183873675e-01
6.164597006801196821e-01,4.020509390119683668e-01,5.876834076017294350e-01,8.149018018405116415e-01
0.000000000000000000e+00,7.846204974022873424e-01,7.010046340790192509e-01,8.565102360406621207e-01
3.381108225108225285e-01,6.702448413590306187e-01,8.308268389725680381e-01,8.377818925811814088e-01
0.000000000000000000e+00,6.110436626417403705e-01,6.144981918149395872e-01,7.349846405300139995e-01
6.238420574171040789e-01,5.132281467904595829e-01,7.737467114185758721e-01,8.404250142352449604e-01
4.201350368227131371e-01,7.520124817153701624e-01,5.812950650330295232e-01,7.951067759229311083e-01
7.842479103669807161e-01,3.955052162082768330e-01,4.995309371921294872e-01,7.938036065166480526e-01
5.406858966482863682e-01,3.080904443595620101e-01,4.751889772633826614e-01,8.594908063788608832e-01
5.410806202610758397e-01,6.965466516910995276e-01,7.440148204853821445e-01,8.065419382533024484e-01
5.970188027729961266e-01,2.938253996003996060e-01,8.538327364241048434e-01,8.940571422507754829e-01
4.220433816183816189e-01,5.163702061827062373e-01,8.624506161465251841e-01,8.955497004634934699e-01
3.269975108225108285e-01,2.995358310771354393e-01,8.237767211034227044e-01,8.529092571269130119e-01
6.118093751631749067e-01,2.420047619047619447e-01,7.924423222535271760e-01,8.465572700975622089e-01
0.000000000000000000e+00,6.876654438988766271e-01,7.763558679001594243e-01,8.051608843034265828e-01
2.600105073718850801e-01,3.986473701407966530e-01,2.396013209013209133e-01,7.266551803264806875e-01
0.000000000000000000e+00,8.527032499674633836e-01,5.815335840606798978e-01,8.880962254468299788e-01
0.000000000000000000e+00,5.866774976867341618e-01,7.650980630210402200e-01,8.161561796318831385e-01
7.393222886051813436e-01,6.849278488514541907e-01,8.349786546890402006e-01,7.916971233917885487e-01
5.109534750208513110e-01,2.962631692653751592e-01,8.441178397368028774e-01,8.413537981899884555e-01
0.000000000000000000e+00,2.402659867909868185e-01,7.106777266984709573e-01,7.798821392069312797e-01
6.765943935820022404e-01,7.496713703916855209e-01,6.719738850114862494e-01,8.650953298419371551e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.915304184850237568e-01,8.001215411276303424e-01
0.000000000000000000e+00,5.724240114894472153e-01,8.354003396635072409e-01,8.527385579703802287e-01
0.000000000000000000e+00,3.001609668109668227e-01,8.529834401561076085e-01,8.599002740754270180e-01
5.013235095047711143e-01,7.683777000525844336e-01,8.039743330003695787e-01,8.171312269447952303e-01
0.000000000000000000e+00,4.704381960879204794e-01,7.858895861662107407e-01,8.260575146123193546e-01
0.000000000000000000e+00,4.924062068703791706e-01,2.978292761675888634e-01,8.124524998670761278e-01
0.000000000000000000e+00,6.716599352225040009e-01,4.708198690282056620e-01,7.921115182852295211e-01
6.976022212177048765e-01,5.124443455723348695e-01,6.970027844826771624e-01,7.798110007318628245e-01
0.000000000000000000e+00,6.647837871075175098e-01,7.907563105728798725e-01,8.395076257546778553e-01
3.280818542568542662e-01,0.000000000000000000e+00,7.870093181790224213e-01,7.912134502716288154e-01
0.000000000000000000e+00,6.564534956223454509e-01,6.766391382219656414e-01,5.469229717244372679e-01
6.195833483297468192e-01,7.542118104866402106e-01,7.537508550285565434e-01,8.841519703509811423e-01
6.139743087950388922e-01,4.019281512070305151e-01,7.603831928654051220e-01,8.122043264029207288e-01
5.133227615695368229e-01,4.698964359013227954e-01,8.158739357448541174e-01,7.664296877205540870e-01
3.264577727827727704e-01,5.766183862472680222e-01,8.537126651167850078e-01,8.563897486842513285e-01
4.411937408996232102e-01,2.492123376623376907e-01,7.560393962163123316e-01,8.180688170758406708e-01
0.000000000000000000e+00,5.845862111903785685e-01,6.281726441233943525e-01,8.055316269687199382e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.899255169769497931e-01,7.390740107507208778e-01
0.000000000000000000e+00,5.828556970049438846e-01,8.607925527168407420e-01,8.894045836867428001e-01
0.000000000000000000e+00,6.538400758666881307e-01,6.464872840952367028e-01,8.058413691906765042e-01
3.389727101845522728e-01,6.437682484916535941e-01,7.918382439538513839e-01,7.457950559939715562e-01
0.000000000000000000e+00,5.122783268248515265e-01,7.852006246290598179e-01,7.708489239591898023e-01
7.156637585552125813e-01,2.524814452360505390e-01,3.081805957930957574e-01,8.032163205102323955e-01
2.609394815710605608e-01,5.296286094178136450e-01,6.546243871588782737e-01,5.236507739439597575e-01
5.043087554010206031e-01,0.000000000000000000e+00,8.249668704905738226e-01,8.759262684536903709e-01
6.144809860118470857e-01,6.381916811249828125e-01,7.854505008238270580e-01,7.477566597524236691e-01
6.217389023917836433e-01,4.864521144816579268e-01,7.386288281560159374e-01,8.113564704092599555e-01
0.000000000000000000e+00,6.419458920274905278e-01,5.750742374149320213e-01,8.520424608762228180e-01
6.061469833027804954e-01,3.051370573870573755e-01,7.793340543139573029e-01,8.285725679291089385e-01
3.329242225095166430e-01,2.983081085581085201e-01,8.322447860394022179e-01,8.663300377683231801e-01
6.796238697341177026e-01,3.999901459333528586e-01,7.545757030745523508e-01,5.069231852912954306e-01
3.203271034521034677e-01,6.902910415175839143e-01,7.795442925833601100e-01,8.240151957038462927e-01
6.191302141917545132e-01,6.303904253785912459e-01,7.450850744371521062e-01,8.248577142200189671e-01
6.190660883395064928e-01,4.048971172074112834e-01,7.130999984542222281e-01,8.260813234541334316e-01
6.966403813319360649e-01,5.836020833880622982e-01,7.981612374956583711e-01,8.556070478916607547e-01
0.000000000000000000e+00,4.011740218115217305e-01,8.314767465394172774e-01,8.612751084278312819e-01
6.250027493249534771e-01,2.967034271284271219e-01,5.829035071700183757e-01,8.889603862368723464e-01
0.000000000000000000e+00,4.732332988322307532e-01,7.086552138465488371e-01,8.266556017863294636e-01
6.962003037070230160e-01,5.804894435879293102e-01,8.767521624032884597e-01,8.765723250112040787e-01
0.000000000000000000e+00,5.956088576245782695e-01,7.737189108496865808e-01,7.618078623270785332e-01
6.101101741117413990e-01,4.756978389896549531e-01,7.158533829320380404e-01,8.450801249502197798e-01
4.291149822399822344e-01,5.057840476627737392e-01,7.946565419489358684e-01,8.361814837620005214e-01
3.663860986536682796e-01,5.036343564148944019e-01,7.615829714038387932e-01,7.244017899738757205e-01
6.165892575665687936e-01,5.790749813291338199e-01,6.767773489215972438e-01,8.343566586720330136e-01
0.000000000000000000e+00,5.247108533290534282e-01,7.545569451593578947e-01,7.213445652713108558e-01
3.228628762767795646e-01,5.351161017093006844e-01,7.018073886128228800e-01,5.315220637859427999e-01
4.326824295122335684e-01,3.462431078696558417e-01,7.738324771236245736e-01,7.438732635300001617e-01
7.523321994996466922e-01,3.833816822066821728e-01,7.980766870565981774e-01,8.747297992765439290e-01
8.007111184933445314e-01,3.057618362030126713e-01,6.814301441118568725e-01,8.099943785746672731e-01
6.172172985746549045e-01,6.831251696969026233e-01,7.840123083299900264e-01,8.778265046333798560e-01
0.000000000000000000e+00,3.958564372847654389e-01,8.202421841083658016e-01,8.121409907574130838e-01
0.000000000000000000e+00,5.864435190031338507e-01,7.771493853737019286e-01,8.362293916395937554e-01
5.397410684659484925e-01,2.936917539976363623e-01,7.497894793753618892e-01,7.922347386441147554e-01
5.305790780750248015e-01,5.886662852076962604e-01,6.567504781090034438e-01,7.631161817448753881e-01
5.391407597250441608e-01,5.087355742429444661e-01,6.590707577544731022e-01,8.311361937004052569e-01
5.295280997459712591e-01,2.467352174785998609e-01,3.008176757066463036e-01,8.377138921980400443e-01
0.000000000000000000e+00,6.893207295136760671e-01,8.661697149957277020e-01,8.628089955976769865e-01
3.424422304303883502e-01,5.894386915366264246e-01,7.891484102469077389e-01,6.350243554116592470e-01
6.214199363309623747e-01,4.002785533910533933e-01,8.509801451934295713e-01,8.937153726467185200e-01
4.882613746005195487e-01,6.142567811930301769e-01,7.858988336177089584e-01,8.284711665844123329e-01
6.777245641106774965e-01,0.000000000000000000e+00,8.397630996788956192e-01,6.634963352818317173e-01
5.568669501167109459e-01,6.889277574056740239e-01,7.679812525437897941e-01,5.912647865305292738e-01
3.199129257216213884e-01,5.437035447355138551e-01,4.980237491068237321e-01,7.692855680428636322e-01
5.073242519219687274e-01,5.869755169054134969e-01,7.336553487458178369e-01,8.790512089280628771e-01
5.388101936974348805e-01,7.025022745956212011e-01,7.965885464203368294e-01,8.658829420384733799e-01
0.000000000000000000e+00,3.040923687423687793e-01,6.466901242007963013e-01,8.751038509851104541e-01
0.000000000000000000e+00,3.498465511040312337e-01,7.033009317134276683e-01,6.447777693258411880e-01
5.146385095006276167e-01,7.435311972591329699e-01,7.527362431717369295e-01,8.074025373686020135e-01
4.200822064621936303e-01,2.898013766781669664e-01,6.525886469957531411e-01,8.225862030033683769e-01
7.290654566088592414e-01,7.129322178633412666e-01,8.306123043702354769e-01,8.658128945506002871e-01
0.000000000000000000e+00,6.820986285572746555e-01,8.118549339051505109e-01,8.364544533129988357e-01
6.147019611349247015e-01,6.312039189688014584e-01,7.115970500187407399e-01,8.746779504694356389e-01
4.202442393390424247e-01,0.000000000000000000e+00,6.374982735206327078e-01,7.841892753471144673e-01
5.638168790169746369e-01,5.122272589190144387e-01,5.383082729403780853e-01,6.957785576112780479e-01
3.309953102453102591e-01,6.908324991847417662e-01,8.705034236053568186e-01,8.320175247483750924e-01
7.346549113264921882e-01,4.022304118267353013e-01,4.633830801632796703e-01,8.444023464425001180e-01
3.217312770562770763e-01,2.475785298035298454e-01,7.587533170282665385e-01,8.491000500944780871e-01
5.750156799583472367e-01,4.705092076076268781e-01,6.763196053818044673e-01,7.487569269886600321e-01
0.000000000000000000e+00,3.916140775890775139e-01,8.811007328523180471e-01,8.892730528995131944e-01
4.158659346204707230e-01,3.050953979843685770e-01,7.541833059391447325e-01,7.777858950393414794e-01
4.326445474202439412e-01,2.939757992007991927e-01,7.676436915159641217e-01,8.584929191175251217e-01
0.000000000000000000e+00,4.982759759651912423e-01,7.720249785008710397e-01,7.999169090039334185e-01
4.778511835494155258e-01,0.000000000000000000e+00,7.245260844782335230e-01,7.398377849657001848e-01
2.601388888888889195e-01,4.684220335291307546e-01,7.699205292535323819e-01,8.794735913935622929e-01
6.194691091593381715e-01,3.000531135531135374e-01,7.839640290916515264e-01,7.641017245233976407e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.066984417313145084e-01,8.385889698239211709e-01
4.249094774636569816e-01,6.978074977829178405e-01,6.918027279912816185e-01,8.354780343046536162e-01
5.135452241214238933e-01,7.559054790414156955e-01,7.910683202139934256e-01,8.585692052470718094e-01
4.974873075015426305e-01,4.632748759679017336e-01,5.786685797161637002e-01,7.992650892807685592e-01
3.307643962791021464e-01,4.025587625429266070e-01,7.004607199196647427e-01,7.726291050963264295e-01
0.000000000000000000e+00,5.179863629171943540e-01,6.647218410822487433e-01,8.142121996430276010e-01
6.255524593224224272e-01,3.051297891221265712e-01,7.640075856399272114e-01,7.761634470868334912e-01
0.000000000000000000e+00,2.477623376623376839e-01,7.543720857344897723e-01,8.200759196792699601e-01
0.000000000000000000e+00,4.698014938793576567e-01,7.682781480478096947e-01,8.440802413552014327e-01
3.276496047430830227e-01,0.000000000000000000e+00,4.686833609683662139e-01,7.750606964172288560e-01
4.298962038792397133e-01,5.787522986977289285e-01,6.795442925924750632e-01,6.358378924666703291e-01
5.043399766926647265e-01,2.900095968273213032e-01,7.864135013924554718e-01,8.022569420096142823e-01
3.339777122280958577e-01,0.000000000000000000e+00,7.734786292510895667e-01,3.065770062210056990e-01
3.224463383838384045e-01,5.128577356993960779e-01,7.339829809912712388e-01,8.261162247623594634e-01
0.000000000000000000e+00,4.055259786815657019e-01,7.395405660552366589e-01,6.905522224473799042e-01
0.000000000000000000e+00,2.410278212800271991e-01,7.547930323963459864e-01,7.125630372439126781e-01
7.337526195697708919e-01,3.980893495393494907e-01,6.733798098929419940e-01,8.340138308353590713e-01
0.000000000000000000e+00,4.019855675852243015e-01,7.980684193350091604e-01,8.747017451157860224e-01
6.130193297535857511e-01,7.227083829908359514e-01,7.232276939083264189e-01,8.105876970455914154e-01
7.871382094598471379e-01,4.058812419305840025e-01,7.194921719953926154e-01,8.307386590627402478e-01
7.534576936275847459e-01,3.007863937232357898e-01,7.133539280858658405e-01,8.109458350739991994e-01
7.223852064953214525e-01,7.608638809750616350e-01,3.933362782642194078e-01,8.582470264813442107e-01
6.101579450926740700e-01,5.805146841611502628e-01,4.080263176926004487e-01,7.692404236748858759e-01
7.011051998294774990e-01,4.719550679613958577e-01,7.852040302699659913e-01,8.530406361841489371e-01
6.143360570698288559e-01,5.250250464587093990e-01,5.789014819016103930e-01,8.757991816411011543e-01
4.261965778829013285e-01,7.148610250775179198e-01,6.810121582320108891e-01,7.817550040600232952e-01
3.187287384376814581e-01,2.449075424575424542e-01,6.813183823923719684e-01,7.347882127508359451e-01
3.263709595959596310e-01,7.786515111605909478e-01,7.959809191459223943e-01,8.479423085187824949e-01
3.254334630345500079e-01,3.901358121775884702e-01,2.981240800865800900e-01,8.485410459882162248e-01
7.173174591595814498e-01,7.074048769427611072e-01,7.817658780366931737e-01,8.603013658895946048e-01
6.192018534020182763e-01,6.267169072247459338e-01,4.430438464762503359e-01,7.182737758791012395e-01
6.342170363262469301e-01,7.149957137189852929e-01,8.792857043439565867e-01,9.205024314455543255e-01
6.254546412814472323e-01,4.721912704469592992e-01,6.934949365668215959e-01,8.570030484832705797e-01
0.000000000000000000e+00,5.295470589413571183e-01,3.958682656757730456e-01,7.362571070448270527e-01
6.738836159470946718e-01,6.953444518008059516e-01,6.677234956568274260e-01,8.141485763730853531e-01
5.069368229086612665e-01,7.013329505318032231e-01,7.934688074645243061e-01,8.403927683262392145e-01
4.312384199134198792e-01,5.025475749441166151e-01,8.093799386550725172e-01,8.302472164630794182e-01
0.000000000000000000e+00,6.796844994611653812e-01,6.407108603307029027e-01,9.131577501284051657e-01
5.013886943095425819e-01,2.428711445961446169e-01,6.226249624188262555e-01,7.864738944575470070e-01
5.374858657006164053e-01,2.956958098274274915e-01,6.955374275753798408e-01,8.075601154310557694e-01
4.299977955309348676e-01,3.941168423836225454e-01,7.575547127808704984e-01,8.074263734986460994e-01
0.000000000000000000e+00,5.845057348966959943e-01,4.426124721928227368e-01,7.663689684569874316e-01
0.000000000000000000e+00,3.072467440892441282e-01,7.936720616887003033e-01,7.915276217719442453e-01
0.000000000000000000e+00,7.093075015364921354e-01,7.486118080934837105e-01,7.985859897880431824e-01
5.187337904542033140e-01,6.519165346893949220e-01,5.359960192416424185e-01,7.170384346284722765e-01
4.124559753198298040e-01,5.235616903102927600e-01,7.351649884929354339e-01,7.568673829992098590e-01
0.000000000000000000e+00,5.299105777516339710e-01,6.934127607328490761e-01,5.882728544672457538e-01
4.304000890071401075e-01,5.904023068742024760e-01,4.532606754439432173e-01,7.859287906894661946e-01
3.312219752469752199e-01,7.045929958068171128e-01,8.415256748720322255e-01,8.517441379511907495e-01
0.000000000000000000e+00,2.960027777777777813e-01,7.952951697274476262e-01,9.221990823973826856e-01
7.672853594575232972e-01,7.451345809479046345e-01,7.623649346830739804e-01,8.483366035841867214e-01
4.323935060473170777e-01,5.680554638104737819e-01,3.980992160460870566e-01,7.991421967438974150e-01
0.000000000000000000e+00,5.038556180622585368e-01,5.866061886005595749e-01,8.303160893098889828e-01
6.256837246681169473e-01,5.792633379093431456e-01,5.823217154571067589e-01,9.070366456724977544e-01
0.000000000000000000e+00,2.939396492396492144e-01,8.765863297798635045e-01,8.625742894140352446e-01
0.000000000000000000e+00,7.521190455740759395e-01,5.911121883359677920e-01,8.278450816770268617e-01
6.101298972814951371e-01,4.759719603374121255e-01,7.738365877352433309e-01,8.004866687005103287e-01
4.266877060031471491e-01,6.526872538813998093e-01,7.425428713399431224e-01,8.758820544910309591e-01
5.362617813336356676e-01,2.431241823310789085e-01,0.000000000000000000e+00,7.668338399348632040e-01
4.230038793722616930e-01,0.000000000000000000e+00,5.869758134961188256e-01,8.250297946786114833e-01
5.342622631843898517e-01,0.000000000000000000e+00,5.850465439827732261e-01,7.866384729404527487e-01
7.608641214675926356e-01,5.137947732137293499e-01,4.650688545966817355e-01,8.150462398013627041e-01
3.203676606073664890e-01,3.969796039034848567e-01,3.038386918636918899e-01,8.720124555985724335e-01
5.064490447481579949e-01,0.000000000000000000e+00,7.535717381397707415e-01,8.419842740820969729e-01
7.218012005516143414e-01,5.799841769266704805e-01,0.000000000000000000e+00,8.634337392929698485e-01
6.532476690642039507e-01,5.830337403478786928e-01,7.527144378058898688e-01,6.308488469295225887e-01
3.252087301587301971e-01,7.220953179034076408e-01,8.703357175676478263e-01,8.854427636266695156e-01
0.000000000000000000e+00,2.426528554778555058e-01,4.789209356397934880e-01,8.445575020884930062e-01
0.000000000000000000e+00,5.769761858141433386e-01,3.038460814512285446e-01,7.626681083721782439e-01
6.159711015061669626e-01,8.202426255914833098e-01,3.005019230769230831e-01,8.495426944422779236e-01
5.201521998878078090e-01,6.313221584832445776e-01,8.281680716477493043e-01,7.923198714781245489e-01
0.000000000000000000e+00,7.832038142048328710e-01,5.726406497573808263e-01,8.794070308982904205e-01
6.140315829451420404e-01,2.418229659229659545e-01,7.383921093650769318e-01,7.714016638724024988e-01
6.185288427064570271e-01,7.509651019203902322e-01,8.461565857389558021e-01,8.081001294960268311e-01
3.274838217338217339e-01,5.743195078570131340e-01,8.120017273682750281e-01,8.491406957833504965e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.033344213234064890e-01,8.476188158689068608e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.915375968197852385e-01,8.343430228523356362e-01
4.782392947013553441e-01,4.016339577684057693e-01,7.207003700541479985e-01,7.557377284013673258e-01
6.119006147558894160e-01,5.954983688769013295e-01,5.764278213796953931e-01,8.065640737569652607e-01
6.293797393003877083e-01,4.571521303409402659e-01,7.676805722997168679e-01,7.573316506843562612e-01
6.137286527892553689e-01,5.839200895706598837e-01,7.545988088254295123e-01,8.101978566740467569e-01
7.215075354714493017e-01,3.035106532356532383e-01,7.870360617695804084e-01,8.072325638731935316e-01
6.222128188842356300e-01,2.390418636918636985e-01,7.450457657046417603e-01,7.998836579252455170e-01
7.816100311799007994e-01,5.031913043299762744e-01,7.964612109966160425e-01,8.404541626810908550e-01
5.020685399343631783e-01,4.992128848948894637e-01,8.137215052065067677e-01,8.439821841621605314e-01
0.000000000000000000e+00,5.038059534534449213e-01,7.964258034191981084e-01,8.091903631462210589e-01
0.000000000000000000e+00,5.835149174741105504e-01,8.133540765425778529e-01,8.298180196496537375e-01
4.228915933719382125e-01,0.000000000000000000e+00,3.047180236430236389e-01,8.160899872382758602e-01
7.320618373449260252e-01,5.797136695583738897e-01,6.351616136082480768e-01,8.299070781523359974e-01
3.270774947274947553e-01,7.896073954201204836e-01,8.100803191459947650e-01,8.439345331223877533e-01
4.287790934751746774e-01,5.888820267683347875e-01,7.621664475677695227e-01,5.036099724527405286e-01
6.205102415061777288e-01,4.025303035857016876e-01,5.842195130638061507e-01,8.476848902513968165e-01
6.880920220350459360e-01,6.811287936683408928e-01,6.910925239506463535e-01,7.953178206802133943e-01
5.378624617814522502e-01,3.981525180400953823e-01,7.193468679370105257e-01,8.023740376189074652e-01
4.216371943115364007e-01,3.965991759759436852e-01,5.746370616891951499e-01,8.572247351235067203e-01
7.053655688347258979e-01,3.082659188850365162e-01,6.866430445152871265e-01,8.461678073803184930e-01
6.875846608106450653e-01,7.185242064402991291e-01,7.751074050317084962e-01,8.617073266075485627e-01
5.178828611988286479e-01,6.602995608768389424e-01,6.775640687412634033e-01,8.507302531477060059e-01
6.632737848295715555e-01,5.015930133716839379e-01,6.799133109333281855e-01,8.234538184711588382e-01
3.304366522366521952e-01,7.240862148833632217e-01,6.440139919418650383e-01,8.669474645362397203e-01
3.239184704184704389e-01,2.920077172827172385e-01,8.471176909783210141e-01,8.926054062467904116e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.506938581476169992e-01,8.625458601868094544e-01
0.000000000000000000e+00,3.105063020313020283e-01,6.557691431119851977e-01,7.916922262844127145e-01
0.000000000000000000e+00,6.333944458098275110e-01,6.840224646350447912e-01,7.889883119020907332e-01
3.317479922854922325e-01,7.210759350679749602e-01,8.174467027376867145e-01,8.045785781332983611e-01
0.000000000000000000e+00,5.820342251668728650e-01,6.583820185478674869e-01,7.993303750684923603e-01
8.467152437138137921e-01,4.780257382517798526e-01,3.014124916749916228e-01,8.570947804147431848e-01
2.571216175637228707e-01,3.050933947559741344e-01,6.997976646155851244e-01,7.331853611891063771e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.026043412980265579e-01,8.057011464190695360e-01
8.269871516975533243e-01,7.044241518813236791e-01,7.420894179962204129e-01,8.481409393528563934e-01
0.000000000000000000e+00,2.997587013261935329e-01,7.343568394858841497e-01,5.871765640268877817e-01
0.000000000000000000e+00,7.698222316910345864e-01,7.769807858417291380e-01,8.173585108545713407e-01
3.394617604617604645e-01,6.393992577719995740e-01,3.069469780219780120e-01,8.591072241105989216e-01
7.263517044336535999e-01,7.283623913599972521e-01,7.350104563657133827e-01,8.467922546964086195e-01
6.957273383168767200e-01,2.368970418470418560e-01,7.644437922621263315e-01,8.275103853507301821e-01
5.486415502074342143e-01,2.503089394523605460e-01,5.059611266795960294e-01,7.446229748780062163e-01
2.654716586553543256e-01,0.000000000000000000e+00,7.068941531711743220e-01,7.516077832694693095e-01
3.375091020091020022e-01,6.367667992517169750e-01,6.899221979224094969e-01,7.807939886208987712e-01
3.287537029147323819e-01,2.427536974463445352e-01,7.750795261152451099e-01,5.111154090020076923e-01


==> Data4/mulmuhateb41.dat <==
# arm1,arm2,arm3,arm4
2.849150343843826594e+00,2.292974581789389621e+00,1.740254956460187019e+00,4.419984105585774259e+00
1.345787851412600711e+00,2.233339778844780632e+00,2.640407748522244802e+00,4.463428336344607672e+00
1.707844117735016320e+00,3.363302944955345541e+00,3.665334484782073687e+00,3.224343411423115313e+00
2.090657066073211556e+00,3.059312574553117337e+00,3.317349532961873404e+00,4.349197403087504910e+00
9.166726198047977503e-01,2.608225759437253988e+00,3.653198886059009887e+00,3.957479672582399743e+00
1.675888693048827705e+00,2.685762399881167273e+00,3.260957880698970079e+00,1.828441116381678944e+00
9.524023071199784196e-01,1.896842063832567371e+00,2.377810409061834385e+00,4.040252146940568778e+00
2.909711765206407286e+00,2.404775252675310337e+00,3.260333740552667336e+00,4.673582469695737984e+00
3.430169305170351013e+00,2.683257270995005772e+00,3.402163444110567703e+00,3.428981919524651811e+00
2.680534947962856407e+00,2.752843484505712368e+00,3.107758094850441299e+00,1.428800878771933291e+00
1.441080643661125871e+00,3.094418230842169937e+00,3.303785442603611067e+00,4.366437136757268078e+00
2.692695618777073641e+00,2.994327346263507383e+00,2.782399267307607449e+00,4.224171184830147752e+00
2.507023830692232114e+00,1.743043894550344364e+00,1.314353096481790883e+00,3.143620048991596860e+00
3.453669998458083423e+00,2.651109355365929066e+00,2.698831461821677991e+00,4.600595717081015223e+00
1.137174558611746988e+00,2.511960597084688551e+00,6.195349569917532051e-01,8.700091438445269887e-01
2.956169553820280793e+00,2.199470606691082519e+00,1.544521659254988188e+00,4.187272355882521779e+00
3.054771461769097307e+00,3.007982519099528407e+00,3.475755663825498054e+00,3.513264691456218003e+00
3.015986058320241803e+00,2.400187933320046429e+00,2.948180299490512635e+00,4.252818753517251693e+00
2.486598850815902484e+00,2.112371902220250508e+00,2.766301612590837067e+00,4.340060907971771798e+00
2.676905226774477065e+00,2.348905615563682936e+00,3.384039071897348538e+00,2.106302969726941310e+00
2.046160595694676232e+00,2.165729126883941369e+00,2.778596483328123590e+00,4.261974367194541813e+00
3.087380045239847437e+00,3.038994092704740524e+00,3.147007791192033554e+00,4.352496138972973938e+00
3.126949681746727272e+00,2.600545454979068083e+00,3.160689631721284254e+00,4.107391204969506937e+00
1.908582882844811701e+00,2.324497182942651730e+00,3.369340202535318518e+00,4.273676255541889901e+00
2.152152195577774485e+00,2.737461432546219875e+00,1.648312207392814033e+00,4.631804883089529312e+00
3.318134045813670330e+00,2.590779326037142560e+00,2.084205609565603634e+00,4.461688571853912322e+00
1.972245690743401392e+00,2.503220627845091251e+00,1.322632100339890204e+00,4.490895417309887172e+00
1.288884551329708028e+00,2.863041404759996134e+00,3.299471764946547481e+00,1.671416162629213664e+00
1.259739566266667721e+00,2.912079540015943824e+00,3.363580860153142282e+00,4.434918159426400663e+00
7.736632127604075038e-01,2.217201705012810109e+00,2.947293847173693582e+00,4.255376685230277900e+00
3.155660021686334638e+00,3.061900525223617553e+00,2.050455220277851875e+00,4.245905479342205524e+00
2.986843084145242688e+00,2.911449798788483090e+00,3.534865715309023493e+00,-1.229073886308071906e-01
3.675736387373870429e+00,2.184432271768098399e+00,2.914806133355563933e+00,4.381655097029240054e+00
2.480995215075258553e+00,2.684541464757735252e+00,2.500213880404112299e+00,1.669978356328996716e+00
1.972191901661149549e+00,2.695075230900509045e+00,2.359654645717151222e+00,4.103061193237825144e+00
-1.036748962637901172e-01,1.051238345084750003e+00,3.329946620784158817e+00,3.876704675637880904e+00
2.932401820488454547e+00,1.772691936453010042e+00,3.710335711219192145e+00,4.676279215239867781e+00
1.707319624217795706e+00,2.726610544231103717e+00,3.408469477318503138e+00,1.491319385115377871e+00
2.294953276178409940e+00,8.966697624382478082e-01,3.349859482794539378e+00,2.314663078956469722e+00
2.495974304951454670e+00,2.227498789561467962e+00,1.881944879393113279e+00,4.631224934772655288e+00
3.754275431441469468e+00,2.468377543673120122e+00,2.470581482422824049e+00,4.598174758390144667e+00
1.871150450599459614e+00,2.672892362478183514e+00,1.839285252619481170e+00,2.163200362229029228e+00
5.933379853669470405e-01,2.623706084285965190e+00,1.617402805968085833e+00,1.737864968429270185e-01
2.559524895348646467e+00,2.604538126566229739e+00,1.998373073748345607e+00,1.367607782560023688e+00
1.124462550164511798e+00,1.508926303779158706e+00,2.868702935809290810e+00,4.721363502827296443e+00
2.852667527838629979e+00,2.788335536359205946e+00,2.832446836767775533e+00,5.596003671938044599e-01
3.298377775801942580e+00,2.634024306224266976e+00,3.552848444440306785e+00,3.171688731014898011e+00
-4.988706999249102325e-01,2.787323814180628911e+00,2.332268094938158232e+00,4.418682020457761261e+00
1.711135958271275515e+00,2.694090528802221662e+00,2.625851613349165614e+00,4.593782844854208847e+00
2.828042404689713241e+00,3.282562736777438595e+00,1.614035949736695841e+00,3.999798615749798003e+00
9.630973768084647446e-01,1.773910464821707444e+00,3.088972284099572807e+00,1.567835883092764560e+00
2.107955439078392779e+00,3.085351470947269803e+00,3.612458272367673029e+00,3.267769973337849798e+00
1.986939864900005182e+00,2.937122598753741265e+00,3.193647889045965194e+00,4.552129353437097237e+00
-5.092688796599482703e-01,2.571473012655149049e+00,3.293169735462807779e+00,2.868046466049571919e-01
2.663835852366376322e+00,2.911022192286384591e+00,3.289860433024529573e+00,4.684759594977732533e+00
3.297601765586788414e+00,2.669741951598359364e+00,3.282528348826096565e+00,4.345321001958797780e+00
-9.599359606778749832e-02,2.760514769002079483e+00,3.209050991668333630e+00,4.526406509292640656e+00
2.740726940607211670e+00,1.755803348104605144e+00,3.019942992505764590e+00,4.386814210743757769e+00
1.692423053291264967e+00,1.422650651181441628e+00,3.306631814843417061e+00,2.222412535563348612e+00
3.145711461603403869e+00,1.657188895675580254e+00,2.604382619937045007e+00,4.424340877659094673e+00
6.778663660130178625e-01,2.839680876276117427e+00,2.470075646627630572e+00,2.155897188435544010e+00
1.455113454302665810e+00,2.766399435595320089e+00,3.348311047898333559e+00,1.966507055243954749e+00
2.731391101389140097e+00,2.080760681617629615e+00,3.125338295023039059e+00,4.438240291825616524e+00
1.490512990354546874e+00,2.693001815037145974e+00,2.421298827299628087e+00,4.108763653901283064e+00
3.249937889197815455e+00,2.537496551971822001e+00,1.671180936564779840e+00,3.999914703235171842e+00
1.489122334077754850e-01,2.961703434994193085e+00,3.484398341898593543e+00,2.348498716701043154e+00
2.271312340646191252e+00,1.479307205910090683e+00,3.120850863135414599e+00,-1.545255742178871960e+00
1.876406126336074953e+00,2.022204794225952007e+00,3.526936027925044570e+00,4.261742223286143272e+00
2.572608510234286605e+00,2.713721810465137274e+00,3.399246127695420228e+00,2.432076236703830663e+00
3.497589075561612582e+00,2.504379849876621655e+00,2.587409580276544219e+00,4.031328677639516300e+00
2.919164596855544858e+00,2.210514129128584138e+00,1.909096617102637117e+00,4.437179003183270964e+00
2.736257745245338935e+00,2.977379776853859017e+00,3.394481692279442964e+00,4.353724179133072525e+00
2.264703799782042282e+00,2.407641768469881871e+00,2.879322132557295522e+00,4.340760439325277886e+00
2.814132960535463912e+00,2.719212291223558342e+00,2.218819803522924072e+00,4.399197078469613054e+00
3.000763273018824950e+00,2.665575680703323957e+00,2.817977741773671774e+00,4.358572126952799053e+00
1.703575446775257296e+00,2.493670542992679096e+00,2.423480194430394974e+00,4.294880243709055634e+00
1.590985557390476979e+00,3.135282988404800353e+00,3.338574364815718454e+00,1.026892684509862264e+00
9.473021534779493269e-01,2.092176442709039463e+00,2.795340569544892517e+00,4.432070994120856255e+00
1.453933291093526536e+00,2.770098200293512836e+00,2.455760662751276246e+00,4.518719254892388903e+00
3.253380944896074212e+00,1.990256038032097052e+00,3.449151928400062239e+00,8.226551266612576185e-01
-9.838160410242081932e-02,1.255408882902674605e+00,2.333091935164735897e+00,4.133610742393610593e+00
1.465170868272123839e+00,2.774064660240498803e+00,3.457964912118245415e+00,4.981703392594267754e-01
1.943490112448851281e+00,2.729259315518773654e+00,3.005338168109830566e+00,4.090719438191328550e+00
2.833802468997920876e+00,2.571861320760973957e+00,3.185823181496875378e+00,2.285151643139825328e+00
3.333060056092629786e+00,2.232568360768498739e+00,7.605624605345251421e-01,4.252739396231188351e+00
1.956852409414193028e+00,1.514087554632895793e+00,3.170129608353435824e+00,4.335738548046943031e+00
3.024580153293384033e+00,2.785361950290192290e+00,3.443520451740444965e+00,3.746899858140605666e+00
8.204031565883964650e-01,2.470773787364892726e+00,3.074890532861183079e+00,1.574888150023938671e+00
2.337286199904713424e+00,2.451644548524887668e+00,3.273054622385356716e+00,4.298229328814061390e+00
2.893350095705891967e+00,1.802188897076305807e+00,3.427171592094345076e+00,3.391289274759791805e+00
3.303215240397913366e+00,3.123215962601856077e+00,3.396740445444102363e+00,1.195921635854606535e+00
2.299565427585812838e+00,2.888479369751661086e+00,3.434909073160780757e+00,4.453435799579759546e+00
3.611225432540588365e+00,2.665166223747148067e+00,2.804330560723196086e+00,4.219171855806207461e+00
2.288477040937866747e+00,3.192474544809108306e+00,3.447957801352486751e+00,2.676634201644780275e-01
1.855233125167080388e+00,2.541345287348728110e+00,3.392476964379100401e+00,3.175391635465846907e+00
-4.206521723136965041e-01,2.816510657655594940e+00,2.505185823488112362e+00,2.227848986784350060e+00
-4.523402960639110182e-01,2.613142782783988594e+00,2.348909633764681537e+00,4.350942795699976884e+00
3.169584544796723691e+00,2.293189345298385806e+00,3.512535922938877064e+00,2.264128774816872358e+00
1.067553513935450615e+00,2.365252609273123419e+00,3.259719311277707199e+00,1.465575364518090229e+00
3.077070312171293232e+00,9.345943112343458870e-01,3.148281684475380704e+00,2.624902616475072836e+00
2.099744464725008974e+00,1.856944315394400746e+00,3.042100758345501532e+00,2.625969043452602292e-01
3.827178881582862235e+00,3.141537121505088681e+00,2.792052883511311201e+00,4.674900732102216239e+00
2.239278190083080045e+00,2.678195086947424031e+00,3.438434054814698548e+00,8.462102202071672963e-01
2.368648251266245452e+00,2.470893220473274532e+00,1.936117762241691187e+00,4.116905979274958938e+00
2.761979172004046745e+00,2.750981155703554393e+00,3.446461651506513846e+00,3.934001170875972342e+00
2.042015508633117093e+00,3.089216291060736364e+00,3.598750596354309383e+00,4.400546439460839565e+00
2.320150418199553588e+00,2.636001570422902063e+00,8.205756275409566980e-01,4.213994193716795067e+00
2.398470126560387161e+00,2.511620174719183307e+00,1.447732377347964228e+00,2.611479282613394126e+00
2.879138575342127027e+00,1.473446014909954416e+00,3.255212922991639779e+00,9.919208403017005793e-01
6.507862819010377109e-01,2.783740597376038295e+00,2.834049494547559167e+00,1.816528081972837994e+00
1.699412634621659368e+00,2.813250754501916084e+00,3.378898481051112235e+00,1.949595600882098934e+00
1.792333928696531853e+00,2.889809548499260750e+00,3.829870474961689641e+00,4.588472329280948614e+00
2.601038760718959786e+00,2.452570142542704001e+00,3.086794024030312222e+00,1.349937999213299378e+00
3.431337936095695262e+00,2.934605923568893715e+00,3.480510012106522666e+00,2.248669572940535488e+00
2.327317145873784465e+00,2.952657721419321923e+00,3.519299012108835445e+00,4.436668646293301599e+00
2.664749322411122279e+00,2.400912558402844788e+00,3.579833061628637125e+00,1.958498628221226667e+00
2.341006401403061543e-01,2.967333910349781778e+00,3.395781222648194042e+00,4.626484362744449186e+00
1.258254454598255023e+00,2.798550116605964533e+00,3.447046302009341368e+00,3.837191988965177991e+00
1.014820772989535547e+00,2.391918683130622281e+00,1.066409922583839931e+00,4.483264153604226365e+00
2.272932500846648551e+00,2.390062667270334895e+00,2.360046428942267571e+00,4.606510956611192142e+00
2.304841720781388048e+00,1.712961380626712993e+00,3.310615279681745182e+00,2.018107425825514056e+00
1.878119734285845777e+00,2.831960894714033561e+00,3.345442721645019990e+00,3.667817259691849685e+00
1.742248104499449113e+00,2.256404390722035913e+00,3.336193711582987387e+00,2.805155391082507776e+00
2.502479050792963733e+00,1.695972172037857106e+00,3.085581270614651483e+00,1.166346634385968972e+00
3.060887979021254424e+00,1.925584048623376843e+00,3.185977540578103895e+00,1.635855922302488441e+00
3.092770267548798913e+00,1.847021224899405789e+00,3.139600291911003094e+00,1.768766723699481958e+00
2.032744064993792676e+00,2.955733912177938461e+00,1.898969273340659125e+00,4.758893467157307100e+00
-1.308767871993662124e-01,2.143259731925021505e+00,1.435640240050958250e+00,4.336802179756075404e+00
1.425071852344179213e+00,1.646436806084396576e+00,3.288382890815274351e+00,3.193731333343009293e+00
1.846583691795506521e+00,2.205540668188797682e+00,2.850830326587333374e+00,4.622529007739140994e+00
3.328949946638604551e+00,2.565609762983957598e+00,3.428166715290469568e+00,2.140377688677896906e+00
2.797256143594884392e+00,2.703938196691269003e+00,2.109060923297616519e+00,2.389850846151452934e+00
3.070717568790733321e+00,3.369983708661793198e+00,2.324549091330310624e+00,4.279812464108562864e+00
6.971628824797291291e-01,2.606079286753564705e+00,2.634339166593914761e-01,-1.376248128711661245e-01
2.213799111809036546e+00,1.754930684635399141e+00,3.306264805603198464e+00,1.035743480025917096e+00
2.419643732688168125e+00,1.752331425100832396e+00,3.119176674805538063e+00,3.403947605051873548e+00
2.129162464357194917e+00,2.605749863256380472e+00,3.303311455133448593e+00,2.993078543267116753e+00
2.024822216572828015e+00,2.898481108315911214e+00,3.267773072877920626e+00,4.121731231095158599e+00
9.178045667498752058e-01,3.220105362580836239e+00,2.628674990824786839e+00,4.180316350456879881e+00
-8.206713878761693337e-01,2.746260445131617711e+00,2.769857273594308555e+00,4.069073550354447733e+00
5.536431112267008459e-01,1.621772514443840629e+00,3.266183394180347310e+00,1.643346357620755205e+00
1.049448751117549428e+00,2.111452336401191232e+00,1.613458871182801069e+00,4.545972112419470079e+00
2.281845022230100994e+00,2.833989646349128755e+00,3.202423487409070013e+00,4.292510837168965310e+00
1.101950227505562374e+00,2.057261229769870692e+00,2.588853597832624587e+00,4.535864541829965901e+00
2.154468702054161966e+00,6.526712369368149469e-01,3.474492537554103144e+00,2.372801561069807885e+00
3.542965060800335575e+00,1.776320994594547509e+00,2.579214323826210631e+00,4.215602323967657661e+00
3.482636641775497477e+00,2.437406944843079071e+00,3.382286155373217085e+00,4.452459215205528231e+00
2.749647182305008375e+00,2.900577664415280754e+00,3.618759396196072675e+00,2.638629643055272034e+00
8.091571932587089400e-01,2.598304225929503275e+00,3.306660630581985671e+00,3.018260920193438501e-01
2.223281365531603271e+00,2.462420039478942169e+00,3.517951093790537609e+00,4.384849800135009801e+00
2.074828393136115334e+00,2.379769994432074487e+00,3.232579628411983652e+00,-1.570227894384771616e+00
2.881075549049408657e+00,2.359470396526523572e+00,3.310632317122546020e+00,4.345076354733911628e-01
-1.258875988970588278e+00,1.672802624973211749e+00,3.166378719914925810e+00,3.711661358131218336e+00
1.720645254288381276e-01,2.104646105671373668e+00,5.046648796409762827e-01,4.134476032819815572e+00
3.524106973126168274e+00,3.327496013628199023e+00,4.052260204599044791e+00,4.628810186592676956e+00
1.108926186029986383e+00,2.187050685819619034e+00,3.188257083755591914e+00,3.064723939154984755e+00
1.921448642013944053e+00,2.044924061574016960e+00,3.149911298729128006e+00,1.170042115651326542e+00
2.118175207361074452e+00,2.610832563298403297e+00,3.718501721900346890e+00,4.661057532640159984e+00
3.682404432326993771e+00,2.368906085089657942e+00,4.077185356278901551e+00,4.464926058939390430e+00
3.270498749750427869e+00,2.820896513958107477e+00,3.457837822462721977e+00,2.515392009006219176e+00
1.292593057948960400e+00,2.581975685904564610e+00,3.417724179263951889e+00,2.051324837016968328e+00
6.466479199801625777e-01,2.842774415135302934e+00,3.336759171140817770e+00,2.003426179122985484e+00
2.102152560352341215e+00,4.751623166854103686e-01,1.212857937965048372e-01,4.013886031240682328e+00
-4.316780192456957654e-01,5.860096607315932182e-01,3.468477799888897373e+00,4.511419132929665565e+00
1.787856246725777476e-01,2.483112933972784653e+00,1.084159909259011512e+00,1.636345935105072424e+00
1.693700598983680861e+00,2.165329827751176772e+00,3.232207026593429511e+00,3.564105480323634723e+00
1.039001702695219631e+00,2.457073204256512877e+00,3.477656081700732038e+00,3.252628816692364477e+00
1.952195266814783059e+00,2.365259451368816990e+00,3.455753091464050630e+00,1.207354122700086574e+00
2.782703136360662910e+00,2.057029482312495716e+00,7.050334876474124712e-01,7.496512129195178620e-01
6.975439087908734681e-01,2.431745337960291575e+00,2.193560050231524450e+00,4.371054031620899671e+00
9.182942542273646591e-01,2.481086443248089246e+00,3.370585896484639576e+00,-5.479677148766254335e-01
8.147142373609910226e-01,2.497011385863267208e+00,1.753464545073865288e+00,1.425021922954998521e+00
1.180986871755602685e+00,2.236231580520687601e+00,2.053355489400503942e+00,3.995397306112414615e+00
1.812884056708587766e+00,2.864437165162009080e+00,3.447764536717791817e+00,3.526975148490974377e+00
2.428481170404761080e+00,2.052836188159048447e+00,1.940534970425485284e+00,4.535029463567134655e+00
1.891000060877511935e+00,2.841808554044503499e+00,3.561480344213226346e+00,3.549978151653939040e+00
2.062901467465218186e+00,2.840677689659448113e+00,3.462057937029330290e+00,1.937541993789584582e+00
3.748864468635078051e-01,2.593235115060235518e+00,3.256434563584909458e+00,2.107386632457055597e+00
2.246437011048809218e+00,2.537471041288738238e+00,1.722695236754122172e+00,1.512536589325336633e+00
2.688258426182645433e+00,9.107655498895127488e-01,3.312181385715475379e+00,6.711271774204655705e-01
2.072925733662920322e-01,2.591509952440136821e+00,1.708284713589451886e+00,2.965591701601186791e-01
8.507088647346122690e-01,2.076181480499270204e+00,1.195517371768445747e+00,4.294253945181318421e+00
1.448613519339002842e+00,2.074970936685604617e+00,1.010081952515845316e+00,4.085639430537005623e+00
4.794162248281680361e-01,3.101549889450643693e+00,1.577721065210057061e+00,4.426330755225952984e+00
2.854869959421713510e+00,2.158564159456079601e+00,3.325950840408504305e+00,2.318479127470523427e+00
3.175985324596149351e+00,3.212974280564967255e+00,3.470554115290968689e+00,1.981887354725101247e+00
1.198304097802172175e+00,3.081224371420507868e+00,3.528455809165133239e+00,2.892120957822447380e+00
2.502558403265191522e+00,3.060761385487177577e+00,3.466506057981369349e+00,3.854864090968863621e+00
3.413954417030187649e+00,2.996034343453440663e+00,3.406457356695388405e+00,1.807291720474067054e+00
8.839520631479551582e-01,3.198300706764126033e+00,2.891838142918923271e+00,4.540899507143065783e+00
8.864926353659347003e-01,2.789921391842024256e+00,3.148029443175992093e+00,2.293214936289746930e+00
3.248791393560512830e+00,3.205479557314274253e+00,3.356055835127202958e+00,3.425897269233217912e+00
1.661175100763212065e+00,1.868131096162658711e+00,3.232366099794163006e+00,1.373021065175687561e+00
1.918520458498492287e+00,2.691708153408498561e+00,2.849386540873350082e+00,4.637259754481355856e+00
3.425646100487366841e+00,3.511290707308794001e+00,2.543769614468682327e+00,4.198461723660159350e+00
3.305266416317086620e+00,2.546934732908122445e+00,2.235341194036848833e+00,4.379886854573839194e+00
2.093089358646592402e+00,1.825706173532607002e+00,3.558620125405916657e+00,4.615423016835352499e+00
1.275409820678718997e+00,2.779393387350827638e+00,3.134512441466326571e+00,3.643979126798200241e-01
2.907494750488058166e+00,2.458415941954991801e+00,3.449941215458043331e+00,3.272966130618478076e+00
2.921977098252850347e+00,2.755429498182520920e+00,1.267228359562818207e+00,2.304252237788394275e+00
1.775516608372664340e+00,2.779007171221249184e+00,1.990735474855528819e+00,3.338438013556650041e+00
-6.316516131012911428e-01,1.885727352762615050e+00,3.293183340410068549e+00,-2.203390185384153099e-01
1.555713343543998040e+00,3.256619814836164917e+00,3.665481340351442796e+00,3.079201581314617187e+00
2.518840844270929580e+00,2.833146566161872215e+00,3.277146002432655969e+00,4.915134402833530203e+00
2.347408410846859361e+00,2.014234451280081828e+00,2.034906269795177636e+00,4.265926209269711222e+00
1.917704256448373945e+00,2.320994466058537320e+00,3.163729127247204786e+00,7.006583208612355840e-01
-2.173010520561509118e-01,2.804880753576326491e+00,3.280849125024711821e+00,4.357882186047461914e+00
8.078032243918351618e-01,2.808924283757842311e+00,2.400977943117833302e+00,4.436567827703394862e+00
3.217707253609975115e+00,3.010016368865483738e+00,1.645588375919020629e+00,4.289505916730572466e+00
2.566412332262663298e+00,2.650747316279878696e+00,1.847358527116629956e+00,4.692589843610187827e+00
1.191330256589522296e+00,2.553343779577359918e+00,2.714162507390681434e+00,3.761063555181524354e+00
7.061731086699896132e-01,2.358589333110852948e+00,3.321186374561844623e+00,1.900036694157270167e+00
2.824560554184428085e+00,2.850302560150511422e+00,3.597604505295368238e+00,4.299088910581443379e+00
2.595447490048227390e+00,2.486132233491358257e+00,1.392305779402244204e+00,4.402626372309685010e+00
3.591074993154414141e+00,2.846434735991078657e+00,3.716496115683890267e+00,1.929728849177307026e+00
2.417690399477342211e+00,2.844436553243540278e+00,3.369140154007816523e+00,2.224242435068519708e+00
5.240475156879512708e-01,1.098693805453968997e+00,3.157394408096823923e+00,3.888339112955835120e+00
2.882321061576131882e+00,2.839964136878024625e+00,1.392553303138937215e+00,4.345054335514373811e+00
2.655762372485445777e+00,1.121622478428310643e+00,2.558531347490898167e+00,4.264506787237403174e+00
2.328741181466064347e+00,3.087729698610606643e+00,3.450562837914074255e+00,1.283139544525961018e+00
2.193836256955087993e+00,2.795496681965556895e+00,3.253210347901906996e+00,-1.793487151402004542e-01
-6.840286963772497231e-01,2.613054064812124100e+00,3.363616541029648133e+00,1.590401956598851418e+00
1.106441196978976471e+00,3.025492011566645267e+00,2.838699957103237637e+00,4.613497377681179401e+00
1.212010907280991923e+00,2.605407704752428000e+00,2.367424535003756603e+00,2.129273247320107032e+00
1.530103600592347401e+00,2.068385169603147666e+00,2.901837792010302230e+00,4.197253498272136341e+00
2.943642721045644173e+00,1.822268108645657803e+00,1.383785884436307789e+00,4.049600547802758577e+00
3.023589840912101590e+00,2.170013874546707466e+00,1.901337435974778112e+00,4.562172247074078868e+00
3.082605077005375893e+00,2.327371149876600764e+00,3.595768235995501882e+00,2.650351690029938645e+00
1.441460278327720390e+00,2.610123143492605990e+00,1.480579043723893928e+00,1.698766723690694480e+00
2.652619123625558295e+00,2.445135405419589514e+00,3.358889898109749250e+00,-3.484596622269547361e-01
-5.794958237859555439e-01,1.965772460033175850e+00,1.204936742968084618e+00,4.057190014995097016e+00
2.547829181920324149e-01,3.180619534709815621e+00,2.634919481516450279e+00,4.334533158796483931e+00
2.766748300475244893e+00,2.967217607396391177e+00,3.390426923009763005e+00,2.085864326187274465e+00
2.573545780811715034e+00,2.876816329104038505e+00,3.535565522830446561e+00,4.566005808896759888e+00
2.571091812207934701e+00,1.926993201374650244e+00,2.400936870238715493e+00,4.358510290636273155e+00
2.737893655673055537e+00,2.369445129947121309e+00,2.791503197087893184e+00,4.694151336663304974e+00
-5.665603568283132940e-01,2.984452465764832141e+00,3.588159664542588612e+00,4.497554293846187434e+00
1.205234958355367203e+00,2.662345121921925184e+00,2.427539888323774875e+00,4.282716659117384417e+00
2.469182787392750100e+00,2.380597469461155136e+00,1.150922987844693601e+00,4.284934984138821790e+00
2.174942316259090624e+00,2.982829991660779445e+00,1.474749932885668580e+00,4.536296838057644720e+00
2.538846158310014811e+00,2.535298468307276121e+00,3.432520885820586454e+00,2.453913246157977568e+00
2.984697479132850884e+00,2.540404687820155605e+00,1.524953697260374774e+00,4.455777987763021031e+00
7.814937992265955646e-01,2.044092985303754606e+00,3.545649035112797609e+00,2.224999261320995458e+00
1.948645564923151108e+00,2.102976609350444726e+00,3.198024417787835638e+00,1.210080626055014319e+00
2.840521210936484131e+00,2.554524913865154900e+00,2.877085235693576770e+00,4.303387844535561335e+00
1.306504728057024334e+00,2.902616955226426487e+00,3.480754982449150603e+00,4.305205755922569821e+00
3.266629831378427440e+00,3.304261120226140047e+00,3.367573634688422857e+00,4.335986637802026422e+00
4.922808527860327854e-01,2.474762910286352646e+00,2.179924957821682163e+00,3.239512174327146887e+00
2.946913971883201810e+00,2.375079824773014714e+00,3.253181745752795173e+00,1.802769630136660473e+00
2.350274917388445850e+00,2.404084863568900499e+00,3.217523280036239886e+00,4.469370302351067359e+00
2.213311505221738251e+00,2.623652017365525779e+00,3.283118157230826117e+00,1.739449272426393245e+00
2.508082540193719900e+00,2.563230071311622282e+00,3.061882615054637657e+00,1.174127599952002665e+00
3.207792576883237601e+00,1.498576116675344183e+00,3.498675200645277261e+00,5.428536759655628874e-01
1.522309237674193794e+00,2.563043552157830085e+00,3.430534891218732341e+00,2.314982987899957934e+00
2.396074513490501268e+00,2.381250731233738094e+00,3.454147572856685944e+00,4.256709135768693031e+00
1.018191755874907845e+00,2.701558114692530044e+00,1.859447423354429141e+00,2.230905074401329458e+00
1.393805448092615862e+00,2.775271251001026673e+00,2.202277900632790608e+00,1.947198202643500631e+00
1.107140715520561702e+00,2.272933714472316069e+00,3.092369850070537218e+00,2.413252812819425941e+00
3.382975015578038480e+00,3.149768681731475173e+00,3.149353694307488460e+00,4.528808956718181733e+00
1.601100197497000055e+00,2.503723994249433815e+00,3.609197097463630488e+00,2.475408163512471393e+00
3.201564331570394994e+00,1.816592059927093938e+00,3.242429044185036524e+00,1.660250539825873561e+00
1.688406162182953585e+00,2.557914125285179363e+00,3.485247719865866234e+00,3.948878034953240856e+00
2.579757866173255643e+00,2.580147603925930788e+00,1.497380189456382293e+00,1.839439914978724167e+00
1.500399011863546017e-01,2.457635949529207053e+00,1.665266443931033402e+00,4.532654258638007860e+00
2.542434729255707460e+00,3.272496081333632567e+00,3.658043277688831640e+00,1.078820538014918728e+00
2.273471971964633909e+00,2.525978039911124462e+00,3.172647424006735051e+00,1.865765715719133411e+00
1.824300897691062184e+00,2.528958094610583185e+00,3.342216564719862504e+00,-2.366534440398368744e-01
2.945897159975720214e+00,2.780262486423340285e+00,3.581832258662061008e+00,2.892034701275167929e+00
2.809899981978376537e+00,2.371518029825334217e+00,3.055468120803454202e+00,3.292277578940936422e-01
2.311160199788245606e+00,1.975639976963635913e+00,1.665075362788617896e+00,2.111056678980171686e+00
1.838314379604041093e+00,1.348921598932561805e+00,3.346794761247545935e+00,4.788387228489762393e+00
2.842293928823468541e+00,1.961860354433072828e+00,2.244991555569132213e+00,4.334192465647284109e+00
6.258231956706979959e-01,1.877630114464542643e+00,1.439668479133133561e+00,3.943424844667294149e+00
9.457578567816697923e-01,2.955787423335867192e+00,3.552789920682164926e+00,2.336012466262867626e+00
3.001715249584773648e+00,2.940442820033302151e+00,3.312873661451986251e+00,1.110261554916971871e+00
2.320825419780617072e+00,2.854535744301522016e+00,3.311590635720564002e+00,-7.520627153279212385e-01
1.384066205272426631e+00,2.059887295464662760e+00,3.334242578133089552e+00,1.951859637625561916e+00
1.449410563238218375e+00,3.249264489169707115e+00,3.170341536739504917e+00,4.581840735774753703e+00
1.356383573251137342e+00,2.980910234971127615e+00,2.119464943007904001e+00,4.276886772266434100e+00
2.726057792670249391e+00,1.628209967832508598e+00,2.958893670894574335e+00,4.012665479304894589e+00
1.023478018127443878e+00,2.935164012971395397e+00,2.464305740847676951e+00,4.271386115196049715e+00
2.607973432214278908e+00,1.746511671856348702e+00,3.346550500448988164e+00,3.553339241777069724e+00
2.381818323651856861e+00,1.640183215364768410e+00,3.620297564118183598e+00,4.557375573791627943e+00
8.709801963479242293e-01,3.005120383045962740e+00,1.833980426644318928e+00,4.483519041786764525e+00
1.144864326012570599e+00,1.828750166398021015e+00,3.173812364300463429e+00,1.640716845970647153e+00
2.326875513399148110e-01,2.630216223691412836e+00,1.417665488712148925e+00,1.581078850353373033e+00
3.312842555597375505e+00,1.797142665338831380e+00,2.290798130190036197e+00,4.618046709852547949e+00
2.793649519746653098e+00,2.333143383652002356e+00,3.305303222695219922e+00,1.276787934738256469e+00
1.333685633120831993e+00,2.386382099581345617e+00,3.556360260250041705e+00,4.575639785688855099e+00
-3.851408900657414258e-01,2.505976076550880727e+00,5.769978935126084396e-01,4.275760193893763272e+00
2.566422289171232496e+00,2.369242397048427318e+00,2.223132953680684309e+00,4.524170588612667743e+00
1.425219520587923006e+00,2.069935504296545048e+00,2.537205955917523958e+00,4.495517075582490030e+00
3.620437206216153836e-01,1.093876500336716573e+00,2.041984863131690364e+00,4.285617562956012705e+00
2.749287819371023289e+00,1.970075778971001945e+00,3.026920119492578554e+00,9.326147057532175877e-01
3.483825859644531509e+00,2.867860608377276410e+00,4.059145447063735368e+00,4.665116998521952496e+00
1.948849488202208491e+00,2.713994973428252244e+00,2.030601532171132817e+00,4.590634059154169222e+00
2.223876809841051738e+00,2.572490113122376520e+00,1.686231142692053320e+00,2.767503457371596198e+00
1.236807443416691132e+00,2.656435757848321089e+00,3.275213995105118681e+00,3.498689066457990382e+00
1.450661026298104783e+00,2.477424171151332732e+00,3.434902176465886470e+00,3.642013732326164099e+00
2.609864426279698613e+00,2.873237995110596632e+00,1.826258238062320904e+00,4.458864613601461357e+00
3.587649546395996758e+00,2.385532188529603470e+00,1.938188064856266823e+00,4.219698226251934692e+00
3.224504290053602507e+00,2.574925037107461456e+00,3.670991444502395673e+00,4.490149282521153751e+00
1.920988449709939205e+00,2.013165650176668819e+00,3.062213222052589057e+00,4.162216645234069645e+00
1.671345913206016442e+00,2.962981334894042806e+00,2.651727807838444306e+00,4.548711568468016608e+00
2.864808403817582061e+00,2.819680058003920298e+00,2.416980610575426791e+00,1.316801112681171615e+00
6.318302731648565151e-01,1.148376183778025084e+00,3.371086924677221930e+00,8.823426014745212598e-01
1.986680846943755796e+00,2.117764959568716243e+00,3.694790221211211811e+00,4.573025090411420024e+00
2.934766775151625318e+00,2.298625685026409737e+00,3.267929817614591670e+00,1.936875138166934462e+00
2.198297716625595033e+00,2.608391747987043097e+00,1.794048194902351900e+00,1.451887487770167073e+00
1.540308305450663884e+00,2.192128598697534070e+00,3.426583381707761333e+00,4.601677171838137070e+00
1.837137204930766599e+00,2.009993168418813703e+00,3.215328257779964005e+00,1.584452848074353826e+00
1.986802284793241835e+00,2.283023648908086845e+00,3.373025211044720528e+00,2.126198433292317613e+00
1.810272660515302112e+00,2.982030456415003083e+00,2.332576100588856338e+00,1.380641145959939475e+00
1.435549908743369851e+00,2.200329385502868718e+00,3.248543723837039821e+00,8.421908312519724715e-01
3.448076732934572952e+00,2.466737658692096602e+00,3.312795350401142702e+00,4.447693173495794738e+00
9.674459812065114850e-01,1.976633284522179235e+00,3.340654178102818062e+00,1.225881977385997690e+00
1.763180442085924282e+00,2.786075852062193547e+00,2.529143784489029212e+00,1.129290263055034771e+00
3.016219719887454520e+00,1.397074500102565731e+00,3.260935496828972546e+00,4.526046265552126968e+00
2.788638232158518804e+00,2.566759699650104309e+00,1.494603876931919872e+00,4.078430698076809691e+00
6.402861315313064239e-01,2.680474417788988539e+00,2.055957428008108323e+00,3.457553565768580195e-01
1.268387106780822560e+00,2.566409394532654709e+00,3.048773188966865888e+00,4.608762200407168663e+00
4.432865873547581770e-01,1.909825193686826239e+00,3.086535766312684892e+00,6.652866143784247344e-01
2.667891583780982234e+00,3.122039515354777084e+00,3.372662011984357555e+00,4.466322223888024467e+00
2.303733594252207695e+00,2.788624741032511789e+00,2.492081523723143732e+00,4.375672880851182001e+00
1.695348782467816395e+00,2.868479049821108795e+00,3.267269697262307204e+00,1.107570502360819331e+00
2.612131240291063250e+00,2.505511694136892675e+00,3.403518701869259200e+00,1.906663972657780759e+00
1.515660065092454989e+00,2.495588127080582641e+00,2.468860821966387231e+00,4.064878660404177779e+00
2.124326706671842313e+00,1.900986908919290563e+00,2.769588628994692936e+00,4.530248330931262224e+00
2.068955633311073683e+00,1.594222444087111556e+00,2.164406307213556868e+00,4.465900023722213064e+00
2.237505499503762874e+00,2.529157228652898937e+00,3.350667146614684455e+00,1.255814139266580254e+00
1.034207877791575081e+00,3.309082461584166079e+00,3.633683958660532287e+00,4.565253263936771333e+00
2.804786108892324936e+00,2.394641984709165339e+00,1.619757015931481137e+00,4.388416461756696307e+00
7.993074650176923424e-01,2.699050923059988616e+00,2.712122248418365800e+00,4.471160115348208564e+00
3.395071454126330934e+00,2.791377111785797283e+00,2.947217630493613960e+00,4.216247331517823049e+00
2.385448331439744774e+00,2.040538573435511260e+00,3.417318556113334349e+00,4.649642340750345326e+00
8.867705932190952378e-01,8.408607027615698781e-01,2.687718508363279302e+00,4.637673694380110234e+00
2.921300421906035893e+00,3.196977166072804799e+00,3.559473265664130803e+00,4.051623475560364618e+00
2.035777491548915297e+00,2.819057886973696636e+00,3.327597273427755908e+00,4.391450382873141045e+00
2.107636813026974476e+00,2.597966067981145599e+00,2.505930839965273105e+00,4.406676037696314552e+00
2.495823314338700971e+00,2.609075069724850593e+00,3.194749754666136088e+00,4.339975450685736647e+00
2.173590302031415344e+00,3.117161911099069815e+00,3.470469796478000468e+00,2.258687278962843159e+00
1.968848030197323906e+00,2.801902721915651817e+00,3.589851209796531162e+00,4.326700450852550617e+00
2.191594839992393684e+00,1.658834258827526220e+00,3.476491935417814094e+00,2.280353683770321993e+00
2.507880142989987071e+00,2.700605249637613614e+00,3.265798089067310173e+00,1.072764288898198526e+00
1.286325714626183281e+00,2.584522686015469528e+00,2.982227524540085550e+00,4.092436126094643356e+00
2.118244644881750460e+00,2.175136439985403403e+00,1.496323506040812878e+00,3.772151422760338324e+00
7.403958602951652423e-01,2.684438462816036708e+00,2.370495161085705682e+00,2.052743644585889093e+00
2.616634648344953185e+00,1.779657722232225625e+00,3.300699084812794837e+00,2.370043519212701622e+00
3.306853289709814625e+00,2.319108056676117524e+00,3.511689575062518998e+00,4.682797083711768948e+00
2.834988063088409671e+00,2.914391387565253400e+00,3.721228931150798225e+00,4.456488121378622935e+00
2.005333799468666633e+00,3.038415816640384737e+00,3.541507401458353410e+00,3.854487414399489609e+00
2.945277294906505361e+00,2.772417654058227043e+00,3.397571472206861731e+00,2.411949189854279307e+00
2.751106972539089757e+00,1.779395150503541245e+00,3.504715524946343308e+00,3.954023690901034893e+00
4.038959435205883297e-01,2.808542854280892342e+00,3.323442743828730173e+00,4.116666368024168854e+00
2.642102391810980500e+00,2.654776369641642209e+00,2.347989745180831367e+00,1.821236260721351474e+00
2.951275654936733606e+00,3.232989675507845551e+00,3.712176485173822815e+00,3.016145606644177857e+00
1.307011944729691288e+00,2.924514297225857096e+00,1.766309027456575809e+00,4.352433170242568039e+00
3.462891015771316194e+00,2.343392437210521262e+00,3.670543380425547397e+00,2.816973716295053443e+00
1.853334065112437257e+00,2.856650622438771769e+00,3.700708572162922039e+00,4.754134989387078569e+00
1.458210441311154293e+00,2.347385617502958599e+00,3.333604488342421845e+00,5.615299714576232892e-01
1.309756525945098726e+00,8.553401077322339008e-01,3.069428189194865819e+00,1.041739925285808166e+00
1.395645668487930591e+00,2.634096553008091757e+00,3.480144522223009851e+00,3.531345498043958031e+00
3.047590391087231065e+00,2.487074787746628601e+00,3.277761444447190975e+00,4.459547878398847587e+00
3.290935857800143083e+00,3.287936678016907255e+00,3.430111399706325059e+00,1.027590528160504668e+00
3.811230116353993669e+00,2.571854057584904041e+00,1.240419365330038826e+00,4.392085392895301865e+00
2.328290183192105900e+00,2.309181462935907980e+00,2.969092339438512251e+00,4.537392913514279869e+00
2.036842285075138204e+00,1.181889068212964577e+00,3.096154973768604712e+00,1.057162956058689263e+00
3.139028856094281839e+00,9.332057857196494055e-01,3.209529639170087378e+00,4.079313374342087961e+00
3.113931295916645858e+00,1.804205649115264043e+00,3.298266186055614391e+00,2.324641188921121593e+00
2.193438368209936318e+00,1.639439940330090328e+00,3.403574132914060524e+00,3.254973632518204596e+00
2.668373929382378940e+00,2.632542233285276367e+00,3.051318072056015573e+00,4.400422835546587308e+00
1.951325200042489438e+00,2.376053992783194957e+00,3.377750517899921867e+00,1.634403090990550700e+00
1.662807565799895082e+00,2.322644056288419634e+00,3.602766455989196981e+00,2.821854924311317347e+00
2.163307817122431587e+00,2.680966067895144356e+00,3.370478470200177323e+00,1.963335284101420442e+00
1.757912905082934962e+00,2.819241918502374933e+00,3.350595737111274897e+00,1.401837666658226400e+00
1.666296989596462719e-01,2.624509211379252527e+00,3.212203012748599207e+00,6.439059599722156690e-01
2.762717981977914405e+00,2.140304862946964093e+00,3.457469282888336437e+00,3.389733499660295912e+00
2.816182135735255443e+00,2.947065164015962413e+00,3.340728486089133753e+00,2.729872298835698263e+00
1.909501230117349291e+00,1.773370842225123534e+00,3.062785477653233723e+00,4.589725037407944797e+00
2.763812808882189387e+00,2.063992460967429832e+00,1.650965774910693629e+00,4.318749456934004805e+00
1.891596759637308889e+00,2.688707815294485659e+00,2.300831980871992588e+00,1.873303835763890257e+00
2.735192888667572042e+00,2.923254327039165101e+00,3.436763861593903346e+00,4.793650668651079805e+00
2.765543086716871102e+00,3.122228497973053241e+00,3.527632525782908424e+00,4.362319779480021253e+00
3.088082578126793099e+00,2.630377200819113082e+00,3.619061783024528633e+00,2.152405483240104722e+00
3.500050252887487723e+00,2.386854463858081310e+00,2.941320514634648831e+00,4.366143695831468108e+00
2.242584416794284330e+00,2.769397762220779935e+00,3.379957026729241587e+00,1.174912881306506396e+00
1.431259545879415285e+00,2.767366800302736518e+00,1.694115724182106097e+00,4.274561762553989119e+00
3.363630646565848981e+00,2.511018309657028880e+00,3.299372555682289487e+00,4.696260739536251450e+00
2.920392931051244201e+00,1.311558997109290248e+00,3.238995693412330290e+00,2.837328505204540718e+00
1.653305871344088018e+00,2.446970235567804686e+00,1.936939007339652630e+00,9.401303866660805086e-01
2.971884967274372347e+00,2.548696021066008566e+00,3.357995418277026634e+00,5.475956103091146332e-01
1.100961084806524770e+00,2.824257344861007990e+00,3.243429685982661237e+00,4.490882520208492323e-01
2.510058984833573259e+00,1.750972155058012403e+00,3.221315330416173683e+00,1.333299479080649608e+00
3.040885223403080762e+00,1.776563699693949561e+00,3.422868189930680316e+00,1.946243532610132609e+00
2.094355016362176691e+00,2.215673355553246626e+00,3.281554981831046991e+00,1.868063955697795375e+00
2.051774616538480256e+00,1.705964670821593421e+00,3.289532815427588908e+00,1.046391007382292626e+00
4.460835297200499983e-01,2.534151205708050636e+00,3.373402855792364985e+00,2.156712563408150096e+00
2.960994183995388607e+00,2.168314965030837982e+00,3.407470800275843370e+00,4.344341721451238092e-01
2.509386152533914061e+00,2.360676539328380397e+00,3.301172164722290248e+00,2.258836500288090132e+00
2.691406143175526733e+00,2.878208428825464793e+00,3.142939077029779593e+00,1.000070702994636518e+00
1.074442370273074987e+00,3.352744177040371198e+00,2.309598472094505972e+00,4.349872113221414871e+00
1.625711569719740179e+00,2.850237402767784811e+00,2.564647418722933558e+00,4.410394880814488161e+00
2.133710936305741601e+00,2.370371405861225078e+00,3.463808313880863743e+00,1.490731374937600773e+00
1.716771684166069400e+00,3.038594011695491037e+00,3.179451164485119108e+00,4.298520046069102207e+00
1.412419914869824433e+00,2.896058482790200728e+00,2.904068180523597942e+00,4.524092327735363739e+00
1.709249804872650547e+00,1.500429074438080157e+00,3.177980171998199488e+00,3.983209990558557845e+00
1.224593878783272860e+00,2.022000614509447125e+00,3.323726840591358034e+00,9.931203725777723035e-01
2.460494892556187363e+00,2.174380165594668846e+00,3.272813893194816526e+00,2.002236809964699216e+00
2.256883208096922999e+00,3.203135107749800703e+00,2.297218002600315945e+00,4.346506805368061777e+00
1.433053323851866567e+00,2.699140330016541522e+00,2.775933699020774803e+00,4.531653386126690997e+00
7.261270391639820243e-01,2.949182515995869114e+00,1.422267772407922237e+00,4.370821323036716777e+00
2.774584520421643052e+00,2.484931513735603392e+00,3.332361195961575540e+00,2.302059317360061641e+00
-5.790252717929637860e-02,2.510257339775797902e+00,2.297676565101180124e+00,4.476567308148837299e+00
1.011277725466634969e+00,2.221255880958986406e+00,3.096490673332957577e+00,3.016886976701235401e+00
2.188930987088204105e+00,2.337308624965390269e+00,2.769084790565629728e+00,4.486914744503945229e+00
2.746184015744805862e+00,1.435630057824349048e+00,3.325271813434522716e+00,-6.448858054759807334e-01
1.667177242691874506e+00,9.036540032549368329e-01,3.203857842167489700e+00,1.573906500678054154e+00
2.321131836231656198e+00,2.725098976663245409e+00,3.269510955611539593e+00,7.745403314266159356e-01
1.592003559146009994e+00,2.354714375406391280e+00,3.416169304017284691e+00,3.999394495862879761e+00
2.041942003875094169e+00,3.160016995914500804e+00,3.707364592299565942e+00,4.341157488594790337e+00
5.277971168071161623e-01,2.701721598776226418e+00,1.990882652002037512e+00,3.119731904828706881e+00
1.215323355822717222e+00,1.350031277001926266e+00,3.179493448559141733e+00,1.945471813436019382e-01
3.327102016130298434e+00,3.261478771026424806e+00,3.531600374937525988e+00,4.410839404324082835e+00
2.266623049462444861e+00,2.637808804043173527e+00,1.989263018257861004e+00,6.284495275404023973e-01
3.416028329374867667e+00,2.806755560885274114e+00,3.469288376583493427e+00,3.708658051621442908e-01
3.089824946728779942e+00,1.556525208529117466e+00,3.050541205631793762e+00,4.424375197754486067e+00
2.635513591359414765e+00,2.694708937760548206e+00,2.969553613445745199e+00,4.593395839152234927e+00
2.437705732748093546e+00,2.972710752879119234e+00,3.321621440390391644e+00,3.287422359773817249e+00
2.897777959501454337e+00,1.865834931370919492e+00,3.420858212464897186e+00,2.570691974776362798e+00
3.378891972963763202e+00,1.430843196287787666e+00,3.839748614428440288e+00,4.514951505249769959e+00
2.469043337806114957e-01,2.066468079442457473e+00,3.398318329109087266e+00,2.331712323641177864e+00
3.132514299623680998e+00,2.449292571340343283e+00,2.488041297346133440e+00,4.828457283093952057e+00
6.816867153940351365e-01,2.054682143450583087e+00,3.529529324262898893e+00,4.270712876960284454e+00
6.386666118046345764e-01,2.666315991792277629e+00,2.672648236022366230e+00,1.499190829705133066e+00
1.474691599079851922e+00,1.056059784265900525e+00,1.730070859055487853e+00,3.820215024091190514e+00
2.241791660091857707e+00,2.645207371842507982e+00,1.684465610544147118e+00,2.804408122977442019e+00
2.052870910910719715e+00,2.255970070079138523e+00,3.350245169602929174e+00,2.880270742272465490e-01
1.812871461250985750e+00,2.931110058392639495e+00,3.251418373633712555e+00,4.535847254877456436e+00
1.754485557299666709e+00,2.692490019917379129e+00,3.310572202760754923e+00,3.582996047519797056e+00
2.381187604027987792e+00,2.917908060928725789e+00,3.410709405358200108e+00,4.445505804248640835e+00
1.649310156524226523e+00,2.175805293879999880e+00,3.473221679859272104e+00,2.569892516145511063e+00
1.155282021309894214e+00,3.478178277424295306e+00,3.394720913404412510e+00,4.435612024178841040e+00
1.105044080449023802e+00,3.062308009271673015e+00,3.600810362688650734e+00,2.715668960957200451e+00
1.465409969454859462e+00,1.920210766542453484e+00,3.345792579814542922e+00,1.763522698266424271e+00
2.218957468186441684e+00,2.569093539597827380e+00,1.644072251958680564e+00,4.020030006218488161e+00
2.673879492709720918e+00,3.013899512585461959e+00,3.141738865487803345e+00,4.586521372155136334e+00
7.902666533147154615e-01,2.882904233109159442e+00,2.743236331584485210e+00,2.099887072106706221e+00
7.331540482653382540e-01,1.021926660276159193e+00,3.168215375557001501e+00,1.690425690103767087e+00
1.953157095233898355e+00,2.805130313311500423e+00,3.306051081418650561e+00,1.808178986011092837e+00
9.029680246094962115e-01,2.689361601831971704e+00,3.249631129037622745e+00,4.219709096511175872e+00
2.197618003572840095e+00,2.149764123164009444e+00,3.213900114895849924e+00,2.076390056944720008e+00
3.312168008788671791e+00,2.776772440625506544e+00,3.395682197342372088e+00,3.155442025342173107e+00
4.599019051361897259e-01,1.830822062982732534e+00,1.885394631349465167e+00,4.270499661270875436e+00
1.929416415986562994e+00,3.145167127269004492e+00,2.121153483339123014e+00,3.890405363241477232e+00
2.561308972756152880e+00,2.105302212599815537e+00,2.716370296981096555e+00,4.242045571104553048e+00
2.253272477184226075e-01,2.042539954359188226e+00,3.176161816748778843e+00,1.770124547361950462e+00
3.649961097294826207e+00,1.901509562891087191e+00,1.805391383136610850e+00,4.070139120488796003e+00
7.040882351774901959e-01,2.934921620532612518e+00,3.381272853407344847e+00,3.110566650560277591e+00
1.406058771520474870e+00,2.041389854806768600e+00,3.256566835120488168e+00,2.055733823591479048e+00
1.516278746629470486e+00,2.480568588477836567e+00,1.214715306432818220e+00,4.328815485494843962e+00
9.448008574786270763e-01,2.793475077348707369e+00,1.990006212285433840e+00,4.240020566700039240e+00
2.777903769174086435e+00,3.193009443870536757e+00,1.746212319521807332e+00,4.288694754994679670e+00
1.615326684318035833e-01,3.044871143377031242e+00,3.450776450682448981e+00,4.678360481529860948e+00
3.099748438704049036e+00,2.698602553650837788e+00,2.456750676271215461e+00,4.222621954117402154e+00
1.923019003848169817e+00,2.497951968648240317e+00,3.313762328124990386e+00,1.541588206728490951e+00
1.916846427869544511e+00,2.900124719779325844e+00,3.397022298886884339e+00,9.273774351396486537e-01
1.254859132454146708e+00,2.397370131186076669e+00,3.460049207971794161e+00,2.608594867150840546e+00
2.547533391257127189e+00,2.634092523834461907e+00,1.818738141787438867e+00,3.234505409975276358e+00
1.303606084836447021e+00,2.847257224335943526e+00,3.185222592407614073e+00,4.843564400672601522e+00
-1.486717837931826880e+00,2.755760643452239922e+00,3.588234795767520247e+00,2.688365069177603761e+00
8.425386372850207639e-01,2.220288971336199957e+00,3.389419851467267986e+00,4.571778258442606990e+00
2.053340925212896018e+00,3.073990340621560513e+00,3.349115310577282845e+00,9.406789728984186194e-01
2.086519588404824432e+00,3.040533154122044390e+00,3.181795627081376310e+00,-1.679599239707077196e-01
2.015041110963797344e+00,2.215626147699494730e+00,3.202771709527657329e+00,1.595631233800775650e+00
2.214252340468255476e+00,2.628933285828326305e+00,2.511529286211538370e+00,3.263007709894512054e+00
2.871401481852526416e+00,2.065978311755250374e+00,3.319943265747919536e+00,4.467955085027220719e+00
1.381815313244869392e+00,2.616086353002688547e+00,3.283973939279892562e+00,3.353149562462466982e+00
1.371021026753038941e+00,2.961754795051541933e+00,3.294873930279308194e+00,4.354269819904744487e+00
9.715257283693582435e-01,3.096437044588958631e+00,3.834848966785332269e+00,4.758971745047284152e+00
2.725573238280657229e+00,2.697738041488831673e+00,2.992831564879639306e+00,4.774584030455455874e+00
5.973241626910740232e-01,2.514119421229357165e+00,3.149986238751852685e+00,1.357386444252201674e+00
1.758377047050934561e+00,3.275355016487250914e+00,2.558432590432019094e+00,4.351995373090982611e+00
3.226574570767679173e+00,7.771661565661479587e-01,3.331786232056635821e+00,2.000733228725738222e+00
2.715520372685069184e+00,2.554566371441836292e+00,3.296856936029260332e+00,3.074137872826214757e+00
2.180705357148362999e+00,2.533971347583313882e+00,2.824734073953062641e+00,4.634107218130512074e+00
1.276736638083876052e+00,2.692821397004486528e+00,3.425020144774563402e+00,2.516570361119538912e+00
2.708676866552070628e+00,2.117713422925235456e+00,3.456816597582229367e+00,2.353182423792124389e+00
3.010489438237996751e+00,2.813826679790975671e+00,3.289731231864728045e+00,3.638813715221822509e+00
3.458355960921438044e+00,2.819842896216373962e+00,3.422569921992609121e+00,4.594377531462679798e+00
2.778966224159538534e+00,2.070833465679458918e+00,3.372139499706165555e+00,2.195390275600553665e+00
2.660232300766502522e+00,2.846326204136135463e+00,3.220508897242770896e+00,3.470339885994314422e+00
2.786921234593994878e+00,2.578978169275257581e+00,9.717545738407437073e-01,1.453014600759580999e+00
2.622581009615181813e+00,2.179056029370058489e+00,2.237903661189426074e+00,4.367101308440207497e+00
1.190516938179906115e+00,3.113386414301306804e+00,3.726365066407695714e+00,4.867733963477799186e+00
1.778920231946085950e+00,2.244896772510265315e+00,3.214674215184639028e+00,2.004146432876701578e+00
2.811138878252435802e+00,2.292721916829160822e+00,1.899625329914565341e+00,-5.742705473230103053e-02
-1.634123013792797341e+00,2.254469126539775825e+00,8.414889139183276967e-01,4.268981972430900385e+00
3.238617075738113638e+00,2.917818804956348711e+00,3.541351023488863436e+00,3.576989238185293907e+00
1.731994099329436931e+00,2.033042027761847947e+00,3.332780614256603879e+00,3.685830271705134997e+00
1.715766670420840523e+00,2.933828117713660255e+00,2.831945806881457361e+00,4.348688814196483676e+00
1.145859185736970209e+00,1.701977615825569279e+00,3.376709089403091113e+00,2.417078101118234290e+00
2.395672398752710208e+00,2.479809608333877424e+00,3.350784387681567722e+00,-4.348339193548511616e-02
2.354914009939018449e+00,1.858919459671678487e+00,3.190936467928533915e+00,2.289192055261651593e+00
2.057560685387202604e+00,2.625261907011958940e+00,2.710064811525556561e+00,4.647226426842922642e+00
2.218143387228623808e+00,2.997281272601511670e+00,3.471749011533643792e+00,-1.174100886216743245e+00
8.012086171064627393e-01,7.088168847759976909e-01,3.398907534347420434e+00,3.857471667669431170e+00
2.961269932811166239e+00,7.177120523340764224e-01,3.148931293752981642e+00,1.455830264596259083e+00
2.857180814703169869e+00,3.380566439790787303e+00,3.704160317482449116e+00,4.357074986864949651e+00
2.668432353803636303e+00,3.432247397343089812e+00,3.342968403751221285e+00,4.616240689487518090e+00
7.508141829977924564e-01,2.995795730174152904e+00,2.436099471430134056e+00,4.360393437590875720e+00
2.997761644373571954e+00,2.698426213719506528e+00,3.625458381881017100e+00,2.749904404653487955e+00
1.843442500487805891e+00,3.179200147564101631e+00,2.969648800340649153e+00,4.582670602012234085e+00
2.849054146289286216e+00,3.066490598497890296e+00,3.564478075426392056e+00,3.415886512154346910e+00
1.869171370094147688e+00,2.002549738736631113e+00,3.218391551609690815e+00,2.033048613236704494e+00
2.166773446715445584e+00,2.276457135146414679e+00,2.339208089364371634e+00,4.244930034662209195e+00
2.420420906640127212e-01,2.726994896507706212e+00,3.499645078901250095e+00,1.029150863806710170e+00
3.342403933012313644e+00,2.073240535110640437e+00,3.420812728606321240e+00,2.094706969863341151e+00
3.047698446614862444e+00,2.948187255182631361e+00,3.359376731955272088e+00,2.778770305336833335e+00
-1.263100612025599201e+00,3.058703002398702520e+00,3.324536029790107872e+00,1.833089153245348379e+00
9.130479055733927707e-01,2.595003000991606967e+00,2.831617889223276396e+00,4.174557888982015186e+00
3.094470389387470100e+00,3.366457569140024919e+00,2.259722430028960893e+00,4.412541094605227698e+00
2.594139963198628607e+00,3.161331110479726370e+00,1.820860719990262666e+00,4.527285969438167967e+00
9.920685451580113501e-02,2.719749025289560862e+00,2.276079596492098123e+00,4.353984900085822396e+00
3.192641691774650070e+00,2.039350489583135140e+00,3.094137919479744703e+00,4.706419727005294540e+00
2.497642919933033667e+00,2.884702155372276700e+00,3.305845417822543375e+00,1.025115178600538801e+00
2.834484688962921162e+00,2.729595489170845823e+00,3.246238321385056746e+00,2.327074524207394468e+00
2.444200907756858054e+00,2.476216616223056555e+00,2.872564682073184272e+00,4.325863835787965961e+00
1.253813676658204201e+00,2.704636393223446511e+00,2.672372874234601792e+00,3.928966977992094822e+00
2.883427499453065757e+00,2.691938288106253907e+00,2.985065968216515930e+00,3.554100731948722558e+00
3.040882180115275890e+00,2.948031919608866680e+00,3.356241954522535487e+00,3.969873932923206450e+00
1.756610859673776837e+00,2.010605786436897358e+00,3.516918139886461958e+00,2.826331092343365103e+00
2.811446410843951860e-01,2.383282134355785509e+00,1.372795684525516036e+00,4.054021857805109263e+00
1.114281627537272001e+00,2.704840289844190337e+00,1.878032962013653107e+00,1.009068589541395472e-01
-7.722800464564053002e-02,2.161059362659293548e+00,1.790074873052175386e+00,4.093421738096447271e+00
3.046900192007517383e+00,2.847712829764884379e+00,2.740756632742470611e+00,4.405445971962080876e+00
8.557060829671594426e-01,1.619748273525746907e+00,3.215109760512722126e+00,1.945416489346522448e+00
1.487948887192548808e+00,3.294158665568519773e+00,2.791590697789921638e+00,4.322230326583447635e+00
1.844962124013842519e+00,2.177649478228355306e+00,3.354977354637588061e+00,2.528969817326081060e+00
1.277733634064625701e+00,2.864350115360742244e+00,2.397061544978894343e+00,2.048192538218710279e+00
1.251612670374475211e+00,3.072595891389669376e+00,2.493797041173844153e+00,4.143368792860150585e+00
2.856060388232038783e+00,2.402462554585466759e+00,2.206174843310724221e+00,4.440192670646991857e+00
1.332009823055678055e+00,3.268769836526999040e+00,1.554739523349261132e+00,3.889730697920622760e+00
2.660892672077500798e+00,1.959550390512883933e+00,3.315112274152265393e+00,-9.432617734116185426e-01
1.780898409417679407e+00,2.392959443119103469e+00,1.953098715889058923e+00,4.411202987272433873e+00
1.719472041132707574e+00,2.561657442376262583e+00,1.176564405897680965e+00,1.132987770193819355e+00
7.489884062059796177e-01,2.880008053056370088e+00,3.240251946400261485e+00,2.656517570590234634e+00
1.677523460239005226e+00,2.971006528966617655e+00,1.993576805127537099e+00,4.419143361561017613e+00
2.655018988157671789e+00,2.337884984271805244e+00,2.583598599164885545e+00,4.310644884303385105e+00
1.582326955886958819e+00,1.936358858021445695e+00,3.202409076362460638e+00,3.311176877159342613e+00
1.633506350303743693e+00,3.098860773484982456e+00,3.577324087471362990e+00,4.200639233476219481e+00
2.642124380549375484e+00,2.673456889346734311e+00,2.263315449108512567e+00,4.329384926099657527e+00
1.981121922480209019e+00,2.444096821088987515e+00,3.196503218427960480e+00,1.307139450343284715e+00
3.135598569244319123e+00,1.480083155330405686e+00,3.074766271135549900e+00,-1.140213535513060261e+00
5.815493471905801570e-01,2.599368596362129580e+00,3.234446900336883424e+00,1.435624492893615267e+00
3.022564291421146354e+00,2.915103738844452064e+00,1.998591483595846929e+00,4.246013103436347080e+00
2.330326561722227741e+00,2.214320233266077409e+00,3.546988123613106225e+00,4.458883078490863738e+00
2.824122016677115710e+00,2.408811209995319391e+00,2.481727968877716961e+00,4.270719903020443908e+00
3.006707599049858626e+00,2.822712202743127285e+00,3.450783659142315329e+00,3.497714973733296429e+00
2.876791298646881323e+00,2.193070320457600531e+00,3.272078451557278722e+00,3.633857679247152195e+00
3.074785545763823791e+00,2.744963449431820468e+00,2.103537879204027572e+00,4.500152326961192273e+00
2.811139426773529681e+00,2.963126387120800675e+00,3.240509519625411006e+00,1.699715746528171589e+00
1.689813024323325807e+00,2.800365756583572008e+00,3.413788198110189409e+00,2.203339090927599386e+00
1.714113624814100012e+00,1.857522326887017794e+00,3.573654662431099194e+00,2.929442628424313799e+00
2.349165700235623877e+00,1.727331809152252484e+00,2.486149426862520162e+00,4.463299855037441866e+00
2.802189793099730597e+00,1.917192449178185765e+00,3.597085954439856792e+00,4.633280428669719342e+00
2.957984948924245461e-01,2.304343215230338249e+00,2.088693951222188705e+00,4.547615015148778639e+00
5.710431098039716602e-01,2.622573037463356460e+00,3.461485212698750313e+00,2.639475975279887976e+00
1.878763464608157463e+00,2.681019382179226529e+00,2.973107092491039882e+00,4.333260467362199719e+00
2.801040972711762667e+00,2.741458169093886621e+00,2.133546865869450748e+00,1.855722701373315076e+00
3.129843505030817319e+00,3.012620291256531413e+00,3.215807611509236441e+00,3.589357662883537081e+00
1.545106795792236420e+00,2.554597043730916450e+00,3.336413518812745949e+00,7.540059052599080713e-01
1.958808229107924070e+00,2.652686273864211852e+00,3.298217937612553552e+00,4.175645603944609263e+00
1.799189074733794858e+00,2.289971487968616604e+00,3.168493658482310682e+00,4.482333658374764163e+00
2.220757869503692028e+00,2.407064160086864746e+00,3.108494087509975135e+00,3.184355564154174534e+00
2.464807365535018668e+00,2.632105736916307670e+00,3.435545283456367560e+00,2.565728957437283242e+00
2.648880769350459019e+00,2.672247983319030684e+00,3.321908531144158516e+00,1.786645525440898385e+00
1.506787834784931279e+00,2.063141604448811783e+00,3.167437978273416999e+00,1.131549000478529798e+00
2.175975984509015859e+00,2.443935581589533612e+00,3.454392479337252908e+00,3.657288945153361226e+00
-3.337295594020998069e-01,3.611415470247400505e-01,3.334416393724786598e+00,2.751184651980752349e+00
1.793120973258073736e+00,2.437552738691302068e+00,3.321840118963915955e+00,4.420915276255668047e+00
1.609569762301231277e+00,2.682941763658646117e+00,1.463892728016593647e+00,3.279976842799832593e+00
3.450973346385883822e+00,3.010476473485372395e+00,3.562509967207307948e+00,4.523537848563723429e+00
2.412903603325242230e+00,2.602839064585427131e+00,2.638897598056625604e+00,4.425574366435309770e+00
2.918951227600480092e+00,1.414675870836745730e+00,3.199975680730004157e+00,8.045219653216797440e-01
1.564619413988227237e+00,2.841499648074214512e+00,2.235487528351610464e+00,4.497287141820861756e+00
3.473376516162290706e+00,2.717103931173798337e+00,2.484295338582143575e+00,4.642303712450042141e+00
1.043473871613331161e+00,2.774765582346783166e+00,2.174163497993228944e+00,-1.363548517167343821e+00
2.497523166760003299e+00,2.119235217909311242e+00,2.644443139331373871e+00,4.212604651589380467e+00
4.787571960466947552e-01,2.798965800748891564e+00,2.483143064179793136e+00,4.560682194530855327e+00
3.066653632500641713e+00,2.714136745680675755e+00,3.435386823398292044e+00,2.147821176431466306e+00
1.298495602788540815e+00,2.524460415702661109e+00,8.197431187284011100e-01,-1.930047206510145941e-01
1.746443434760957869e+00,2.667950154672664720e+00,1.989555945332279308e+00,4.398738554441463222e+00
2.435816420497364909e+00,2.136682655321037405e+00,3.411611681974727084e+00,1.881193634729757092e+00
1.634803315806804269e+00,2.028693907428441356e+00,2.644485606604571437e+00,3.989882514683976922e+00
3.067841884128367780e-01,2.898107479667634490e+00,2.486935110178203789e+00,4.563808955134426526e+00
4.191242767710065542e-01,3.216361658597550743e+00,3.513586809910961506e+00,4.430315271254928966e+00
1.309823710905207328e+00,2.140991434784222047e+00,3.374633430994216088e+00,4.423330869649471531e+00
1.131493693753203057e-02,2.598387067140695894e+00,1.340532913816391503e+00,1.237692742887086306e+00
2.550362252135911945e+00,2.965083309938097322e+00,3.622082505868746249e+00,2.515948589065242214e+00
2.271834633108991142e+00,2.536091985987228625e+00,1.607759178009063650e+00,1.530077361021497717e+00
2.951450725646052042e+00,1.189481858046495866e+00,3.500537904626038532e+00,3.420190450243664859e+00
2.657956548410489006e+00,2.794808715435044721e+00,1.099513674603682656e+00,2.228552198226748882e+00
3.676436502795755956e+00,3.090723121447955801e+00,2.182659669941632963e+00,4.500767341020299739e+00
1.398472900928992679e+00,2.859451969460719667e+00,3.290554857974751002e+00,4.530258790411201275e+00
2.881348550317476054e+00,2.749985971465163548e+00,2.308347048514838296e+00,4.590118712453691074e+00
2.516820237222997747e+00,3.131098180822033061e+00,3.188016785315216151e+00,4.522606986804137641e+00
1.970580248094037756e+00,2.398625137920566530e+00,3.642639864695066620e+00,3.366572614766250915e+00
9.570423529223142101e-01,2.357168098224453168e+00,1.466805848030029669e+00,4.052132661294477245e+00
6.893991192508424071e-01,1.663618985293521702e+00,3.255012786371166200e+00,2.119614688830975702e+00
3.398648509409792240e+00,2.623307817410431841e+00,2.325820130383014828e+00,4.482107878584574934e+00
2.808470492933653251e+00,3.042922410751002005e+00,3.610277648412060003e+00,3.647709929758004677e+00
-1.025950709860674881e-01,2.645660195021136474e+00,1.754945692991784156e+00,1.751816810495876453e+00
-4.548051363700011396e-01,1.944334062812760777e+00,2.592879433011681112e+00,4.020629355659327331e+00
2.800200004813247823e+00,3.286333332220213066e+00,2.843398667567110571e+00,4.641963749935443140e+00
1.535784923410046909e+00,2.615477226318546400e+00,2.142148114300306716e+00,4.551676533785618872e+00
-4.309481090493462174e-01,2.706372001843801556e+00,2.970953498810396720e+00,4.406673885204420493e+00
6.984807051968818792e-01,2.505607530366396940e+00,3.282689771104245757e+00,7.831656634477734968e-02
-9.636409955127834825e-01,2.377867895444709667e+00,1.999089550810975169e+00,4.481064793549831116e+00
1.948396868630497103e+00,1.414491402742911186e+00,3.328204596572699625e+00,2.650260057691324445e+00
1.878473405070222979e+00,2.552956229664244514e+00,3.288238429639053884e+00,4.460477292533871818e+00
-8.084146042533956189e-01,2.543321653689966766e+00,1.682791994896140730e+00,1.911692822190254715e+00
9.758688834551509927e-01,1.788996514556391526e+00,3.053644284208403281e+00,4.334208552247022617e+00
3.309991345672835816e+00,3.070822021357310749e+00,3.496813738582218445e+00,4.475839233265554107e+00
1.140130875349926187e+00,2.339551814484370329e+00,3.264315185910790174e+00,7.310802711588866298e-01
3.192617946794529704e+00,2.920110648992888080e+00,3.361251013017862554e+00,3.524592389191045783e+00
3.363916621788388461e+00,2.295631417970246613e+00,3.618895651931618218e+00,2.318556301026998057e+00
1.761859847774647880e+00,2.209405034525025791e+00,3.316115143564276391e+00,4.734508506577383424e-01
1.937493218105471371e+00,2.630531875052586788e+00,1.814181914150967856e+00,2.076867419905296774e+00
1.552127581869837680e+00,1.803420622236084014e+00,3.154914144816412858e+00,1.448593256668665008e+00
1.998173360966564838e+00,2.339095093952853865e+00,4.144528821351258330e+00,4.786722086370559737e+00
2.532565951767402623e+00,2.623235856201679983e+00,1.789146288170950339e+00,1.725902536402297072e+00
3.465936773997498888e-01,1.244840927888709592e+00,-1.317229007918068184e-01,4.106560860518579048e+00
2.345044813320839694e+00,3.199931949584137403e+00,2.796929459940400431e+00,4.439365229043353622e+00
2.619012443932671630e+00,2.829731900119872634e+00,1.997763585581873391e+00,2.317444055508963263e+00
2.255752053481069996e+00,2.593295336065176038e+00,3.217977732850397121e+00,3.063786110859722189e+00
1.149681300781712157e+00,2.403836291051142382e+00,3.255497301110276354e+00,1.779015478158970431e+00
2.407206825357120383e+00,1.918433704092377790e+00,3.453521052703260263e+00,2.270651591039142492e+00
1.097648075222898978e+00,2.403550257286786174e+00,3.382617407369886475e+00,7.452181212434795254e-01
-1.575431440899398572e+00,2.874268010416457297e+00,3.281407685077068148e+00,2.936894458213132886e+00
2.947166689356218949e+00,2.447905611453734753e+00,3.501610717124949979e+00,2.595865322414981247e+00
8.829230152528797504e-01,2.801787472537704105e+00,3.437188935159493752e+00,2.107597039021204210e+00
2.864721701057448389e+00,2.831711407729202268e+00,2.348280708381016435e+00,2.682126529723705133e+00
1.349257967598496366e+00,2.602758870844891881e+00,1.363069530879914115e+00,1.648832660716357035e+00
1.949376541913771854e+00,3.316003372006691929e+00,3.082358073794812636e+00,4.325637253946219118e+00
2.396197051298321945e+00,2.460458989308499600e+00,3.273008320399590776e+00,1.163273727419998904e+00
3.069196160601356027e+00,2.395863621165456259e+00,3.202962267457491574e+00,2.231273150775711756e+00
3.667200276931568137e+00,2.661184952364415324e+00,3.090996952936903686e+00,4.721588412917427036e+00
2.912462755296620909e+00,2.811355034184522594e+00,3.310836698523480948e+00,2.637783299305453966e+00
2.554811379750145051e+00,2.207540036535045935e+00,3.086247278265231042e+00,4.590446162324274937e+00
1.837925918162106154e+00,3.072174592061912346e+00,3.537538513379830718e+00,2.853200389460671449e+00
1.414561429438287554e+00,2.364749948035898441e+00,1.771120581048217790e+00,4.254660757369950197e+00
2.497693370999918727e+00,2.924093908714894496e+00,3.555736782854047373e+00,2.676802988911258563e+00
2.667550701747754882e+00,2.898038655834460187e+00,3.170951923606288414e+00,4.458081139232831447e+00
1.631314451744117378e+00,2.186746134180995060e+00,1.865865336567196442e+00,4.012954920779659318e+00
2.550024758082912957e+00,1.875365544857051869e+00,2.114851633239728468e+00,4.364661873113647061e+00
-4.029122146858771236e-03,2.765557291667455342e+00,2.802858711393864777e+00,4.434594406368206343e+00
1.380058868472489042e+00,2.717901127043670595e+00,2.762073388072647351e+00,3.085912527777546543e+00
-1.622442313469193709e-01,1.734230074773647656e+00,6.709005551668160150e-01,4.132058640291249141e+00
2.879114696365877357e+00,2.161200197036618142e+00,3.233383028873465292e+00,1.431911258852518021e+00
2.505162633744661971e+00,1.992302766145512605e+00,3.105150809955453006e+00,1.099609492502270802e+00
5.173129835977585689e-01,2.615951785333421320e+00,2.982654635692812750e+00,4.635477821991338843e+00
-9.401435204721207695e-02,2.885087674730562934e+00,1.505389829305180172e+00,2.260020496336622386e+00
1.897097892543688769e+00,3.039288484635103149e+00,2.219833233639856740e+00,4.521104065527827842e+00
2.279914303928288533e+00,2.495335348013913990e+00,1.975880454343043269e+00,4.268690219557345067e+00
1.325957726837017514e+00,2.687227957955445667e+00,2.813593509638069090e+00,4.706610408732887052e+00
1.786296464983359478e+00,2.838755688243729924e+00,2.347321069331728349e+00,3.679968282560783344e+00
-6.785700196131612127e-01,2.900964194103863747e+00,2.027028978012443083e+00,4.777227746481971238e+00
2.819584182267720784e+00,2.674156245382568020e+00,1.031810078219034033e+00,1.893633626611301191e+00
2.910797871675256943e+00,3.015550436769490528e+00,3.385812293619802738e+00,8.515541450513985922e-01
3.259735098790414121e+00,2.707946229407777405e+00,3.333223020383320634e+00,3.030677868605787140e+00
2.334700074833565786e+00,1.973585403497935875e+00,3.597783287606681757e+00,2.810165959884616704e+00
1.563370758125049331e+00,2.486169286879944540e+00,3.221317327991055190e+00,1.823288567650795056e+00
3.199739612693384583e+00,2.772787036184831688e+00,3.304109689933484972e+00,4.022146131582714723e+00
2.377097378181031839e+00,2.771043486955618640e+00,3.325434146999024954e+00,1.568625938382059326e+00
3.347840935682600438e+00,2.173446317060332866e+00,3.497810308875312746e+00,3.175967867516133580e+00
3.170941651277120243e+00,2.567893192462022522e+00,1.142765876344165044e+00,4.271927730035912418e+00
3.198675623294185755e+00,1.905140890046935986e+00,3.369710288147895749e+00,-1.807317638893062017e-01
-7.204259387611400278e-01,1.762339154664197105e+00,3.370536515198716554e+00,1.937039344230315763e+00
1.991299823778360789e+00,2.426509501944152269e+00,3.085488575562492120e+00,-1.116268717931797827e+00
-5.289023861548893812e-01,2.610636904768781630e+00,3.349650166769158943e+00,1.676635926648740504e+00
2.986065500137597528e+00,2.153833527601029196e+00,2.484878739369763778e+00,4.382024523411168104e+00
1.837207301764508527e+00,1.410885800181925775e+00,3.197711194997577167e+00,3.001559366553196107e+00
2.554869321140876615e+00,2.046711264803983799e+00,3.420719411167700841e+00,1.466305200643198914e+00
3.165294534541790217e+00,1.768576713634022024e+00,3.219297885622676159e+00,3.137941965349745121e+00
2.845121689962437195e+00,2.957753906509934527e+00,3.436308177522272356e+00,3.535617075739968307e+00
2.733933129162510411e+00,2.153083577683786665e+00,2.107630141276775504e+00,4.254339818147297336e+00
1.866117276851439799e+00,2.905604056970481519e+00,3.479065845985418903e+00,1.787456103250171902e+00
2.014983434817841257e+00,2.726501546757421401e+00,3.423297117002793488e+00,2.066212274187354758e+00
2.338342937207117167e+00,1.916202685575183695e+00,3.209651139639927209e+00,4.200368202324004763e+00
8.491217931947114828e-01,2.008898926777535010e+00,3.372292406963418809e+00,2.196524156282397389e+00
3.797366632867607450e+00,3.022335613761823137e+00,2.486875682944325927e+00,4.406187387407632272e+00
1.703811524123286736e+00,2.900421441202216233e+00,2.268542572607830543e+00,4.153690397381953225e+00
3.221120611346013796e+00,2.143806309208278194e+00,3.373553016042692310e+00,2.809398319850724413e+00
1.352512336691544137e+00,2.600425716712317925e+00,2.466315732574680730e+00,4.101099627902931033e+00
2.186717265750178107e+00,1.445471142973236978e+00,3.289930001696454553e+00,1.972067609499406071e+00
2.197320321949381317e+00,2.800232759302220931e+00,2.068907255323020777e+00,4.158500497502656934e+00
2.032123761476092749e+00,2.378837880574468322e+00,3.153621970032472355e+00,1.471964927036904403e+00
1.034465142110426505e+00,3.145513488410027758e+00,2.945087946841146831e+00,4.321886156293395231e+00
2.725865869171393729e+00,2.567856648303556977e+00,1.327324255425714972e+00,2.412067612738079347e+00
1.543099272898474483e+00,2.867606094074754530e+00,3.298677246307579303e+00,4.748565873858587416e+00
1.818433425181890772e+00,2.710882721842717391e+00,1.127006340913981219e+00,4.296980726246544258e+00
1.369741544335061345e+00,2.510771399788822134e+00,1.956829714336233650e+00,4.465436748045303439e+00
2.697185582736802090e+00,1.995935051752818490e+00,2.387641351301063697e+00,4.023927376503133146e+00
2.537835054155105574e+00,2.277679991418462446e+00,3.329340136270834805e+00,3.019760292096413945e+00
2.672563699620086997e+00,2.098062253453645276e+00,3.262045736977764232e+00,1.223442756232689721e+00
2.160452565215737586e+00,2.520931983149313105e+00,3.298840085082324514e+00,3.652964373104014228e+00
2.856445740598502425e+00,2.803808803882386069e+00,2.676451951000573537e+00,3.114451175542503059e+00
2.354130700568775936e+00,2.478127393551576851e+00,3.410236652718255712e+00,3.341026944014788391e+00
2.735223253613849881e+00,2.297492522499640089e+00,3.391369920113290970e+00,2.323748028700163726e+00
2.921266370593786910e+00,2.425697233510712980e+00,3.187822605477174776e+00,1.856842823184996050e+00
-2.218635105132468865e+00,1.987778819515354067e+00,2.474899478404213315e+00,4.460963481014747600e+00
7.534857504500331871e-01,2.192872580070503119e+00,2.883196051635509960e+00,4.646361923742764688e+00
2.726746813340702680e+00,2.471479036998375456e+00,3.371129403174305317e+00,1.550936404384779754e+00
2.829830992852165217e+00,1.899231053115945533e+00,3.420959457606593812e+00,3.368808550067412533e+00
2.165949064765511523e+00,2.600727027132720526e+00,1.091988045347122016e+00,1.046654297545435819e+00
1.090223005741152829e+00,2.674036873326975261e+00,1.762557021335444896e+00,1.522372261538302185e+00
2.450533588528212459e+00,2.850660320875873399e+00,2.279982028619759848e+00,4.349828794272774246e+00
1.355831636748070945e+00,2.296455264067122748e+00,3.404609653643231315e+00,2.267488645268622260e+00
2.701445656337631007e+00,2.621822208002016819e+00,2.436427980276123062e+00,4.512263810875240644e+00
2.715411602177605133e+00,9.259344919108730698e-01,7.844055015095712236e-01,4.049566453619268813e+00
1.273577812366156747e+00,2.731277274276463718e+00,3.294897600836307561e+00,1.300643123781404453e+00
3.172670270760943101e+00,2.236717289070410342e+00,2.862397493486197764e+00,4.391363658620923260e+00
2.975993764823711807e+00,2.837316110633596455e+00,2.212070154792876053e+00,3.221641354721520578e+00
1.578727474304118861e+00,3.199825922889885099e+00,1.567408743694695072e+00,4.447133646873793644e+00
1.398052098161595147e-02,2.325722200808636675e+00,3.253578177592974630e+00,3.730432135725884280e+00
-1.738587228371058391e+00,2.431719837535720519e+00,3.210235861978964156e+00,2.641310228633487522e+00
2.438020020898962414e+00,2.727332333431991884e+00,3.461380006887981420e+00,4.410589998705487957e+00
3.510434546115576371e+00,2.522110351418147989e+00,2.823679248537709796e+00,4.514978881937652844e+00
2.691664285275980006e+00,2.793366093146465889e+00,2.834744178962094185e+00,4.031426657318395002e+00
2.037482614191122643e+00,2.284969602429566926e+00,3.273085772493848467e+00,1.174694642064110228e+00
3.232732331345949284e+00,2.201405947951754705e+00,1.550032821480035627e+00,2.077594603681288454e+00
2.742092799795986302e+00,2.539006214678116269e+00,3.492206831596486705e+00,6.702987902439118129e-01
3.351108029674302102e+00,2.595404648766814759e+00,3.113980517516565794e+00,4.741549485451125534e+00
3.113332250079241525e+00,3.200852766423578633e+00,3.391380346907097554e+00,6.450843857398881331e-01
2.174002312529393244e+00,1.981486464810643389e+00,1.667432197946988381e+00,4.326856062742267639e+00
2.989403242535442651e+00,2.186060013575732874e+00,3.201154688191960584e+00,2.000840620768206790e+00
3.007448353275336661e+00,2.387302687391372302e+00,3.731771734050380651e+00,4.401723210563143418e+00
1.046687685170812454e+00,2.447535034813447030e+00,1.547983248647131438e+00,4.328822061851480996e+00
1.790215334977006467e+00,2.337279270231818806e+00,3.305752011313404459e+00,-3.948631146697376693e+00
2.401723272631844708e+00,3.016979564678927250e+00,3.396762316705459472e+00,2.622799904718344344e+00
1.554032076286746777e+00,2.969763036788902966e+00,3.288706758491607207e+00,4.413835437261042216e+00
8.990060506668251517e-01,1.965591931223236166e+00,3.318949165399507351e+00,4.477069351395654984e+00
9.570013818872580291e-01,2.749003626447038329e+00,3.290985172145473481e+00,5.434815754954846589e+00
1.734216922705526187e+00,2.627828234366358817e+00,3.459022512275812922e+00,2.363274233417880232e+00
2.469029852500419508e+00,2.447442811614403357e+00,1.828057449070273011e+00,4.169750375003204113e+00
2.248617134325841871e+00,1.183540554544605605e+00,8.872875005857308039e-01,3.825661619628167642e+00
1.338100608902147659e+00,2.157093957292690156e+00,3.320992389725490934e+00,2.634196122643437388e+00
1.786431560566622334e+00,2.489895194432292680e+00,3.412518263857144518e+00,3.473967641369307913e+00
1.587671884266392608e+00,2.260647452379315414e+00,3.097301039015240232e+00,4.543510357622336571e+00
5.742626740959080323e-01,2.011851586617010135e+00,3.071848270609296883e+00,2.143497581060137325e+00
2.349505930306425405e+00,2.363749723613226106e+00,1.046928169212824278e+00,4.476416067842711399e+00
3.869078907852193439e+00,2.899598867493491827e+00,2.990795452811625399e+00,4.599526308399684460e+00
2.982012751107075310e+00,2.479485482022639076e+00,1.636424931170298969e+00,4.538971580186809796e+00
2.281805241817838059e+00,1.335658654614503504e+00,3.344928594961812163e+00,-1.096762642338120486e-01
2.583726563465511994e+00,2.818493517780938706e+00,1.848746911527068937e+00,2.393274475779858079e+00
2.219314644421956473e+00,2.422966662225802370e+00,3.403953020750964509e+00,-1.274551897091574570e+00
2.730172330154537974e+00,2.587258264914026551e+00,3.522198805729884086e+00,2.220268181703120014e+00
-1.569255303449073047e-01,3.375100989051165179e+00,2.100421603985845653e+00,4.302157962735611463e+00
2.789989696687580345e+00,2.692381985424425306e+00,1.815763152102984002e+00,2.173793074301561212e+00
2.381008111142943307e+00,2.755289853491705632e+00,3.278593851134915305e+00,2.307281341791574736e+00
2.655391630092438504e+00,2.568774001973695764e+00,3.132041115625867622e+00,4.360653442780434652e+00
2.647243209871054326e+00,2.873343704647056018e+00,2.204258660594076158e+00,4.288781745600698692e+00
2.106460709133040510e+00,2.276884331828051611e+00,3.295445759353506254e+00,-2.725282756640893478e+00
2.979909280935871596e+00,2.769876237168107380e+00,2.691564875727616712e+00,4.523528059601622076e+00
8.973154998395362902e-01,2.863809956338295937e+00,3.331171149304520629e+00,4.807482546595306161e+00
2.674497150515252386e+00,2.621638057780335096e+00,3.475679020473288805e+00,7.512029861273656905e-01
7.085525646862705917e-01,1.571937225747860989e+00,2.822348289992546722e+00,4.487794229618199182e+00
2.737561458493819266e+00,2.525622887297175989e+00,3.281235923751622874e+00,2.888198800358268592e+00
3.735005610372958973e+00,2.212750133855998502e+00,2.130340863170270271e+00,3.974166966643868371e+00
3.039269547613509204e+00,2.257093410220326835e+00,3.010604889960222685e+00,5.006671253911039621e+00
3.183942213970345492e+00,1.614771978264857522e+00,3.102376480969470052e+00,3.463484888073746326e+00
2.570192941367360540e+00,2.576901587721146747e+00,1.799407324419623810e+00,1.854209680585638953e+00
2.100864707247914076e+00,2.635444426927579187e+00,3.280020196473305560e+00,1.187091429356059491e+00
2.240645734080235929e+00,2.278994824209935377e+00,3.308503128717606323e+00,7.081934760920585159e-01
8.967889062361853458e-01,2.611916698507532608e+00,3.410116043589363155e+00,2.596318990279787631e+00
2.349661355364192517e+00,2.259010020374610406e+00,3.415181291291965682e+00,3.044656699631382413e+00
3.189370446504025125e-01,1.594880973387235557e+00,2.856490936905953237e+00,4.156110741041822543e+00
2.991659288971279640e+00,2.543276562362161375e+00,1.706113530267768130e+00,4.135372345275192707e+00
2.968417654195946387e+00,2.018653928825567601e+00,3.416830321103431878e+00,2.729467192974856182e+00
2.506625024336811780e+00,2.480299272065267235e+00,3.383636550515844110e+00,4.458505305596637491e+00
2.587540332498304618e+00,3.019808429801483562e+00,3.310766136262610626e+00,4.416248524838158218e+00
2.815386108304612112e+00,1.998879062385275018e+00,3.663542937863467852e+00,2.844012030285289150e+00
2.403616404169929055e+00,2.767938016780674193e+00,2.398514998022373224e+00,3.237603165365757540e+00
2.547183236177154697e+00,2.561255313654636545e+00,2.850617829385186930e-01,6.679876615767632586e-03
2.735279455319574282e+00,2.123835953716469493e+00,3.522407324848158883e+00,1.700270594015507841e+00
1.756030442530744085e-02,2.339627263167040727e+00,2.073327098423605630e+00,4.451233157177295396e+00
3.220356375428132800e+00,2.144764753598921825e+00,3.470253155674612344e+00,3.904519851552731957e+00
2.669663655765736721e+00,2.892439401583164926e+00,3.602920816144931315e+00,2.791745505336344912e-01
2.746236045046794860e+00,1.240489946229114127e+00,3.336904259964397212e+00,1.686895420237065624e+00
2.185953232640756916e+00,1.306679673446788925e+00,3.271481530875229637e+00,5.089694779549625014e-01
4.407713377612310079e-01,2.847317208332081240e+00,1.150463471890391887e+00,4.366356738378917690e+00
2.663872901721719533e+00,1.613759548831412260e+00,3.289789676042231381e+00,4.436871185812581331e+00
2.813031672208892608e+00,2.876069259074012230e+00,1.629950680988496936e+00,4.203287523025962535e+00
-4.962712994645339382e-02,2.725520491541463475e+00,3.558200656836951303e+00,3.300479861878285792e+00
2.493330259296129725e+00,2.281327611599942351e+00,3.153092342551567562e+00,6.412094542916150219e-01
1.723341667814771494e+00,2.859469462966870879e+00,2.169870128291921940e+00,4.394143201969605173e+00
3.449703560593279761e+00,3.292334114777717868e+00,3.097332126152931409e+00,4.470044165273295178e+00
2.730027635141642151e+00,1.526362296247375072e+00,2.321946583716625323e+00,2.878399480982515080e+00
2.983511694391721036e+00,1.827273019688939071e+00,3.482171145074336227e+00,3.114442397612234625e+00
2.287718459231561141e+00,2.492458026150875749e+00,2.312092997880689893e+00,4.631888381251389575e+00
3.289178023288631625e+00,2.815994702448814557e+00,1.537318105052092099e+00,4.227571456029664887e+00
2.585517904741474027e+00,1.917395339947786104e+00,3.231861887026061808e+00,9.810748935478823540e-01
1.406833565774768813e+00,2.415654905060699242e+00,2.531255358404368661e+00,4.479559593138925599e+00
2.542601785873414677e+00,1.892341837813547922e+00,3.191595032902363904e+00,7.073229351141332444e-01
1.625256803400709771e+00,2.199369191767602594e+00,3.330364704183270241e+00,3.407919884509649222e+00
2.867928366909387350e+00,2.814642244656012426e+00,3.350353843176175239e+00,1.456840356577513429e+00
2.463146878549685503e+00,2.852291899672608100e+00,6.392273956713925287e-01,4.209419843076283030e+00
3.317671162720476019e+00,2.257371966463776580e+00,3.310984731809937021e+00,1.025198952468945546e+00
1.495661265884771218e+00,2.676341286546985998e+00,1.847923724112553456e+00,2.338479359063470042e+00
9.877308119370520334e-01,2.286093293666189741e+00,3.322419622262779537e+00,9.631005777964558590e-01
2.790173349465152164e+00,2.299763600597800384e+00,1.388805907318593880e+00,4.119994375158780642e+00
1.428324636416073989e+00,2.224181626023974179e+00,3.219834289744969880e+00,1.971381425803107712e+00
3.622866690158385250e+00,1.908915972786354720e+00,2.634483771739928759e+00,4.452069184214843212e+00
1.713215671191296474e+00,2.991555101516638171e+00,3.095829569772673651e+00,3.303862198910024084e+00
1.982318056926287042e+00,2.493834698083503998e+00,2.411717844174589231e+00,4.392098682299790724e+00
2.752132299488677880e+00,2.745356521696688645e+00,1.936158087400367211e+00,1.696499473233857858e+00
2.316295718852811270e+00,2.632294090055333768e+00,3.349273668187583208e+00,1.137284326681182511e+00
1.916592701611274485e+00,3.571443149452844246e+00,1.339135053689806565e+00,4.550935700215649860e+00
2.324213997150601507e+00,2.628998569474459313e+00,3.423794721009981057e+00,3.474453218699902202e+00
-1.881302104472506176e-01,2.901234505904396688e+00,2.734472420509950208e+00,4.466788204757632386e+00
2.815898804430403857e+00,2.737608958742071774e+00,3.481810290181546641e+00,4.648897509795855143e+00
2.118667982071576361e+00,1.749011621694566809e+00,3.172470358410928615e+00,2.001224295139802489e+00
3.160875290144787630e+00,2.226589773384556548e+00,2.388945746738224685e+00,4.262882507250250086e+00
3.112027602023247130e+00,2.314709537540557971e+00,3.329952024018762557e+00,-1.682037624774621876e-01
3.502206017131790361e+00,3.128028524145918254e+00,3.372950825983057399e+00,5.027975636082684829e+00
2.079035501050579882e+00,2.630422188283796814e+00,1.389432410359815462e+00,2.759578214647011585e-01
-4.571195382347933989e-01,3.460626343155357443e+00,3.729313465301549169e+00,4.455543446978790456e+00
2.386617373259762420e+00,1.648952173723489567e+00,2.178009976223707067e+00,4.569511241780246813e+00
2.978264632081338181e+00,3.146167883514121133e+00,3.425744633216147417e+00,3.868380691157335960e-01
1.531986540860913237e+00,2.622686687489014457e+00,3.840882213385045318e+00,4.341418008457240241e+00
1.954286315938526641e+00,2.868613657422927510e+00,3.100657026146399708e+00,4.745297098907225397e+00
1.612333440793024320e+00,2.671220908538220584e+00,2.432784546631913791e+00,4.290474542601094399e+00
1.616808607264042186e+00,2.411235611209189500e+00,2.382064644490747618e+00,4.318991946186415021e+00
1.621430425707829914e-01,3.202559556512024397e+00,3.622813344492529009e+00,2.134145375854810567e+00
2.789222038344419285e+00,2.917615528785166834e+00,2.587158772885205682e+00,1.412510558330440480e+00
3.379849999038229580e+00,2.449533451051443045e+00,1.766416714252637465e+00,3.934089351964497716e+00
3.145680427286647429e+00,2.889438553809766219e+00,3.568770361596709684e+00,-1.456063089002820110e+00
2.237158584073576151e+00,2.093628775451430446e+00,3.299809394362530846e+00,1.925582217163332777e+00
1.798016074717591062e+00,1.795189235860789267e+00,2.289991663606504524e+00,3.902624885130384413e+00
7.667965977267859889e-01,1.721775048525308272e+00,3.462859395498832704e+00,2.579175927417958647e+00
2.970700960443879435e+00,2.433758495590350623e+00,3.369724930298167109e+00,4.199891116278346992e+00
2.869495729160540964e+00,2.618017387604698598e+00,5.441066685680473469e-01,9.654475259503834117e-01
8.657182883095720927e-01,2.800268017191543723e+00,3.473809095252970103e+00,3.994817571172238679e+00
1.699644367226091912e+00,2.350955751555918294e+00,3.377373801836750289e+00,4.165125045710648344e+00
2.543035491541902893e+00,2.027004162618846639e+00,3.236484330598381920e+00,1.573802488236481167e+00
1.886972691833129323e+00,2.934280036519406387e+00,3.604313837149807576e+00,4.553674635362089163e+00
2.524892888008992919e+00,2.716821658935054895e+00,3.441270817183176067e+00,1.390845292651329057e+00
4.337052200357279119e+00,2.538630637316344973e+00,2.319824454315339679e+00,4.274280728004742791e+00
3.277180704891228924e+00,3.102309564173584278e+00,1.166585260189014317e+00,4.239193284896563441e+00
2.570586421174113623e-01,2.401510049640517508e+00,3.512383723079260278e+00,3.698285700081623162e+00
9.764966634220751951e-01,3.083522776953849576e+00,3.571597322874794145e+00,2.471785488280981546e+00
-1.200175859083502938e-01,2.289857706742249199e+00,2.235275263107617150e+00,4.288047975242680110e+00
1.265136848929238722e+00,2.445161112503485779e+00,3.155002034243108877e+00,4.507815234324960230e+00
2.933079091030549979e+00,2.879865012544550407e+00,2.471610726934586832e+00,2.684636010456881827e+00
2.341056635557202448e+00,2.625661884648109012e+00,2.651438505354347885e+00,4.091892400380283235e+00
1.717187099368679748e+00,2.730941095453727208e+00,3.289998856106268743e+00,3.318919031778378326e+00
6.267233050752665235e-01,2.863482947028594516e+00,3.546882822883292263e+00,2.562797535250464165e+00
9.790519668942899711e-01,2.431237619511108061e+00,3.451634848658621468e+00,2.682219077933440499e+00
3.102409899701349172e+00,1.648407580819191365e+00,2.710398750799093648e+00,4.432994316708319005e+00
6.077875819326297169e-01,2.298692830840084689e+00,2.956192717693935990e+00,4.422246640940767470e+00
1.312957301189006998e+00,7.049957312760738448e-01,3.398611162258789342e+00,2.373311920024901323e+00
4.814805326437446298e-01,2.670196334906713265e+00,3.309489560570285871e+00,-1.822640576859910766e-01
3.389472005167240010e+00,2.520814123647764138e+00,3.292851560406638178e+00,3.696711561530472423e+00
3.742059695163723720e+00,3.117311650879057261e+00,2.278225512774854966e+00,4.177988627572458036e+00
1.044896936217759142e+00,2.741423431781360165e+00,2.664852674163990187e+00,4.567334399930757627e+00
1.888545894924747115e+00,2.443757096839515697e+00,2.831528822404675960e+00,4.167519377697114891e+00
5.985835091825211229e-01,1.347281784429419149e+00,3.785485285957113089e+00,4.654758646954432422e+00
3.195490819163627094e+00,2.094447580421582522e+00,3.095767061700970046e+00,1.924909011449340290e-01
7.215079338824493815e-01,2.760521302079028239e+00,3.567596116069867929e+00,1.203842417463979908e+00
2.220900197094596074e+00,1.476386623452103475e+00,1.339907873609124334e+00,4.306781775056803596e+00
3.423061846040417411e+00,2.494182749927442710e+00,3.248427796560269254e+00,4.171264150806976545e+00
2.688182606753119153e+00,2.784922829387663779e+00,2.688248950916933389e+00,2.360334539917373853e+00
-2.034774789378138937e+00,2.645670395928045870e+00,3.462045205389964408e+00,2.550921242764837338e+00
3.374381920767263843e+00,3.124823758257661233e+00,3.609337491770423512e+00,4.579237713437374069e+00
1.883713350687501897e+00,2.415219721531887132e+00,3.115051043249244866e+00,1.265449786044430258e+00
3.258617196366312641e+00,2.856824444814209496e+00,3.419772776454391483e+00,3.791259062047392714e+00
7.917653935765349704e-01,1.513644611519846528e+00,1.916659086251244926e+00,4.161308336206739789e+00
1.568705740818234329e+00,2.324024641412945513e+00,3.253114684721419181e+00,4.604588128854074647e+00
2.809896111403929364e+00,2.194941849437855641e+00,3.891819067118649667e+00,4.304721395131876349e+00
1.257458515249035180e+00,2.936740680732472075e+00,2.190964440504839850e+00,2.867533928366505336e+00
2.710161530394232798e+00,1.648899138181657342e+00,3.264308598198582434e+00,2.094267548834532811e+00
3.725481003993131424e+00,1.942804925114484771e+00,2.239965318632146651e+00,4.299496186108856755e+00
2.840790140034107569e+00,3.580699202282212390e+00,3.278970023125610922e+00,4.438256104359019183e+00
1.387690375352031769e+00,2.505518072174337085e+00,2.234685131755736798e+00,4.162684548032391518e+00
3.311863509505154735e+00,1.754503450819508314e+00,2.610731012455216771e+00,4.689727131663117277e+00
1.979923730962660278e+00,2.816596851109816058e+00,2.344489946839433347e+00,4.528021866075635060e+00
1.445978507207690722e+00,1.325742228050714289e+00,3.237532879369713346e+00,2.146360229549108656e+00
2.519608591251855323e+00,2.499555097209714916e+00,2.742957383203058708e+00,4.407491523561931857e+00
2.766761128099296307e+00,2.418880183675084172e+00,2.397513440228588255e+00,4.503075250493566273e+00
1.006131433296677535e+00,2.473200392514379509e+00,3.135464240390968271e+00,4.465855142951067336e+00
6.992603867679760832e-01,2.568734569435536130e+00,3.534488510412816087e+00,4.213990810424654399e+00
2.779441394475953064e+00,2.924381247287636931e+00,1.673471603744192127e+00,2.277681840723420503e+00
2.252953222253084586e+00,2.718879925706684908e+00,1.843726650727864680e+00,4.252785648175076538e+00
3.134978380638323348e+00,3.146067372024061726e+00,3.389328629580304675e+00,2.364224534368512209e+00
2.744741185642722403e+00,3.248784885680350509e+00,3.095942898590298142e+00,4.710608431233747950e+00
2.645469423473347792e+00,2.278771307416386893e+00,2.750878155534650205e+00,4.448785574692566414e+00
2.033033731235397212e+00,2.422784804012564575e+00,3.094444031701388820e+00,4.394807950265216867e+00
7.293335381108241311e-01,1.002115783810414662e+00,3.264565584543003496e+00,2.100494999687531283e+00
6.173829407960809146e-01,1.980116970364316220e+00,3.058470224144510308e+00,4.411108186748785798e+00
2.014622745012565552e+00,2.355673696193469446e+00,3.014124413331214836e+00,4.567765036893067787e+00
1.433598067263813558e+00,3.441539497351957522e+00,2.815506853620867389e+00,4.726400413169566939e+00
2.072996127555442492e+00,2.489977257749622197e+00,3.549128586022373799e+00,4.376265616510776724e+00
1.573575173020855145e+00,2.761953849124070715e+00,2.442695050117186906e+00,4.574379237031132917e+00
1.263211590150168373e+00,2.352841481023332459e+00,3.602419497104060842e+00,2.477107275280781451e+00
2.159416497784310884e+00,2.702666931463667321e+00,3.402123245733130297e+00,-4.950359620693766671e-01
-2.112012480513048018e-02,2.110443328112863615e+00,3.630280484682490094e+00,4.571941166946279722e+00
2.988900475568688542e+00,1.846400079787283488e+00,3.804651304442705495e+00,4.561877712993159584e+00
8.322012793717687984e-01,2.405346927402853829e+00,1.957941718981255796e+00,4.125319780646352186e+00
2.658223232928927260e+00,1.731252354442053720e+00,2.639166435879644723e+00,4.128338935617172467e+00
7.023903371361477355e-01,2.810254429235576445e+00,3.216268895726916544e+00,2.085687684040898660e+00
1.748995740660606035e+00,2.789501312379517373e+00,3.406008410076431403e+00,3.153619006395048441e+00
-7.192179133104856792e-01,2.152877926947551757e+00,1.771192828790068674e+00,3.995517135595885172e+00
3.772783296200389991e+00,2.574473931010038186e+00,3.865461856546082320e+00,4.573770144742876020e+00
1.460783397598531819e+00,2.691607718628162171e+00,3.286746137699972259e+00,4.080063760067562106e-01
2.653627731357193209e+00,2.457664948398594618e+00,3.263182651842901461e+00,4.692363142552118394e-01
2.318284353973128376e+00,3.008261437081493295e+00,2.138507787835380647e+00,4.178469517069271610e+00
4.188878181029538350e-01,2.895060863541142560e+00,3.269005607787767609e+00,4.362692329365676969e+00
2.350970301480728608e+00,2.423680179510406152e+00,3.140491912541207409e+00,4.308729102561279944e+00
1.602692205792323854e+00,2.539905686268046026e+00,1.111926181313095618e+00,1.265123803191305907e+00
2.559190379145380057e+00,2.126623070591692422e+00,3.201424565349429319e+00,4.368881027441910980e+00
2.438909439933947709e+00,2.741268166296198405e+00,1.793370931728829776e+00,4.700024774311626352e+00
2.451782452051214811e+00,3.053392204001817323e+00,1.947961786768997117e+00,4.110410186044502368e+00
1.342036192827486873e+00,3.056077941204515813e+00,3.731666123575168470e+00,8.380602788151660931e-01
2.915254904001443048e+00,3.230110553636195814e+00,1.924447670293888413e+00,4.323017659171128457e+00
2.907445486788032163e+00,2.245698711995766761e+00,3.387249391111792907e+00,2.780443830352306023e+00
2.341886355586722868e+00,2.365844519540570623e+00,2.775744648148729343e+00,4.287299966186756350e+00
1.051678855760084907e+00,1.790356905169483204e+00,3.153429025523895479e+00,2.998277927719321112e-01
2.486409804635740795e+00,2.296666841576906037e+00,3.299884913405247922e+00,7.048330259509782980e-01
3.752103215458350238e+00,2.548543122523914572e+00,2.851162688650596522e+00,4.822239695335790444e+00
1.324130907465673745e+00,2.941486811101400534e+00,3.311610031623786199e+00,3.956132849002613305e+00
2.100536582142455533e+00,2.575792364065953244e+00,1.618457931838018338e+00,4.397531974664590670e+00
-2.341509586625673267e-01,2.408758914576509813e+00,2.934781079018967453e+00,4.593142001827819954e+00
2.649707855919307686e+00,1.998585056391204873e+00,3.784495034932438884e+00,4.673033554981209647e+00
-7.267821951311497219e-01,2.875846397756102846e+00,3.354483631367551677e+00,3.972531288122709725e+00
2.478284357447826380e+00,2.648845972153181627e+00,3.278309777515907353e+00,7.746355110414153700e-01
-3.039686293155662855e-01,2.184268529395581471e+00,3.197417646784431522e+00,1.947068465939230109e+00
3.217203493595449437e+00,2.894133290427635341e+00,3.639847067205120634e+00,4.905717499939092008e+00
1.848978137965766821e+00,2.761020939169724020e+00,3.314822871266875914e+00,3.280358390979706940e+00
2.196217863135327519e+00,2.381257595353314827e+00,3.464290196820726919e+00,-9.612373680477651616e-01
2.957201667304790060e+00,3.017329296366861868e+00,3.451933166742172432e+00,-1.456397865609077025e+00
-3.287500404753604388e-02,2.251952208101497099e+00,3.110778317349614852e+00,9.155558167619544108e-01
2.699908853720574875e+00,2.969921050004923568e+00,2.837005669309735190e+00,1.694839955932619269e+00
1.686569468266122529e+00,2.642423363714212936e+00,2.051289688472008432e+00,4.702537172379598118e+00
1.771273749550170251e+00,2.867382773904315840e+00,2.261652219374769235e+00,1.553687644741748253e+00
2.399347859406107730e+00,2.822470116009097474e+00,2.212949723401615998e+00,-1.186542247791161575e+00
1.300627658303500800e+00,2.144249989997726313e+00,3.184461944512636755e+00,5.630232118936842056e-01
1.519849010898152830e+00,1.992952456084944313e+00,3.363193917328691107e+00,3.275426240625164631e+00
2.967479221952929458e-01,2.501899166213021886e+00,4.041208967963941134e+00,4.562448937377451941e+00
2.856572782192797533e+00,1.589779718485317739e+00,3.492793806230620302e+00,3.863992697201290571e+00
2.724681508644197336e+00,2.261688890048328293e+00,3.171020211847911163e+00,-1.173210273367821799e-01
2.376197538541847454e+00,1.277449295563322318e+00,3.301528220235339095e+00,2.703938066227332460e+00
2.173046507302751618e+00,1.614578867502523440e+00,3.574366866819674637e+00,4.491225487828835128e+00
1.001263422669966818e+00,2.650068683794808422e+00,2.985582429358621059e+00,4.686632986561686920e+00
4.178234037182292915e-01,1.987385518300960108e+00,3.432810410634392628e+00,2.601169443903619261e+00
3.872931456097497005e+00,3.011445946142316643e+00,2.103337719191129107e+00,4.264933523462795861e+00
2.684704527921956352e+00,2.219156920076367445e+00,3.405208237011877248e+00,3.531653504999044541e-02
2.879420848064303318e+00,2.509750269921223964e+00,3.326075530454515317e+00,3.322076348671395341e+00
3.185087306941858376e+00,2.690118771158405586e+00,3.397513113149227770e+00,2.813955321766583140e+00
2.314543689592500009e+00,2.014482286654172061e+00,3.234443813467559714e+00,3.525499294758479785e+00
5.170787378144314772e-01,2.752981690661887360e+00,3.184390961696535793e+00,3.211982889049783019e+00
2.248711029569199216e+00,1.982781166945426277e+00,3.448205888881439751e+00,2.778338831730069458e+00
3.099119326819224085e-01,2.088966750596001454e+00,2.572506607178751903e+00,4.316851521683386039e+00
1.674380798189052610e+00,2.556706709323774529e+00,2.133136900129128488e+00,4.208591848944693403e+00
1.696143256357398377e+00,2.051068000167619587e+00,3.378753310472421223e+00,2.578676917378281086e+00
-3.181552717054756951e-01,2.453138561451952970e+00,3.561033061860314319e+00,2.849440203230926283e+00
2.735291575207912551e+00,2.599729677995787913e+00,3.187667131346529015e+00,4.456529578587243634e+00
2.688698568226982388e+00,2.394510227501853272e+00,1.616012792190563818e+00,4.210952349205421719e+00
2.021100943435369057e+00,1.860614496117961369e+00,3.358254502450360501e+00,4.275310332442632699e+00
1.734192279249837876e+00,1.381249431988059495e+00,3.158572649566363744e+00,-1.405221497005617604e+00
1.652383635912183957e+00,3.259658760745077988e+00,3.638656337530241203e+00,2.874330212624974568e+00
2.395230601833254980e+00,2.378292843182660654e+00,3.113090677040753818e+00,4.726310818953377790e+00
2.034476580423041803e+00,2.597443217123790227e+00,2.209876232355037828e+00,4.514732597011938964e+00
7.249503498600877727e-01,2.785576336776085071e+00,3.240339896618133153e+00,5.247509432800493423e-01
2.961427472586531273e+00,2.812774825263149037e+00,3.105071539895459143e+00,4.918821744485294190e+00
2.655665723623175989e+00,2.875926393964896466e+00,2.981286037868697392e+00,4.466811862936456379e+00
1.656944267733464926e+00,2.936395490955213461e+00,3.367768072002257362e+00,2.973164199418070641e+00
9.487720126182062064e-01,3.244830211555721267e+00,3.425696146947143195e+00,4.727593451585811124e+00
2.492682420273240940e+00,2.399968558643062355e+00,3.418717977015460097e+00,2.751862489994256311e+00
3.172178185100607894e+00,1.198528234280608729e+00,3.335241202688169704e+00,1.147806983423434790e+00
2.515607435986510598e+00,2.437750270633054495e+00,3.458577184648989000e+00,1.025813076227104492e+00
3.254641625738739386e+00,2.383381965855289941e+00,3.447314033549779833e+00,2.897132197920953889e+00
6.978002186718142985e-01,2.618068853870612056e+00,3.589080692756401181e+00,2.805132713729289407e+00
1.903717519118337975e+00,2.307173738954584774e+00,1.563880342955886960e+00,4.478212243277850391e+00
1.516676252894357813e+00,2.686923550909187774e+00,2.396899906469285302e+00,4.376815330777485968e+00
2.364670719737070215e+00,1.635668768174036947e+00,3.165257216473288615e+00,3.014445892457746634e+00
2.220626500775666035e+00,2.263670555330457912e+00,3.187417438780109080e+00,3.390702636519514535e+00
3.828496257827420202e+00,2.725259774367020160e+00,1.877534044825684534e+00,4.696589344863674853e+00
2.312649670100173083e+00,2.629321232663990315e+00,7.240102179213299127e-01,1.427005267641087594e+00
5.717970999261224874e-01,3.076177780015108887e+00,1.213822080716509433e+00,4.554546813225428536e+00
3.300501797861477016e+00,3.184045499586302341e+00,3.545593698869907939e+00,2.380048931002618495e+00
1.665262233376540113e+00,1.133582968908199984e+00,3.128850702298580977e+00,4.251576200149036922e+00
3.190683280642127251e+00,2.810183883013813499e+00,1.684856033934675423e+00,4.399029309738228477e+00
3.181105439546843439e+00,1.956975863266713800e+00,3.279189096208313892e+00,2.456285409043861556e-01
2.834979101103347610e+00,2.044949415794873993e+00,3.262409883459798543e+00,4.171284687090370369e+00
2.630584936147398523e+00,2.577858684113319310e+00,2.103275586404472985e+00,3.979556154918127753e+00
1.821020678722905295e+00,3.198782991149344834e+00,2.828469112351942538e+00,4.354405879320218276e+00
2.619502339322663520e+00,2.530273967864225426e+00,1.587527941199092796e+00,4.541960685170727707e+00
2.852722002168312621e+00,2.298103479724430187e+00,3.335727214654314654e+00,2.457992875747240014e+00
3.297461792883845888e+00,2.600298247891848380e+00,3.768406520851033559e+00,4.805222316037813357e+00
2.051939656473535045e+00,2.329948761265825841e+00,2.886043306077501924e+00,3.918800867907144880e+00


==> Data4/mulmuhateb42.dat <==
# arm1,arm2,arm3,arm4
7.040977525058981223e-01,4.297698502557464328e-01,0.000000000000000000e+00,8.927094898994286654e-01
8.840963249764900445e-01,6.179875601510929073e-01,6.210936615992672660e-01,9.064542425849082541e-01
6.557620496943764588e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.921423356635149737e-01
3.112562225980136654e-01,6.309057820477521616e-01,8.914492809048972788e-01,8.998629642133177953e-01
0.000000000000000000e+00,4.446094475237958865e-01,0.000000000000000000e+00,8.171754830615096665e-01
6.151171274245554876e-01,9.339858735284385372e-01,4.184317989317327680e-01,9.329949062508706703e-01
4.463730691434484310e-01,6.599126367548000527e-01,8.119439798498044869e-01,6.575506164614882687e-01
4.121108873891902169e-01,7.327479555109577269e-01,4.179594437225511161e-01,9.277057007839634162e-01
6.330187056074247920e-01,0.000000000000000000e+00,8.411997966216282485e-01,8.355456704775503507e-01
3.110878823442013164e-01,0.000000000000000000e+00,8.567868202659566501e-01,8.978925162504458601e-01
0.000000000000000000e+00,8.206005596753913611e-01,9.014464742349833637e-01,8.227937516794515682e-01
0.000000000000000000e+00,4.283606135052785424e-01,8.629939382092310929e-01,9.247083446678049379e-01
6.378147342442792578e-01,3.245528431850279727e-01,8.199647844883243275e-01,8.985017720283650089e-01
8.925053592116950485e-01,4.088823979958525756e-01,8.795207686448538453e-01,9.364221047024313682e-01
0.000000000000000000e+00,5.012978112619561610e-01,8.909492874969924259e-01,8.910501172945657355e-01
6.171791972287895556e-01,6.148999487041690859e-01,9.155657849192645470e-01,9.287818002173322540e-01
0.000000000000000000e+00,6.305285216838322215e-01,8.073139694498289165e-01,9.433415811574571430e-01
6.227290772988367529e-01,0.000000000000000000e+00,6.177954379887078407e-01,9.014748558444826143e-01
8.131810695304436676e-01,9.157045943979925662e-01,3.985519280692386146e-01,9.524255106581223096e-01
0.000000000000000000e+00,7.330081121722844539e-01,7.967356406876908714e-01,9.686148607797387955e-01
3.185701178831144564e-01,0.000000000000000000e+00,7.995217551973856640e-01,6.637099600075159200e-01
6.067694098347620191e-01,8.203900403669921459e-01,9.231328893786265866e-01,9.406202416808461253e-01
8.287472120751835369e-01,8.610071961401077889e-01,6.175903380093220596e-01,8.977753991264399991e-01
6.288679069908951202e-01,7.443141331652141091e-01,9.098829065173501540e-01,8.311599597276969620e-01
0.000000000000000000e+00,4.402572895997589608e-01,7.570293963398293524e-01,8.366056104068153587e-01
8.068713173681294482e-01,0.000000000000000000e+00,8.132755340862614091e-01,9.353517783737699265e-01
0.000000000000000000e+00,8.207886916330160432e-01,4.754224882667967833e-01,8.904812930409539140e-01
6.345952444158680095e-01,8.543486976149226031e-01,8.816098191938984696e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.643541449267987842e-01,4.708535914835649816e-01,6.643431246066124896e-01
6.272255997562661278e-01,0.000000000000000000e+00,8.116502063849960757e-01,9.117129279798286134e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.842275794784505649e-01,9.333086011179579922e-01
6.352164638250017425e-01,8.377285266976713940e-01,8.670259426788770041e-01,8.242837279110502013e-01
6.245437872522012768e-01,6.497656338541477616e-01,0.000000000000000000e+00,8.794213597485242007e-01
9.026134719763631020e-01,0.000000000000000000e+00,8.005865958035769392e-01,9.565895069389011018e-01
6.174433294626786584e-01,6.022874819836911975e-01,8.896559393696950035e-01,9.594143081194471678e-01
4.194982702665808194e-01,0.000000000000000000e+00,4.408267239913447044e-01,8.485963571849685083e-01
6.280230690993191534e-01,8.173991486666686290e-01,8.992670545900441903e-01,0.000000000000000000e+00
6.211373842425147451e-01,0.000000000000000000e+00,8.208080765791442301e-01,4.460303064565812603e-01
8.141011741285723025e-01,6.423456723781166833e-01,9.257717860704876012e-01,9.349711847847075319e-01
4.155039199059670785e-01,8.383159176284257219e-01,8.934212519314033152e-01,8.374237663151231637e-01
6.236142404454561028e-01,0.000000000000000000e+00,8.125595621853722861e-01,9.187789502203512759e-01
0.000000000000000000e+00,6.509924144395264900e-01,8.707911373202340544e-01,8.257505062499961301e-01
3.256359876211376569e-01,7.265950507873026876e-01,6.423945137017057494e-01,8.763157504956002875e-01
0.000000000000000000e+00,4.201479424717083355e-01,7.292962944186081042e-01,8.927334507858322166e-01
0.000000000000000000e+00,8.904485751216599798e-01,0.000000000000000000e+00,9.296244230954628929e-01
3.151797448662808643e-01,0.000000000000000000e+00,7.994207947179731155e-01,8.763946085938933983e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.291604914127146397e-01,4.385931300450946480e-01
0.000000000000000000e+00,6.511501363360545636e-01,8.226105057481676308e-01,6.578007373869317886e-01
6.423667477207953835e-01,6.546005525569116301e-01,8.547862139924922165e-01,6.600863434947383812e-01
0.000000000000000000e+00,3.408093596543075865e-01,7.794248215632774146e-01,4.425866052943241424e-01
5.727579596588594502e-01,7.132480377786087899e-01,0.000000000000000000e+00,6.618308015259629640e-01
0.000000000000000000e+00,6.306791470376418296e-01,0.000000000000000000e+00,9.049927641011671353e-01
6.205174576154542931e-01,7.735161494629297918e-01,4.279234542447691303e-01,8.998621615189098533e-01
5.518179481932161679e-01,4.232607608712753988e-01,8.480572341456443786e-01,8.126463860471238032e-01
8.108512058925507748e-01,6.570232652602620016e-01,8.881650268482129684e-01,0.000000000000000000e+00
4.384123424656487522e-01,5.268665195192326900e-01,7.996779969842052749e-01,8.369443478577959228e-01
3.115056096891497539e-01,0.000000000000000000e+00,9.095475189000262750e-01,9.257174230575794249e-01
6.386660937337572674e-01,6.985348422330956986e-01,8.266837870832168811e-01,4.449979409116631146e-01
6.198019867349151557e-01,6.294042885457010739e-01,9.137960741885242655e-01,9.441965184701014424e-01
0.000000000000000000e+00,6.889979003817230385e-01,0.000000000000000000e+00,6.664887758336283108e-01
0.000000000000000000e+00,7.513258166286886919e-01,6.327705148939828383e-01,9.044660611542202355e-01
4.149668576567683287e-01,6.317815793032077742e-01,6.313440798002702969e-01,9.115704188894578897e-01
5.145805544549535426e-01,4.292198325980906004e-01,8.683361223712972032e-01,7.795419917027087697e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.229747859586097558e-01,8.750304566373281467e-01
7.133114600342361777e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.056209034867312990e-01
0.000000000000000000e+00,8.072653485629303072e-01,4.153135534629984194e-01,9.091958447370586116e-01
6.103802865010856671e-01,0.000000000000000000e+00,8.608515122402954356e-01,3.276873587655191322e-01
0.000000000000000000e+00,8.130620356005967553e-01,8.519342338018897065e-01,6.437573350129854877e-01
0.000000000000000000e+00,6.428418352665659086e-01,8.617503904737567888e-01,8.816920126035113769e-01
4.281436323076859285e-01,6.541409739323730266e-01,8.388444895434614690e-01,6.595575266847675255e-01
0.000000000000000000e+00,6.175724028223271711e-01,0.000000000000000000e+00,8.705548208618547612e-01
0.000000000000000000e+00,7.402560491387144559e-01,0.000000000000000000e+00,9.183904223276547762e-01
0.000000000000000000e+00,3.411756177726761319e-01,8.425815315048122978e-01,6.482991679179821443e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.097067754034900977e-01,8.919722254360763491e-01
0.000000000000000000e+00,8.675523635776858367e-01,0.000000000000000000e+00,9.226306447133493238e-01
6.320720320571087125e-01,8.295559918675505795e-01,8.456730821253342079e-01,9.161267767877513402e-01
4.298303109922650411e-01,6.600282181229507605e-01,8.075221323929315798e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.459495665063177405e-01,7.655506549540710415e-01,8.641272458971022141e-01
0.000000000000000000e+00,8.174211248865587143e-01,8.541856040294448782e-01,8.433653572186066150e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.820955313104271944e-01,9.047541257267754933e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.877087433140801176e-01,9.413985645303903915e-01
3.952488962031961983e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.881377777380874416e-01
3.798451564680216386e-01,5.736203106909895100e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,3.118950215189896791e-01,8.084022411264313313e-01,9.182192083885761802e-01
6.375128232616344981e-01,8.433847550661781600e-01,7.148193623089458271e-01,9.293961168846377463e-01
7.468803756109241299e-01,0.000000000000000000e+00,8.809326645584816262e-01,8.086707504359373910e-01
4.016019944970504740e-01,7.458626893686343129e-01,8.904997393967557517e-01,9.458104737487862401e-01
4.092133105078406552e-01,6.225816498229037599e-01,9.204271368468524006e-01,9.480811479081653337e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.228185799877385520e-01,7.468402381736327644e-01
0.000000000000000000e+00,7.560933909507483452e-01,8.617375752021536606e-01,6.384072158962967869e-01
0.000000000000000000e+00,6.357159487657139119e-01,8.729128959229182083e-01,8.181106738292212022e-01
6.298555246704665711e-01,4.947021287501814357e-01,8.159420649188904306e-01,9.448207634336224237e-01
0.000000000000000000e+00,8.668232030484137596e-01,9.021788486720122568e-01,7.200849973737608600e-01
4.196121161601041316e-01,7.420414688700927019e-01,0.000000000000000000e+00,8.904520853326128860e-01
4.153992790138991142e-01,6.348696716693776887e-01,7.967584766288183795e-01,9.555475023787085576e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.670061119433682073e-01,9.248187661996410958e-01
0.000000000000000000e+00,6.301513529059561414e-01,0.000000000000000000e+00,8.867984084739312101e-01
0.000000000000000000e+00,6.334249903239587143e-01,8.220839828724393339e-01,9.125047249513846825e-01
6.411196389690574371e-01,0.000000000000000000e+00,8.232152303714599384e-01,8.686862711321697850e-01
0.000000000000000000e+00,6.173532746271379601e-01,8.946772669637526043e-01,9.388269661431825064e-01
6.346375403059917319e-01,7.525353794499488602e-01,8.423970403412314178e-01,4.359161276070315783e-01
4.210407584503164102e-01,7.164731675315341164e-01,8.930447113941768489e-01,8.848870969153314059e-01
0.000000000000000000e+00,6.305186147093855276e-01,4.336094198684406487e-01,8.543590104155025511e-01
6.120310640912813849e-01,8.176502199889799094e-01,6.225899835530028792e-01,9.373317079762738535e-01
4.619568799879978371e-01,0.000000000000000000e+00,8.436538223223474242e-01,6.362218763897794505e-01
4.313011924469728475e-01,6.437574254538345198e-01,8.313695085283434594e-01,8.356191926560319061e-01
4.185548996807443856e-01,8.146023198896871209e-01,4.253135373705994038e-01,9.076521812490937480e-01
3.111587735206012839e-01,5.358571537296641374e-01,6.291152836620741429e-01,9.054362924022590908e-01
8.119761787475056058e-01,7.253830760888416718e-01,6.343833633928014359e-01,8.901048789552769014e-01
6.341513337303832376e-01,6.416868741893084760e-01,6.395821438886513111e-01,9.005461133427734577e-01
4.370744103834597327e-01,6.479146675905576025e-01,8.049402161513943277e-01,6.628178653042050561e-01
8.274290399044095246e-01,6.145302822780123186e-01,8.130251182148252598e-01,9.505447976094482110e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.014594999405709741e-01,6.449790213438582054e-01
6.236992399333560755e-01,6.471035417379995547e-01,8.274484073498481473e-01,9.201147023043114714e-01
6.262399156320668236e-01,0.000000000000000000e+00,8.289377736105368877e-01,8.998894781816884070e-01
0.000000000000000000e+00,6.433862609094869178e-01,6.343257562633926039e-01,8.778585024803556847e-01
4.152741036929277763e-01,7.604429281726130530e-01,8.922514481841802292e-01,8.236909978319572057e-01
2.471650745369829705e-01,0.000000000000000000e+00,8.195240812413715492e-01,8.763679064534288798e-01
6.178725514183491807e-01,8.593196799563710409e-01,7.465346312927415573e-01,9.542698052043301349e-01
4.297046946802003387e-01,7.391049349618987740e-01,0.000000000000000000e+00,6.513949496701068043e-01
6.131563055944124763e-01,3.076596597846598113e-01,9.881964670244592908e-01,9.980631329361016046e-01
5.395448799446305177e-01,0.000000000000000000e+00,8.377719075211661481e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.295501788878494764e-01,6.418338324568763076e-01,8.642521063047409191e-01
7.577443713279898851e-01,0.000000000000000000e+00,8.477198611714570342e-01,7.863798424250361130e-01
6.410015487984573879e-01,4.366441513627952187e-01,8.558661018333219017e-01,8.262346522084801359e-01
8.285154221058650403e-01,0.000000000000000000e+00,8.948192568724117057e-01,9.374405837553175802e-01
0.000000000000000000e+00,6.560689551329859093e-01,8.448753025726226662e-01,7.395386970321611297e-01
4.212066048716849309e-01,6.306237804385719237e-01,8.332624691091755631e-01,9.180997630636269502e-01
8.686342618995855913e-01,8.142369708581060905e-01,8.886398427159539759e-01,9.450038464823303785e-01
6.366936987749982624e-01,8.010130337206724516e-01,8.329072012090006361e-01,6.376992519133672932e-01
6.604526267471696466e-01,6.744299074854296361e-01,0.000000000000000000e+00,6.709340735735530581e-01
6.195652607073750540e-01,0.000000000000000000e+00,8.338494116390300359e-01,8.801739670127276538e-01
4.236353706554845666e-01,6.580541679927149890e-01,6.424962662679603032e-01,8.762599438535839669e-01
6.311453633910533156e-01,6.393659651995102777e-01,4.150428681853321478e-01,8.870840786390796762e-01
0.000000000000000000e+00,7.275880742729154971e-01,8.104529194251393065e-01,8.990781172115153153e-01
8.914039137493091625e-01,0.000000000000000000e+00,8.336962410350340358e-01,9.112120548097710770e-01
0.000000000000000000e+00,8.300639131481141186e-01,9.048219667830755819e-01,8.292794632950361011e-01
4.357126915412232737e-01,7.670617807080982731e-01,8.069855331707960211e-01,7.221960362026644820e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.741816967494379087e-01,8.169431774627124998e-01
7.215820268815116290e-01,6.059469129566414924e-01,0.000000000000000000e+00,9.707702780542608600e-01
0.000000000000000000e+00,8.020392957020575642e-01,8.739247973364764333e-01,8.816846784026819428e-01
0.000000000000000000e+00,7.429262477207414506e-01,6.116982890298434672e-01,9.309891741574842783e-01
4.079035297880324040e-01,9.215125296563867474e-01,6.163256078994133746e-01,9.655399813591137859e-01
4.163785929593877277e-01,5.808981441886633679e-01,6.420604234394761134e-01,8.966750172169818400e-01
6.087309229161091961e-01,0.000000000000000000e+00,8.510513674178487031e-01,9.465171406034935675e-01
6.306098620961216872e-01,4.341760603933804141e-01,6.264592896868783622e-01,8.925188896713417419e-01
5.089319135409346995e-01,7.182657362019337910e-01,7.450195822706229265e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.359854074974071736e-01,5.109184180830670385e-01,9.074937071953772527e-01
4.118490151879471983e-01,0.000000000000000000e+00,7.860525711004147098e-01,6.533276924997297730e-01
6.216818671826134235e-01,6.175828292114879936e-01,7.368420062782139457e-01,9.478356423231061312e-01
0.000000000000000000e+00,6.344197012507583056e-01,0.000000000000000000e+00,9.007549825642621188e-01
6.458736204377966139e-01,6.377241622460497750e-01,8.525176474292093243e-01,6.532323689768704256e-01
0.000000000000000000e+00,7.025221067455462709e-01,4.610687675026207133e-01,6.630810695700112278e-01
6.233092105658937232e-01,9.046762232492208122e-01,9.196157094254978626e-01,8.252691440978505710e-01
0.000000000000000000e+00,6.093560581939173604e-01,4.210024840822569336e-01,8.797120730271695832e-01
3.267162201904861285e-01,6.247828019210897033e-01,6.498391397233200806e-01,8.539482771786935933e-01
0.000000000000000000e+00,7.596167159398603541e-01,8.241317572994805163e-01,9.350595478215840695e-01
6.098431901058656290e-01,6.242417790676808576e-01,0.000000000000000000e+00,9.268105041808810673e-01
6.411644890654559781e-01,7.497364882908534867e-01,8.932774930599437502e-01,8.396605813863048384e-01
0.000000000000000000e+00,6.358909197035890193e-01,0.000000000000000000e+00,9.261817889861043707e-01
5.024794859636582123e-01,3.373843438332237432e-01,8.387791581988301992e-01,6.365022435666272127e-01
0.000000000000000000e+00,8.672263767255582456e-01,6.070861850103130841e-01,9.342168371504326885e-01
7.228715825982559018e-01,6.320856189569947770e-01,6.453683820296227669e-01,9.015108015318468171e-01
8.114092683511712201e-01,6.124293209358520063e-01,8.729492651408692350e-01,9.558421346857489675e-01
5.260814055683328272e-01,7.275573087614304324e-01,0.000000000000000000e+00,6.664575071652023563e-01
6.348824581139127510e-01,0.000000000000000000e+00,8.683556150188206368e-01,8.333697808984029676e-01
6.383712733364891312e-01,3.604914743522309450e-01,8.279698100569417019e-01,6.552862797791235705e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.676462989237936352e-01,9.368839991536803691e-01
4.200641426305459780e-01,0.000000000000000000e+00,6.281388911432146394e-01,9.006502430325052933e-01
0.000000000000000000e+00,4.600259341189750772e-01,7.571672852196160708e-01,6.565193109853084685e-01
0.000000000000000000e+00,4.463591480007293999e-01,8.614610348428661801e-01,7.316543965643566017e-01
0.000000000000000000e+00,8.186943404794108092e-01,8.982438486731472160e-01,9.012098355892006474e-01
2.993618694601188346e-01,0.000000000000000000e+00,7.625177846120475555e-01,0.000000000000000000e+00
5.687630058456771831e-01,5.550838590235733783e-01,0.000000000000000000e+00,8.829999519288717069e-01
0.000000000000000000e+00,5.320053106911222240e-01,8.287397918795198493e-01,4.249971446028608657e-01
0.000000000000000000e+00,8.297340040873469880e-01,8.354555707752373550e-01,9.397653304030588739e-01
0.000000000000000000e+00,6.211802834888563440e-01,9.300696151202880735e-01,9.575689718883865220e-01
0.000000000000000000e+00,4.369766993211933737e-01,8.852140576071569900e-01,8.238898993774370627e-01
6.082778094688489068e-01,3.978842036850179786e-01,9.247535434003756327e-01,9.602376187504001459e-01
0.000000000000000000e+00,7.466846547474942364e-01,8.179126149412534463e-01,9.051162321511693198e-01
3.130130879889608253e-01,0.000000000000000000e+00,8.620149130647747349e-01,8.665536967305318417e-01
6.517289380598791926e-01,4.465715912912199270e-01,8.072426249056329217e-01,6.607229573743746975e-01
7.228483782693813087e-01,6.174874941874713974e-01,9.308303936511630461e-01,9.442439635435795342e-01
4.325137728979799867e-01,0.000000000000000000e+00,8.162734166299731031e-01,6.455494546071758322e-01
7.159113268042269773e-01,4.217621743998405393e-01,8.462604820139393302e-01,8.947697410209267677e-01
4.230196184560717221e-01,6.060798628980699210e-01,0.000000000000000000e+00,9.210163767762763465e-01
0.000000000000000000e+00,8.169969806222132647e-01,8.564835654444807878e-01,0.000000000000000000e+00
6.396061004808248907e-01,0.000000000000000000e+00,7.597698459318772413e-01,6.623551525423583275e-01
6.338728146784556872e-01,6.296339581133273411e-01,8.106387630318240278e-01,9.031228446980487101e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.036003239569671219e-01,9.159240983634159283e-01
5.168159360417949877e-01,7.961986974591794830e-01,6.340077485584152406e-01,9.359718323684411700e-01
6.444563221476093950e-01,7.585329759038634823e-01,8.340946259715298350e-01,0.000000000000000000e+00
4.105529295320538563e-01,7.359203284641654408e-01,0.000000000000000000e+00,8.816680275532108313e-01
8.251502289740071383e-01,0.000000000000000000e+00,8.225451792827801478e-01,9.261677495893946288e-01
8.555779856319671861e-01,8.072309380974505011e-01,0.000000000000000000e+00,9.374028704002617118e-01
5.908303539361365875e-01,5.159700586785429532e-01,6.468152296143165891e-01,8.890089840267852983e-01
5.082031851944062151e-01,5.989591843587209752e-01,6.315396767024015201e-01,9.090452929555437045e-01
0.000000000000000000e+00,8.941900878390405261e-01,0.000000000000000000e+00,9.151993602815156059e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.245809246521446978e-01,8.785647500094194706e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.587052575261289955e-01,8.257932920183073122e-01
8.080358890889636214e-01,0.000000000000000000e+00,9.049944804903269358e-01,9.549014974930650768e-01
7.157832738249749749e-01,8.328932789777461210e-01,3.108612694831230372e-01,9.303900073312851848e-01
7.344344509325897441e-01,7.433011299821628004e-01,7.677564174159756671e-01,9.047598758191232049e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.321563933525931711e-01,6.414002568112964209e-01
0.000000000000000000e+00,4.342869658948308453e-01,6.297152319302238288e-01,8.897620130543053563e-01
0.000000000000000000e+00,6.161664896750670417e-01,0.000000000000000000e+00,8.964311195325582737e-01
6.323928441559765190e-01,6.234565552245763254e-01,7.727445006390465387e-01,9.146967928893159350e-01
6.273098430078826171e-01,0.000000000000000000e+00,8.270044672680851860e-01,6.623676309448309762e-01
3.672173539644728590e-01,0.000000000000000000e+00,7.736738092113029097e-01,0.000000000000000000e+00
4.281560834757430767e-01,6.343520858474755997e-01,6.296980468388870822e-01,9.018246996034133822e-01
0.000000000000000000e+00,5.777373434509717187e-01,7.518642074308530265e-01,8.743789761727963628e-01
0.000000000000000000e+00,6.311780665223378772e-01,8.478142251225594395e-01,6.402850274253255591e-01
6.158707347491697570e-01,4.295348035731827996e-01,6.279067977167386294e-01,9.135727769540099574e-01
4.075339622617086821e-01,7.313250009799985296e-01,0.000000000000000000e+00,9.049944158226276292e-01
7.989146273158617140e-01,7.418671993401861897e-01,0.000000000000000000e+00,9.506584128029281766e-01
3.593263009012154230e-01,5.905235758256652812e-01,4.799220951427666804e-01,9.226789978451673813e-01
2.001531041575401459e-01,6.411834725178532368e-01,9.300474235168167958e-01,9.002356254641021849e-01
0.000000000000000000e+00,4.190042483260468242e-01,4.156117810250921640e-01,9.008462623786515078e-01
0.000000000000000000e+00,6.756568709616650459e-01,8.516206308193456920e-01,6.427790441480440986e-01
4.111266552807035235e-01,0.000000000000000000e+00,7.506926868502592498e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.693177235236944078e-01,7.496887553318873909e-01,9.406484402501861242e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.750598451655183352e-01,8.141914477544258677e-01
0.000000000000000000e+00,4.099528588639006488e-01,7.137239964608445009e-01,9.338214176403826228e-01
6.198835480769717687e-01,8.112656124524953993e-01,0.000000000000000000e+00,8.883680330771345224e-01
0.000000000000000000e+00,6.466726385067500527e-01,0.000000000000000000e+00,8.853132206971107143e-01
0.000000000000000000e+00,8.099075273151906673e-01,8.034308712614153247e-01,9.715232868986654058e-01
0.000000000000000000e+00,3.323389295532825916e-01,0.000000000000000000e+00,8.743341713357754008e-01
4.280330420358536836e-01,6.982721974947718735e-01,6.391677830840813979e-01,8.944430741614033398e-01
6.304141044298947616e-01,0.000000000000000000e+00,6.337554442643651420e-01,8.884217484142509225e-01
0.000000000000000000e+00,5.824586970819922715e-01,7.914330155491796637e-01,6.474156110467751413e-01
8.053712498866902880e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.393542226220952251e-01
6.191546048181132411e-01,0.000000000000000000e+00,8.080259725230941603e-01,5.055736556246436253e-01
0.000000000000000000e+00,6.723668927446240229e-01,0.000000000000000000e+00,6.618458684034638217e-01
6.388511129180388659e-01,7.966344953900332815e-01,8.672219386288930743e-01,6.386874195710736668e-01
3.049070484200276376e-01,0.000000000000000000e+00,8.766078035187647721e-01,9.568414567776974966e-01
6.092129417384952728e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.597581980689514847e-01
4.172371785852001524e-01,0.000000000000000000e+00,8.175623907156041037e-01,9.060576448819914752e-01
5.001135671737890753e-01,6.243514344086020795e-01,3.123309630887248778e-01,9.062268318166861736e-01
6.186513696548960883e-01,6.376054627424935228e-01,6.487258264780855210e-01,9.039538162884105388e-01
0.000000000000000000e+00,4.304248771776634230e-01,7.534247038343180325e-01,8.874248284329291359e-01
0.000000000000000000e+00,6.390572838759640550e-01,8.636577235467658431e-01,8.233446661339288708e-01
8.129740695743421508e-01,0.000000000000000000e+00,8.661385504640203292e-01,9.373522828826409414e-01
8.136962354955779020e-01,4.373747485915358002e-01,8.568094856373236201e-01,8.372657719767983009e-01
6.181308737559616517e-01,8.476727707670138612e-01,7.900147352707704851e-01,9.354648754013837886e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.178981584853607378e-01,7.479791285512230603e-01
8.151622690768113300e-01,4.081455934163862320e-01,9.220334326203468711e-01,9.372194933865457545e-01
4.775415138937728621e-01,6.769025789566610607e-01,0.000000000000000000e+00,4.864370610450764465e-01
5.950416430636309428e-01,4.369869946117499460e-01,7.997169957682682684e-01,6.604197237911426654e-01
0.000000000000000000e+00,4.196322471675436594e-01,7.898103751600715761e-01,9.418492328198949659e-01
6.363407882933358461e-01,8.298191990305032739e-01,7.648249149540604641e-01,9.078257884069744765e-01
8.071448914891916626e-01,6.337124075831099823e-01,6.374762244059907212e-01,9.076616877412854167e-01
8.106236226242162779e-01,0.000000000000000000e+00,8.723925506904767202e-01,9.579658708539541268e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.703170902832173761e-01,0.000000000000000000e+00
1.680605554977574467e-01,0.000000000000000000e+00,7.910638349226822852e-01,0.000000000000000000e+00
5.272414165957923782e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.708057170209613673e-01
6.410104862735933606e-01,0.000000000000000000e+00,7.231758614701665477e-01,8.415457501522295436e-01
6.335477832987745916e-01,6.467404617161651714e-01,5.102566410982196654e-01,8.935720425950901546e-01
6.535415455591655487e-01,5.567609442926217955e-01,0.000000000000000000e+00,6.603368862522225324e-01
4.035249748149075111e-01,5.035581523215975075e-01,0.000000000000000000e+00,8.960255848578697613e-01
0.000000000000000000e+00,6.305403191781495664e-01,6.274081119364727233e-01,8.825292382062659424e-01
6.253858194289421135e-01,6.233182303444082528e-01,0.000000000000000000e+00,9.165741694993181365e-01
4.820218429551553774e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.300348601814336646e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.959645639288557062e-01,9.384391007105450377e-01
8.120266242127590628e-01,0.000000000000000000e+00,6.205991960037773314e-01,8.927911207068423005e-01
6.051681417322034573e-01,3.164835774994926298e-01,0.000000000000000000e+00,9.089106232182481149e-01
4.186835031165647703e-01,0.000000000000000000e+00,6.276494199824138587e-01,8.824544419306377119e-01
8.210897345599187380e-01,6.236240881094279320e-01,8.543929477024434505e-01,9.546286688058031045e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.594463042810299713e-01,9.063329469520513548e-01
2.078754592835264647e-01,0.000000000000000000e+00,6.343002335927990787e-01,8.453816073307122148e-01
4.165755371120496986e-01,8.881277498704215345e-01,9.568754694623125001e-01,9.514988003856383880e-01
0.000000000000000000e+00,6.413772629923839563e-01,5.608375982721828246e-01,8.640491387651111355e-01
4.060124298518830166e-01,8.177165257043212954e-01,7.484637334001955633e-01,9.007998332725006829e-01
4.290338239339014925e-01,5.791956693526182365e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,6.493313372823477092e-01,8.253065587430966632e-01,8.955792683490384487e-01
0.000000000000000000e+00,5.795416797962215094e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.120348615857467589e-01,3.003774382348974870e-01,8.841356639887335556e-01,9.482949071898203464e-01
5.057604332178546880e-01,6.416718465917636838e-01,6.333174458761159364e-01,9.293157033984160709e-01
0.000000000000000000e+00,6.244178090975716078e-01,8.115465875424051623e-01,8.863280696243857060e-01
0.000000000000000000e+00,6.463102898816482922e-01,6.317685390827381120e-01,8.859727373286210295e-01
4.245426299733484621e-01,0.000000000000000000e+00,8.647582608824780914e-01,6.439089461469249542e-01
6.244602224620575681e-01,7.473789497681937455e-01,8.398956176930305606e-01,9.331493992980914864e-01
4.075463508700928883e-01,0.000000000000000000e+00,9.019860379891303515e-01,9.232585964270859646e-01
3.131707608158869061e-01,0.000000000000000000e+00,4.353328118665422131e-01,8.660906711892971677e-01
0.000000000000000000e+00,6.296481725177467403e-01,8.119636352541677038e-01,9.210200918088200517e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.142313013221659235e-01,9.016896686899499302e-01
6.154325611963074039e-01,0.000000000000000000e+00,8.108354211026086444e-01,9.250463802980732897e-01
0.000000000000000000e+00,4.845739851445395319e-01,8.551200519852433235e-01,6.359831977868170005e-01
5.418845900572291097e-01,0.000000000000000000e+00,5.663725085633537493e-01,4.910565389410611603e-01
6.207235218012199240e-01,6.227518423841537087e-01,9.154436342966905116e-01,9.075239341710089613e-01
4.644239327516775928e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,6.652712086400214275e-01,8.203991879032447310e-01,6.530242103418183452e-01
3.144537694629766511e-01,0.000000000000000000e+00,8.848204086808233448e-01,9.262402472902306894e-01
0.000000000000000000e+00,4.437630348078383524e-01,8.273901156774270405e-01,4.377958182294394707e-01
0.000000000000000000e+00,8.295914674121052101e-01,0.000000000000000000e+00,8.715962577255548238e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.285222674600648984e-01,8.830236260178101482e-01
0.000000000000000000e+00,6.209355223645540711e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.435648586296924156e-01,6.522449409732127279e-01,8.308556057334375300e-01,6.559632028376864987e-01
4.421102726566185082e-01,6.580086123388538821e-01,7.745771288169032154e-01,6.668315635647807937e-01
0.000000000000000000e+00,6.619436820065582872e-01,7.982945396674216987e-01,7.706637773588147500e-01
0.000000000000000000e+00,7.995771007026964972e-01,8.181774862614790145e-01,9.495056240895370925e-01
4.025075106851285778e-01,0.000000000000000000e+00,7.464876695118951577e-01,8.710032417833900587e-01
3.080759456240225180e-01,8.827117146881316989e-01,4.223153691130338006e-01,9.313069245349364644e-01
4.262934888597370575e-01,4.181033908547878708e-01,6.449790665184662597e-01,8.845153223449188085e-01
0.000000000000000000e+00,6.655954830773727071e-01,6.071445016899083003e-01,9.532925102793677885e-01
3.147364184767407203e-01,6.435355276114470557e-01,8.197998896645165567e-01,8.739534155650182656e-01
6.256836936626936074e-01,0.000000000000000000e+00,8.866202620326348871e-01,9.295087570527722498e-01
5.025645913730465431e-01,0.000000000000000000e+00,6.124662577703007260e-01,9.250319902846473319e-01
0.000000000000000000e+00,8.142021935131529276e-01,8.833435376667049255e-01,9.130733406877807878e-01
9.101189259025328493e-01,8.320432777831977544e-01,8.874183408851975541e-01,9.242818654835719405e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.675037835923409268e-01,8.102401362072966240e-01
4.080582450808425410e-01,8.869545755926563357e-01,6.020049806611993404e-01,9.742765555318904092e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.308764490021525173e-01,7.643987507269506265e-01
4.263286617642131349e-01,4.257859544500763871e-01,7.926381696354410922e-01,9.069527913629804594e-01
0.000000000000000000e+00,6.518482256184316981e-01,8.389665586859959001e-01,0.000000000000000000e+00
6.152818189736446453e-01,9.010625236319506071e-01,9.331450056105549118e-01,9.558125914214909979e-01
0.000000000000000000e+00,6.286126861908384322e-01,8.981046382519879412e-01,8.335353631918419604e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.878609421765140119e-01,8.155270937888302596e-01
0.000000000000000000e+00,9.747578254456569224e-01,9.021510083116619505e-01,8.820997234055646397e-01
4.396665586118027047e-01,5.352398787917349576e-01,8.261420836335282569e-01,6.526326263563654306e-01
0.000000000000000000e+00,5.309665506502306842e-01,7.685442999786509244e-01,9.447458289861743186e-01
0.000000000000000000e+00,6.429812254754625478e-01,6.432047580750706040e-01,8.835922676139997822e-01
0.000000000000000000e+00,5.030235668255993442e-01,7.953277476924549561e-01,6.544015594686487525e-01
4.158916379986953293e-01,4.255685352308796743e-01,2.443752538690159570e-01,8.820188569188959216e-01
7.383554803227287966e-01,0.000000000000000000e+00,6.412197505216237214e-01,8.785350023184236301e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.974632341238027111e-01,9.140531842572435783e-01
0.000000000000000000e+00,6.102483314759684641e-01,8.800719895952272553e-01,9.413073456796514638e-01
0.000000000000000000e+00,7.561072027258439743e-01,7.549175018270037896e-01,8.733025650471857304e-01
0.000000000000000000e+00,3.258650057770174913e-01,8.381050727718941662e-01,9.372345799762561436e-01
0.000000000000000000e+00,6.077793266001186856e-01,0.000000000000000000e+00,9.195957255405888819e-01
6.142804919319482249e-01,0.000000000000000000e+00,8.150288512984908973e-01,9.359084346357021689e-01
6.381823110175905978e-01,5.659936726631362713e-01,6.351530571944817849e-01,9.047298653553814685e-01
8.170814934166467092e-01,0.000000000000000000e+00,8.691677788047690312e-01,8.817819949599989826e-01
4.269192126719784097e-01,6.519910755498401489e-01,8.726794866835015929e-01,6.381891554308939396e-01
0.000000000000000000e+00,4.240439631001116094e-01,6.252158605994411200e-01,8.806918460420569694e-01
3.199607232525816802e-01,5.315181557601675877e-01,6.308272887531296558e-01,8.514545908267355800e-01
3.860192232046409933e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.657851292253784248e-01
4.127355145725412622e-01,5.413922332041902763e-01,6.343129010877455176e-01,8.906881253061200709e-01
6.266445280067070023e-01,3.621426154859306301e-01,8.849363979020036242e-01,9.416094608851824921e-01
0.000000000000000000e+00,8.039959766871047631e-01,4.167538853614447536e-01,9.191628607438785403e-01
4.404451303931258832e-01,6.064134514609815785e-01,7.584537525730971064e-01,8.703403041404181861e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.781394633533837979e-01,9.445120674186343601e-01
0.000000000000000000e+00,3.840148545824113024e-01,8.066767777336874001e-01,6.588584799094903133e-01
0.000000000000000000e+00,8.032343982030277774e-01,8.494866940438997593e-01,6.437528005402733955e-01
0.000000000000000000e+00,6.275183952942327004e-01,5.786800909275285898e-01,8.544477365848017758e-01
8.188045742875060817e-01,6.311484363067056957e-01,8.258492295341043343e-01,9.207688604452540782e-01
0.000000000000000000e+00,6.586714142850356168e-01,7.630697258197128852e-01,4.571168531624367204e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.459989030904496721e-01
7.938471368400710215e-01,3.127463577051415311e-01,0.000000000000000000e+00,9.306791196510706410e-01
3.912203791296801625e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.758567153981116515e-01,6.400818988045010594e-01,8.578513168284870316e-01,0.000000000000000000e+00
6.261220766392269210e-01,4.442551795541188620e-01,6.441440670671179092e-01,8.566185463675359824e-01
3.137646068307474723e-01,3.099016753188094109e-01,8.113744027513041246e-01,9.416571091767900192e-01
0.000000000000000000e+00,5.087585484978326411e-01,8.037105458001305713e-01,8.380875379123224889e-01
0.000000000000000000e+00,6.191894869561342940e-01,9.579288535182608477e-01,9.304325162720317177e-01
5.976769455735559955e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.058818621088948753e-01
4.240944174523145760e-01,8.249011968163461050e-01,8.043816663610654505e-01,9.211364396961673195e-01
4.236649090804471829e-01,0.000000000000000000e+00,9.197340789576133879e-01,9.460344965363763903e-01
4.058584172815915547e-01,8.085504494960360500e-01,8.089467036867186156e-01,9.080936223833070420e-01
6.491191755077024839e-01,4.524604020103193402e-01,7.927474285622299055e-01,6.553706592054708846e-01
7.048140778375748816e-01,4.160857994902942281e-01,0.000000000000000000e+00,8.855982289120127859e-01
7.410609356435391426e-01,0.000000000000000000e+00,8.744626045300810668e-01,9.334227418870497672e-01
6.376982547448744043e-01,5.121105921142599104e-01,8.091209399406620317e-01,9.425750481031219818e-01
7.549786936716443853e-01,5.099937841468985544e-01,9.025369161912425442e-01,9.299551255964177976e-01
7.674739528269592936e-01,6.320254831453271382e-01,8.927637973405729843e-01,8.072174387097429404e-01
3.293703063340097659e-01,7.917424132784554036e-01,6.394955005470370768e-01,8.950232184542779024e-01
3.186821066650263878e-01,0.000000000000000000e+00,8.188605590241123666e-01,6.463538620791962064e-01
4.138926439822279146e-01,8.117564070480055571e-01,6.231452089886135859e-01,9.304653478495151786e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.321699547858081747e-01,8.682350911464896681e-01
0.000000000000000000e+00,6.309486296143709261e-01,0.000000000000000000e+00,8.787272646134210996e-01
8.693227497598784437e-01,0.000000000000000000e+00,6.344284185829591749e-01,8.983678238464151145e-01
7.360677823608023918e-01,8.269163234111699401e-01,9.006107702133656634e-01,9.344472446262855891e-01
6.197234139590540591e-01,9.073058227894005290e-01,8.993620125906498508e-01,9.497289104630447509e-01
6.208219086331725478e-01,5.379315968575084650e-01,7.463164962761266175e-01,8.925213428780549574e-01
6.470523361490487790e-01,7.693618187792017338e-01,8.415442350939305038e-01,4.439328309726388033e-01
6.300624140449337940e-01,8.270550704657700924e-01,9.073711803823930611e-01,6.315283967192366621e-01
0.000000000000000000e+00,3.836238437232151188e-01,8.031097440430645662e-01,6.464140432299061434e-01
8.120466017628146238e-01,6.465252092662403527e-01,0.000000000000000000e+00,9.001352465818953652e-01
4.265211790944373194e-01,0.000000000000000000e+00,6.449920649384504046e-01,8.212823472599799501e-01
6.282933434104029935e-01,4.318259284112989094e-01,6.383545379276371889e-01,8.942225900798578264e-01
4.135570097441677584e-01,5.068528165427617083e-01,6.356921612333774618e-01,9.083318467603086477e-01
0.000000000000000000e+00,8.759853786632242345e-01,4.224781203968315246e-01,8.920087254111637165e-01
3.920553754347358977e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.063969061038613662e-01
4.094812043577816252e-01,0.000000000000000000e+00,8.903920563585735470e-01,6.184993516454083684e-01
7.676294945097523748e-01,6.484545503982612757e-01,4.362222152490817795e-01,8.275923347155207388e-01
3.260252441612828678e-01,7.685241246326565134e-01,6.467802247771172741e-01,8.714737793947572309e-01
5.750806670723488390e-01,0.000000000000000000e+00,7.530638593281466786e-01,0.000000000000000000e+00
4.310413761355602058e-01,6.895164858653257678e-01,8.596464641542368446e-01,8.328728451466016480e-01
8.106246834252770483e-01,0.000000000000000000e+00,8.259687769514203470e-01,9.247196728759962125e-01
4.219853785964281512e-01,8.233792728050363108e-01,8.787227630472352891e-01,6.307601397004591881e-01
6.410769702763823297e-01,8.862103570792506657e-01,8.785127015487910196e-01,8.682007311600754562e-01
6.339548257727188885e-01,0.000000000000000000e+00,8.059945466297897543e-01,9.343223978004198127e-01
4.328485689352609134e-01,6.483447560660160480e-01,0.000000000000000000e+00,8.524147500272015732e-01
0.000000000000000000e+00,7.931912155868203751e-01,9.819261392790143983e-01,8.989936846327684083e-01
0.000000000000000000e+00,6.559545870691985137e-01,6.466873991761283857e-01,8.555750345420228831e-01
0.000000000000000000e+00,4.124163626606653921e-01,6.287069865511469846e-01,9.224168184898027256e-01
6.392426802322903612e-01,4.413332256762767525e-01,6.406482609828805241e-01,8.852846552867371654e-01
4.396894787184534859e-01,7.557093839376339828e-01,6.554651980763643859e-01,0.000000000000000000e+00
7.705097131018512346e-01,0.000000000000000000e+00,9.236693808649932835e-01,9.518628347584096039e-01
3.125839226213797950e-01,6.226062803180476557e-01,8.757257354755391132e-01,9.288069453057984370e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.200418789727795144e-01,9.231183271578259353e-01
0.000000000000000000e+00,7.167034111328064450e-01,6.272400541219754766e-01,8.974704719392064822e-01
6.404579729104337149e-01,8.294792208094842190e-01,6.337727847408837212e-01,9.044857595191546640e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.208837211205873619e-01,8.985482717089892102e-01
0.000000000000000000e+00,6.219841055635237925e-01,0.000000000000000000e+00,9.098315066686547548e-01
0.000000000000000000e+00,8.034898854720152750e-01,8.073079302342516250e-01,9.668531943683172925e-01
6.179114946864547875e-01,6.013315783411252724e-01,9.787492900898556725e-01,9.644230996973224279e-01
6.267306481561616405e-01,6.513011037179226026e-01,8.271174588712498776e-01,4.373622210172719016e-01
7.292180973085327089e-01,0.000000000000000000e+00,8.770962216072792916e-01,9.483496046333520502e-01
0.000000000000000000e+00,6.234532493183158053e-01,8.989562961921369055e-01,9.036301892378534317e-01
0.000000000000000000e+00,6.438827590468079176e-01,8.102410450285032484e-01,9.192312166577253363e-01
0.000000000000000000e+00,8.103912688530496844e-01,8.300912325741424125e-01,8.873561147054742637e-01
0.000000000000000000e+00,5.146004344950598774e-01,8.805778224231405327e-01,9.030146539584709142e-01
6.477001004235928283e-01,4.408381976302286898e-01,8.030957569519314720e-01,7.809264296686255769e-01
4.102629528675638682e-01,0.000000000000000000e+00,7.535606339492959549e-01,8.868787905167637708e-01
4.152349532121509257e-01,8.095240367768763434e-01,0.000000000000000000e+00,8.857092195214064656e-01
6.102867862263103849e-01,0.000000000000000000e+00,9.200347137321134294e-01,9.495130956107383779e-01
6.065154368743013169e-01,4.251859684258038619e-01,5.998403871327901982e-01,9.141881524099473300e-01
9.382829121678415429e-01,8.893915190420780270e-01,6.091458752837065616e-01,9.718650890451338009e-01
8.246720673887667497e-01,8.586752056075858119e-01,6.410738659566523889e-01,8.505447296355570508e-01
3.911060924360715840e-01,6.582210151514427121e-01,8.370403525311331805e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,6.206566797866837071e-01,8.904272353729200118e-01
4.001800173742888211e-01,0.000000000000000000e+00,7.949621488544524883e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.023029289485700266e-01,4.301901579275885790e-01,8.848889140388049857e-01
8.012209728078925064e-01,4.134446484830683333e-01,8.293232876978007262e-01,9.560682118023771103e-01
0.000000000000000000e+00,7.363719949295348677e-01,9.208539408822976613e-01,9.618092262888469079e-01
4.180440754889119814e-01,2.193861736242094240e-01,7.963505571478031175e-01,9.386927517302284807e-01
3.176022042303219273e-01,6.027033044317298138e-01,8.643140814967101848e-01,9.245719804775434092e-01
0.000000000000000000e+00,6.916498726941162634e-01,8.151919206236808435e-01,0.000000000000000000e+00
6.167342683268668413e-01,0.000000000000000000e+00,9.026443155177357180e-01,9.638555749172080800e-01
0.000000000000000000e+00,5.242554508036405547e-01,6.498703763541859857e-01,8.715046849081129476e-01
6.486012022557324785e-01,7.260956235420572558e-01,6.799208392136556478e-01,6.746721686488998948e-01
6.369520071368679481e-01,0.000000000000000000e+00,8.582693283226838776e-01,8.279843751847641986e-01
0.000000000000000000e+00,3.175957872765335366e-01,8.003707401470440130e-01,9.408376647571239371e-01
6.129893215583941402e-01,3.235847143328540731e-01,8.868864933700449926e-01,9.379060308480530184e-01
0.000000000000000000e+00,4.408182091200145702e-01,0.000000000000000000e+00,8.280355306799240811e-01
6.277526098310377556e-01,6.514571256611147998e-01,8.365523491576949411e-01,8.529139463582112723e-01
2.457547297712038559e-01,4.150946794364174797e-01,8.839016416785350216e-01,9.310098944329847637e-01
7.537964032292654437e-01,6.388424862378797586e-01,8.751207110361957087e-01,6.509789156955962941e-01
8.087948472719465043e-01,0.000000000000000000e+00,8.998787892619438677e-01,6.334385327338709626e-01
4.144794456938986627e-01,0.000000000000000000e+00,7.407229224330131867e-01,8.950795370276301011e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.136942046687113406e-01,8.788546605567294501e-01
0.000000000000000000e+00,6.288795655230199344e-01,8.082147529192423852e-01,9.133043680964068045e-01
4.866097023239829289e-01,0.000000000000000000e+00,5.084207963969374910e-01,8.966211461458248877e-01
7.398600370602143039e-01,8.153921719275325497e-01,8.512714821920844832e-01,6.490076664131421147e-01
4.211156820509427412e-01,8.179582374597487160e-01,8.523085435630745055e-01,7.636927736179690562e-01
6.262637867113692858e-01,0.000000000000000000e+00,8.497561886071907100e-01,6.429071471905735136e-01
0.000000000000000000e+00,6.467185914485779064e-01,6.403913154654368167e-01,8.867330760333417272e-01
5.727331547223708519e-01,6.634278053623430260e-01,8.017384308283757033e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.370629642729779940e-01,6.281164748403466058e-01,8.972895528046082037e-01
7.379495490910927824e-01,0.000000000000000000e+00,6.364610944819687477e-01,9.036408303718674873e-01
0.000000000000000000e+00,7.277655873031279032e-01,7.831801263544420078e-01,9.330074033360387098e-01
0.000000000000000000e+00,8.324619023827020126e-01,8.440366774518919257e-01,7.667173376719447209e-01
1.855211795351232595e-01,6.565152180094728784e-01,8.068154846455868334e-01,4.363433562080686334e-01
4.157131121288789588e-01,6.320106505710115785e-01,0.000000000000000000e+00,8.904412288026382072e-01
4.177748231454476713e-01,5.284278929180354911e-01,0.000000000000000000e+00,8.517017029506849246e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.700444489714231899e-01
3.084985881428897181e-01,6.206968335567809580e-01,5.860759319765446174e-01,9.098263328501314806e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.128733000926373631e-01,0.000000000000000000e+00
6.098038495224133992e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.910847380705241294e-01
8.146623351731239193e-01,8.074697502418318740e-01,9.116764096035521181e-01,9.319800022848978571e-01
6.349172091575396859e-01,8.271158499236845874e-01,7.584380832173167608e-01,9.307971347804646634e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.396175083687251295e-01,8.590374493596926175e-01
4.301760769788114946e-01,6.515363208696690611e-01,6.005875510142958396e-01,0.000000000000000000e+00
6.518139398003499618e-01,7.480106354905619037e-01,8.931302145483975830e-01,6.331675600870050324e-01
7.254820426027832614e-01,6.473285881694856858e-01,9.034979405399704566e-01,6.305722442431653807e-01
0.000000000000000000e+00,6.475546822073368070e-01,8.430804422781740248e-01,7.861718722313666419e-01
0.000000000000000000e+00,6.549763466705947890e-01,8.441854329819873382e-01,6.367562848232124484e-01
0.000000000000000000e+00,6.199137310244233756e-01,8.185756200153656570e-01,9.410927119771907989e-01
6.145705126104046290e-01,6.134735299885114568e-01,9.287241525178822066e-01,9.786511327578912844e-01
6.873223704499537012e-01,4.324061332018110382e-01,0.000000000000000000e+00,8.756881898463887426e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.553883456962368959e-01
6.040357398045720361e-01,0.000000000000000000e+00,8.496690387532109812e-01,4.325053877891800180e-01
7.425681989303933861e-01,0.000000000000000000e+00,8.427930851213577546e-01,8.332912543208704781e-01
8.228275627774106482e-01,0.000000000000000000e+00,8.172608953421901523e-01,9.389988990975521865e-01
8.286187554694224300e-01,7.707413500316105948e-01,8.367339657215593363e-01,8.038785770663454677e-01
0.000000000000000000e+00,8.268134211372797360e-01,8.213729285430210192e-01,8.931321508651585139e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.870785859645031746e-01,9.396431036808849946e-01
4.925168457790968790e-01,8.078186826099205131e-01,0.000000000000000000e+00,9.101492492342009299e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.204909375177189546e-01,8.610920231497967148e-01
6.189839378876244025e-01,6.098512465572993868e-01,8.996479545622044771e-01,9.114777877782973547e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.117640682379809736e-01,6.321021377458340140e-01
0.000000000000000000e+00,6.539320359702797125e-01,8.576668694277662652e-01,6.368559595158698183e-01
0.000000000000000000e+00,6.761583003192285224e-01,7.293659700752592734e-01,8.730009462146591792e-01
0.000000000000000000e+00,8.585786985827209561e-01,8.205685900765151697e-01,9.263716994554098694e-01
4.977799119213884294e-01,7.908328222960663290e-01,9.519263437475531386e-01,8.072741148179575221e-01
0.000000000000000000e+00,7.351245034826767721e-01,7.835385437244313245e-01,9.153288612842087613e-01
0.000000000000000000e+00,8.107714683289409807e-01,0.000000000000000000e+00,9.287262844708652487e-01
4.308569871688863184e-01,5.753077596713416231e-01,7.982993111385916496e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.462828834753013840e-01,8.419771878591469916e-01,7.881077065999235742e-01
0.000000000000000000e+00,6.414686252151826640e-01,8.060382761730775503e-01,6.548281294058639901e-01
0.000000000000000000e+00,7.225303961385951546e-01,6.709392366139301789e-01,5.442875037710370734e-01
5.134509279619869915e-01,8.291657333257599349e-01,8.529181844670944423e-01,7.194535649457800552e-01
4.082922906929726259e-01,6.285821820851609232e-01,8.726752246663418422e-01,9.275618539390280137e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.044811034301399877e-01,9.775689389256720929e-01
6.273131608558080163e-01,6.280955041936829852e-01,6.451625565138754403e-01,8.968888067222623439e-01
4.133941814380715507e-01,6.256043920598811647e-01,9.090379147241308688e-01,9.416155472615378441e-01
0.000000000000000000e+00,7.518975664377889334e-01,8.991153377441847283e-01,8.179378891265453033e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.183052390132626863e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.125785948765126276e-01,8.910991502982961165e-01
6.130636112626132173e-01,0.000000000000000000e+00,5.189239557370668443e-01,8.846034370568333083e-01
7.119458770149178495e-01,4.361690100325852359e-01,4.331595632814083108e-01,8.979904065269058711e-01
0.000000000000000000e+00,6.399934936409235053e-01,8.141496196335192836e-01,0.000000000000000000e+00
6.356637252484574896e-01,5.225454667268070175e-01,0.000000000000000000e+00,8.380425783444196419e-01
0.000000000000000000e+00,6.541810993808188091e-01,6.329369875470121087e-01,8.756281653476351012e-01
0.000000000000000000e+00,6.288185689986718341e-01,4.305447839730490722e-01,8.727558401591641868e-01
0.000000000000000000e+00,6.382835463481171256e-01,8.391232256266911715e-01,6.465549396113783320e-01
0.000000000000000000e+00,6.974986677600935048e-01,0.000000000000000000e+00,8.431814283174408065e-01
6.367314829720178704e-01,8.145185492567931229e-01,6.305665891704714809e-01,9.128635045520900881e-01
7.475556921513638597e-01,0.000000000000000000e+00,7.560899252711111851e-01,8.993580170628170389e-01
8.056238231840808783e-01,0.000000000000000000e+00,8.955847146873887610e-01,9.406264867229201521e-01
0.000000000000000000e+00,7.433648919292690227e-01,8.179854941108930522e-01,4.420242237250620043e-01
0.000000000000000000e+00,8.888801354258334397e-01,6.254979255796140336e-01,9.099869159365292504e-01
6.263209843845791713e-01,6.955308098378352177e-01,6.253589051020991274e-01,9.034458552642509188e-01
4.207710524288778009e-01,0.000000000000000000e+00,8.957044895437815679e-01,8.140146195902290271e-01
7.545465094889490798e-01,8.100697709365974886e-01,4.330331270801287546e-01,9.738745177884020610e-01
0.000000000000000000e+00,5.260029311401959173e-01,8.114209682070266938e-01,0.000000000000000000e+00
6.323890686397375394e-01,4.147807294872284944e-01,8.228972181823646093e-01,8.645420484363068869e-01
2.479892857142857177e-01,0.000000000000000000e+00,9.992683512528742762e-01,1.012000030473696910e+00
0.000000000000000000e+00,6.923781359170881888e-01,6.654018724438282018e-01,0.000000000000000000e+00
6.121082439884879545e-01,0.000000000000000000e+00,7.815565736008721620e-01,9.402871734329203424e-01
0.000000000000000000e+00,8.126547057437051302e-01,8.029030865584725341e-01,9.441637034380752080e-01
0.000000000000000000e+00,4.142127947302309821e-01,8.822325764977556606e-01,9.547141654441119174e-01
6.249631853525248193e-01,8.418380272839530720e-01,6.225184938347307906e-01,9.502617249483716888e-01
0.000000000000000000e+00,4.302712956045320891e-01,6.305756319156095024e-01,8.925894469395415642e-01
4.193178992777586434e-01,0.000000000000000000e+00,7.955699885700153740e-01,6.515888555160840312e-01
4.196792360845611469e-01,4.239476109099273859e-01,8.170158679112247135e-01,5.150009844445845308e-01
6.218244611611893902e-01,7.340851954787609435e-01,6.310399619947950622e-01,9.366572982502939793e-01
8.978924764967850525e-01,6.138285979538747883e-01,6.186372851354586810e-01,9.435737565763553381e-01
5.552383946941662485e-01,8.061216791872208853e-01,8.878378285203032405e-01,6.268370862419688772e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.308281471462329648e-01,8.899946974856901560e-01
0.000000000000000000e+00,8.282918483164380952e-01,6.384072190417132697e-01,8.872472823563908317e-01
5.289824992764744493e-01,6.268684069586654140e-01,0.000000000000000000e+00,4.955386575795282522e-01
4.369450138547903428e-01,6.541147410545736784e-01,8.226508903645290971e-01,5.603503903562265798e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.082858210351388850e-01,8.191229885602695493e-01
4.514663474999302539e-01,6.880809498979301164e-01,0.000000000000000000e+00,4.731954317770522556e-01
4.657595489582229686e-01,0.000000000000000000e+00,4.382879252052376828e-01,8.237411136874270845e-01
0.000000000000000000e+00,6.376460623678570361e-01,8.277404714375492523e-01,8.981617507112271692e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.798929796570429396e-01,8.193566987682187053e-01
4.230677524156567504e-01,4.279418311011657927e-01,4.329972014957657600e-01,8.838954081788491512e-01
4.377865307230738301e-01,6.599777394968057154e-01,5.267025168904124754e-01,8.331713324317597813e-01
3.093171820698130126e-01,0.000000000000000000e+00,8.079896934759027705e-01,9.070332098755616856e-01
0.000000000000000000e+00,8.259368781143939797e-01,8.356422676871029243e-01,9.416476497072020502e-01
6.044438367703474091e-01,0.000000000000000000e+00,6.369292133886390594e-01,8.924420469695915070e-01
6.079455692672629530e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.960990101773950167e-01
5.086495105229575930e-01,3.728096828571518806e-01,4.851333803295986291e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.240488333420623368e-01,7.482456522105866981e-01,9.419049263458822985e-01
0.000000000000000000e+00,8.158577140305589559e-01,6.497552595180111634e-01,8.840514363717658641e-01
0.000000000000000000e+00,7.904632079631974673e-01,4.118301412715867360e-01,9.415054411728071004e-01
6.759811607741730288e-01,8.091990316781099146e-01,6.189907854287182154e-01,9.299872421781881782e-01
8.849743277442366773e-01,0.000000000000000000e+00,8.276226550124984316e-01,9.468372862472034246e-01
0.000000000000000000e+00,8.944090950836105502e-01,9.506093021152239864e-01,8.683835166021109941e-01
4.177734960127116315e-01,4.453137683778549127e-01,8.469614718924065588e-01,4.424417513580652384e-01
6.364377301876837922e-01,8.171495277417349934e-01,8.170728747194782038e-01,8.981802710335806683e-01
6.088785013484835362e-01,4.420741649626278025e-01,8.104548788317502694e-01,6.624038353357473152e-01
0.000000000000000000e+00,8.148484065233372320e-01,8.290787145064465458e-01,9.378056310209520463e-01
0.000000000000000000e+00,7.249788441626798807e-01,8.311158868916384002e-01,6.551567462101762773e-01
6.035066430067956844e-01,0.000000000000000000e+00,8.424401496996450911e-01,0.000000000000000000e+00
6.440957412186665287e-01,4.377558874902173769e-01,8.115945210406638743e-01,4.424736981771622002e-01
0.000000000000000000e+00,6.352038093419296594e-01,4.376263925768721363e-01,8.780888008966700742e-01
5.622056028032467179e-01,0.000000000000000000e+00,6.275407608161718276e-01,9.010372165062882077e-01
6.316728635899705457e-01,7.525577582962452716e-01,8.226557542358073905e-01,9.007945331459773497e-01
6.060227614293594023e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.086699496017208721e-01
6.189617922463335198e-01,8.148004485296224120e-01,9.134565671411833954e-01,9.094812759028554350e-01
6.358477210603408203e-01,7.617292669558066720e-01,8.841407520232076322e-01,7.684288416847436798e-01
6.211634112816919462e-01,8.196452018842503850e-01,6.313492413011415616e-01,9.120719886188984882e-01
6.486117822123491639e-01,7.787892022950646531e-01,8.315685884710632969e-01,6.528911882465169292e-01
4.192231320397215577e-01,7.331405837280853266e-01,8.257806777637651807e-01,9.386839898198359178e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.124545841921290812e-01,8.751886257314611672e-01
0.000000000000000000e+00,4.244346688481286378e-01,5.540988157662554148e-01,8.754765470525290860e-01
0.000000000000000000e+00,8.116265001626959963e-01,7.271800900536543599e-01,9.152226001135984612e-01
4.269946248753113682e-01,0.000000000000000000e+00,8.085844465795550828e-01,9.029746870326437191e-01
0.000000000000000000e+00,6.273296904805150120e-01,7.775369875548119314e-01,8.666062605533678687e-01
0.000000000000000000e+00,6.223582921044081839e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.137510917198347737e-01,0.000000000000000000e+00,8.829884937415992674e-01,9.460635052118996358e-01
4.199354547946597682e-01,6.393434740288399531e-01,6.536134042056186422e-01,8.722760692174343911e-01
8.007552733476481777e-01,6.278047696695430169e-01,0.000000000000000000e+00,9.266397638711836304e-01
0.000000000000000000e+00,6.443619772901549858e-01,8.288256320520284159e-01,6.348296156159682901e-01
4.223977906376224500e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.501246639673509797e-01
6.134337517091413838e-01,6.288968363302080977e-01,6.292260383993004691e-01,9.124062672870780766e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.306162409322528362e-01,8.093195469921327101e-01
0.000000000000000000e+00,7.520007261607375426e-01,8.824748716636410251e-01,6.328674179739384176e-01
7.967257010430924824e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.270393854778691267e-01
4.222831330036412312e-01,0.000000000000000000e+00,6.225842508231547168e-01,8.949853147249688945e-01
4.328983516804925658e-01,6.843964722698838710e-01,8.503565411612555858e-01,6.452624985014909775e-01
0.000000000000000000e+00,2.766359255701890119e-01,8.244075128968583188e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.246746237866927620e-01,7.380408598824269584e-01,8.557266900948332644e-01
0.000000000000000000e+00,2.736398920789133715e-01,8.376400037411706467e-01,6.378039135427590045e-01
4.298921380354604471e-01,6.121803885774945719e-01,8.302195746709988278e-01,9.354765514635196011e-01
4.053628769252280994e-01,7.743848084904756401e-01,0.000000000000000000e+00,8.917625465120470052e-01
6.288102923087848239e-01,8.710508929581705084e-01,6.219185436704934844e-01,9.305737555306048403e-01
6.459332588989494806e-01,7.600815238847382638e-01,8.179876762155108283e-01,7.909904878440930931e-01
0.000000000000000000e+00,4.488459473115752885e-01,6.510048193256116056e-01,8.554550855949879518e-01
6.190249755539574128e-01,0.000000000000000000e+00,8.123276668431115288e-01,9.542892768821089611e-01
0.000000000000000000e+00,6.419352905531663378e-01,8.169052783080252844e-01,4.347281522972441525e-01
3.299251335647651606e-01,4.511938570936689930e-01,7.983426869891621092e-01,6.375676061349351276e-01
8.891909850431576334e-01,0.000000000000000000e+00,8.944704609794899008e-01,9.632559031317043940e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.471598479456682318e-01,8.100455194196661823e-01
0.000000000000000000e+00,6.176959370600400012e-01,8.058601422618610899e-01,6.374798111796818878e-01
0.000000000000000000e+00,8.097229277205445497e-01,8.281588038388481010e-01,9.294801324801443831e-01
0.000000000000000000e+00,8.997812950194070680e-01,4.239888284776127669e-01,9.278843039088546796e-01
3.208261485402617574e-01,4.254849033905699907e-01,7.452603759551914564e-01,8.981617270570262379e-01
4.167330935146142945e-01,6.455633083081366852e-01,8.757548275940574278e-01,6.265337607177952073e-01
0.000000000000000000e+00,6.520408706591598325e-01,8.137952358067379599e-01,0.000000000000000000e+00
6.688643170070314170e-01,6.473686730844376847e-01,7.866745958785168469e-01,4.358039382156246866e-01
4.210670327150979886e-01,6.380618658857803993e-01,5.189931468954402938e-01,8.825018328917239030e-01
2.990214399194592865e-01,0.000000000000000000e+00,8.137961172538288324e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.447932831129183917e-01,8.039604929891263074e-01,7.667775015519240345e-01
6.378552585107861717e-01,5.544025980629543326e-01,8.644770478802380476e-01,0.000000000000000000e+00
8.985056113296825409e-01,4.064199543093727218e-01,9.022287273947512398e-01,9.646043676007147738e-01
8.026389002196322453e-01,6.264758217018899789e-01,6.276927477854237214e-01,9.237789750510760900e-01
7.913985302383916842e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.210622340332306202e-01
6.236169638562480966e-01,6.519710065551436173e-01,8.913391479331341793e-01,8.308221402229293284e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.117212743771711203e-01,8.664195264557394971e-01
4.286952302272175608e-01,8.137201035609650246e-01,0.000000000000000000e+00,9.257751056416739788e-01
6.157907381561731341e-01,8.286541065038957043e-01,9.018128044683891842e-01,9.565823882188948524e-01
6.385863664395403649e-01,0.000000000000000000e+00,6.337777992687702033e-01,8.785347165567902739e-01
0.000000000000000000e+00,4.449504991133585441e-01,8.071201585449995219e-01,0.000000000000000000e+00
6.333251987076483625e-01,4.303604383455233440e-01,8.191126552375419534e-01,9.293729155536477604e-01
6.375211469364518990e-01,6.936219944789929759e-01,6.284473056684853898e-01,8.793466777092786568e-01
0.000000000000000000e+00,7.893541413671099072e-01,6.446027244382621646e-01,9.059448437306228952e-01
0.000000000000000000e+00,8.232772598039019840e-01,8.184675554851836843e-01,8.775410421655829296e-01
0.000000000000000000e+00,7.666447612543858536e-01,8.324325513451447112e-01,9.192956157288694197e-01
6.395769570507852109e-01,4.345029998408426186e-01,8.339515350147320705e-01,7.914664853499808750e-01
0.000000000000000000e+00,6.072690999721798155e-01,4.278766315513427565e-01,8.856167940714361198e-01
3.161885620094009308e-01,8.113520476531884684e-01,8.497650832079323147e-01,0.000000000000000000e+00
8.114089141759490698e-01,6.427444519405393075e-01,8.902081161097831208e-01,0.000000000000000000e+00
4.210279142197947966e-01,9.117209063120723656e-01,9.092104541752696889e-01,9.323757451168941390e-01
6.387164281072366112e-01,0.000000000000000000e+00,7.063863278583961680e-01,8.603569531473745924e-01
8.254816106123950004e-01,6.163701240208130372e-01,8.915308211060377630e-01,8.699923323476719261e-01
0.000000000000000000e+00,4.337195343313619000e-01,8.318399256281582277e-01,8.244089384999501169e-01
6.409367447824224628e-01,6.519375397067770361e-01,8.348648450883425776e-01,8.013246824393081003e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.439504309816190375e-01,8.298640409817752417e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.749204930695886562e-01,9.320808213227026462e-01
6.308819477443923240e-01,6.302034132305522895e-01,8.222871400573126266e-01,9.313361503606811809e-01
0.000000000000000000e+00,3.145250349520773980e-01,4.213022413535099653e-01,8.704784537911648412e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.462791966673581801e-01
0.000000000000000000e+00,8.111650953991390578e-01,8.219192082215177608e-01,9.116943625937519169e-01
0.000000000000000000e+00,6.177409919282645934e-01,8.077373857213930863e-01,9.347767352205578195e-01
0.000000000000000000e+00,7.382308316115585578e-01,7.750218870824651107e-01,3.339363400088873890e-01
6.473115739669493829e-01,6.406163573653833598e-01,8.725460052193642069e-01,8.237696214826987218e-01
0.000000000000000000e+00,6.303401879927212903e-01,8.586951088154907152e-01,6.563094913701110755e-01
8.521927069820112166e-01,7.330187808543893180e-01,0.000000000000000000e+00,9.452995181924320756e-01
0.000000000000000000e+00,5.553047522635321531e-01,0.000000000000000000e+00,8.624505396390709233e-01
0.000000000000000000e+00,4.320802117931188402e-01,6.249838204820488130e-01,8.950685125591977265e-01
6.606705976024035420e-01,7.083283123798825853e-01,8.510567955319792155e-01,6.516220654693132275e-01
8.905203230232580092e-01,4.844716783715383168e-01,9.080054529708972977e-01,9.365081431206759843e-01
3.267424857732151855e-01,6.147010327130695284e-01,5.603519320219564337e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,8.252749028331110015e-01,4.231571225039070239e-01
8.638071106033941016e-01,7.700548254498508216e-01,6.130793888584487039e-01,9.689861890368173247e-01
7.646931867320718723e-01,6.543815171374950390e-01,8.243089462031892856e-01,6.616714140252182297e-01
8.097279103540423462e-01,4.164076861986289457e-01,9.015726520079561102e-01,9.525375437073386742e-01
4.152756209888561201e-01,6.288177257305905821e-01,4.175657269166960228e-01,9.010228727935570836e-01
6.210956828842337796e-01,0.000000000000000000e+00,6.560063746827129449e-01,8.918523720902606922e-01
7.977316351064445143e-01,8.166050420299018064e-01,6.331205043627055051e-01,9.787253913551858808e-01
0.000000000000000000e+00,7.292293327314594009e-01,8.156573159141299323e-01,6.481646397628368916e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.545822320772928915e-01,9.019391054239164207e-01
0.000000000000000000e+00,6.268118146967809334e-01,8.880829182478661155e-01,8.851900651066603176e-01
0.000000000000000000e+00,8.914879724317786858e-01,8.828917595964299592e-01,9.378163372445601498e-01
6.226851884660493663e-01,0.000000000000000000e+00,6.353217226385521332e-01,8.748551354156477444e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.380102709004085826e-01,8.452517357697426625e-01
0.000000000000000000e+00,6.655455183332628089e-01,8.192120774194487920e-01,6.517430610441680150e-01
4.883578803015218850e-01,0.000000000000000000e+00,9.163413799407871263e-01,8.590700406706056613e-01
4.807503582607648984e-01,6.131355463786372084e-01,8.007294423870330302e-01,9.516631630002427844e-01
8.165588184060372789e-01,2.231216555374450072e-01,8.056488687936050885e-01,8.898147251967101212e-01
4.147013371381835234e-01,6.276829446866034612e-01,8.101715362709389634e-01,9.452510300606672411e-01
8.124381389540940024e-01,6.110582926770216083e-01,7.736302288409772077e-01,9.373332961938560803e-01
4.185088536625963807e-01,8.881679191992409850e-01,7.634768907110405234e-01,9.329736293901781385e-01
6.225402548172318529e-01,4.362526611852194369e-01,8.470860315707143817e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.999501567439505800e-01,4.354188140724920553e-01,8.570162899884652408e-01
5.292241074311816451e-01,6.407021852246057581e-01,5.174721268786102168e-01,8.653395999976634112e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.086890594192957860e-01,8.899761971486008783e-01
3.167313491941347037e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.579657429917726397e-01
2.467241524920803786e-01,6.286377725024669960e-01,0.000000000000000000e+00,9.018216343297907889e-01
2.600287654444252139e-01,0.000000000000000000e+00,8.144856051010336273e-01,8.949378483862242550e-01
4.297908181924823823e-01,5.876885038995862676e-01,8.265009845066240146e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.921720945279514092e-01,8.120763209080001932e-01,9.352090637363721370e-01
0.000000000000000000e+00,6.323609995242522874e-01,8.196824711020310739e-01,9.233239945646353197e-01
0.000000000000000000e+00,8.271487718462148253e-01,8.083519070825904151e-01,9.326225224309958595e-01
6.064495163600497341e-01,6.091059295412701857e-01,8.887537682320041377e-01,9.572174033228878498e-01
0.000000000000000000e+00,8.974842737679494808e-01,9.422562987191467343e-01,9.645498221866471988e-01
8.102083032930500472e-01,6.055345238202777258e-01,9.553607857378456636e-01,9.299077008517150356e-01
4.231777326360373070e-01,5.006433484022012603e-01,6.448346184220701272e-01,8.733034913698207724e-01
0.000000000000000000e+00,3.202224901580318361e-01,7.346072627946574896e-01,8.883247810343897211e-01
4.124929534686055388e-01,0.000000000000000000e+00,8.018694471258605017e-01,9.150634123369001394e-01
0.000000000000000000e+00,4.654630710142903527e-01,7.092697979278239639e-01,5.481213696879074782e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.725871713810970931e-01,8.921550093540860926e-01
0.000000000000000000e+00,6.339421920277037437e-01,8.331751868178257636e-01,9.055538886410356980e-01
4.177047886729119419e-01,5.837291903121641923e-01,0.000000000000000000e+00,8.653941888903866619e-01
3.615979248254913569e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.470936855839740209e-01
0.000000000000000000e+00,3.305803767395216752e-01,8.138912383460233935e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.282370455301125700e-01,8.470267952238336173e-01,7.600580443977991152e-01
0.000000000000000000e+00,7.978811774151157721e-01,6.477429657618882786e-01,8.815892902922173313e-01
8.116874768305591958e-01,0.000000000000000000e+00,6.351582154190200669e-01,9.032377338544651524e-01
4.276044366721292733e-01,7.672231076934867833e-01,8.382063424425028053e-01,5.502276207753612480e-01
8.880348683696484002e-01,0.000000000000000000e+00,6.252689306325791563e-01,9.085382306337912439e-01
6.194068401710242089e-01,5.437397827318131149e-01,4.229836288515606002e-01,9.061934533861619734e-01
8.601393399670089757e-01,4.289324842178649511e-01,6.268138087622658894e-01,9.061340542528248942e-01
0.000000000000000000e+00,6.696159952819671357e-01,7.978137452251368167e-01,6.448175845184878074e-01
6.236743282399800359e-01,8.245998299311696478e-01,9.072686831759342319e-01,9.304947462356344401e-01
7.085298967757667210e-01,5.272117417640926895e-01,8.527630458317593254e-01,6.543808459173507952e-01
8.075738845220402640e-01,6.296081465489445916e-01,8.713265732187885915e-01,9.161944069668837010e-01
5.679782370556805127e-01,5.967413206327562003e-01,7.806760513248054423e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.513076312687930747e-01,8.988373112876323345e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.307255796337607023e-01,8.117840923765891059e-01
0.000000000000000000e+00,7.086905310609507014e-01,6.738697407793414751e-01,9.085219751715625236e-01
6.506882655113286340e-01,7.766114508290715701e-01,8.122671684822199145e-01,6.496531192098058405e-01
0.000000000000000000e+00,8.198499403688738196e-01,0.000000000000000000e+00,8.854724874986886762e-01
4.271916205313321391e-01,8.143176877529562097e-01,8.754341627133293002e-01,6.328315406540121479e-01
7.474830002792884898e-01,6.589091686344543675e-01,8.605648884290127976e-01,6.332862354459501963e-01
4.296371341019533663e-01,8.545453789404496847e-01,8.618177625161368427e-01,6.347512436244675538e-01
6.412025123100149049e-01,6.286785400591727857e-01,7.709177813675769375e-01,9.156222028353685483e-01
6.308045380899629517e-01,6.355723991520300098e-01,8.933416341698350305e-01,8.315691902160752269e-01
6.146561099889016333e-01,8.193641787294657641e-01,8.858945643954683202e-01,0.000000000000000000e+00
7.879969438074003740e-01,7.561713197651327434e-01,8.670812932336768863e-01,8.300628689098235036e-01
3.145659722835980054e-01,6.580748220638172885e-01,8.280199743265841406e-01,6.303085043112879315e-01
0.000000000000000000e+00,6.256851558034035587e-01,8.952693855960321967e-01,9.501044947025651943e-01
6.167869495305435823e-01,0.000000000000000000e+00,8.889589581475448865e-01,9.421527932690162421e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.425843704804440115e-01,8.993556452574043014e-01
9.241661674042221941e-01,7.385060565571839319e-01,8.975994607056363428e-01,9.179129462409592044e-01
0.000000000000000000e+00,6.163613838139020418e-01,8.877345267244406424e-01,9.484158992406884758e-01
4.132878093498033589e-01,7.674974749510660166e-01,4.079636603570993558e-01,9.146041865152995110e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.278909707807646789e-01,6.364772144104202667e-01
3.922782597904039270e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.572414586487289156e-01
3.186867818777709971e-01,4.439777506219424463e-01,7.775048576782256360e-01,7.657192590471495475e-01
2.612950964917305496e-01,0.000000000000000000e+00,9.253457272273188927e-01,9.548631652562036276e-01
6.474811180382497033e-01,6.568225970103385158e-01,8.415864121236180662e-01,0.000000000000000000e+00
6.294565482158509528e-01,4.365652011422831436e-01,4.196114948497319808e-01,8.875890982206485758e-01
7.184206054889077375e-01,6.575477858881139115e-01,8.156988207801587620e-01,6.555967295685813934e-01
6.463532343690776560e-01,0.000000000000000000e+00,7.720645379665502794e-01,8.736861577789666322e-01
7.450080529125862050e-01,7.535796900106510599e-01,8.205824789266780162e-01,9.327505253006211916e-01
6.372007716151026901e-01,0.000000000000000000e+00,7.599320782351252079e-01,8.797220018339821923e-01
3.301458701665020978e-01,6.654434507292781298e-01,5.698837637637400588e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,8.145702443389082337e-01,6.332138609794432105e-01
6.389303124554750468e-01,8.643222324745762908e-01,9.265895097484828646e-01,9.037229886037785320e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.751181161750045678e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.430670988889307660e-01,8.411002749303335690e-01
0.000000000000000000e+00,6.581684954958556544e-01,8.129079234339686710e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,8.035722119352632919e-01,9.429908877955170965e-01
0.000000000000000000e+00,4.143647362649157118e-01,6.434385904147756907e-01,8.883252884823122919e-01
4.157906510173530745e-01,0.000000000000000000e+00,6.419519615490635323e-01,9.197810077027805953e-01
6.171489062461261721e-01,8.160238768109918661e-01,9.440156824881943409e-01,9.531583630706925714e-01
0.000000000000000000e+00,6.481271789674707406e-01,8.663031969484216166e-01,6.274889849969449429e-01
7.472105079476867306e-01,0.000000000000000000e+00,8.717846715732139318e-01,7.801170915807325024e-01
8.293347425292285635e-01,4.112404293999786242e-01,8.478267140440959304e-01,9.286539208299018355e-01
6.176547580397825365e-01,0.000000000000000000e+00,6.255630807236794988e-01,8.837941214594745576e-01
6.012035334256369268e-01,0.000000000000000000e+00,8.381620108998009133e-01,0.000000000000000000e+00
5.089603393362749362e-01,5.395941124033716285e-01,8.132833483086259196e-01,0.000000000000000000e+00
4.137156618438169731e-01,9.036115660780392744e-01,0.000000000000000000e+00,9.475610990073575213e-01
8.010944093707731417e-01,0.000000000000000000e+00,8.657867261351525068e-01,6.511826278921077904e-01
4.281410028268218260e-01,6.434178768075864419e-01,8.345399630668889346e-01,7.165111819411094096e-01
0.000000000000000000e+00,6.322143867464469214e-01,7.879299614315559142e-01,0.000000000000000000e+00
4.317224852523106615e-01,0.000000000000000000e+00,8.228399016521898979e-01,8.876647888293198729e-01
4.254972832057021259e-01,6.608900612208168379e-01,6.328567527739494825e-01,8.762330387955618027e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.005722243899236812e-01
4.089624412302082512e-01,0.000000000000000000e+00,6.296184998547285083e-01,9.268537365793581007e-01
4.174492319529029549e-01,8.273741072084498382e-01,8.638972851766435479e-01,9.234165623246163301e-01
6.079127833979711681e-01,6.215356024548213121e-01,8.224482533782954130e-01,9.408987129201767941e-01
0.000000000000000000e+00,4.416274720879993509e-01,7.807998975483968485e-01,0.000000000000000000e+00
4.223562762942433269e-01,0.000000000000000000e+00,8.115309911613359795e-01,8.852731954617322208e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.148781753372403625e-01,9.486350983517632951e-01
4.064070004395405888e-01,8.066199738353326820e-01,8.886811284804826405e-01,0.000000000000000000e+00
7.264622835125742473e-01,0.000000000000000000e+00,8.500713103660301195e-01,8.445164340670994196e-01
8.579253331689509210e-01,8.559406403047845613e-01,0.000000000000000000e+00,9.456561036643651441e-01
3.127404167024433468e-01,4.334050217430964191e-01,8.022541929749116285e-01,9.222942022202811341e-01
3.262173206165417394e-01,5.913172485345101759e-01,4.258958619622178476e-01,8.433581066111434099e-01
6.092461545331607775e-01,0.000000000000000000e+00,8.867235989268904550e-01,9.418128302709874999e-01
4.340723435749480053e-01,6.175360204907238693e-01,7.379520987682388622e-01,9.111859362648293548e-01
0.000000000000000000e+00,6.259083668536300493e-01,8.049043420064649901e-01,9.106563629079227340e-01
2.656096493926952684e-01,0.000000000000000000e+00,8.247199268314198140e-01,8.807659909548436472e-01
0.000000000000000000e+00,7.340544737335071845e-01,0.000000000000000000e+00,6.596716582381216831e-01
6.295820858879747073e-01,6.251941023027342004e-01,9.172526921662725874e-01,8.989874109995178442e-01
0.000000000000000000e+00,7.652567609458231779e-01,7.575784039481759935e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.954969860781562652e-01,7.819466469296636468e-01,6.491872172657968676e-01
6.505770843853977414e-01,6.438941570454077556e-01,6.462390203282739609e-01,8.491687274175027111e-01
6.191866020576732854e-01,8.185344793006672504e-01,8.273372708410673404e-01,9.417458430037759509e-01
0.000000000000000000e+00,3.095019906048543934e-01,8.638542815397364238e-01,9.274737351216426617e-01
4.244712650402492349e-01,6.394010899271095338e-01,6.485242435922893289e-01,9.062041196115410147e-01
0.000000000000000000e+00,8.097826652775984568e-01,6.232228127394070505e-01,9.231361313036059446e-01
7.484569800827675090e-01,8.440539629601515603e-01,9.113879841154108874e-01,8.759391445506671259e-01
6.349923516749311769e-01,0.000000000000000000e+00,7.920206237001988780e-01,9.133179846117265299e-01
0.000000000000000000e+00,6.590823969587598086e-01,7.891061604009551589e-01,7.442121433401319708e-01
4.070840393553023517e-01,4.348271811891424865e-01,8.040136073205347289e-01,9.155748600167237239e-01
5.545958470521925587e-01,5.079705415597810525e-01,4.892378668380268358e-01,9.030771959200800669e-01
0.000000000000000000e+00,2.111905498717467911e-01,7.995031024891611215e-01,9.358422062883721138e-01
4.288493750758256562e-01,5.960908400110591643e-01,8.887403255476088448e-01,8.349768628591897057e-01
2.436984072087333142e-01,8.860900287753040727e-01,8.067830421556491105e-01,9.736344222378614521e-01
0.000000000000000000e+00,3.286477499358332333e-01,5.676504097412079508e-01,8.738649140413494720e-01
8.132172549138753093e-01,4.941523063017439488e-01,8.878636912239914469e-01,9.731027082008230078e-01
0.000000000000000000e+00,6.341268497274723526e-01,9.018391394196210165e-01,9.338850998725523045e-01
8.156364040282876315e-01,4.205278723366649429e-01,8.400090605035124280e-01,6.544579399211831738e-01
5.015845630149660117e-01,4.299756937141018254e-01,8.300312432337543234e-01,8.940375647047487107e-01
6.150083318770929175e-01,6.270710704380098033e-01,4.235564916830508175e-01,9.378788520437696397e-01
5.865802600736476080e-01,4.298270432321019130e-01,5.113773820031348727e-01,8.745677942450112985e-01
5.813964078496636212e-01,6.519536800227866413e-01,8.536198913835798541e-01,7.566694788526747706e-01
0.000000000000000000e+00,4.314947345394193889e-01,4.350424390434655120e-01,8.839355367952179687e-01
4.079939389886055312e-01,4.083282846044348768e-01,7.362889071902412041e-01,9.005709650506187325e-01
4.263432813395064969e-01,4.316388397334089966e-01,8.360017209613249678e-01,6.423218087180577740e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.124801255476510553e-01,9.686476023734239549e-01
0.000000000000000000e+00,4.277591353833355425e-01,8.059406703098481728e-01,9.425713939698393551e-01
0.000000000000000000e+00,7.610145149549223387e-01,8.105957903397760234e-01,8.874503667270490226e-01
8.083525335004462242e-01,6.872411490602046147e-01,4.260968262782275362e-01,9.333454261137625885e-01
6.323829029080356712e-01,8.272172570389881852e-01,8.127434912419784219e-01,3.132816914841703992e-01
0.000000000000000000e+00,4.141319579646587368e-01,9.679532415818719038e-01,9.416866711905265142e-01
6.331821695053301280e-01,6.241129114880611395e-01,9.085312843441911701e-01,8.938691010932331427e-01
7.584395550580623757e-01,5.093094510917413054e-01,8.967744444383829450e-01,8.686204698625051845e-01
6.411445440934664397e-01,8.709017615401312140e-01,8.330240603716523307e-01,9.189461687672468848e-01
4.183462137369362011e-01,8.071913174572500349e-01,8.640469911323738206e-01,9.702631801943628620e-01
0.000000000000000000e+00,6.234682987291781942e-01,9.012706302922521839e-01,9.214869959607797645e-01
3.201177934098090594e-01,5.420945392349280079e-01,6.243761157766707370e-01,9.086746422898476228e-01
2.986119417526059694e-01,0.000000000000000000e+00,9.262867024383838466e-01,8.820777631864129553e-01
6.193391378853976281e-01,6.214550488289559693e-01,6.219641718949573406e-01,9.375955132684832272e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.753972255888273768e-01
6.063770344530748924e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.039173496176200473e-01
0.000000000000000000e+00,6.190194940210347330e-01,0.000000000000000000e+00,8.960421631242998508e-01
6.428788154819886635e-01,6.424628453544896090e-01,6.505318483248350159e-01,8.707469046550881941e-01
4.245646201134908315e-01,6.521655242293656896e-01,8.271544787392326459e-01,9.152060388027815074e-01
4.223376521403483519e-01,6.379287238894298939e-01,0.000000000000000000e+00,8.455316523698439557e-01
6.160810230980955371e-01,6.272209554625262085e-01,0.000000000000000000e+00,9.054951184440355183e-01
4.974498636820069986e-01,0.000000000000000000e+00,8.289991986935215662e-01,8.973965115484572319e-01
4.025623534216896116e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.621732638805116311e-01
6.245075095732256498e-01,6.273229933383965840e-01,6.414931616797252545e-01,9.179136059905426137e-01
0.000000000000000000e+00,6.304693207389189258e-01,0.000000000000000000e+00,8.878941149141029721e-01
3.258154582223496964e-01,4.306154173132430429e-01,7.578913831803042456e-01,8.757354053068773236e-01
0.000000000000000000e+00,3.151710833665129496e-01,9.125805259232210309e-01,8.148005950143426546e-01
4.301313220764625411e-01,5.417269429787628932e-01,8.171579346652760867e-01,9.215729747357270796e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.251328514396846003e-01,8.597461256146710085e-01
7.800768368386437057e-01,7.808287990675371049e-01,3.195845847409471419e-01,8.744758590747753191e-01
6.294910802821309659e-01,8.593456738768885383e-01,7.611334253387629367e-01,9.058173148268591213e-01
7.877528063096340682e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.901636397296663894e-01
0.000000000000000000e+00,7.507353841855288756e-01,8.781107110460536491e-01,8.249491566429149048e-01
0.000000000000000000e+00,7.836894383190420310e-01,7.869711311493949868e-01,8.782601641770230172e-01
6.284047666461231030e-01,6.429458519448879583e-01,7.390725585970907563e-01,8.923908071567795419e-01
5.056113838224151058e-01,8.736534682706825761e-01,6.331245050242114702e-01,9.071740954725329154e-01
6.175090590784120259e-01,2.645932306210350693e-01,6.257344163264197956e-01,8.976134687313080951e-01
4.143287519768138472e-01,8.363458737921022346e-01,7.782256430193298380e-01,9.087163999025688055e-01
6.345354661705586707e-01,0.000000000000000000e+00,8.000807231791866592e-01,6.555202048473800502e-01
6.273930452838540894e-01,6.331457066840815440e-01,4.158478065235711174e-01,9.301283099598403048e-01
6.342503270584995967e-01,6.435196095846068554e-01,6.485261250157831059e-01,8.765023386829482455e-01
4.292223612118192255e-01,6.612286026304546871e-01,0.000000000000000000e+00,4.739798821200570389e-01
4.110356326529022164e-01,8.276149577987121919e-01,6.237589863743244756e-01,9.014755351224265079e-01
6.554736076543110634e-01,4.296877970888979825e-01,8.712524293954658772e-01,8.077581027354130416e-01
0.000000000000000000e+00,4.478319474386490695e-01,6.554609556843421503e-01,8.519182689460892410e-01
6.287122867874671561e-01,0.000000000000000000e+00,8.898311594300590821e-01,8.278727427745017353e-01
8.562963531372876913e-01,6.187437223479133053e-01,4.138591432807462445e-01,9.183245753616879892e-01
6.200509389964228291e-01,2.635044346610480037e-01,0.000000000000000000e+00,8.365859918344848989e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.986279007703840138e-01
0.000000000000000000e+00,6.341290925627959263e-01,8.840276561029322133e-01,8.251589187164189987e-01
0.000000000000000000e+00,4.416742619205663578e-01,7.966084315166350738e-01,0.000000000000000000e+00
3.306151747973180566e-01,0.000000000000000000e+00,6.252085837519589795e-01,8.819292454124102454e-01
7.988558990597731668e-01,0.000000000000000000e+00,6.065180457575050088e-01,9.689842065153434492e-01
4.444245171298589758e-01,7.635239305352006234e-01,5.707433794857375009e-01,4.603184725900458241e-01
0.000000000000000000e+00,6.472361141194142853e-01,8.622573184598977258e-01,6.455168984136268051e-01
0.000000000000000000e+00,6.291065591443507632e-01,8.660840985796530722e-01,0.000000000000000000e+00
4.148350665613377841e-01,9.402970028414736614e-01,8.222992561351818441e-01,9.477329313892715046e-01
6.200291595388727206e-01,3.440221844156214903e-01,0.000000000000000000e+00,8.457471147830841751e-01
6.071848006995177460e-01,9.131052374350131506e-01,9.316598975666685600e-01,9.417653488564154962e-01
6.358930910298086214e-01,6.444064275959417998e-01,8.230230535113579604e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.228192691405540105e-01,9.370538861320059087e-01,9.654684261483150731e-01
6.210341676456535565e-01,8.564648063440328807e-01,5.214898326154719932e-01,9.158259491370949190e-01
7.866141666969799218e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.946808733104465450e-01
3.189880008706855730e-01,8.158663543199187185e-01,6.380035118301125019e-01,8.549247573551357338e-01
3.137742207094070812e-01,0.000000000000000000e+00,8.294713479417202828e-01,6.565748977074650217e-01
3.503528881344957213e-01,6.677505412122850537e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,3.213207250910528057e-01,4.337711083777908705e-01,8.571606587356062068e-01
6.188191497941013530e-01,8.286642087667854817e-01,0.000000000000000000e+00,9.096276715120493739e-01
5.877382780496145376e-01,6.583050723776633362e-01,5.871029636516373884e-01,4.817513454046717936e-01
0.000000000000000000e+00,6.215531496025612501e-01,0.000000000000000000e+00,8.703808442239140408e-01
8.043454485969986356e-01,0.000000000000000000e+00,8.554553226351999662e-01,6.451913662541995942e-01
4.241091390642531267e-01,4.444334489572772662e-01,6.496651558684112260e-01,8.350648526416116768e-01
0.000000000000000000e+00,8.195761774234930908e-01,7.444043304399532435e-01,9.258442240271544943e-01
7.849644199895398078e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.061875579344395026e-01
6.367283936957992552e-01,8.125985902179886367e-01,6.050288815869762082e-01,9.444838103996885392e-01
6.297263842141849199e-01,6.473776675101823308e-01,0.000000000000000000e+00,8.886441652742058661e-01
0.000000000000000000e+00,2.441659123950437882e-01,8.863439184296860729e-01,9.412568326813464115e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.391814888185535448e-01,8.681954288172051282e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.179220089581189512e-01,6.429088037211563300e-01
2.579842423273031593e-01,5.893483756009672003e-01,7.616978454913730934e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,9.038555447583758173e-01,9.564592383360374095e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.963769348730533659e-01,9.056879461904816520e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.508528773251969879e-01,8.094887938312680387e-01
4.176603341168173555e-01,2.518156759965307634e-01,9.279041588525948070e-01,9.441230642393655392e-01
0.000000000000000000e+00,8.148698071971300916e-01,6.232307698769086191e-01,9.323392408153909905e-01
5.128820817535404419e-01,0.000000000000000000e+00,6.407555620708246247e-01,8.653906903360620850e-01
7.630968656410501705e-01,0.000000000000000000e+00,7.503171735831977163e-01,9.459559590021086040e-01
6.048569119154676432e-01,3.217544898894548755e-01,6.453051773020239690e-01,8.862023430992047590e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.644377902602031760e-01,8.760484306793396847e-01
8.018867549973985875e-01,4.193965941798784014e-01,6.394541984357730025e-01,8.761805226653983647e-01
5.320901017416745926e-01,4.433925116329182070e-01,0.000000000000000000e+00,8.631063542542480871e-01
0.000000000000000000e+00,6.419453742740589552e-01,0.000000000000000000e+00,8.942957187866803492e-01
0.000000000000000000e+00,6.576982289740554988e-01,8.131464048276286771e-01,6.454324634115771175e-01
0.000000000000000000e+00,6.238398439270441687e-01,8.272723787989241240e-01,9.028303234836076996e-01
6.363195262108624073e-01,0.000000000000000000e+00,8.193155881264309048e-01,7.212812440096487698e-01
6.141083625009455815e-01,6.309363012173742069e-01,8.219096071997614716e-01,9.136756427410135384e-01
4.137360572919763224e-01,6.856350580284287233e-01,9.124364036129304356e-01,9.694646517024966270e-01
6.175920360642331852e-01,8.102313298288995602e-01,8.956091082126026448e-01,9.432239778860103119e-01
6.319416877280842337e-01,0.000000000000000000e+00,6.386620043306919792e-01,8.445777381926690142e-01
6.200337435406382269e-01,3.428819987069462449e-01,0.000000000000000000e+00,8.179804113659838727e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.251853405530016339e-01,6.470094432524786665e-01
0.000000000000000000e+00,8.185078182207121689e-01,8.888507283328772601e-01,9.382468180481552400e-01
0.000000000000000000e+00,6.403003202950259265e-01,4.674764035403039530e-01,0.000000000000000000e+00
6.232557356167500728e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.832212381077020336e-01
0.000000000000000000e+00,7.596424860828736580e-01,8.489224564248315508e-01,8.313425509942355962e-01
6.345627236808780713e-01,7.703588809716919172e-01,8.923090840338171459e-01,7.917984842169236703e-01
4.923729516850207655e-01,0.000000000000000000e+00,8.400755006802304026e-01,0.000000000000000000e+00
3.503253068361027456e-01,0.000000000000000000e+00,7.586326366847537805e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.333957694286799667e-01,8.022759258239514635e-01,9.620230992393771219e-01
6.340827931404813267e-01,0.000000000000000000e+00,8.413192681345657009e-01,8.316880377272681812e-01
0.000000000000000000e+00,7.505898454501396255e-01,3.191266112050554771e-01,9.012016699531701924e-01
0.000000000000000000e+00,8.303360773178930510e-01,8.184138471418435090e-01,9.365029165889505736e-01
6.332383863317598838e-01,3.157617382768558301e-01,8.658579368033917367e-01,9.556963277852148497e-01
4.162124381744025658e-01,6.275190091341107390e-01,0.000000000000000000e+00,9.200337270161716985e-01
0.000000000000000000e+00,7.511866260047385113e-01,7.984918197226568148e-01,9.526197504216254996e-01
0.000000000000000000e+00,5.078864488660301824e-01,5.151671604015561901e-01,8.532566367368463744e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.283264629451825289e-01,6.300139515183761363e-01
3.765450197730556559e-01,0.000000000000000000e+00,7.666882583472587331e-01,0.000000000000000000e+00
3.148525111696093282e-01,0.000000000000000000e+00,6.267196282917474326e-01,8.666899028911122516e-01
6.338307928985366102e-01,6.483365535114616884e-01,8.922925978706407468e-01,8.665381191699914609e-01
5.009751701810124525e-01,6.772609258129048682e-01,7.455856274736896161e-01,9.238140534644040391e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.891377101760890245e-01,9.269471798987610756e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.007521437248076301e-01,9.325364383244811872e-01
8.041092159440403897e-01,0.000000000000000000e+00,9.007553487194411845e-01,8.708077819807420461e-01
6.296495086806747077e-01,4.139995069672058325e-01,8.210022395130950335e-01,9.207721781614676138e-01
4.195666040641382599e-01,7.890664741498301105e-01,7.824976683594724314e-01,9.094888178150911662e-01
4.303406487542100756e-01,0.000000000000000000e+00,8.211989262034753434e-01,6.438387576537836221e-01
0.000000000000000000e+00,7.349269932836235419e-01,8.079430755614914750e-01,9.424328165481434816e-01
6.093477275282220829e-01,0.000000000000000000e+00,8.855844802342258681e-01,9.447086017168830896e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.392788999778030279e-01,9.278857411453718118e-01
0.000000000000000000e+00,3.246555499362626107e-01,6.333802841942217654e-01,8.798161101845641818e-01
4.361877734973558240e-01,0.000000000000000000e+00,7.931062008922168394e-01,7.218517428802455616e-01
4.284992452296469412e-01,6.406868048197040810e-01,8.642740440821080616e-01,8.361497806739394134e-01
6.426356495601268648e-01,6.455473328521923460e-01,8.445457385859040933e-01,6.593892165756823909e-01
7.389506141881467816e-01,6.324550571947199495e-01,8.038446488815064184e-01,9.262803748703980489e-01
5.502623282738721144e-01,6.569035698180161198e-01,8.396609575685669569e-01,6.512606973617436346e-01
6.114480427234483262e-01,8.179844725002539674e-01,6.742996568666996815e-01,9.540325680646575268e-01
6.290866841582114510e-01,8.958621325119959788e-01,9.103070518365741215e-01,9.601223217284098332e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.396004408178656453e-01,8.665628891217806995e-01
4.320355410823354392e-01,3.345526803974926411e-01,4.405511537380996101e-01,8.457981649757589926e-01
4.262107149495187874e-01,8.358333449340255017e-01,8.847776254685313368e-01,8.298731808081968309e-01
4.040825535575535143e-01,8.041697891235429774e-01,9.160825465696791348e-01,9.525406083986927008e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.739670834741982697e-01,9.443760777323308986e-01
6.041730634236130992e-01,4.374808545077830679e-01,0.000000000000000000e+00,9.322006030409513144e-01
6.157213323741435040e-01,6.120074556171486435e-01,8.064600709249898358e-01,9.445797862828193558e-01
0.000000000000000000e+00,3.238076639790662403e-01,5.702235359986034258e-01,8.941105035162572046e-01
4.221416123575927881e-01,3.345569376009199791e-01,6.235411459639761400e-01,8.708520279394016406e-01
6.264945996415404172e-01,8.612442017678711981e-01,6.320897512146286257e-01,9.399364696506157246e-01
6.442211583068400138e-01,0.000000000000000000e+00,8.045647104410547090e-01,6.554680508238871495e-01
2.917717738472040967e-01,7.386908922758436136e-01,9.427239434014526021e-01,9.749605190728115600e-01
0.000000000000000000e+00,6.464696726626271150e-01,8.179709653721791707e-01,8.838504324196754247e-01
8.084732143552203487e-01,0.000000000000000000e+00,8.751041203210113695e-01,8.432843156995740719e-01
9.245178211198358253e-01,6.123360086443896400e-01,3.963464832294850138e-01,9.723333298997182128e-01
8.250860069734696767e-01,0.000000000000000000e+00,8.228465098603585659e-01,8.689574394218835263e-01
2.576061580398075757e-01,4.417430853529988877e-01,8.334215060405593123e-01,6.240606208160077717e-01
0.000000000000000000e+00,7.406036999616352201e-01,0.000000000000000000e+00,9.114080546507322689e-01
4.108986494553466540e-01,4.328366487554397013e-01,8.209917461283552376e-01,9.019587025116101442e-01
4.978885025574373291e-01,5.231070846027632282e-01,0.000000000000000000e+00,8.606046683482582171e-01
3.266355412749862852e-01,6.941795029316816246e-01,8.845933611335047297e-01,7.606811752093829426e-01
0.000000000000000000e+00,6.591455455235725180e-01,8.402730191029668116e-01,8.129855342178134991e-01
6.227441272438356545e-01,6.920858361992534569e-01,5.136193896846222851e-01,9.035154351704240971e-01
0.000000000000000000e+00,6.499196163385176916e-01,6.510574552023082884e-01,8.624034203876062010e-01
4.023643533218199675e-01,9.041638817204784573e-01,9.475026000898012501e-01,9.000289395086613631e-01
4.074697272119674474e-01,5.008304585714484780e-01,7.867240806617700200e-01,9.713160827767339800e-01
0.000000000000000000e+00,5.609258955500651123e-01,0.000000000000000000e+00,8.039682197405584319e-01
6.303486371566729973e-01,8.922398111915360586e-01,6.209801106643360047e-01,9.143999683971957282e-01
6.350387439974805037e-01,7.593490989424057647e-01,7.323372709005526726e-01,9.314572080334730941e-01
3.224740444364265768e-01,7.562322042954896517e-01,7.591014043529848987e-01,8.820519532032069510e-01
4.190643583744103617e-01,6.323993001366541300e-01,7.400812718756626385e-01,9.008717822091073524e-01
4.303568280863314666e-01,7.660502992267741451e-01,7.265070326191398475e-01,8.181678104067009460e-01
9.319089801911357718e-01,6.258664745883841807e-01,8.973115658882968582e-01,9.606580401167529315e-01
0.000000000000000000e+00,6.333555542897650881e-01,8.554547873990467899e-01,9.067158007753575166e-01
0.000000000000000000e+00,9.022528480073981338e-01,8.081539986136311304e-01,9.650108723237195152e-01
6.267863118279402013e-01,0.000000000000000000e+00,6.448231145650797913e-01,8.812243219321033161e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.620746402024440647e-01,9.392941821904833288e-01
6.470016356024481663e-01,0.000000000000000000e+00,8.178598892954778155e-01,6.528043730029874370e-01
6.112827045650972568e-01,0.000000000000000000e+00,8.262301376357061855e-01,9.644753647127835006e-01
6.036472615068968484e-01,0.000000000000000000e+00,9.162674764695670770e-01,9.480753599873833481e-01
6.220868349660479968e-01,5.192435470975977907e-01,0.000000000000000000e+00,8.662311330766433448e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.816429210646945513e-01,7.734261439007730221e-01
0.000000000000000000e+00,6.243490829902644812e-01,8.870536595057078033e-01,9.213778405591833698e-01
6.123318576763859822e-01,0.000000000000000000e+00,8.981349502850566324e-01,8.929543549642876554e-01
6.137711047269870379e-01,6.265665742195041243e-01,0.000000000000000000e+00,9.001123818662352116e-01
3.195492223344277849e-01,6.548951803386224846e-01,7.908071581146346452e-01,6.498264082881709536e-01
0.000000000000000000e+00,6.185648464299160487e-01,6.293871404665978275e-01,9.505243109428188619e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.232720710175116308e-01,8.923838349433326211e-01
7.137590939281226454e-01,4.250469645272004215e-01,8.993370611490613120e-01,0.000000000000000000e+00
6.226201702607310207e-01,0.000000000000000000e+00,4.274102663090282306e-01,8.849195977171130378e-01
3.707977982973470477e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.304498673532213715e-01,6.373806989552013302e-01,5.426042577104908116e-01,8.958799750986766730e-01
4.189278255105352566e-01,6.445713668761334780e-01,8.432724753910881832e-01,8.290268720996852858e-01
7.432556875299196619e-01,6.378350389362079653e-01,8.954031389316978728e-01,8.858696194766680909e-01
0.000000000000000000e+00,6.445289366627435790e-01,8.263396483967410111e-01,6.469032365649614036e-01
7.623383303871642536e-01,8.345170592455437575e-01,8.236942668240474497e-01,9.095723252059532138e-01
6.209924435645066687e-01,0.000000000000000000e+00,8.570151874565371530e-01,9.091235982380696523e-01
4.108407243947710952e-01,0.000000000000000000e+00,5.187545362371086544e-01,8.805276372540742358e-01
0.000000000000000000e+00,7.258849300418752648e-01,6.640535665323239467e-01,6.729376319125635053e-01
8.594712749170367871e-01,6.280895408937982038e-01,8.226571333186305512e-01,9.293898086334453357e-01
0.000000000000000000e+00,6.564783487350049906e-01,8.271762126178978658e-01,6.476532596651823903e-01
4.835213730243422825e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.091326552802634353e-01
0.000000000000000000e+00,5.967038177138230814e-01,7.381161139362133472e-01,9.289820450822722231e-01
0.000000000000000000e+00,7.376406889299924607e-01,8.585485100699328243e-01,9.392238687908665007e-01
6.050915654634936303e-01,8.914661854218333126e-01,9.359454356218935844e-01,9.684792956446569567e-01


==> Data4/mulmuhatmb11.dat <==
# arm1,arm2,arm3,arm4
2.028300498790711170e+00,2.431359243206868026e+00,2.882176109614832615e+00,3.610159888809771456e+00
2.348241669229911288e+00,2.720480343939474910e+00,3.171136152979080247e+00,3.249006418067704960e+00
1.766095090299320658e+00,2.586370831942597537e+00,2.719132003033038369e+00,2.939552331688446873e+00
2.036716873014677631e+00,2.300712688885924617e+00,2.989956862956244077e+00,3.944656822676257057e+00
5.810806769371289482e-01,2.811122133576146265e+00,2.914277010248157218e+00,3.747104247815835620e+00
2.256750757731751378e+00,2.532531732053601381e+00,3.089258732651661621e+00,3.597066064629478976e+00
1.100018332998006887e+00,2.184099585092769580e+00,2.626535696227184857e+00,3.457106407144622917e+00
1.895233729202253414e+00,2.696172666013476604e+00,3.121901218493458696e+00,2.375374415804145656e+00
1.952138539021144759e+00,2.215271623551545943e+00,2.802399445950773060e+00,3.932441176136925787e+00
2.981632586789719763e+00,2.822972463609424221e+00,2.245961351092026437e+00,3.771190159068792180e+00
2.242214117761468284e+00,2.525090403157943975e+00,2.883186337100140495e+00,3.901585413881300646e+00
2.126033173895205408e+00,2.669735660974501990e+00,2.828815178053603496e+00,3.573215960706009220e+00
1.862210697751168986e+00,2.723329049517392519e+00,3.234352648829497134e+00,4.084068551886945286e+00
3.283121292759046739e+00,2.707987200640089576e+00,2.506653772669457325e+00,3.716947096197505740e+00
1.159261868644096971e+00,1.762141994380657772e+00,2.667255954796328155e+00,3.703134087445181688e+00
2.002660702497007783e+00,2.200385733275278977e+00,3.637490509821148077e+00,3.482294486162031077e+00
1.919149683659126415e+00,2.116844045174659961e+00,3.171822977695891943e+00,3.711301224587792102e+00
2.035952835026214380e+00,2.216999471146880119e+00,3.007722869362812634e+00,3.485266065064461127e+00
2.076581565216043757e+00,2.459387461386901119e+00,2.650696068203249656e+00,3.859802982821956885e+00
2.795316998369658634e+00,2.691991154438472922e+00,2.856772403159706819e+00,3.568810118431459344e+00
1.684203539140861405e+00,2.450108463309852436e+00,3.234754366480878662e+00,3.186580809711016649e+00
1.839886631878036249e+00,2.350977343148400234e+00,2.986916068487317055e+00,3.961260201892552235e+00
8.681080708683241998e-01,2.743643507069789322e+00,3.089346604974815502e+00,3.752793434842393250e+00
2.935759323179780278e+00,2.707817712524493992e+00,3.220253270360709852e+00,3.616741392774611263e+00
1.239265049583893497e+00,2.809000934691583407e+00,3.207637913944770158e+00,3.239090679690544761e+00
1.252931219704980448e+00,2.498464852222649135e+00,3.039697740322102604e+00,1.720627817519755354e+00
2.117131486480349434e+00,2.407379589566274625e+00,2.489553594787803359e+00,3.484035842576235886e+00
1.613814965034629623e+00,2.786110844885208770e+00,3.050737490204215696e+00,3.062063888798852940e+00
1.551203150510300333e+00,2.860859883173611173e+00,2.882862342639313624e+00,3.827523715432015194e+00
1.577395986895254731e+00,3.019667368234800531e+00,2.719189363547992677e+00,3.350370841340165384e+00
1.859197418951248126e+00,2.609281073717150345e+00,2.842805480213836056e+00,3.739007625617945418e+00
1.734752268662536068e+00,2.357305171022316070e+00,2.852479753926552952e+00,3.559195116144025839e+00
2.691393966776193025e+00,3.040922678982439287e+00,2.934155477800021838e+00,3.037569804566837561e+00
2.270570192388768671e+00,2.077295574407722167e+00,3.002101537967232670e+00,3.627725425507736912e+00
1.787004092154449442e+00,2.425314197235446390e+00,2.630782738895829809e+00,3.548731489370039682e+00
2.524876973487354626e+00,2.361361713950640429e+00,3.079045069610623298e+00,3.872916701159161867e+00
2.887197106268716063e+00,2.984813102771085802e+00,3.317214899186623267e+00,3.857526045772727841e+00
1.901597655840596701e+00,2.004433235186384721e+00,2.701774343719488325e+00,3.488924445335764180e+00
2.537678101076829673e+00,2.721716975538540861e+00,2.971830347275783435e+00,3.377175169692121948e+00
2.338518034304399418e+00,2.969042527474841986e+00,2.872148464290658509e+00,3.232713072050549030e+00
1.591146104516544035e+00,2.834575292070641517e+00,3.005682394055403606e+00,1.751728690763369345e+00
2.170414711603551261e+00,2.761450317293725032e+00,3.143609170855905521e+00,3.743326720078999248e+00
2.170012310025323021e+00,1.986950341249923424e+00,2.994248478592882901e+00,3.781882193103593082e+00
1.977792866007172634e+00,3.150383511929130798e+00,3.463732866950348210e+00,3.573007617491879451e+00
2.886074279768179984e+00,2.480883052186818816e+00,3.216386354973777451e+00,3.929074573656229585e+00
3.088294877217205858e+00,3.181836015233350690e+00,3.140300282291980327e+00,3.307753609305069009e+00
2.373707087769797219e+00,2.612332758317314152e+00,3.007338829053010087e+00,2.127250847416604085e+00
3.272127030790141777e+00,2.325691359608978104e+00,3.116960105323365315e+00,3.739047667513845319e+00
1.761371596020630426e+00,2.443824812759714860e+00,2.945869232781827218e+00,3.591298458822820283e+00
1.489016427899260808e+00,2.646222068963093310e+00,3.116054840175029650e+00,3.345105716827163178e+00
2.250241722017987556e+00,2.616664051234904420e+00,3.207427703321444223e+00,3.894943848739601311e+00
1.344659439601753936e+00,2.589650654261937301e+00,3.148415077490057445e+00,3.796100834552402326e+00
1.462730493881484906e+00,2.853467281901894470e+00,2.450700791205072893e+00,3.650856467988471188e+00
2.332714740551088184e+00,2.541495750892463601e+00,2.927391318033490730e+00,3.792749081343354423e+00
2.614415581428605861e+00,2.526608930332116643e+00,3.057836750271590631e+00,3.726804130448761576e+00
4.156633897868814431e-01,3.147704948579220563e+00,2.912859253662774872e+00,3.198332561065723390e+00
1.734364907613049400e+00,2.294009270711914183e+00,3.144820736458007637e+00,3.529038657533644319e+00
1.745919285310075342e+00,2.521739047449767845e+00,3.354994310831127535e+00,3.653314914523904999e+00
1.751271569009926310e+00,2.230966446452132157e+00,3.395735576312497450e+00,3.887580112170351487e+00
2.488495930491689379e+00,3.129758464794629269e+00,3.004659172181135318e+00,3.806392206977200043e+00
1.103738170282873243e+00,2.263639421603767854e+00,2.612355325340679268e+00,3.678066307206152352e+00
1.561175152758726314e+00,2.300743834860326853e+00,3.087681197192497340e+00,3.560589367915920178e+00
2.416776053553380876e+00,2.093333430959647412e+00,3.463138538934167343e+00,3.446875028453198819e+00
1.427644229092736916e+00,2.251100980667246176e+00,3.185875112153426780e+00,3.031307257826897583e+00
2.275543986469982904e+00,2.478940778393449396e+00,2.996947584272509513e+00,2.921207332923771993e+00
7.853427031771298417e-01,2.172475758216287467e+00,3.011625046494327940e+00,2.518740088488212514e+00
2.511013557496070803e+00,2.392139540326832847e+00,2.927224152194882745e+00,3.795060289572184775e+00
1.849209529421333320e+00,2.390529420005000460e+00,3.080741642537986102e+00,3.627701277318785333e+00
2.769077570423129409e+00,2.195202374758137953e+00,3.079275161723689536e+00,4.207049606452651247e+00
2.094125554925663213e+00,2.932497382834150734e+00,3.297171013619290658e+00,3.908484224717829747e+00
1.798379746368686360e+00,1.895307797215402212e+00,3.071429071117236287e+00,3.950759420240501640e+00
1.855905161078362786e+00,3.328855811465418757e+00,2.969722134598599350e+00,2.452352338907260787e+00
1.728660992873693791e+00,2.499699402731081932e+00,2.952012651179395153e+00,2.671312118138761349e+00
1.528437956854048041e+00,2.809605402397299390e+00,2.887187333357023711e+00,3.628703084495323417e+00
2.138590678642300347e+00,2.773007031796065558e+00,2.965046394315121070e+00,3.474342601845342493e+00
1.782298886789810632e+00,2.272469326055095884e+00,2.955504877931853791e+00,3.235885618122455565e+00
2.581706650283978277e+00,2.536325250249332974e+00,2.830089619144365631e+00,3.570807677693211168e+00
1.992581777450935343e+00,2.592121124162224177e+00,3.269469603014783399e+00,3.774422140961278149e+00
1.341741675160751601e+00,2.791460336067633552e+00,3.436278199520903076e+00,3.461233168684319850e+00
2.213950002706146503e+00,2.431853767560641977e+00,3.111640153689092081e+00,3.759949020485240379e+00
1.608378083164395900e+00,2.240599011272141894e+00,2.670727921430555263e+00,3.917762550220825535e+00
1.859223370987277857e+00,2.414426537488399305e+00,2.778170646133919508e+00,3.653514244289469914e+00
2.976224070765280949e+00,2.491537682135792853e+00,3.418780258803446159e+00,3.325030663903002726e+00
1.554443440246614738e+00,2.633342696767628333e+00,3.123169037403097814e+00,2.869016135784994592e+00
1.482017330624146201e+00,2.463180632384476265e+00,2.606609836530394464e+00,4.084058884000060452e+00
1.337390299711881392e+00,2.568745561179543113e+00,2.930447632102624489e+00,3.606648336253328591e+00
1.552375591811631983e+00,2.829451237043275835e+00,2.863423758342172665e+00,3.721507490787993699e+00
1.566327687716768446e+00,2.606215872831572966e+00,2.766697646823484291e+00,3.810110935113683706e+00
2.663872492186146523e+00,2.935623236307691730e+00,3.173669874046165962e+00,3.557143801236096525e+00
1.632269947824328549e+00,2.169005305914385229e+00,3.428951480057201184e+00,3.766135497835810586e+00
2.089309539360959977e+00,3.029481322302255641e+00,3.123773035899126249e+00,3.496699293203151093e+00
1.450532931679332505e+00,2.879465499571431941e+00,2.524422386631613779e+00,3.293728218428459087e+00
1.790731681669909037e+00,2.807667694315224782e+00,2.967876167087510453e+00,3.035225559708905507e+00
2.774011278463742070e+00,2.917845918855182408e+00,2.924969111079041895e+00,4.001777806641170443e+00
1.436486514730228592e+00,3.079078707267781656e+00,3.246771854480317021e+00,4.036436080632405776e+00
2.498490612712088943e+00,2.635149290617088802e+00,2.986520280909048530e+00,3.866825436382921310e+00
2.459664292490348458e+00,2.740012649824460134e+00,3.220154996423177263e+00,4.131833953259546277e+00
1.511756846275946531e+00,2.484025966991533441e+00,2.588194050279697400e+00,3.356457002595316208e+00
1.777660414575497283e+00,1.778980490542010129e+00,3.731047433949697290e+00,4.073057553995691471e+00
2.533668065015923343e+00,2.747260812594477297e+00,2.898274232267120887e+00,3.285978494530699123e+00
1.949368622948094876e+00,2.763675109209128511e+00,2.672727022824609389e+00,3.552206359908067768e+00
2.619221705308361514e+00,2.825385605406067757e+00,2.927230556085274937e+00,3.769165503849138954e+00
1.408902765790371436e+00,2.800985098685923269e+00,3.140158218792117317e+00,2.160373207891276515e+00
2.710573384085801063e+00,2.426551191213071057e+00,3.006008006070174599e+00,3.213140408991396857e+00
1.390012780308708340e+00,2.475745340200240285e+00,1.833510483761384924e+00,3.455422606305061262e+00
2.223927014627164578e+00,2.221384553920323413e+00,3.054957176195990165e+00,2.741462431103354636e+00
2.435999057681823565e+00,2.457985611640366663e+00,2.693224297519969834e+00,2.464161438258470671e+00
1.904126875028314014e+00,2.639695960151354992e+00,2.703400672721987252e+00,3.404309527021648130e+00
1.202294426408538897e+00,2.765606688216719178e+00,2.607383703619212234e+00,3.511992785515476445e+00
2.865973970698074247e+00,2.288709821839661540e+00,3.577741371133236203e+00,4.200161472798452422e+00
3.162340506057589984e+00,2.667094602125684499e+00,3.136420801969701522e+00,3.925782057145819515e+00
2.770858313587722943e+00,2.469981641132069861e+00,3.374965366378044340e+00,3.741374992740021277e+00
2.698531988707812079e+00,2.517335933074201115e+00,2.716519182876182104e+00,3.996437355881827358e+00
1.521579795948066360e+00,2.881403959582282681e+00,3.182218006472671945e+00,3.390005074189736956e+00
1.507865719978719765e+00,2.690815007646681689e+00,2.804072531277836955e+00,3.857785813606972702e+00
1.668157047173558727e+00,2.948366951657145574e+00,3.222544937798241360e+00,3.493370062370510176e+00
4.440776970918562383e-01,3.310472258964881842e+00,3.283856714119631981e+00,3.912257433241803639e+00
3.075270231649035235e+00,2.340006257009696888e+00,2.693258631282585913e+00,3.365222712311583653e+00
2.165698142862390263e+00,2.135331583256594001e+00,3.422929767591816219e+00,3.596149449908323970e+00
2.561642195982573700e+00,2.274841313461984704e+00,2.919420357819503931e+00,3.581244976582978357e+00
1.159550883659684839e+00,2.904290879181822937e+00,3.304796730849093755e+00,3.761231039495679163e+00
1.549297130541464007e+00,2.695413622503362028e+00,2.744109895883208861e+00,2.881088913864813694e+00
1.891279628840979221e+00,2.704202844364963276e+00,3.050113546128790709e+00,2.894255232352428653e+00
2.160858423834012942e+00,2.873592161452811489e+00,2.444926114263080486e+00,3.631645577080253151e+00
1.462524665026420312e+00,2.358232555396248653e+00,2.867087521237438263e+00,2.682603381246245533e+00
4.347691105924965105e-01,2.606568593514218435e+00,3.073315659478648598e+00,2.853024772751073357e+00
1.337711891449349988e+00,2.493707238575905372e+00,3.104511807591249895e+00,3.558783784067870215e+00
9.495498382959038919e-01,2.431776298367355871e+00,2.903245006463103017e+00,1.966648435312808862e+00
2.048141091714829720e+00,2.491274505108676429e+00,3.071617711533835671e+00,3.697801514562037983e+00
2.842289571533989090e+00,2.614242066409040888e+00,3.257028877662087041e+00,3.620582173861611963e+00
2.468713619649263169e+00,1.688938676461575028e+00,2.861646768805982344e+00,3.716214092996755980e+00
1.565411086540380303e+00,2.568064414670449658e+00,2.819740434444258703e+00,2.798681137785466788e+00
1.349003332993144344e+00,2.089446204894844783e+00,2.966070571408907064e+00,2.635622802354491423e+00
1.778293868967913305e+00,2.665780298307694807e+00,3.207606269478015193e+00,4.172123251538746302e+00
2.320844053530528583e+00,2.888618083341131459e+00,2.125418383171643999e+00,3.237427335461087630e+00
2.687982464713119413e+00,2.756315215040609612e+00,3.082872003686575990e+00,3.859295067125096512e+00
2.156450968156712111e+00,2.296040575336900869e+00,3.050238646829915190e+00,3.165570823867664529e+00
2.616698869034792541e+00,2.576066856658912663e+00,2.716258563982509422e+00,3.579956034948895471e+00
2.704795373311939866e+00,2.403866948535586356e+00,2.974443391042025375e+00,3.795954940881296480e+00
2.764399572124616178e+00,2.887764253790109148e+00,2.804161616300823390e+00,3.906511826751299488e+00
2.368209398767973539e+00,2.524327135975910963e+00,3.012505059551712883e+00,2.595445731444841808e+00
1.528947424148864087e+00,2.524215595101689136e+00,3.495811173959657570e+00,3.878680725925121919e+00
1.648374056591688230e+00,2.998251032455856890e+00,3.356892716883847605e+00,3.266265340070583001e+00
1.724440641847771127e+00,2.538019808895958018e+00,2.915809227610838494e+00,2.250307358104710165e+00
2.023931127707248478e+00,2.286236352024893392e+00,2.870065604190423336e+00,3.719477383917948909e+00
2.349191140562721269e+00,2.649635141215335832e+00,3.209221960185993705e+00,3.057475610404743360e+00
2.149500859055561097e+00,2.129218678493344896e+00,3.205872111995543783e+00,2.739678551811876694e+00
1.551888975391879422e+00,2.543042523378765019e+00,2.921012958438268470e+00,3.264144107055324096e+00
1.445221386106206429e+00,2.517774537498273624e+00,2.829190453346790868e+00,3.397027719387159195e+00
2.525441457425005698e+00,2.610136735056269419e+00,3.124717056269372240e+00,3.654313958630793557e+00
1.893401258732923642e+00,2.147410355211210931e+00,2.902017210268689418e+00,3.969167644623160296e+00
1.731204957167753467e+00,2.148073435385998042e+00,3.097148841892400029e+00,3.860731504824175264e+00
2.286960822356459477e+00,1.968430696987168993e+00,3.016608851999890373e+00,3.535732058026050950e+00
1.527102319768931515e+00,1.961017299736038888e+00,2.753656681915378268e+00,3.494609945091619263e+00
2.431685861448309893e+00,2.726242301112248967e+00,3.078034842590167575e+00,3.465082262700880822e+00
1.863431052110418040e+00,2.584201162164622367e+00,3.059129767654740650e+00,3.817617888653631830e+00
1.426788568439816496e+00,3.035689849429044518e+00,3.370640633898484229e+00,3.428701265140182031e+00
3.498512841919748428e+00,2.689710435551877055e+00,3.354931418457873349e+00,3.930374958931580398e+00
2.698337184213650541e+00,2.587703947804241178e+00,3.073060672156068041e+00,2.695667319196564993e+00
2.215165437479558186e+00,2.385330039433727567e+00,2.895743647060244452e+00,2.984887801291914222e+00
1.446669324290175584e+00,2.615986643494317754e+00,3.518915111598085677e+00,3.606052558003116193e+00
1.836288090319632360e+00,2.363005770065108813e+00,3.614204905409061030e+00,3.964959861266151631e+00
1.994941485946066795e+00,2.595473871522228748e+00,3.036231849152603246e+00,2.644172585278307341e+00
3.071512427115038246e+00,2.299619255321152078e+00,3.320720139940032123e+00,2.889106907356348675e+00
2.062881746045414300e+00,2.535747401584343752e+00,3.162672602223987717e+00,3.201957845078295062e+00
2.715212444301426498e+00,2.915620016749084442e+00,2.358371884411742947e+00,3.788861961082064411e+00
1.941899098660644585e+00,2.828595378703924634e+00,3.055750122200754593e+00,4.287132684242566327e+00
1.684154028305927753e+00,2.140902745812482078e+00,2.646900853665887787e+00,3.406933287312424952e+00
2.880148580128183866e+00,2.946707027000006196e+00,3.206618989715054990e+00,2.789253768928157573e+00
2.266276579623156540e+00,2.419395805238565789e+00,3.358204223001170163e+00,3.853814736777197325e+00
2.450055626494778149e+00,2.011209334796237425e+00,2.966862036162189575e+00,3.254907890759413558e+00
3.350174572144420715e+00,2.349087035758778086e+00,2.479854388222460404e+00,3.569341070640577929e+00
2.679626498435241366e+00,2.861082759547965981e+00,2.558478257587613491e+00,4.149624448499224627e+00
2.214610783044131725e+00,2.696949635230862619e+00,2.938315076575594986e+00,3.723629691454243495e+00
2.795959743981078827e+00,2.957457608438330166e+00,3.129090171737128667e+00,3.380222545116171595e+00
2.584520240564614824e+00,2.292714556239264567e+00,2.869911752168437413e+00,3.607760805898844847e+00
2.100409049208361356e+00,2.359142820754942083e+00,3.034404916958794551e+00,3.201211705418860465e+00
1.820863447156521486e+00,2.715283830917976537e+00,2.948838124836927754e+00,2.883703272200920598e+00
1.781060790247855463e+00,2.544350745563989324e+00,2.827425763108863066e+00,3.451790922759526925e+00
2.041599682409052985e+00,2.012950118087287521e+00,3.261579693547799419e+00,3.013399559379361214e+00
2.272579008920692534e+00,2.813791061104324420e+00,2.695653488741849735e+00,3.618959281986253718e+00
2.191991058036982132e+00,2.712988668953453697e+00,3.153534842176248354e+00,3.746191283283580198e+00
1.838271715659855809e+00,2.564802965804607648e+00,3.143285272098248928e+00,3.358658748231467150e+00
1.816983696131080128e+00,2.707361607146905769e+00,2.404786027620781308e+00,3.535900862581093484e+00
2.866832150406604551e+00,2.365512817694175762e+00,2.963953942103696448e+00,3.937200683228358589e+00
1.420133156794809004e+00,2.399297052421983434e+00,2.359231588767932930e+00,3.223766528765621420e+00
2.204305247801152667e+00,2.294668019328459430e+00,2.506919879045636179e+00,3.606384590245139243e+00
2.195698281516927253e+00,1.969625107579797030e+00,3.148321213630706605e+00,3.623348401460098067e+00
2.303328042535777609e+00,2.421667428731394178e+00,2.995422078449652137e+00,2.244052884484335042e+00
1.398337678695166453e+00,2.796326319113015657e+00,2.986461089581881279e+00,2.835867133086712233e+00
1.517554307353425225e+00,2.457522760296356079e+00,2.981783995861493786e+00,3.730697945235576185e+00
2.011222590308806346e+00,3.126374655547047965e+00,3.003300265450286943e+00,3.706172087024008910e+00
2.101188432767930436e+00,2.290355827155989843e+00,2.288824776331298327e+00,3.433808058114615314e+00
2.187007958516445250e+00,2.197356269858900646e+00,2.718503764714211623e+00,3.724973209012128805e+00
1.513385223659746037e+00,2.773547566101223882e+00,3.200878093933869462e+00,3.687304617840798660e+00
1.567976787938163419e+00,2.441719688312358194e+00,3.040754921507699216e+00,3.030872708577714292e+00
1.011546189392223738e+00,2.382428754355456757e+00,3.180752018602444942e+00,3.790534252952809435e+00
2.177867269368464420e+00,2.283337920579126212e+00,2.903798574451755155e+00,3.781649207049240236e+00
2.247877820425570050e+00,2.248868119225861051e+00,2.977853084833180120e+00,3.620715041758879593e+00
1.628591456194626863e+00,2.982538377936272855e+00,3.076428524124385611e+00,3.573285978037996191e+00
2.306281767827426776e+00,2.342095015219745946e+00,2.859000384401976458e+00,2.262056232486935325e+00
4.672504224077828061e-01,2.531148382176341638e+00,2.923094698478697406e+00,3.618393341357990067e+00
1.117043225700484754e+00,2.869460730396252490e+00,2.593024988583817692e+00,3.233919979605410333e+00
1.826979313207082622e+00,1.801118762893177072e+00,2.957502451650473319e+00,3.297521366540169030e+00
1.752061474674820873e+00,2.580290443523890698e+00,2.987642817258592043e+00,3.049191477231659064e+00
2.613651109801444328e+00,2.811074413797176152e+00,2.629601723885047093e+00,2.995002100388804767e+00
1.817894552826040178e+00,2.905083554729081197e+00,3.117508316980921901e+00,3.038875417988301741e+00
2.034748585001978416e+00,2.664328563780795633e+00,3.136072609718401960e+00,3.198930454251540212e+00
2.182401551240896964e+00,1.629923162143333881e+00,2.699328137201538524e+00,3.869719629607144995e+00
2.257866340860053445e+00,2.434238666594685352e+00,3.163558494813057731e+00,2.325459922185028727e+00
1.386989473046789545e+00,2.157967121203349325e+00,3.012140560989538418e+00,3.626868414776846183e+00
2.140658064627488422e+00,2.186209383152105890e+00,2.294714577179706172e+00,3.590431962055609549e+00
1.692771482407693151e+00,2.987936695300571266e+00,2.714793139728103100e+00,3.642859179422014648e+00
2.023647924202081949e+00,2.691412363681381592e+00,3.235737548839721089e+00,3.569292423423848781e+00
2.026415301125259916e+00,2.650723878393593580e+00,2.540681210750169949e+00,3.591075325376222871e+00
1.750661392160764329e+00,2.054039842249851588e+00,2.727543043081338325e+00,3.997700438779975496e+00
1.280079477550820632e+00,2.366632017624342499e+00,3.469182800272602840e+00,3.795708632399125815e+00
2.777168899059437202e+00,3.054536503717742324e+00,3.119381244116412155e+00,3.573466786922712579e+00
2.515075700976109108e+00,2.142304986751851104e+00,3.004023152269660102e+00,2.853768152123910440e+00
9.737668480510183189e-01,2.479550980687324380e+00,2.956206710632690360e+00,3.686452509645874009e+00
1.613492076977205425e+00,2.118308053606574148e+00,3.215865177592637014e+00,3.768552021504945948e+00
1.582177826004398602e+00,2.546207117788735985e+00,3.006656303008290454e+00,3.541030609889619374e+00
8.548956133805755142e-01,2.734489835750568698e+00,3.129214564677031962e+00,3.470970780318495930e+00
2.267909610815569632e+00,2.349648861948732126e+00,3.292572098514927159e+00,3.849213501493676137e+00
2.689129279013929175e+00,2.804310822133535108e+00,3.097637293392407010e+00,3.615678067445844857e+00
2.852745250085123363e+00,2.704332678651533151e+00,2.845039769454182021e+00,3.534124285433721369e+00
3.387218603549459583e+00,2.742601822817596346e+00,2.907967347015179005e+00,3.664203503805167905e+00
2.445492511436154093e+00,2.487225315667308756e+00,2.536048075584655059e+00,4.127045591094004706e+00
1.865357479677473007e+00,3.114799563468512833e+00,2.978100069135008798e+00,3.621069066036894046e+00
3.039839822956052373e+00,2.647870898869511436e+00,2.977142599403159728e+00,3.651515783269040583e+00
1.423045179457621989e+00,2.577664373598081760e+00,3.027977788882916244e+00,2.880368396553765642e+00
1.939991930298239575e+00,2.517016883578682584e+00,3.059795658009095476e+00,3.810863730954328510e+00
1.402225246830425931e+00,2.741042516045885780e+00,2.879177867208296604e+00,2.580143686051029839e+00
1.546781191705668412e+00,2.518777342315656753e+00,3.168243668017266756e+00,3.873960016841042631e+00
9.784036359803225391e-01,2.593105310176707867e+00,2.961019278768227458e+00,3.750892420295351748e+00
8.092494288615075249e-01,2.308464550931279113e+00,2.733822984587793936e+00,3.685479277321704217e+00
3.384381698671713679e+00,2.884365079083088812e+00,3.514131094369968622e+00,3.306021100748770536e+00
2.111918194551810402e+00,2.936723487579778080e+00,3.159280762561302414e+00,3.547046322162227927e+00
2.604738374455393579e+00,2.622732594075625645e+00,2.534627148244470440e+00,3.863138150871197052e+00
1.009107929183170160e+00,2.872342849107181628e+00,2.823064270953258958e+00,3.752022282657777374e+00
3.333365890625871408e+00,2.094791593747948877e+00,2.906279149056544053e+00,3.678205412719750544e+00
2.153843535580440172e+00,2.208354739403724842e+00,3.122280107143200478e+00,3.842430827309976316e+00
2.824323761224087015e+00,2.340539016048110543e+00,2.985726153608977640e+00,3.530084075037165370e+00
2.335714488922021381e+00,2.742030802422640523e+00,3.097454633718284001e+00,3.079994116442005936e+00
1.869362273511054884e+00,2.315555382381504046e+00,3.119154520893255622e+00,3.356827701949997689e+00
1.660486190124760064e+00,2.513296161613303603e+00,3.281587635310479811e+00,3.608728078345531554e+00
2.246549534964593420e+00,2.908483762021776720e+00,3.212204238385234945e+00,3.355002819310159090e+00
2.798431793252279309e+00,2.276265871987948053e+00,2.499821836601848091e+00,3.241747202153447027e+00
2.235356618044254784e+00,2.966369666078226608e+00,2.307115300440269134e+00,3.714790361282634734e+00
1.426273705302397277e+00,2.893780175602290061e+00,2.397619333060592162e+00,3.619517432506278887e+00
1.796940251099575558e+00,2.850282199881052581e+00,3.294713155956090045e+00,3.540136108242214696e+00
9.630030265720177507e-01,2.677110989748513248e+00,3.296296249850067639e+00,3.101382037951618376e+00
1.961318421819182811e+00,1.906867366859549495e+00,2.491468323561377041e+00,2.164547008665086647e+00
2.929279575780729505e+00,2.326017819575515233e+00,3.233361749536751706e+00,2.805100642289498847e+00
1.415903519685848932e+00,2.546177314882171139e+00,2.760117322869761747e+00,2.250735189474154296e+00
2.513020460816267398e+00,2.072639123023729546e+00,2.432887922792466018e+00,3.655310697363495454e+00
1.633648205905289696e+00,2.656629253243870892e+00,3.004664489132220062e+00,3.536635518246323162e+00
2.385099548446356188e+00,2.359552012782244912e+00,2.943288147150336709e+00,3.703633270095219032e+00
1.640888039350344219e+00,2.291102430016140890e+00,3.224196970011598662e+00,3.869168675430566307e+00
2.320705127791675260e+00,2.371757262209959638e+00,2.646038068278029343e+00,3.282097402027738919e+00
1.060335514468222717e+00,2.622895443145897065e+00,2.910445913269736007e+00,3.411262010695586877e+00
2.010068226072099229e+00,2.959669176173306493e+00,3.250082493266571504e+00,2.438412540429976794e+00
2.240729350787505236e+00,2.358125542317227819e+00,3.255047401367392013e+00,3.674880405142523454e+00
2.136803734057271864e+00,2.963387200108757558e+00,3.161669281555624877e+00,3.078872519520908124e+00
7.517350180732846887e-01,2.210590670314967809e+00,3.412662380735567158e+00,3.794847763574856536e+00
1.837164520728457928e+00,2.112541792321168010e+00,2.409365346376164396e+00,3.745261968582267009e+00
1.194457662372087503e+00,3.182503585186451822e+00,3.078230268139704240e+00,2.179733990025211732e+00
2.065644095964524141e+00,2.968517967808865787e+00,3.159007284195323617e+00,2.890391275364586399e+00
1.570346470134206696e+00,2.315856036910394877e+00,3.024057443092760256e+00,3.944471994962051475e+00
3.412403868544837238e+00,2.174496489685095568e+00,2.978667420164619717e+00,3.925164612800579711e+00
2.525802419483330397e+00,2.829123280685868824e+00,2.782985117243194750e+00,3.659759094300214066e+00
2.954942658149129375e+00,1.807779880478751044e+00,3.044103561159515969e+00,3.562469753861706945e+00
2.187126322098480014e+00,2.295802833754241767e+00,3.062157379092346865e+00,2.358200612456298639e+00
1.930651145583723194e+00,2.758419581107953711e+00,2.975021767459203215e+00,3.810324069758129983e+00
2.195029945911544988e+00,2.420072197139605308e+00,2.783873747300380064e+00,3.684258897791095499e+00
2.489403035323391578e+00,3.133268951676307257e+00,3.066284420670089439e+00,3.522575406296121869e+00
1.496776185028535044e+00,2.365469413043432834e+00,3.125542748197435827e+00,3.707225758441719865e+00
2.205724337016200298e+00,2.357875848770194516e+00,2.454606822092623819e+00,3.625704851481780011e+00
1.829668512178462381e+00,2.540825753506338547e+00,2.680790360722613119e+00,2.249248655729888302e+00
1.948798763635836151e+00,2.506955933174627837e+00,3.173402951778234726e+00,2.985689500785470685e+00
2.187492085221419469e+00,3.063880520357920911e+00,2.577201693795170279e+00,3.759419285819438183e+00
1.183247692913755422e+00,2.558108198502225150e+00,3.638902857754667597e+00,3.570699319427633078e+00
1.403173444389508973e+00,2.553950781623668842e+00,2.630834590598504885e+00,3.715147844067281380e+00
1.907311315936149887e+00,2.636287899678062541e+00,3.107821030457704303e+00,2.494851044238675097e+00
2.928807395178127049e+00,3.145872925145242860e+00,2.924689992155973250e+00,3.684646271748968527e+00
1.361647960270501834e+00,2.150982291342139696e+00,2.883366463570093075e+00,3.507258622401359105e+00
2.458072196628738215e+00,2.810180843534117123e+00,3.391512069604340152e+00,4.277593044431733382e+00
1.895977527709617361e+00,2.889820675157327212e+00,2.585262802034107299e+00,3.733268073505225715e+00
2.237475197339199973e+00,2.358747382427667016e+00,3.004769341201113164e+00,2.897365864432000393e+00
1.302647104560764379e+00,2.121734221238604334e+00,3.158920173873847936e+00,2.686346292446251560e+00
2.854340074335618649e+00,2.717269523447538138e+00,3.566159307989956062e+00,3.672829073495580854e+00
2.885430819572136318e+00,2.353487254565171050e+00,3.107530430372627883e+00,3.017645523454656420e+00
2.752407895978623120e+00,2.320086598113809906e+00,3.110802455441713743e+00,2.047666289306245169e+00
2.649052977651702889e+00,2.399605647596779967e+00,2.860979931885216487e+00,3.565075613037333113e+00
1.477959881054846658e+00,2.181324796993261650e+00,3.362074546187340474e+00,3.560877455696271010e+00
1.458657876617576621e+00,2.413867054374642773e+00,2.320543749010888224e+00,3.770978857938565465e+00
3.296172984052247124e+00,1.911394000797957737e+00,2.962781476555924609e+00,3.577008103112426340e+00
1.432250002687459833e+00,2.698792647084961249e+00,2.911509433179730433e+00,3.173442928332551816e+00
2.693171164895029168e+00,2.161181804006038654e+00,2.857863022586268453e+00,3.879683652750039347e+00
1.641285045129934117e+00,2.945145093722812746e+00,3.235239891424050995e+00,3.523916364620884423e+00
2.255689346817775665e+00,2.000098398409769995e+00,2.962675560224071081e+00,2.497071645425921194e+00
2.455209049721470915e+00,2.439094758164293886e+00,3.226428527406149271e+00,3.789284084482366310e+00
2.767035416218744270e+00,2.790141436086326809e+00,3.116060332315533810e+00,2.164730183095262994e+00
3.421541159723684000e+00,2.385584237739684088e+00,2.869197075107543515e+00,3.480688301697160369e+00
1.890819985465048036e+00,2.541944883076157513e+00,2.578983554872291695e+00,3.622647157670126461e+00
2.034043004312757308e+00,2.909551628309637206e+00,2.587306011631753666e+00,3.623305667535581254e+00
2.550988394186930464e+00,2.415333167294572814e+00,2.573811738797358029e+00,3.421729883880380463e+00
1.328035332297640370e+00,2.212534822058344730e+00,2.534722189675092441e+00,3.583527807185797442e+00
2.500719690260336581e+00,2.424561997741973229e+00,3.081793170668269966e+00,4.140123297755575749e+00
2.875922677123435633e+00,2.689063352369248427e+00,2.951415775781141893e+00,3.954762101437763633e+00
2.447164176540791658e+00,2.742467252620778950e+00,2.906696086769199994e+00,2.772426524645018819e+00
1.878491768097138914e+00,2.272078999194283799e+00,3.189428152039895270e+00,3.442481481208597760e+00
2.361527243857441505e+00,2.741190313117571886e+00,2.781768353299174823e+00,3.096369679712211109e+00
1.975790854419136933e+00,2.611171258089100444e+00,2.844794525466973312e+00,3.538977138025004354e+00
1.588979498661120315e+00,2.661102337478784552e+00,3.119306174202363557e+00,3.749941535756661892e+00
2.322476964334684979e+00,2.508753922986453055e+00,3.207595925490867028e+00,3.763907318233496557e+00
1.222329141115611861e+00,2.408595063158260441e+00,2.912395134433428900e+00,3.029830977327122810e+00
1.155136075049087330e+00,2.246452690079005610e+00,2.952174351833929844e+00,3.956029850939628556e+00
1.892538289790488992e+00,2.674610769439288660e+00,2.853732473024725991e+00,3.957073299395030386e+00
2.139995949347060833e+00,2.447340918484894878e+00,3.013156815501903729e+00,3.349649042860131765e+00
2.581129746318821194e+00,2.429121024738092327e+00,2.804590714404179952e+00,3.593464370362193794e+00
1.274064244603734686e+00,3.213975268679251762e+00,3.019274514677501298e+00,3.648872639953812502e+00
2.426939250957096395e+00,2.392508259955274941e+00,2.978292771073488332e+00,3.419747885693710909e+00
1.980266769007642980e+00,3.136177708153788046e+00,3.320723595446871013e+00,3.409851872767295067e+00
1.639621996487961475e+00,3.088932408172393451e+00,2.853717724490064001e+00,3.862333968157397823e+00
1.578515376504087797e+00,1.817568844234402903e+00,3.215657122570044990e+00,3.966173186174371867e+00
3.016648247912495417e+00,2.165938664735234109e+00,2.561676289053792299e+00,3.329217205121938861e+00
2.273246384848275348e+00,2.165227175523300129e+00,2.912361486006066258e+00,3.576751299411079721e+00
1.673448941626175523e+00,2.924834708336663702e+00,3.050684677839559544e+00,3.575105079052678825e+00
1.032727104375200877e+00,2.590573224840068356e+00,3.106546576355026179e+00,3.570412461989053821e+00
3.209135202148721611e+00,2.062206793467684651e+00,2.865386131300797334e+00,3.876781393474047377e+00
2.460656637869557350e+00,2.370264050967477498e+00,3.460602514066160929e+00,4.102719513539751617e+00
2.989468426762201592e+00,2.306637694199483946e+00,3.224127914714161047e+00,2.854878136379986664e+00
2.141877180440933781e+00,2.765915054755727631e+00,3.186950047792994845e+00,3.359941957353387743e+00
1.884710199648274243e+00,2.401901860601217908e+00,3.084369154196534346e+00,2.476083260633619165e+00
1.509466657032620063e+00,2.371057145352466922e+00,3.208139314854030477e+00,3.513140995536763622e+00
1.521125061632721875e+00,2.581848141844864220e+00,2.919649836024988954e+00,3.704294178541282179e+00
1.761448515408957638e+00,2.018191870320178882e+00,2.569560402216966466e+00,3.380230541337883921e+00
2.949856931828537254e-01,2.551657357654258274e+00,3.511695380025670499e+00,3.562404877135885162e+00
2.201418643174275047e+00,2.852232765271311088e+00,3.128587228174916302e+00,3.076538400070585766e+00
2.533924705030099034e+00,2.015470120517886876e+00,2.975380402957966464e+00,3.184704313420523292e+00
2.582902323059514949e+00,2.744667162807734151e+00,3.054178071436490338e+00,2.927983214873901119e+00
1.846411828727321014e+00,2.739508633738468202e+00,2.843225450010156585e+00,3.981027437528306567e+00
1.565035618563960007e+00,2.197186400651859550e+00,2.894383837138465587e+00,3.711950537799145078e+00
1.850267318257384552e+00,2.354190338616980238e+00,3.196221024354620965e+00,3.991671802846633366e+00
1.897949998315854536e+00,2.403236376592277512e+00,2.515894163351174662e+00,2.834845695475031846e+00
1.780994194063224567e+00,2.412444630978879179e+00,3.208094700095519336e+00,3.588201120842392289e+00
2.323996175149774412e+00,3.273544292545846890e+00,2.909225690007701814e+00,3.535177573513446081e+00
2.630987199831390289e+00,2.653906786787326499e+00,2.328683394939766949e+00,2.902300676395675794e+00
1.736397824189469752e+00,2.121798426285683270e+00,2.995476785195978930e+00,3.275872820848735767e+00
2.633261885085793619e+00,2.326819368814558420e+00,2.435535168411793183e+00,3.629990085020042834e+00
2.294206217073559095e+00,2.434631400131186840e+00,3.591922791141533455e+00,3.438378378791218548e+00
2.985211160199783720e+00,2.710673347381827192e+00,2.762605979872583717e+00,3.749721645264703973e+00
1.851536330670118025e+00,2.433099267070017557e+00,3.185379016200307056e+00,3.619072163832085298e+00
1.540505829592424991e+00,2.405661965917554657e+00,2.646143056455266152e+00,3.626087151642224615e+00
9.447443066633740560e-01,2.494327254597391796e+00,3.120188618528981550e+00,3.171541935229599929e+00
1.661954774598143780e+00,2.385986392845225623e+00,3.239142679487267085e+00,3.556421286790065306e+00
2.863294379668194445e+00,2.096014679923889013e+00,3.297152464746972989e+00,2.613578713819050048e+00
2.169962684107141548e+00,2.889799138596545358e+00,3.074395788404472363e+00,3.401817466876409402e+00
1.577675729864798981e+00,2.657456598004693138e+00,2.954920023567368048e+00,3.406112601596958278e+00
3.063052435777685822e+00,2.579830685680224889e+00,2.971982795935329769e+00,2.603686205925434649e+00
2.459497885402542661e+00,1.936439354869903262e+00,3.001040687222836123e+00,2.742339985477760589e+00
1.164476763573753404e+00,2.369521968289929337e+00,3.145651982500166088e+00,4.017462383660411973e+00
2.242567419166141107e+00,2.530890069373084916e+00,3.155340913355309418e+00,2.886971904141549583e+00
2.022801683821725760e+00,2.195547913868871159e+00,2.613620684992716825e+00,3.926394197252734752e+00
3.049826788880639405e+00,2.770689265545869251e+00,2.877571810603775315e+00,1.635596496599342142e+00
2.118265994585230683e+00,2.284782657765524139e+00,3.260813170653318327e+00,3.844467065631347324e+00
2.153725105040559917e+00,2.458172059784179631e+00,2.958854174558929628e+00,2.926444503323749835e+00
2.317455082320959647e+00,2.255960159140496746e+00,3.164609105296696701e+00,3.531597384122034722e+00
2.594932214357633882e+00,2.135834266860735298e+00,3.075715954013880538e+00,3.739872244243171995e+00
3.033102026878751634e+00,3.047867149896112515e+00,2.964666621465858132e+00,1.529669962904089076e+00
1.775140994771531533e+00,2.643369137801474977e+00,3.196273917519943719e+00,3.744413673281164812e+00
1.393460034295977756e+00,2.648981787115465281e+00,2.793703930423987014e+00,2.673457660189972884e+00
1.347852239696388565e+00,2.410941173518927449e+00,3.076788837623037232e+00,3.460389204425402099e+00
1.489868196827032865e+00,2.228453815962818663e+00,3.026352003879633656e+00,2.673896086815955364e+00
1.791830249882159443e+00,2.645135698761070131e+00,3.168302061080132681e+00,3.274716639185768052e+00
1.124902500531602012e+00,2.925722032907738246e+00,3.214891331809898389e+00,3.947254495624871851e+00
9.592665879683940355e-01,2.526531984313814316e+00,3.057795660883119382e+00,3.336967741116799502e+00
1.540551172408404668e+00,2.575902246532049134e+00,3.061379907741172079e+00,3.638410223769620977e+00
2.260220335104359268e+00,2.647095200754985722e+00,3.162839115473201179e+00,3.915506341654173106e+00
2.222638355427241308e+00,2.411241843514895233e+00,2.710266865959800597e+00,3.625067266506683872e+00
1.297398257956577039e+00,2.651428264695957271e+00,3.339823791768376626e+00,3.660416426439844884e+00
1.775090661269549397e+00,2.817249298544409086e+00,3.120262442157150762e+00,4.037288602116868574e+00
9.655213014348887901e-01,2.076923666310374283e+00,2.777488501433507118e+00,3.695558138414188232e+00
1.800765943985026540e+00,2.869344337379936327e+00,3.002560104894228310e+00,2.985487570337335139e+00
3.036412510142168841e+00,2.023682992236619960e+00,3.169008062822445737e+00,3.383666989898594490e+00
1.135318862587527455e+00,2.770810273432740445e+00,2.938752044240635630e+00,2.717298898113424510e+00
6.673307950146759593e-01,2.636359543401951999e+00,3.017738910640340055e+00,3.593750056431502582e+00
2.000146966837706763e+00,2.157261151774507280e+00,3.003188220766531025e+00,2.056949014670609532e+00
1.824447620761057376e+00,2.274259772831466186e+00,3.165495403214187764e+00,3.797561171426084403e+00
1.253950519560937726e+00,2.478415427400824544e+00,3.306754941819401328e+00,3.581305484200043132e+00
2.573354647809494633e+00,2.328127960159323884e+00,2.739581994823844457e+00,3.890816909067179363e+00
2.057075583712006051e+00,2.881689463901929038e+00,3.383344624367022657e+00,3.784368732578872851e+00
1.609297624432987739e+00,2.760938471316283671e+00,2.841462103400998807e+00,3.683405677985847504e+00
2.082977835455775750e+00,2.567112362784677249e+00,3.327661317593988421e+00,3.169020787887005586e+00
1.191778782654254965e+00,2.011050217121200134e+00,2.779593004601012662e+00,3.373146214722947178e+00
1.199820241312216096e+00,2.344558556886049860e+00,2.540039226561546570e+00,3.460553397013431010e+00
1.955414484442846712e+00,2.753656582585239487e+00,3.043079533270775627e+00,3.912226304233597407e+00
1.843703059720762649e+00,2.695470103285017682e+00,3.214076645743311200e+00,3.939324425731906221e+00
8.421888417694741724e-01,1.520541897137721365e+00,3.285653634028915526e+00,3.588266389821609614e+00
1.992454396295396224e+00,3.040749140826541463e+00,2.729324628982001677e+00,3.800496064289189846e+00
1.969898469135080710e+00,2.627128995747594065e+00,3.466360041310274198e+00,3.947307007306491311e+00
2.565696438795674883e+00,2.529612129511486618e+00,2.809564015634161915e+00,3.889148102530512574e+00
1.829926253616080079e+00,2.978189266792885093e+00,3.118783739024567403e+00,3.546820862910879057e+00
2.707304558660935001e+00,2.775479215343341188e+00,3.014240614084840786e+00,3.901035262458594666e+00
2.823598965630705671e+00,1.955672796612370590e+00,2.732322611429384374e+00,3.715233047552221723e+00
2.129947622701048537e+00,2.362598189481159849e+00,2.989340676985707379e+00,3.397174782547892402e+00
3.826146039063861970e+00,2.289737834295160646e+00,3.414339068177372649e+00,4.142885421872481544e+00
2.788346315702663780e+00,2.754016757723417363e+00,2.507307173591233340e+00,3.898301004189295593e+00
2.040526580413425606e+00,2.252869804072080484e+00,3.037643537227595836e+00,2.464786395588392853e+00
2.081148382746370373e+00,2.212151804314597570e+00,2.595279265474820019e+00,3.725976409127776279e+00
2.393444004899393018e+00,2.797012116653378566e+00,3.021018663209940058e+00,4.007641716217959171e+00
1.912975297261472196e+00,2.288719078385826222e+00,3.088015255951761961e+00,3.738639465458178712e+00
1.880532601865848141e+00,2.520438778194334262e+00,2.328060288525220400e+00,3.327983713460691551e+00
8.313668191049740086e-01,2.467117127481704308e+00,3.212062465129659650e+00,4.072628430827414547e+00
2.928737528742093588e+00,2.716508442796437883e+00,3.057908881241358845e+00,3.731210005717402911e+00
9.812666171327096842e-01,2.745561731002424288e+00,2.928175784388616698e+00,3.755729559547897445e+00
1.612292911887940550e+00,1.843917628584743396e+00,2.874796140969104741e+00,3.425707401372740435e+00
1.230051949688251822e+00,1.965086802419559131e+00,2.933110815882233435e+00,3.691701125137077710e+00
1.905744982739740800e+00,2.558671800636816318e+00,2.543519828389408488e+00,3.622333237334717904e+00
1.677362087913303546e+00,3.000482661837348353e+00,2.647892056930301052e+00,3.512116088091901123e+00
2.757778565506420421e+00,2.925644859513416574e+00,3.097460680900381291e+00,3.785980306508473614e+00
2.254505099216624675e+00,1.992126800630047878e+00,2.861517639016271541e+00,2.520624651703760044e+00
1.534485829977236371e+00,2.560184669009533565e+00,2.490145059433701569e+00,3.634238148862145579e+00
1.577647688567687334e+00,2.827191414836628169e+00,2.695193224354058170e+00,3.678311493019186251e+00
9.608907328708518047e-01,2.733367685431745020e+00,2.305852860311628394e+00,3.744524622361888433e+00
3.189353075272342686e+00,2.340973199238655766e+00,3.040105302061736570e+00,2.452864831697909587e+00
1.365536245695714967e+00,2.364362074213067544e+00,3.196318827408432206e+00,3.607652414822331011e+00
1.191310128029498427e+00,2.424754362586520884e+00,3.205348037794259142e+00,3.874920523708008435e+00
2.572479738325868404e+00,2.609056272571721902e+00,2.812134756835246385e+00,2.823218276301370011e+00
1.813029620275695697e+00,2.437232476216837362e+00,3.254033285568818989e+00,3.666953796588565240e+00
1.155244350036308987e+00,2.392746858034324298e+00,3.485009919355881447e+00,3.231709279174223681e+00
2.645587875858570026e+00,2.393233717543605810e+00,3.008087511105092204e+00,3.610563140376541913e+00
1.883094982189298161e+00,1.985410394860612771e+00,3.081933717702641573e+00,3.890389331039835863e+00
1.618284609988737133e+00,2.550353792425095634e+00,3.199892995583943911e+00,3.569389560233642289e+00
7.430735957515389734e-01,1.765269621816280887e+00,3.277691981450961745e+00,3.287973822561090387e+00
2.521705495891243931e+00,2.584594537772587408e+00,3.169213677413083907e+00,3.784204924223118383e+00
1.938128988757712001e+00,2.632564502865200939e+00,2.965336386487659848e+00,3.719462587330022885e+00
2.269549439357224863e+00,2.592313082176425976e+00,2.985696156569385806e+00,3.323435929785506726e+00
2.015899099863428301e+00,2.105844102406768670e+00,3.116585404264849757e+00,2.650241439504195995e+00
3.143868727623096770e+00,2.763178679107438640e+00,2.874881401070646270e+00,3.609845689378354372e+00
2.070529864082189864e+00,2.599758627868844929e+00,3.235165848817180834e+00,3.406317545378849232e+00
2.085749725504329799e+00,2.439415429894568277e+00,3.025917477877947626e+00,3.818060882247305443e+00
1.053024599777779402e+00,2.716877933769854092e+00,3.238326853669745820e+00,3.767960914152164165e+00
2.771065685638137932e+00,2.628557570262583631e+00,2.767729869014424082e+00,2.302192517250446269e+00
2.281808047393183436e+00,2.422097629214067016e+00,3.258962317412636533e+00,3.783973208717352765e+00
2.541259211018663589e+00,2.211554049657100673e+00,3.469473683192670244e+00,3.663117314031243854e+00
1.561131637028100316e+00,2.356073236653773328e+00,2.955735587798173913e+00,2.117873295120157096e+00
3.104805461028374403e+00,2.488320286884104782e+00,3.023678301824648695e+00,3.065054496105441562e+00
1.595816660295370060e+00,2.525525426318825595e+00,3.114079605870581080e+00,3.001373509777378157e+00
2.433972603971806592e+00,2.766017190709150420e+00,3.049853201942817282e+00,3.717988891328426249e+00
1.204308742973081880e+00,2.240630202919813740e+00,3.296022026268373928e+00,4.171521926026862559e+00
1.195402251187908549e+00,2.271982957746619736e+00,2.893044009872920874e+00,3.425485881927558207e+00
2.171083806450653242e+00,2.230060654570171330e+00,2.974226532025978198e+00,3.880743250699591584e+00
2.134368597592260830e+00,1.902662103061273813e+00,3.019760413542727395e+00,3.834841263381927767e+00
2.353004950381833993e+00,1.990609158012108360e+00,3.215651432184666536e+00,3.655381936558736555e+00
1.451828363742599715e+00,2.313453642560007406e+00,3.028377602449761508e+00,3.135221375808516786e+00
3.337285165281995702e+00,2.979923012337696075e+00,3.530348101299907171e+00,3.977463376282652785e+00
3.068119546723065305e+00,2.486662937395204942e+00,2.651742948891968599e+00,3.508398106762182778e+00
2.058903480536018904e+00,2.194115279461698709e+00,3.032853899431383393e+00,3.514043558578719750e+00
1.787045094604729822e+00,2.722829074578049902e+00,3.078422138695371846e+00,2.783576485687116797e+00
1.680260343295697290e+00,2.805074788037069222e+00,2.999843153936728068e+00,3.308733312451415554e+00
2.058767721042247700e+00,2.691652524579524197e+00,2.893302608714587887e+00,3.730089102657065503e+00
2.502215972515137388e+00,2.985810520004960278e+00,2.551666323730373609e+00,3.645365468486067684e+00
1.948603902740378757e+00,2.437889427081356253e+00,2.868146319355106222e+00,3.700201816534599786e+00
2.496999475229706889e+00,2.609005341335362882e+00,3.217981076711204036e+00,2.696339197441289137e+00
1.716069989688527198e+00,2.619836216735588419e+00,3.065519359688102963e+00,3.191335879678936394e+00
2.030047775618819550e+00,2.805250873003685808e+00,3.178102101166480953e+00,3.762725410342504517e+00
1.248956578868700484e+00,2.819317458580268720e+00,2.927464328288341466e+00,4.036065392554705866e+00
1.697243128728770589e+00,2.595324573269402801e+00,3.431502240923286706e+00,3.814619554265396673e+00
2.752467820675668975e+00,2.528397644999822003e+00,3.639176514382854055e+00,2.704064493559612092e+00
1.152474354312505556e+00,2.912164802833579369e+00,2.613293403351230282e+00,3.555464386496618445e+00
2.099049838289243297e+00,2.271704014948001671e+00,3.431432480488444625e+00,2.708778869249682586e+00
2.471966966710372748e+00,2.409570506716918636e+00,3.208203523841744786e+00,4.007470222192809572e+00
2.823852979111283634e+00,2.583799153474731547e+00,3.550749729297936863e+00,3.559298022444285170e+00
2.784785912349514003e+00,2.209030898349709560e+00,2.943023862038696592e+00,3.794424109328207173e+00
1.644049979833230202e+00,2.234898727163306731e+00,3.147533977924104942e+00,3.599286595224435281e+00
7.119475198615634604e-01,2.552108544394233292e+00,3.269303780299416928e+00,3.705278907387048459e+00
2.125574074421149096e+00,2.093343893233909014e+00,3.275795810684850373e+00,3.521671547318773854e+00
1.710332490307453490e+00,2.597098218602530650e+00,2.758025515112561443e+00,3.709260594418021029e+00
1.698825820577041235e+00,2.231573897452553634e+00,3.468116384196809676e+00,3.904980520735537031e+00
1.806630964193410405e+00,2.362593005209422170e+00,2.472630923310938478e+00,3.551310721760789768e+00
2.204965140906941290e+00,2.475180216053574078e+00,2.950979741191331662e+00,3.303798655253927574e+00
1.829700429427430386e+00,3.028360166553459187e+00,3.020274733467848804e+00,2.244666204793417830e+00
1.598993104605793025e+00,2.617642815834495096e+00,2.759085068486591741e+00,3.770456121048654907e+00
1.176899553256244513e+00,2.751853688767507133e+00,2.993818584071652911e+00,3.447841529609106281e+00
2.373663362194913695e+00,2.544838794574468377e+00,2.899592621392453662e+00,3.070836056884619580e+00
1.380283071408136886e+00,2.247723586215878644e+00,3.041329165090322473e+00,3.757630344671829548e+00
1.994567254651695265e+00,2.800097375051443294e+00,3.207244089187010427e+00,3.872575377554031473e+00
1.241620622243997607e+00,2.987703517782917206e+00,2.658220034067286353e+00,3.676456092963801936e+00
1.365077273925606738e+00,2.299134994887919614e+00,3.442158041427292314e+00,3.891062539367460715e+00
1.484468870225387871e+00,2.354233272107463915e+00,3.178244264857233325e+00,2.280180246782880449e+00
1.949238923032895254e+00,2.411966374008212455e+00,3.137175424884460107e+00,2.932015595675848463e+00
2.868346837614492717e+00,2.651264183634760574e+00,3.117351693881662555e+00,2.452637468169547308e+00
1.984782493181818319e+00,2.156878390321913752e+00,2.552817313332187865e+00,3.462941695444308632e+00
2.849543897482444965e+00,2.350308669947767992e+00,2.474608297999500994e+00,3.890913553857521023e+00
1.388854471420427394e+00,2.475095059869790948e+00,2.929892449382337727e+00,3.111063329725926696e+00
1.233482205501593043e+00,2.748404506464523500e+00,2.703762946245300558e+00,3.611116751434911176e+00
2.807304438213162001e+00,2.941062844356783668e+00,3.348867603647156965e+00,3.364489223421926578e+00
1.401516196205005116e+00,2.161194012647557283e+00,3.082683863843947325e+00,3.756802619477007887e+00
2.016992323313871793e+00,2.556134336303949706e+00,3.066032213296933318e+00,3.725382943804005365e+00
1.891011470958063656e+00,2.410585157573813753e+00,3.313781484585134329e+00,3.696221460634858680e+00
1.756477635161719286e+00,2.918067326175805221e+00,3.235194571825552146e+00,3.758113402833158201e+00
2.663597425200728619e+00,2.532657042264119696e+00,3.248460891447461307e+00,2.548209369529019330e+00
3.364480854400404564e+00,2.314373471849088926e+00,2.761762134450251427e+00,3.764298418227492782e+00
1.974026131486435798e+00,2.642825188312160734e+00,3.123135180624158735e+00,3.580965698525109264e+00
2.586918110248763281e+00,2.286203584874039851e+00,3.150639476607962397e+00,3.703380274559083141e+00
1.335799868214296637e+00,2.414711392809858026e+00,2.928497951131816546e+00,2.830070549143518299e+00
7.376252394189036776e-01,2.937873209985709888e+00,3.661490963945781107e+00,3.772531015934173393e+00
1.873891823134192336e+00,2.069078672924863138e+00,3.228693230888084020e+00,3.632832836618224537e+00
2.144696326869179881e+00,2.412987812068997151e+00,3.146014335644604643e+00,3.058778584226825359e+00
2.688100149110905335e+00,2.155751903367003841e+00,3.348985771219091578e+00,3.726768554295584845e+00
2.319318916218569449e+00,2.319398094021597689e+00,3.148803260102839285e+00,3.458556559216515058e+00
3.154690397519763767e+00,2.357554130279198912e+00,2.470232858075932736e+00,3.485224395072234138e+00
2.040287114953674319e+00,2.484014478674771098e+00,2.623468578904993187e+00,3.578782387575228707e+00
1.329252371939657396e+00,2.314556819197104875e+00,3.380242245637566700e+00,3.338781391337656501e+00
1.344690900660476141e+00,2.385356140388219526e+00,3.396773443943863491e+00,3.897455125348891158e+00
1.207419038015060231e+00,2.424440899349134870e+00,3.088903787776160481e+00,3.540425958989145361e+00
1.871132853125871298e+00,2.402662033755235349e+00,3.297190229980594633e+00,4.014732205449057290e+00
5.416056788284137058e-01,3.033252413909146572e+00,3.058275788399673178e+00,3.715039413186051132e+00
1.243960373239731299e+00,2.584794865854953549e+00,2.791346459689012072e+00,3.613620873267919364e+00
2.405573054682382139e+00,2.158938353855736292e+00,2.766525753186601211e+00,4.028992035111507164e+00
8.923599303529345939e-01,2.445323426930105182e+00,2.892324742839145646e+00,3.509704629995271219e+00
2.517400788423209246e+00,2.200228853536217777e+00,2.964883599105652134e+00,3.422313998473146768e+00
2.895237738324925481e+00,2.308138361397469751e+00,3.146941727811809031e+00,3.291362669421108667e+00
1.864170380467840893e+00,2.909293988760372152e+00,3.066323880284568926e+00,3.426735632323655523e+00
2.579914258875263489e+00,2.227215519505831853e+00,2.286973239316642648e+00,3.952312161111217748e+00
2.286620483524926861e+00,2.208996107029549627e+00,3.030568103779128108e+00,3.904128435253300999e+00
1.918516315294267027e+00,2.827541216790999457e+00,2.924282651157524171e+00,3.215446640115578347e+00
2.937476519206817294e+00,2.673272323061817612e+00,2.990190412577010903e+00,3.694851658168501807e+00
8.063491531570988746e-01,2.507951701335725758e+00,3.039834302468154004e+00,2.226646736207579469e+00
2.771801570774042656e+00,2.675235574467195399e+00,2.954079281795213063e+00,3.523954212066596980e+00
1.673155306245293295e+00,2.058731032850233067e+00,2.982681902884456893e+00,3.831293009672648964e+00
2.621980826545581955e+00,2.913482563644348211e+00,3.564224160778296291e+00,3.484144625774023840e+00
1.601448187626539399e+00,2.943285557041682488e+00,2.788241685098816536e+00,3.598271732640470955e+00
2.379676550618962327e+00,2.597360060208635524e+00,3.330425180048679046e+00,3.903710319636902959e+00
2.477569501240902028e+00,2.934782832323742596e+00,2.428152704469638046e+00,3.409901800232111757e+00
2.049017540753315103e+00,2.380811532300657340e+00,3.310304815539383494e+00,3.253262814981451534e+00
1.989724978282280121e+00,2.325467983028500107e+00,3.164375875959531292e+00,2.320036000391275444e+00
9.563308565439163633e-01,2.611387125446002155e+00,2.847314254744988560e+00,2.384505598063857423e+00
1.682911110358216833e+00,1.749511164758624560e+00,2.847479710971853262e+00,3.663512450931190045e+00
2.009672815548637637e+00,2.381202300798393345e+00,2.948058509826498863e+00,3.045821717220919655e+00
2.675830563700875686e+00,2.447205129905821064e+00,3.323257034025168366e+00,3.505021093577743496e+00
2.927905201663049350e+00,2.100548142733996926e+00,2.955803814798498852e+00,3.128319246787265584e+00
3.058861204164057046e+00,2.227741436604325553e+00,3.169071248855627410e+00,2.697522820342931116e+00
2.341011036475469709e+00,2.260725036871393812e+00,3.036971530741726877e+00,2.926406668551766455e+00
2.233446772208022679e+00,2.143393421455554559e+00,2.893018879942198307e+00,3.016346644299227719e+00
1.487070493968652762e+00,2.769698238101139687e+00,2.622750658699701809e+00,3.632883226731853821e+00
2.011802447892023338e+00,2.752387224823845457e+00,3.155832197203829459e+00,3.990843582785323473e+00
2.614655931739073402e+00,2.095325769267974980e+00,2.481799558151509100e+00,3.750478665944933176e+00
3.404006608440461434e+00,3.389845810457795316e+00,2.812121362391659218e+00,3.869831777163739162e+00
1.231566946037824017e+00,3.325910895194681416e+00,2.781263124048404478e+00,3.860354837562047781e+00
1.317989299662615688e+00,2.500814662239720487e+00,2.917171515044659547e+00,3.462524589746974080e+00
1.702349718324738470e+00,2.618099151732302676e+00,2.337339723668730329e+00,3.677679738390998043e+00
1.400631096942866582e+00,2.899154396639936238e+00,2.350100751267460542e+00,3.763712582794770611e+00
1.697639058745741947e+00,2.457946278882392477e+00,2.992530765586572716e+00,3.431748570278572608e+00
4.336151139761860174e-01,2.971623433780550716e+00,3.319211550520959619e+00,3.792177426621663017e+00
2.042278302326101524e+00,2.881446196584512620e+00,2.882504395187595492e+00,3.496786790108523668e+00
2.796198964792991681e+00,2.444011028665038943e+00,3.603541253625426322e+00,3.770172423376097370e+00
2.727553307530822035e+00,2.704651327735710709e+00,3.208267311895796503e+00,3.538861721209627387e+00
1.740600044570906668e+00,2.402672020894203175e+00,2.950114654086696930e+00,3.066812999207406243e+00
1.140489331003090356e+00,2.678395252867979082e+00,3.582718370625572302e+00,3.710038767277195504e+00
2.181163214562880537e+00,2.245130410310260505e+00,3.237150684784821930e+00,3.711405531953775316e+00
2.331219568377164375e+00,2.276835780683028165e+00,2.818907891677941535e+00,3.736726184791947958e+00
1.446751164308151871e+00,2.394974007802151306e+00,3.010558916899522597e+00,3.762045642055694472e+00
2.850439385737129516e+00,2.126126225550207138e+00,2.669300523848200157e+00,3.825275550747882836e+00
1.685467734930050643e+00,2.444830350809637842e+00,2.991456722300187110e+00,3.481108847514105875e+00
2.456707114426827321e+00,2.332678950802829387e+00,2.967200781531987630e+00,3.956260960666988957e+00
2.430874942460269139e+00,2.114052434911827927e+00,3.079910080341354384e+00,3.425736599970189644e+00
2.963021978525321121e+00,2.953094954848335618e+00,3.217284868160600109e+00,3.300935589630038525e+00
1.941778450426480118e+00,3.012649270136673607e+00,2.944319476295951699e+00,3.661151934896348159e+00
3.286032586196812932e+00,2.728782557379200391e+00,2.914250617794939657e+00,2.991029510344367814e+00
2.220899368598118429e+00,2.596158960065247712e+00,3.309017257193981099e+00,3.964203078517457346e+00
1.936770596806548950e+00,2.553691928933652378e+00,2.992871566614254686e+00,3.577328118470731066e+00
1.441038903966642026e+00,1.811641598779587525e+00,2.716435202795193682e+00,3.545450980598166879e+00
2.202236420570587772e+00,2.157598081769452669e+00,3.073384030877583495e+00,3.612949525032597364e+00
1.736885002886941809e+00,2.626244585920213481e+00,3.229909062240035045e+00,2.900790177403008485e+00
1.267625710483167412e+00,2.606936803030875716e+00,2.467007001470966632e+00,3.300237231054981013e+00
6.897038962595383182e-01,2.769707409129224196e+00,3.069261353811250981e+00,3.991023366602228339e+00
1.751752529832858007e+00,2.705028183713786394e+00,2.982641497415833509e+00,3.247124295121108783e+00
2.552128246089632402e+00,2.514675212273851379e+00,3.081895503592138930e+00,3.664627389344051078e+00
1.425584856606102235e+00,2.669311132621643878e+00,2.884574355040100180e+00,2.503371973135008144e+00
1.775458602695126675e+00,2.581993872012049884e+00,3.227042883915884008e+00,2.559245591048353141e+00
1.352109864691927843e+00,2.289166928234634302e+00,2.604708608990616625e+00,3.816217438880745050e+00
3.044245765495844136e+00,3.087718224494821584e+00,2.603793601072463382e+00,3.841746590028646935e+00
1.031084881097946049e+00,2.434431096119662019e+00,3.193413984122876581e+00,2.939042014480728771e+00
1.311981724828994222e+00,2.040357597800912082e+00,2.389257296557377064e+00,3.951398134809700924e+00
2.389580900843655265e+00,2.562609692622334290e+00,2.863297716664070514e+00,3.731996882264947857e+00
9.193152713989449776e-01,2.450087267897739896e+00,2.827912243431079720e+00,2.899865945740692563e+00
2.828170970158328856e+00,2.229883364752915931e+00,3.088465814158445344e+00,3.510205498799598978e+00
1.381184789183182327e+00,1.767471475652790502e+00,3.084008364764092569e+00,3.431983924358935845e+00
2.327514161993501585e+00,3.214926281684024723e+00,3.107211206170235052e+00,3.778816401785634493e+00
1.886413330079937056e+00,2.368739371850253850e+00,3.326412265659685286e+00,3.488112609129678354e+00
1.803917014402342200e+00,2.943085390655007405e+00,2.903119022932999282e+00,3.552596287048232604e+00
1.824778112002007013e+00,3.143824819671216630e+00,3.185475631220219039e+00,3.296533747711240636e+00
3.228107514855622640e+00,2.477401704139941874e+00,3.143376208699010910e+00,4.026499460057325841e+00
2.122158196298220556e+00,2.385216734952543050e+00,2.728254480363322187e+00,3.612441365717266262e+00
2.203296010271020844e+00,2.306193306914994245e+00,2.493149439764159148e+00,4.074857607818040073e+00
2.194013364896585383e+00,2.158618814669380548e+00,2.810392928656385347e+00,4.077643790977097282e+00
1.272760798014636041e+00,3.162046782662612188e+00,3.313712041970878541e+00,3.745726412626277924e+00
2.444029504734046121e+00,2.514709853225355118e+00,2.545258875316955827e+00,2.284152356396186079e+00
2.120675265389631026e+00,2.430157221699142056e+00,3.053334463959940237e+00,3.531890230851338686e+00
2.778547031785467247e+00,2.776686708274107129e+00,2.966894020279761790e+00,4.096289722578385195e+00
2.683751067022085657e+00,2.843362031808109869e+00,2.971585966688376601e+00,3.582693674026923958e+00
3.034776116807806901e+00,2.356068941823470819e+00,2.888826887913130026e+00,3.794055292036051519e+00
2.727867185483811241e+00,2.434718553108895289e+00,3.255593001032673683e+00,2.917088280436225478e+00
1.011745802597831201e+00,2.822839090405850904e+00,3.261296552669100457e+00,3.651513170254862661e+00
2.840080874597439742e+00,3.145150808729723746e+00,2.909070872202435876e+00,3.359119908108583186e+00
1.943452897899136778e+00,2.228679702028978138e+00,2.936657891997137781e+00,3.498296428756087373e+00
2.390892743570751211e+00,2.545063466907718119e+00,2.692089922832889837e+00,3.814594815616382473e+00
1.041649559720599694e+00,2.971041024550235665e+00,3.008890556359356871e+00,3.175585541250612653e+00
1.507805824397262962e+00,2.051080571404175323e+00,2.949607708841367693e+00,2.628862129473577447e+00
2.918261099429804606e+00,2.691958013625076696e+00,3.095042880519117912e+00,2.449553100722350329e+00
2.424283573701817573e+00,2.177861063265662533e+00,2.780086743597689036e+00,3.747615789513190965e+00
1.413370315122539189e+00,2.712709119163645433e+00,2.658023630250029079e+00,3.323714386582488522e+00
3.169230958395033770e+00,2.353374982903968071e+00,2.714092538288398693e+00,3.380043643950582766e+00
2.451508420427900958e+00,1.973081480457044901e+00,3.365396807164945159e+00,3.315626911946412569e+00
3.142285752963736911e+00,2.556734528575216103e+00,3.567590460252010764e+00,4.284940862486479318e+00
1.842326737991919039e+00,2.555735318842421222e+00,3.081523936315891721e+00,2.067468874577673255e+00
1.045737052009007240e+00,2.451296632939872211e+00,3.172212067910264111e+00,4.115162222150157589e+00
1.737504096913056184e+00,2.224825766610477373e+00,3.087551556133246944e+00,3.357713583641085187e+00
1.885095322454640954e+00,2.766153547185962402e+00,3.392106950551101008e+00,3.805277763282346459e+00
4.575270034309135703e-01,2.741743980505511935e+00,3.191844974786251843e+00,2.983170551955823591e+00
2.210459153156342449e+00,2.527815690685808914e+00,3.009502905158664809e+00,2.602708074688733220e+00
3.328579242819262873e+00,3.132068408913010860e+00,3.109407212064746684e+00,2.647620633313625405e+00
1.355211709190735192e+00,2.769235086139364643e+00,3.089796972932489005e+00,3.517073583287539940e+00
2.306821918628744861e+00,2.320289506358139686e+00,2.486681892828047857e+00,3.419317817027607287e+00
2.087107518048942900e+00,2.634645209221107454e+00,2.761143516870821824e+00,3.512704704880951656e+00
1.506671059269035995e+00,2.661560490506631904e+00,3.059751372569901928e+00,3.886813921609777012e+00
1.883072886994986650e+00,2.722031533135433445e+00,2.948161102474374573e+00,3.504092572472561340e+00
2.810070231894913562e+00,2.621174342409121838e+00,3.250881873242507325e+00,3.350708844756723259e+00
2.275758371675820069e+00,2.721345214519288458e+00,2.858781101402696923e+00,3.962403826801740969e+00
2.307390473784662444e+00,2.954982057591342137e+00,2.775101137486637448e+00,3.445429865125929858e+00
2.450074022745920566e+00,1.757500209709586647e+00,3.426909589498037700e+00,3.814307068637013298e+00
1.416134379432470558e+00,2.707583462581188094e+00,2.973116320839480409e+00,3.682395796514893682e+00
2.459525578579134120e+00,2.984514898001402905e+00,3.147837208037743917e+00,3.274751596909593054e+00
3.150631974639845012e+00,2.716458568558349995e+00,2.547492613929128069e+00,3.710048559328408047e+00
1.782559376864810696e+00,2.331351324459747687e+00,2.730859689184947925e+00,3.216249260953222056e+00
1.180999123331427425e+00,2.587203080555239065e+00,3.246174817709588822e+00,2.854355196245659254e+00
1.916004072689550863e+00,1.838602207820129397e+00,3.016420177691079729e+00,3.667271898062622437e+00
1.637552824683485397e+00,2.332310386639078192e+00,2.840430101180860589e+00,3.677308465555558126e+00
2.043480458183629445e+00,2.800378831385257339e+00,2.791608902267348480e+00,3.517095085254761333e+00
2.040481074804134209e+00,2.609026012219516133e+00,3.129085186300178290e+00,3.097981427587717995e+00
2.367598630698310558e+00,2.350937182899297540e+00,3.006405930075378929e+00,1.256831289814943853e+00
1.696469639219045256e+00,2.362163422774774979e+00,3.067092513249255692e+00,2.391629635990682345e+00
2.660650283165893804e+00,2.752202259900248915e+00,2.721914548560997016e+00,3.425001488038345698e+00
2.451094869810987120e+00,2.259417699019456549e+00,3.312779526675078579e+00,2.715028988972743029e+00
2.312934235645871972e+00,2.651945099935491434e+00,2.367503464650904110e+00,3.184786119437014396e+00
2.214035955958548296e+00,2.396167888346931729e+00,3.158789368837568556e+00,3.711835869055620574e+00
2.086361963343172921e+00,1.941076797993900982e+00,3.131182182638360789e+00,2.902920054981984244e+00
2.213955346699673310e+00,2.368570976309805509e+00,3.179549329549377745e+00,3.612451115635114451e+00
1.408789074888917581e+00,3.044792444539184295e+00,2.596419803540521265e+00,3.685131767011046833e+00
2.203114531604562387e+00,2.029827040880872069e+00,3.178752702014114195e+00,3.566540825790902591e+00
2.999593031015852951e+00,2.226269486657455499e+00,3.014453532664142621e+00,3.793121625577204448e+00
1.166536619065746017e+00,2.177957829770606590e+00,3.047264396308465351e+00,3.968095118947576161e+00
1.832177572826753753e+00,2.274430252938298924e+00,3.114971802058784434e+00,3.358679634513172196e+00
1.170277013559239077e+00,2.486715017806464090e+00,2.896176441599359830e+00,3.811005592418234222e+00
1.787091830998073450e+00,2.649272365395082929e+00,2.722088922426954660e+00,3.479047344028839195e+00
9.257299648241322787e-01,2.372276587074842791e+00,2.675992746486146601e+00,3.408610317223418562e+00
1.861666765471871043e+00,2.834444766014227124e+00,2.875878435780227171e+00,3.477449564887367561e+00
2.006332994024764282e+00,2.853226552859331022e+00,3.234971776556081480e+00,3.654338227292121655e+00
2.127828797606071021e+00,2.554756673956014357e+00,3.079090066217603727e+00,3.639533932473809852e+00
2.605592026687261420e+00,2.570389709733140737e+00,3.093178275363071439e+00,3.604438797374975412e+00
1.477123626399861722e+00,2.846728837119731459e+00,3.201679319865453621e+00,3.094587390255324699e+00
2.022006421809104726e+00,2.604868567724843320e+00,3.274651441882235670e+00,3.526968482972370200e+00
1.988519282862010185e+00,2.925729530338774254e+00,2.932719798490395213e+00,3.466834140391668928e+00
2.759742419034100891e+00,2.477114290223362048e+00,3.299744951121382996e+00,3.743842886833613548e+00
9.552853956036392313e-01,2.746289089376421355e+00,2.926235966657884990e+00,2.739314088880354880e+00
1.458906121338038098e+00,2.379236220070580554e+00,2.914695257561289665e+00,3.963730250365489649e+00
1.771922917859752200e+00,2.557549445825527012e+00,3.177632213709318698e+00,3.581676207417623825e+00
1.805554831184259301e+00,2.665971223988711003e+00,2.975081258796335781e+00,2.492261660474878404e+00
2.808289089604909528e+00,2.391310182403544982e+00,3.006093882202226286e+00,3.373114446580738335e+00
1.772123892061070904e+00,2.012760827812461795e+00,3.382275265818038612e+00,3.899365673051424341e+00
2.784320610401434415e+00,2.395625919614996935e+00,3.083399892341263993e+00,3.770702321581457905e+00
1.684632239216749872e+00,2.123362032790777842e+00,2.932976059093435062e+00,3.834748409147783033e+00
2.536210358297400713e+00,2.307417882318904212e+00,2.877917620001760213e+00,3.247798844612857394e+00
1.849492993342078506e+00,2.117468901128760184e+00,3.419628238376178242e+00,3.795076312784289030e+00
1.133995829376401421e+00,2.732838547367607784e+00,3.238032660524741146e+00,3.702330789760006180e+00
1.729163371812571404e+00,2.526191852585488284e+00,3.072541679817789806e+00,3.388749543618944315e+00
1.716911167261502280e+00,2.614357155578378666e+00,3.521165572073588379e+00,3.426306922994500237e+00
2.965253279387189522e+00,2.621592136903085013e+00,2.422672409385863812e+00,2.967360737372965129e+00
3.348336541381290221e+00,3.196803851587456169e+00,3.044936245195450475e+00,3.692500888169051088e+00
3.149174935637527373e+00,2.133605926433098876e+00,3.269099641870386819e+00,2.788796179898357153e+00
2.711986485281395964e+00,3.160276488064044820e+00,2.528603932644866159e+00,3.700872869324726810e+00
2.636425940216991837e+00,2.718997052669055670e+00,2.555134211649606080e+00,3.195954943000550053e+00
9.802593621388296929e-01,2.836892511158658259e+00,2.415286896033025599e+00,3.634263186963559544e+00
2.288406579680383857e+00,2.766367613426893968e+00,3.087565430803577815e+00,2.909298020082551783e+00
1.722909621075224162e+00,2.235176157607553726e+00,3.061791387900171024e+00,3.833480160412978233e+00
2.928051218982139936e+00,1.792574066609289973e+00,2.350566944795129398e+00,3.660276289342932365e+00
2.940700529933108598e+00,1.895446379167097906e+00,2.695844801294898563e+00,3.944103994467270891e+00
1.984933189598975023e+00,2.549368218488245574e+00,2.421485442823351431e+00,3.703064644565998709e+00
2.710861507771440859e+00,2.570320407007275598e+00,2.610139713419980190e+00,3.587574590945242559e+00
1.279107173721715229e+00,2.731306159474873319e+00,2.837580649261360666e+00,3.495615874026687386e+00
2.533268937677413124e+00,2.454316425581457128e+00,2.464981382101984142e+00,3.572390898157499883e+00
1.170703685104219405e+00,2.387319016685954143e+00,3.419932059444852790e+00,3.763842191793274061e+00
2.608884237521003957e+00,2.442223096697989426e+00,2.502464151350700661e+00,3.728046253786729380e+00
2.651104228775528426e+00,2.648983104311477543e+00,2.175272942573289736e+00,3.864258128231810030e+00
1.194465341203966524e+00,1.961912677260532645e+00,2.933018178782350827e+00,2.878747660797277064e+00
1.918894541582208069e+00,2.836615203760085357e+00,2.939206086131541884e+00,3.582243537302378211e+00
3.428563937646515458e-01,2.179725915927263724e+00,3.161821293029018154e+00,2.482759914144360813e+00
2.233990565184237109e+00,2.461181894512075807e+00,3.123615808070614008e+00,3.679257753115630969e+00
1.966116100094805530e+00,2.255660013645223394e+00,3.460495729119080544e+00,3.099006830618235675e+00
2.340876738733312479e+00,2.586296958902514653e+00,3.096057445329559954e+00,3.742765219175308467e+00
1.236595822476871609e+00,2.984280138511407277e+00,2.870208327425685990e+00,2.506966736332548074e+00
2.852995919960210180e+00,2.654847233990569766e+00,2.963989699819261414e+00,2.947300882441298508e+00
1.316990942845628121e+00,1.928608862940905500e+00,2.648934818372854938e+00,3.563252372622342179e+00
1.703002199292179331e+00,2.291917701782312466e+00,3.472302611127114247e+00,3.750899153584855039e+00
2.533927447016131929e+00,2.572666752975622195e+00,2.920838398750139397e+00,2.473664374390199150e+00
1.895151192539971552e+00,2.582594618406016895e+00,3.223196529779909447e+00,2.904821360321200530e+00
1.808108253822303890e+00,3.036171886757924820e+00,3.177344060582313112e+00,2.812446721485510004e+00
2.367570259908880370e+00,2.330996972920425847e+00,2.591724310846669876e+00,3.455503884496613942e+00
1.054976725659335646e+00,2.696259814218280759e+00,3.203326483453902807e+00,2.962504096327021497e+00
1.825366769159796343e+00,3.001722483923126461e+00,3.077906823740163667e+00,3.982545178774108852e+00
2.354494536255091752e+00,2.425078230916388300e+00,2.995723287039773641e+00,2.413815992480261574e+00
2.496316820634515210e+00,2.227396148674964493e+00,2.911687058143810347e+00,3.773473031825613777e+00
1.645593817962585970e+00,2.584333719865082202e+00,2.764902539075280608e+00,3.547309117922647026e+00
3.290918321282223946e+00,1.383786377456246663e+00,3.660258072007688490e+00,3.988855344129536018e+00
2.189246821207956994e+00,2.234296252329753152e+00,3.132776900944323373e+00,3.546987491489771216e+00
2.840278964450239751e+00,2.485843601884893062e+00,3.192825888026115333e+00,3.472306877987058282e+00
1.787108787921498188e+00,2.351575180949399435e+00,2.880910987368338727e+00,4.149835755121228154e+00
2.035331819220370875e+00,1.977609309158919748e+00,3.189744056568734276e+00,3.694277819249615735e+00
1.674620676604914760e+00,2.460095700372526561e+00,2.715882889835581349e+00,3.919997341602559970e+00
1.898163221688533797e+00,3.187608147869589903e+00,2.785441103850916367e+00,3.532095194264737170e+00
2.568956870032753859e+00,2.279211175529398670e+00,2.858474480172635612e+00,3.886418229315995898e+00
7.398671171954799286e-01,2.648749367358230522e+00,2.959195143412986617e+00,3.800898669037756861e+00
2.424415044354573112e+00,2.100196066240735515e+00,3.195868373107938698e+00,3.687936946188281606e+00
1.737543461666975375e+00,2.303617204486654746e+00,3.076481684622425217e+00,3.003144518149926778e+00
1.716570881825512762e+00,2.323433069495107972e+00,3.176476412724849929e+00,3.461396438803166831e+00
1.487885610697568639e+00,2.612436592892237730e+00,3.063476999803324219e+00,3.167293531387397554e+00
1.780882226826790315e+00,2.433403667027888240e+00,3.195760589222454762e+00,3.381055313269443641e+00
1.032247197202186495e+00,2.315500088428525061e+00,3.149288142169264670e+00,3.841303415372299579e+00
1.656472488218023287e+00,2.147038349592631512e+00,3.013518610246047835e+00,3.400575351697193938e+00
2.184223612312354845e+00,2.444086355494935248e+00,3.516173200320246828e+00,3.942583737078134920e+00
1.479241797352728760e+00,2.760473102305481152e+00,2.694850031373947186e+00,3.694808350214160431e+00
2.093098668033864573e+00,2.507360841029557363e+00,2.789327511739367882e+00,3.678085560121918007e+00
2.064585915554665085e+00,2.308614186225162346e+00,3.053296943697257237e+00,2.790108463434771036e+00
1.976310392334090560e+00,2.407312821240862988e+00,3.757158935310519254e+00,4.104322561657308910e+00
2.410870032837411081e+00,2.161798593486290887e+00,2.714209344921400202e+00,3.658382040934450519e+00
2.388639168467572294e+00,2.934934097574949163e+00,2.992549785811784879e+00,3.718424519333566991e+00
2.946761210604162073e+00,2.625769642843836404e+00,2.977520231894837721e+00,3.598876295212477316e+00
9.129252282176060218e-01,2.448795066446182833e+00,2.730702599755268078e+00,3.537982804477082244e+00
2.221359272799442675e+00,3.031169811967280303e+00,3.222136356902011389e+00,3.070143127301232511e+00
2.009485938873019073e+00,1.977594251880687493e+00,3.045497795098406790e+00,3.511461298152954935e+00
1.379723219464191519e+00,2.423367663496906133e+00,3.053047550335362015e+00,3.114182417113983359e+00
1.634471374031930546e+00,2.650469993942873970e+00,3.424356080341617758e+00,3.722278004763338810e+00
1.354766629658247012e+00,2.677887608900020311e+00,2.934318763007306874e+00,3.772986237847978153e+00
2.061665395446820703e+00,2.666923835460492054e+00,3.137017152283036125e+00,3.441300219055128728e+00
2.696772378298369244e+00,2.418060535888367557e+00,3.054553747494643368e+00,2.573597560864139933e+00
2.118777069244809574e+00,2.234674903331941742e+00,3.165321924229914874e+00,4.033456793282113928e+00
1.497438846500042331e+00,2.665673512708132353e+00,3.210663697092944524e+00,3.214008702156788466e+00
1.344416529574318897e+00,2.541102176184523831e+00,3.069438796240855805e+00,3.192976996281699620e+00
7.319970718740956839e-01,2.675259133018214719e+00,2.999404978854451898e+00,3.470217148469557422e+00
1.859207755214664859e+00,2.935256123056683819e+00,2.795836366162343989e+00,3.666654417513806052e+00
2.316094609138248828e+00,2.119388671910304556e+00,3.072206079913007759e+00,3.000045340492923707e+00
2.684245436760490655e+00,2.700426490288890147e+00,3.061940618315261986e+00,3.567913142530380721e+00
1.926924448910082299e+00,2.324596637947149436e+00,2.630645503857776735e+00,3.660128605891959985e+00
2.821674430370275211e+00,2.778268683578025922e+00,3.071861320785552962e+00,3.151425832817464912e+00
1.641252712200310659e+00,2.371759077038983143e+00,2.979370687422671526e+00,2.891861486290898231e+00
1.526212694436811290e+00,2.434289862921504177e+00,2.627566549214999103e+00,3.674831008943966193e+00
1.468195359739468353e+00,3.127512110143352508e+00,2.896479764499533704e+00,3.683413718646627366e+00
3.184703000094863512e+00,2.402156377616312177e+00,2.899626858965031140e+00,3.730348310891595798e+00
2.040415126386153410e+00,2.243164453901731470e+00,2.751013198895933876e+00,3.836956336190305183e+00
1.884721387821455263e+00,2.677256003264924633e+00,3.037592556619614470e+00,2.373581636723800514e+00
2.635433246817447728e+00,2.688131184432470455e+00,3.523172176606066852e+00,3.908732405685599876e+00
2.375529811496343235e+00,2.214488025948354810e+00,2.886718777682926618e+00,2.039825883784298632e+00
1.028306379890419509e+00,1.690669838699092598e+00,3.130321196496749447e+00,3.182702770842351203e+00
1.993911124277113700e+00,3.300130858431421288e+00,2.752657535721232396e+00,3.784068675861728792e+00
2.112154902318373217e+00,2.344452871912225067e+00,2.565713333085279046e+00,3.192609822362744598e+00
1.316608553769005985e+00,2.708936374089763177e+00,2.976503708827848094e+00,3.699362699365389862e+00
3.448352339065228644e+00,2.781779494609622372e+00,3.222823010849079850e+00,3.969385168441844414e+00
2.177011096364699139e+00,1.777288080645814228e+00,3.173819143842137258e+00,3.770579057812897705e+00
1.150623551601695160e+00,2.433672949024974663e+00,3.034499641036302542e+00,3.553270266064339822e+00
2.299427954320579115e+00,2.856731745645754383e+00,3.029673131781891460e+00,2.891924757105598154e+00
1.762060483604240169e+00,2.419403819055737870e+00,3.116000468901078069e+00,3.857265555044950389e+00
2.373651943165256739e+00,2.793835944533186844e+00,3.348428568423365448e+00,4.047925727558634890e+00
2.122615552203868994e+00,2.076156962059621858e+00,2.953700443186177971e+00,3.658194004077265582e+00
2.144741355438326558e+00,2.518289209375595750e+00,3.074487019538702626e+00,3.050763823841507794e+00
1.526183599963003790e+00,2.707119044691809417e+00,2.931157146773690769e+00,3.544473021674946267e+00
3.136978435902040729e+00,2.291793156214919858e+00,2.969915187169209325e+00,3.578779738905398577e+00
2.133066779736702667e+00,2.438144035219285133e+00,3.056450943189051639e+00,4.035480815787741093e+00
1.949574622133635193e+00,2.787498093339292993e+00,3.049143199989974740e+00,3.266914804321528809e+00
1.902896355176436183e+00,2.264552277616765252e+00,2.773892451113634916e+00,3.369469671186807957e+00
2.017322602809798582e+00,2.230161217058951539e+00,2.368041080036987545e+00,3.485272407446602383e+00
3.319428223756119678e+00,2.394635063285650567e+00,3.403206507840373263e+00,3.767325269727766823e+00
2.911951695389081607e+00,2.413341736571547713e+00,3.022480184026753225e+00,1.703236495117151916e+00
1.640197036869899039e+00,2.312669816881359086e+00,2.765973579848296282e+00,3.763859251144724194e+00
2.281886930147277948e+00,2.448796641150378317e+00,2.901296457438466980e+00,4.202648921656307657e+00
2.446162617575478038e+00,2.419219254977705624e+00,3.207841714009560086e+00,3.578851840982448795e+00
2.630542679887000634e+00,2.195363679534878987e+00,3.211216744824800795e+00,3.735286448734297160e+00
1.949402867623276858e+00,2.569035722499145358e+00,3.160387909426092712e+00,2.903421567781819590e+00
1.781326536217697321e+00,2.231944869048051228e+00,3.106317783099403762e+00,2.135907420359748343e+00
1.665123379447208452e+00,2.864531793622239420e+00,3.117221528239990214e+00,3.681353713360339786e+00
1.689356150919907318e+00,2.864449103215346959e+00,2.476373204254308291e+00,3.665222321180322318e+00
2.046123499965461612e+00,2.726851398334545706e+00,3.220705723234772222e+00,3.438401492774542323e+00
1.975236207670169497e+00,2.356065546816651590e+00,3.676593484811100598e+00,3.710364925109351564e+00
2.890676306882692614e+00,2.817120029933413150e+00,3.233641953818723991e+00,2.395775660549948505e+00
1.848389859447482575e+00,1.881987916062098254e+00,2.549003527472587738e+00,3.042205839119895394e+00
2.178704044622950420e+00,2.387534678356029172e+00,3.089363302637072373e+00,3.311077766807100531e+00
1.698237621489567806e+00,2.211953299279915353e+00,3.103946820513402649e+00,3.255744864308264042e+00
1.908822883078581167e+00,2.967448526911641959e+00,3.091721755748966682e+00,3.842414946217850069e+00
3.102607407705126441e+00,2.264058929406968179e+00,2.380937166498278135e+00,4.026460784611482602e+00
1.048830704462817565e+00,2.897683317440142847e+00,2.728022025939602191e+00,3.967555606552684022e+00
7.652668893597863731e-01,3.481716805304256201e+00,3.213714426791566936e+00,2.804104030315289098e+00
2.373244706737262621e+00,1.990064329278985689e+00,3.119152495621084764e+00,2.958853100756480448e+00
2.474433676551413885e+00,2.226271281293867865e+00,2.830787880301269599e+00,3.544438610662101308e+00
1.685731371314148852e+00,2.556861489606686799e+00,2.567366547581427572e+00,3.635050589989960557e+00
1.714550519757159774e+00,1.938758692141792528e+00,3.011162696422041929e+00,3.614326048512066514e+00
2.371786329570559015e+00,2.294816463332738810e+00,3.161006240897286990e+00,3.869168583465430800e+00
3.779995301410044473e+00,2.490724991121652465e+00,3.070443555526472412e+00,3.690409243356608027e+00
2.076886598514331883e+00,2.619026001480349031e+00,3.028255391180890044e+00,2.760683598533062444e+00
1.537214417598762095e+00,1.888032078543383285e+00,3.141473948844966113e+00,3.207203617136876073e+00
1.446682190440148785e+00,2.550739955410939341e+00,3.138163815465385031e+00,4.122444616845185372e+00
1.771153738360677243e+00,1.886095921205513504e+00,3.257023109953437690e+00,3.335433313514846176e+00
2.115315069399587689e+00,2.143618709322334670e+00,3.389265972274993821e+00,2.742474718000382339e+00
2.391955567652281012e+00,2.670004114349383784e+00,3.369626209311080256e+00,4.038598531776841583e+00
1.903574370937970883e+00,2.517067591018985695e+00,3.469160541537896325e+00,3.517203634269997270e+00
1.125770664859381709e+00,2.471521326277763109e+00,2.789710955703746276e+00,3.657856015718409015e+00
1.855587205756872526e+00,2.460839632053642312e+00,2.901836012314265467e+00,3.159901628994874034e+00
2.441009274147313057e+00,2.216095476395923747e+00,2.698113299722072256e+00,3.673912318420371914e+00
9.070217310434036673e-01,2.322440070228963815e+00,3.166282430204217846e+00,1.943323081950174336e+00
2.737971995851715690e+00,3.022112377452867094e+00,2.692521238219257818e+00,3.537285427907658875e+00
2.875375545347434336e+00,1.302014596860159079e+00,2.994087145440450293e+00,2.387033503410389113e+00
2.256331761384631207e+00,2.147742520017057899e+00,3.165688777263527154e+00,3.807436448488022318e+00
3.057201817993175474e+00,2.482876758627195368e+00,2.657540449795102955e+00,3.613374682680337013e+00
1.244083670781633844e+00,2.365233059451889996e+00,3.458671266815505074e+00,3.077086981991085324e+00
2.459752642746891649e+00,2.497146509522985003e+00,3.212939202776643466e+00,3.633053451086900143e+00
2.117527945776850107e+00,2.230419504151577303e+00,2.675888758641680187e+00,3.442755701649890643e+00
2.786813927149828896e+00,2.702815064559298541e+00,2.764549507536687489e+00,3.626432089935548220e+00
1.046144417233824120e+00,2.027847038574779326e+00,2.617597035883128864e+00,3.375252176848021701e+00
2.247125131559882583e+00,2.427524970997922082e+00,3.143389724842063249e+00,3.797732623454968426e+00
2.057605551053370618e+00,2.850804488049579977e+00,3.068377780058790805e+00,3.579574027436330574e+00
7.100449433758931894e-01,2.435177085817749720e+00,2.445041336263913845e+00,3.744562662429498090e+00
2.792340394611610765e+00,2.266060629597867582e+00,2.455849901073663855e+00,3.443965568675835254e+00
2.883557713703551073e+00,2.412849723674134417e+00,3.086814115064465014e+00,3.671804468007739519e+00
1.930117648304298772e+00,2.756233972545311328e+00,2.992066934995779803e+00,3.655196504639685262e+00
1.721677575214796807e+00,2.437438297707847479e+00,2.744292220534417570e+00,3.823743396290689489e+00
2.718312690794363995e+00,2.404334045197376923e+00,3.156733170162820734e+00,4.090942745187562402e+00
1.573568329557792911e+00,2.325948382227674749e+00,3.051531385268750451e+00,3.657842744097428600e+00
2.382835937226759349e+00,2.541146243543212169e+00,3.167728130949977405e+00,3.407144603199345312e+00
1.908081325671572070e+00,2.252463853997346721e+00,2.776975175275036012e+00,3.898911527387573184e+00
3.078509852018552984e+00,2.721089147853931856e+00,2.516370126627935022e+00,2.467377469986730798e+00
1.517490568413085938e+00,2.637603382128377749e+00,3.020187899822674105e+00,3.870951294702482226e+00
1.988931751589358310e+00,2.249021641382284553e+00,2.609438779079404025e+00,3.770125208024609709e+00
3.082815850322823348e+00,2.069925995507843286e+00,3.304477896561647032e+00,3.680701596992073998e+00
1.677857512956612451e+00,2.581904399310031906e+00,2.868699421024661689e+00,3.610198538866352891e+00
1.658011289057800930e+00,2.221192823191364685e+00,3.314536608764089731e+00,3.773255722072640150e+00
1.898395351786337004e+00,2.186816719948109000e+00,3.205792599326330983e+00,3.627533380729767387e+00
3.202038372463404059e+00,2.420114164022108660e+00,3.136030738734123080e+00,3.033353132805427066e+00
1.812985381219655689e+00,2.060968598001208463e+00,2.973303111230603868e+00,3.727035607342832346e+00
1.379801076641930857e+00,1.982303374150465203e+00,3.164726872757052778e+00,1.311670617475609424e+00
2.463934823502980098e+00,2.575443169324520110e+00,3.202126523437923922e+00,2.856304916259405413e+00
1.965695330642662109e+00,2.386812779804000861e+00,3.087247230287254229e+00,3.635436543815516508e+00
2.495851113032593105e+00,2.500638441899734943e+00,3.519434096507852328e+00,3.842288269386402888e+00
1.137491822837786604e+00,2.049311454651318698e+00,3.486020827345813533e+00,4.127174854619815036e+00
1.969651180297039117e+00,2.871019013328044878e+00,2.992709911084051821e+00,3.634494276403893664e+00
1.949754282101060943e+00,2.857154380009366612e+00,3.064024525434820401e+00,3.351234872869694570e+00
2.729211512962507413e+00,2.756071538789828246e+00,3.188265378792759730e+00,3.192526129819111880e+00
1.471433481109718944e+00,2.513895633032007915e+00,2.679312322947593472e+00,3.731477804698322132e+00
1.322874044548594696e+00,2.692525324048843594e+00,3.391525638059657677e+00,3.794577182347032451e+00
2.485079704822432234e+00,2.593164781614023973e+00,3.030875855229977933e+00,3.265586041118636818e+00
2.434572244998441715e+00,2.544674697581032152e+00,3.129409969344051579e+00,3.880271085411395759e+00
1.854706134448065757e+00,2.881101818402367787e+00,3.103388660053422399e+00,3.966661139286535409e+00
1.968753465700914917e+00,2.158108412851509339e+00,3.082166527443040316e+00,3.454928294404835842e+00
2.045547067658929130e+00,2.625045268160548506e+00,3.377122987606977933e+00,3.919633982566933739e+00
2.426389158971106408e+00,2.244086867671290175e+00,3.045865456025167450e+00,4.076722530999982830e+00
1.327333514197034603e+00,2.937117884064282869e+00,2.923154594909434856e+00,2.966204389911784478e+00
2.397990302160893261e+00,2.150321124141524542e+00,2.902351243351932286e+00,3.605179097990824477e+00
1.255990326248515920e+00,2.683443776627091992e+00,2.959308270492662096e+00,2.834098338964390784e+00
2.085007893638195497e+00,2.743003964725620580e+00,2.965398314527178503e+00,3.354469011952848856e+00
1.620060895751791685e+00,2.282543403507338642e+00,2.758736267635637063e+00,3.920347978422193957e+00
2.039147314691537538e+00,2.677089868091754532e+00,3.323521630416949257e+00,3.856495574612790467e+00
2.171257341516137807e+00,2.623709610091203626e+00,3.017795310534066466e+00,3.477861010858394053e+00
1.973823924929448692e+00,2.768391048745912908e+00,2.915819579272511675e+00,3.823644447677747582e+00
2.398306724516717559e+00,2.617180838957345657e+00,3.052892001964036872e+00,3.314730061025967345e+00
9.362711880658768360e-01,2.952047812971820395e+00,3.063784407584059011e+00,3.643431854102736178e+00
2.282594562810860594e+00,2.591786031358078279e+00,3.420180972319486479e+00,3.738963621587604536e+00
1.397869107770811858e+00,2.527650483223322642e+00,3.157819405882504871e+00,3.716496891518474399e+00
4.094092712130614209e-01,2.332907553277192125e+00,3.180420434539108498e+00,2.807127029833405452e+00
2.020334610463494940e+00,2.860047101781790335e+00,2.801244821467145041e+00,2.414874475212349214e+00
1.511992423898650628e+00,2.649038201197502218e+00,2.466448861587551722e+00,3.505104077716608479e+00
1.036685511757585054e+00,2.404847796125910708e+00,2.535494303767394264e+00,3.765238262612195186e+00
1.839013351300232024e+00,2.424445056922179376e+00,3.182773258979533892e+00,3.243661484922474969e+00
8.703576003187933896e-01,2.360829315736554967e+00,3.126345519880224355e+00,3.937713530352099589e+00
1.658417592077029656e+00,2.745313053552751903e+00,2.919948857123352948e+00,3.871840485910497787e+00
1.589414752694626287e+00,2.885496762771303736e+00,3.359873104702949309e+00,3.540266583131497669e+00
1.760065647976934544e+00,2.399419498880595469e+00,3.042768491956765686e+00,3.719214409614465922e+00
1.740576887680764795e+00,2.542572475545036070e+00,3.195597267590599699e+00,3.162952087123274136e+00
2.222040458597121848e+00,2.710326671095011353e+00,3.120831222647821868e+00,2.656572693122352113e+00
1.774915432329950304e+00,2.455434378186879485e+00,2.750908130071967772e+00,3.280775861210455169e+00
2.297615754164488155e+00,2.683900627252937099e+00,2.938164166296881596e+00,3.544544789250113404e+00
2.231414257007387381e+00,2.765173078403581286e+00,3.206407129150008473e+00,3.724710241934817034e+00
1.591876820122404279e+00,2.533978322484626844e+00,2.830682236409660213e+00,3.800955107293064295e+00
2.017880770781165900e+00,2.615055875327055190e+00,3.000649860520687273e+00,3.700413916267007775e+00
2.179831606517270703e+00,2.814547024594950653e+00,3.183815444931788363e+00,3.136465074724752444e+00
2.155290309637171831e+00,2.271424997418941771e+00,2.963337121472357172e+00,3.688224691180917336e+00
2.508308929453376468e+00,2.323764097123262928e+00,3.205800100761612814e+00,3.209794702830549351e+00
1.407969315534766341e+00,2.068956219335095437e+00,3.017483083191492277e+00,3.361312557346722851e+00
1.941932403165241405e+00,2.337816648517515361e+00,3.105615893986916287e+00,3.625334618102977302e+00
3.401222454085182534e+00,2.771948705345351982e+00,2.992250138918838953e+00,3.745718353463591388e+00
3.154062313352693714e+00,2.696027657170107616e+00,2.852183850898258655e+00,3.323789759296085666e+00
3.572326777081272997e+00,3.130858167487049926e+00,3.112611187829831483e+00,2.752611597363206375e+00
2.022350225332118612e+00,2.610477660879413797e+00,3.255049339604101810e+00,3.734748294908259769e+00
2.157542289386633616e+00,2.320774078947974051e+00,3.321659024783066183e+00,3.831401386562589551e+00
2.556468114055726826e+00,3.002443310827220380e+00,2.533007705822848621e+00,3.753541538062572513e+00
2.413257883477934573e+00,1.823660316864185171e+00,2.951820758498888697e+00,3.685083572749669134e+00
1.872471064679173125e+00,2.444244319743920091e+00,2.853700703973767183e+00,3.761043335085004546e+00
2.160244583199649959e+00,2.229899937454930203e+00,3.067292251015158566e+00,3.260005276090727211e+00
3.013091441569170748e+00,2.387642342626242531e+00,3.064505155554043903e+00,3.767114752146091927e+00
1.569307942758281449e+00,2.174401397140238057e+00,3.055104029507596408e+00,3.565124182229626459e+00
2.501661547824133969e+00,2.336689850942583746e+00,2.351208576076994738e+00,3.483462668194958756e+00
2.847707390458275256e+00,1.903164330273947380e+00,3.479304841568052975e+00,3.740595684632016749e+00
2.639572039288147209e+00,2.660293484784949314e+00,3.173510589497350320e+00,3.546241921691833276e+00
2.320561556555436500e+00,2.657701498651579897e+00,3.357898121455218821e+00,3.744601158099776672e+00
2.202912184341042856e+00,2.173720199857760882e+00,3.497528166389029192e+00,3.516366056291055919e+00
1.511973067230082179e+00,2.660326024178276683e+00,3.207336411268335130e+00,3.673677765615508850e+00
9.457632320250872748e-01,2.933076602293235968e+00,2.863640442822673826e+00,3.615812121136757540e+00
2.280402768559173676e+00,2.080352362533783417e+00,3.008833316649568879e+00,3.641835603883585737e+00
1.345713645352695220e+00,1.926898244644747349e+00,3.127880487203893001e+00,3.245566575376498619e+00
3.503819671372248479e+00,2.695592317090979240e+00,3.081044902347257253e+00,3.280487048060271693e+00
7.439595011513393530e-01,2.041746269836316241e+00,3.144146603776449389e+00,3.485786272624359139e+00
1.938558140966039955e+00,2.591591267732228587e+00,3.027975377344342078e+00,3.069498805553262155e+00
2.115354602762022918e+00,3.321151494734793985e+00,3.255841617582854841e+00,3.720088466170857977e+00
3.116901231882020173e+00,2.740375281080379644e+00,3.270235828520365207e+00,3.943055741636888989e+00
2.020230141955462244e+00,2.092479842537546819e+00,2.945492923167336574e+00,3.678952484822604507e+00
2.694627542100117346e+00,2.598833474164840673e+00,2.807673176387060376e+00,3.079480716006573360e+00
1.043504934791436245e+00,2.394115647670702618e+00,2.978714884556188824e+00,3.650018704975279693e+00
1.207201821949241749e+00,2.195842864043391796e+00,2.745870996938881703e+00,3.084399776585101005e+00
2.816610993084599279e+00,2.077485588427763208e+00,3.255692706536581049e+00,3.032318674528634794e+00
1.789220270479736419e+00,2.949213986798428166e+00,3.088510279177750562e+00,3.515062383618132280e+00
1.450569286007958425e+00,2.410893168852398905e+00,2.704253478997030502e+00,3.470840914742232108e+00
2.553878019113529074e+00,2.786645280547201065e+00,3.898651904982143979e+00,3.798850200919897890e+00
9.760409055154013469e-01,2.933119791311422198e+00,2.829785596052830421e+00,3.916145090784056038e+00
1.489867862967660717e+00,2.688363905249807395e+00,2.987383619607248519e+00,3.730983299366256389e+00
2.163927547901517201e+00,2.403776822282380543e+00,3.289527960859240707e+00,3.692361630470976763e+00
1.249957918136178625e+00,2.543504467216742615e+00,2.702781514458804324e+00,2.571422524602762660e+00
1.667918030514168537e+00,2.983175573736284836e+00,2.650425652900691542e+00,4.098160106455549290e+00
2.714367140162214920e+00,2.326270996452611595e+00,3.207180992667059360e+00,3.955836575722979642e+00
1.532601597766475532e+00,2.325340167076532794e+00,3.092573869850833823e+00,3.787463519219688823e+00
1.832124830862257303e+00,2.258789352360198510e+00,3.315959813939686196e+00,3.366588284722686453e+00
1.945688971218415997e+00,2.515344172536600365e+00,2.751168767422204287e+00,3.561504304677074462e+00
2.703034610700686180e+00,2.687901740297872877e+00,3.101036061136167366e+00,3.602201640029084384e+00
1.493425817652125343e+00,2.304789382785228380e+00,2.931918347840091421e+00,3.802063421261616671e+00
2.307364952883260045e+00,2.539477032795133926e+00,2.612865982836770407e+00,1.779033446284886466e+00
2.551685223276047854e+00,2.624396359185310779e+00,2.728134234613653675e+00,3.462296406814691974e+00
2.525259135800430155e+00,2.520369953085556336e+00,3.268068395580404850e+00,3.493490504666409535e+00
1.774517788013416419e+00,2.655878512370845712e+00,3.091583395857154137e+00,2.328439330493328630e+00
1.929951872405188507e+00,1.981162811934916501e+00,2.937197293684230104e+00,4.140470720339457067e+00
1.575147790992542651e+00,2.760877846966389715e+00,3.102312432118592866e+00,3.818091499066185168e+00
1.342883335571324999e+00,2.701401875372433370e+00,2.969453184309731153e+00,3.888419444285722282e+00
2.421456758892779337e+00,2.123510766132083560e+00,2.892736291602032939e+00,3.677545292317644599e+00
1.886750308226391892e+00,2.599736787103074764e+00,2.962518700850079956e+00,3.927983622965871557e+00
1.392266168638742085e+00,2.423402540615272827e+00,2.799133385373065330e+00,3.592871169553646382e+00
2.632088811335762113e+00,2.969584167270809871e+00,2.987426698848293150e+00,3.762500237502912626e+00
1.416357763034334249e+00,2.012314845861227663e+00,2.866913710634731771e+00,3.447910322293461505e+00
2.684028600725385516e+00,2.275211213232649854e+00,2.969267031996043915e+00,2.786423032872187289e+00
2.674687137949061544e+00,2.124365670381720417e+00,2.722808071437152755e+00,3.514454939744578343e+00
2.150938491591984913e+00,2.648251717391347793e+00,2.462349189671885430e+00,2.882687338314322556e+00
2.021808069043856460e+00,3.007559918736291582e+00,2.865318144807546652e+00,3.774842591009320625e+00
1.983949211052229433e+00,2.421214017985504174e+00,3.245981035884589083e+00,3.437886245139168739e+00
2.359783775706404629e+00,2.205491486147915570e+00,3.111837970119125441e+00,3.557015265289267258e+00
2.683908781650220288e+00,2.643467053214657803e+00,2.808012411558755250e+00,2.401711653102570843e+00
1.614983569038031863e+00,3.379158345926920326e+00,2.949921117844962026e+00,3.682609204839030426e+00
2.353091167813742501e+00,2.684422075470195956e+00,3.147921163595146510e+00,3.501263363027541597e+00
2.808180258057606515e+00,2.534240964372670657e+00,2.364390197326010412e+00,3.417208831618399056e+00
2.228729956150315772e+00,2.656498060058353872e+00,2.564905895824760140e+00,3.006482700645488393e+00
2.195045395772245111e+00,2.247786496639934573e+00,3.025247553347421459e+00,4.224141604952123430e+00
1.140664014942255777e+00,1.834880958625225711e+00,3.137395398948232383e+00,3.956201803342553891e+00
1.415083540276615759e+00,2.548361507881796051e+00,3.235067063597087955e+00,2.805339401252145759e+00
1.039522972656420574e+00,2.166956524231594017e+00,2.966004385000236443e+00,3.025597500272918960e+00
1.038209139680505988e+00,2.668774105412281106e+00,2.969293744935874280e+00,3.120953715522731819e+00
1.934773267627853954e+00,2.496028889535822692e+00,3.084878777794656468e+00,3.652032972272767353e+00
3.429689896355689438e+00,2.378364352999833731e+00,3.518008924959929562e+00,3.893712212469172762e+00
2.388926667819661898e+00,2.757335857335216467e+00,3.074667776854741241e+00,3.442394651182261622e+00
2.021887016635926404e+00,2.496659782535691985e+00,2.711499493535468819e+00,3.508094022493577491e+00
1.452315432350299140e+00,2.121936563112600815e+00,3.091000773302554627e+00,3.992110445021761045e+00
2.753751844015947636e+00,2.690061821225707916e+00,3.012247022715209166e+00,3.723793355012441353e+00
2.543088353471040897e+00,2.385197507753102464e+00,3.168674141886643980e+00,2.894663156398219694e+00
2.845813333139679546e+00,2.488243968491637759e+00,3.142294645867247382e+00,3.423575628812055793e+00
2.163814297060559610e+00,2.242711219043453497e+00,2.830039147738265815e+00,3.350435348379251721e+00
1.984373377025321794e+00,2.394704353899067328e+00,2.600695883892845117e+00,3.617119679170966773e+00
1.741501318763153394e+00,1.904221778111679919e+00,3.065125648919631907e+00,2.271316953044178355e+00
3.358387454375123760e+00,2.290052427919734512e+00,2.441777791498269679e+00,3.519129134691326932e+00
1.414558497991719621e+00,2.988692495557212947e+00,2.451354089989976615e+00,3.852560862769015326e+00
2.891405072309850777e+00,2.582242181802445913e+00,2.941724602302152825e+00,3.484908393810220772e+00
1.569194104386540500e+00,2.299346408630103422e+00,3.087919675437665212e+00,2.800762240777802781e+00
1.233814697735661658e+00,2.503759989781051853e+00,3.342563678429391061e+00,3.558141781036673112e+00
2.223053104440237071e+00,2.403776312897676348e+00,2.475805635982078368e+00,3.647145332017741826e+00
1.649199179488862077e+00,2.820827287292293928e+00,2.999186391621007974e+00,3.064473899614996721e+00
2.163686932011387842e+00,3.147992200398982643e+00,3.151958766071857987e+00,3.406690597371306417e+00
1.409840207179654525e+00,2.478170030597297124e+00,3.175766995362384382e+00,2.804816354451193927e+00
1.337135557781765405e+00,2.380346102709357758e+00,3.074763897669839263e+00,3.485050808675309586e+00
1.804386081340460635e+00,2.450117919830877344e+00,3.389331868027120276e+00,3.927389274016025666e+00
1.728218642961619089e+00,2.503192678571526830e+00,3.213433104926421535e+00,3.830783066517051694e+00
3.006954822091717272e+00,3.337621847004373699e+00,3.411174639385678997e+00,3.756035809570336337e+00
2.481294018099827969e+00,2.483535308043760992e+00,2.604956182974932588e+00,3.827549180108064331e+00
1.667796123390789642e+00,2.222786087564932789e+00,2.666730401967347674e+00,3.798005370124763580e+00
1.959309666855150622e+00,2.384186675486025475e+00,2.822874920367684393e+00,3.656415279659335660e+00
8.657305960517892585e-01,2.196742882067427516e+00,2.725639927609937008e+00,3.694687053345925065e+00
1.547031699738349086e+00,2.818033799892262881e+00,3.379561383705278921e+00,3.573553479945591249e+00
1.279334832890528961e+00,2.784500358192978364e+00,3.194749856689546252e+00,3.473043150479594665e+00


==> Data4/mulmuhatmb12.dat <==
# arm1,arm2,arm3,arm4
7.291501537671557509e-01,7.261036155424372973e-01,7.921635594803820846e-01,8.347074790730761862e-01
5.136143278094174036e-01,4.043363828430052709e-01,7.674647275331060170e-01,4.047053738976774118e-01
5.168530765162395735e-01,5.187563238978218916e-01,7.389596537661123898e-01,7.362591487925170819e-01
2.004056474299731327e-01,6.093433990857513027e-01,7.355873747135628360e-01,8.545272203192948446e-01
4.070327375258611657e-01,4.054771862379334957e-01,7.546796011570791052e-01,9.119804066894412475e-01
4.028792129939200439e-01,4.079555471642059006e-01,6.230812837793634484e-01,8.336334930202707882e-01
1.946571600771591359e-01,5.173025112219453714e-01,6.533056579557272592e-01,8.226309299422254195e-01
5.133264662539357426e-01,3.003717372073587133e-01,7.770891142707773147e-01,8.298176657866599415e-01
5.253529320826263449e-01,6.004568032490592566e-01,5.270864608640887239e-01,6.382761516379852340e-01
2.990435435933089803e-01,4.043778264920182552e-01,8.506770211836099937e-01,6.108267463333483249e-01
2.970898874983087801e-01,5.080776695585210723e-01,7.285512347478542150e-01,8.584739332011316337e-01
3.945806322519043174e-01,3.094773222241857247e-01,8.373292293574996492e-01,8.187548923029340786e-01
3.045173567921847235e-01,3.026020633967806406e-01,6.240960646901551057e-01,8.150475165761085217e-01
3.004184578575032072e-01,5.189905680261577281e-01,7.649632312367564690e-01,6.276825284398198646e-01
3.006616362664482067e-01,5.080360105738319643e-01,7.177834601271005921e-01,8.236245248202165303e-01
3.055793475832757622e-01,6.218358682340576760e-01,7.328828730366512278e-01,8.435352232577802978e-01
3.916621428020480855e-01,4.006471921825304761e-01,8.283396714684194695e-01,8.044807664325144270e-01
6.253602217645297667e-01,6.220345757607936843e-01,6.257317684763954446e-01,8.214575249522003686e-01
4.171403166018916586e-01,3.109192736577836014e-01,5.978869681683963710e-01,6.403293591832206477e-01
8.295496076948446484e-01,7.152737656195542471e-01,6.495536986925974920e-01,9.197722621736615922e-01
1.008121882835258665e-01,5.065463439295395665e-01,8.000601443649029143e-01,8.298297829803326087e-01
2.959588835346174673e-01,4.104484028590238420e-01,5.108671561864639443e-01,8.224448853221197897e-01
5.024368746455102341e-01,3.934563153629732635e-01,8.308070306286093887e-01,8.711510231128565263e-01
3.008181816075669590e-01,5.208944835541028384e-01,7.110882866161660765e-01,6.372909495888234854e-01
4.144148516204437804e-01,5.154936250170729650e-01,5.142647686383237104e-01,7.819561545791251511e-01
1.046773939025865546e-01,3.000845977564193801e-01,6.260262394180570178e-01,7.828566489491648461e-01
4.086427106251118713e-01,5.079850941764818550e-01,6.228772764692800390e-01,8.800371659463658292e-01
2.944597973994619866e-01,1.945822550709744581e-01,6.268203341534257511e-01,8.157750084011106129e-01
4.215101504085022044e-01,5.847173613952506566e-01,5.338209517556896655e-01,5.397950062169966090e-01
4.081302979892745264e-01,3.993870247362796833e-01,6.846796768944197753e-01,7.333846191126289771e-01
4.109801062155669649e-01,4.080542233991866774e-01,6.491319420682462038e-01,7.329628637246011769e-01
2.903923172576374778e-01,2.046563229108368798e-01,5.106963579193308789e-01,7.962791118224448184e-01
3.929909352827853364e-01,6.216652101889902360e-01,7.319869604350129899e-01,8.440427081160881695e-01
3.050948918798042087e-01,4.072435240248658550e-01,4.045660902065434938e-01,8.190346763757991866e-01
4.183854261539819985e-01,6.219820026148096259e-01,6.856142640823899015e-01,8.277335113648133236e-01
6.169503705952106287e-01,5.071431839938137509e-01,8.292758489360756435e-01,8.462357475267427986e-01
8.303368769062102750e-01,7.267435048595863867e-01,6.155812059267641301e-01,8.034184752125023143e-01
4.026358158481215810e-01,7.301839593782663007e-01,6.268911620529019624e-01,8.063557071900558926e-01
3.039933465197586782e-01,5.201280432430215317e-01,7.235929939469704086e-01,7.361474847029011448e-01
3.055472537897731544e-01,5.202253310783415685e-01,6.840966895621821697e-01,7.359017658860440569e-01
9.598351739300330088e-02,4.982066744546739256e-01,6.149507758889847242e-01,8.788677798769950478e-01
1.975413713194011656e-01,3.015105246535449424e-01,7.240152187274367934e-01,8.889224526112970981e-01
7.264020335860180699e-01,2.908719108842518497e-01,8.300720758091623130e-01,6.212221377741879991e-01
4.102179276061388991e-01,3.991119645132536475e-01,7.461082310277608043e-01,8.274948278244876887e-01
5.150268038867822362e-01,2.990949207088802186e-01,6.249905582958533712e-01,8.226290913378421221e-01
2.944912781617739506e-01,3.052363110457017581e-01,6.384757851183296973e-01,7.599630298743610402e-01
1.026893609421038744e-01,5.115297504683874452e-01,7.324052392367039754e-01,8.237686698733844848e-01
4.052721201549484009e-01,1.999906530825065476e-01,7.471984753974088012e-01,7.356025206083749435e-01
4.052864648525129065e-01,3.971224424302791656e-01,9.229946616752384703e-01,8.825201877379583726e-01
1.026018790079813447e-01,6.489482688222812934e-01,7.336931970710101059e-01,7.383132669831969919e-01
4.090587810149070580e-01,5.121920282400507229e-01,6.831905772707395075e-01,9.089708693011490093e-01
7.285616690305203313e-01,6.145617863601321451e-01,7.248102741787412207e-01,8.314681856737786703e-01
1.923082226153644825e-01,3.032007072538595582e-01,7.983153517158596557e-01,7.278282257682511247e-01
6.076427723504466138e-01,5.096112086525761420e-01,6.095299601678179080e-01,8.617792233513548172e-01
5.118881237219956581e-01,6.238696223285989939e-01,6.177798407865220387e-01,8.213540655403716029e-01
3.940411076405365143e-01,6.123571941842532729e-01,7.333614220140994844e-01,8.895774407164233066e-01
4.125647563067585954e-01,4.105232278801422829e-01,7.833970560346499301e-01,6.356424367953729115e-01
3.955505415897241916e-01,5.093431446171712285e-01,7.247168630717525373e-01,8.692488930869837205e-01
4.110711040715691045e-01,5.110264696072672752e-01,5.323094087232251859e-01,7.310281216636781432e-01
2.881887849153021985e-01,4.103143774373363417e-01,7.809245473950735539e-01,7.369511272138380420e-01
1.010885435652296022e-01,2.949844327372788677e-01,5.924088222139193283e-01,8.125253816559692144e-01
5.099252003174841175e-01,7.336892033795496815e-01,6.225788597430487181e-01,8.040368019822282664e-01
2.907098599655158488e-01,5.020740424904710508e-01,8.204657906843095816e-01,8.308948849412977067e-01
4.955824584012525902e-01,4.067438770334949050e-01,6.373496599608661217e-01,7.380150934754072800e-01
6.222182808686554933e-01,4.018865919657754748e-01,6.217573538447490611e-01,8.489056649265682708e-01
2.976357955038345660e-01,7.166013717465793409e-01,8.122584072998857430e-01,9.150931809856173160e-01
6.212445207018743032e-01,4.015411507792349677e-01,7.662062335550670067e-01,8.306120565693470015e-01
4.032371118232293550e-01,2.045235201359844879e-01,7.530358947440720652e-01,7.342897618567290063e-01
4.022961123273403605e-01,4.011179127966941205e-01,7.397291392931896192e-01,7.889123711975541964e-01
1.997425085152425006e-01,4.026241458706396603e-01,6.225308780601321867e-01,8.158790507033921724e-01
5.141313100095623589e-01,5.117778159252623915e-01,6.209785344601109758e-01,7.878439880081742341e-01
1.997519597037908379e-01,6.226538245176965747e-01,8.165980227301957717e-01,8.303900478637259441e-01
2.029051631923832200e-01,3.970369240109192233e-01,7.359853105490669067e-01,7.611171528139759612e-01
3.920730156485866535e-01,3.993066268652349371e-01,7.320965037359534744e-01,8.499750497656439752e-01
6.119774843665304331e-01,7.311561199990489479e-01,8.306271383587703339e-01,8.100967918064275741e-01
6.215535331985522216e-01,4.060670941318652027e-01,6.205175569903196298e-01,8.493215256944391944e-01
4.039856569073045911e-01,6.200851027209930422e-01,7.509857044467856957e-01,8.331865785487777565e-01
5.133524552642374505e-01,1.922561674412580912e-01,7.246684805035855659e-01,7.354433378267989374e-01
2.989965400516778060e-01,7.350971694923611466e-01,7.562503894948524596e-01,7.377791206243003996e-01
2.996793006127957404e-01,5.191846698651823022e-01,4.080709536138073523e-01,8.097872969927735198e-01
1.939011213733643491e-01,6.119033675934457683e-01,7.307043013923174568e-01,8.531951894712339612e-01
5.123411485403868149e-01,3.017634178368721054e-01,8.303383769449208529e-01,7.654244315087134209e-01
1.038357191319551065e-01,3.026330636592257095e-01,6.336049350828956150e-01,7.790885598452729210e-01
2.973107470500956917e-01,6.314055767045804179e-01,7.100641108700466164e-01,6.321776113419838028e-01
3.996306683361396939e-01,5.111712744869147951e-01,6.192463351056962662e-01,8.220027887106883258e-01
2.998406761044767332e-01,5.055644672150634289e-01,6.325984414248039256e-01,7.343031993919920675e-01
4.303951858388663787e-01,3.062673985641248264e-01,7.411772800982817655e-01,7.371626962387995974e-01
8.291179432650256365e-01,3.005706372758440437e-01,6.165888109206065781e-01,7.731704276730665404e-01
5.104541532259445624e-01,3.974474807257104558e-01,5.118984826721416637e-01,8.132099999553389358e-01
2.996974258276420833e-01,5.149498947663138093e-01,7.578004286195469952e-01,5.263235425357304376e-01
5.065276668033382723e-01,7.325996082205962212e-01,7.679504141489007507e-01,7.334080699287730543e-01
4.083927228575919277e-01,4.085627414051369310e-01,7.992457716430706460e-01,5.149798478892544384e-01
2.983019437962282083e-01,5.181825170544569481e-01,6.351825338541322585e-01,7.462290839972841594e-01
3.964225842971988434e-01,5.844678264631320008e-01,8.200221424782251356e-01,6.214328057370862579e-01
2.996046169515243496e-01,5.125648704857579396e-01,7.323946766286731913e-01,8.171970905767128590e-01
4.066996463667787443e-01,5.139244995006762018e-01,6.229637499712803450e-01,8.254702593204467087e-01
1.958634616071162904e-01,5.134829390080590805e-01,7.202227917563298609e-01,7.384077267092947761e-01
5.093111160195297193e-01,4.072691177399093698e-01,5.155149424516662915e-01,8.157220917683080108e-01
4.075112471745314657e-01,5.191935547209096669e-01,5.144036976986228193e-01,8.096817945440385467e-01
3.064000541480712547e-01,6.305554723413160367e-01,6.295878648286407087e-01,7.894661514639740307e-01
5.162234001975545272e-01,5.231114342425919883e-01,6.961205451816263601e-01,6.328388477073216833e-01
1.973340298074377219e-01,4.462574605052964660e-01,8.304236755195125719e-01,8.282707925007510852e-01
4.043407131245750352e-01,5.152343052782868416e-01,7.966039715991479753e-01,6.256676595985825040e-01
6.339505997812593385e-01,6.338325105546226412e-01,6.291364534054253443e-01,7.834592251186783818e-01
5.045023047430091667e-01,5.089384147470429332e-01,8.310216172181685845e-01,8.559591190692605878e-01
4.040630012046969588e-01,5.192025996283700096e-01,7.114349677455173993e-01,7.330489325244243792e-01
6.115412132452594518e-01,7.199398316229714823e-01,7.969243196818847075e-01,9.187785701173716291e-01
2.985926807611943845e-01,6.278308587100998039e-01,6.114969400106112785e-01,8.484170858490179823e-01
2.989166347660727197e-01,4.032523397084777916e-01,7.266585209382939725e-01,8.397241379175245379e-01
2.960392577274139070e-01,5.097029619997941463e-01,8.143862938667311147e-01,7.324727218420786778e-01
3.038568447835101605e-01,2.957057648783892323e-01,7.373752455501753067e-01,7.328539563780740451e-01
5.104056851897837976e-01,5.171582601038071658e-01,6.300399959404719974e-01,8.237807755701720414e-01
4.127696027244380228e-01,4.053569430191643619e-01,7.053904639089170203e-01,7.356492390869761033e-01
6.154685249924987112e-01,7.275630514574411567e-01,7.322507786360521465e-01,8.444630543055255956e-01
3.025593526595373728e-01,5.271508277334591153e-01,6.727418211676891024e-01,6.340042720511274155e-01
3.036695669579614343e-01,6.305903888026284099e-01,4.126428713540504778e-01,7.843168557411954733e-01
4.079862648061164943e-01,5.198140327574045649e-01,7.190349458417094608e-01,7.360309494708325850e-01
5.156563767594068981e-01,4.026900687605291518e-01,6.246461699924972244e-01,7.812628946106431327e-01
2.025565543163354021e-01,4.155359051759033862e-01,7.094623024216305529e-01,6.433586376520438188e-01
3.011779310733007642e-01,6.167023893184866434e-01,6.306298638321444772e-01,7.346947747140655238e-01
5.005491844625830078e-01,5.914863727704993135e-01,8.268124609906482014e-01,6.260749955225378693e-01
2.963627769999077621e-01,7.365789780741360815e-01,6.160577106149631721e-01,8.254334852919634757e-01
4.015709056451012837e-01,5.748268086112275910e-01,7.319311545073836633e-01,8.254735505929445827e-01
4.062464623414145937e-01,3.021237405921536889e-01,7.720551064552284570e-01,7.343632789295705399e-01
5.108694805193139121e-01,3.026240181930102136e-01,7.202729659059308176e-01,8.271443005859223652e-01
3.986679038257182617e-01,3.997396671970103732e-01,7.338279724885350408e-01,8.017301400559175839e-01
7.249724075401481338e-01,6.090078533035389041e-01,7.266745708299175988e-01,8.686736284365564886e-01
2.044516851686386527e-01,3.055002519964816199e-01,7.484560127515614836e-01,8.231298550509150713e-01
3.084774849191143642e-01,3.154149348876501557e-01,6.211255100676116303e-01,8.073567751500160261e-01
6.174015778058528081e-01,6.245090086577287369e-01,7.062400211220051238e-01,7.362868555583041985e-01
7.350847961904217742e-01,2.985839835057467750e-01,8.326715761369555269e-01,7.463087833008134053e-01
6.250551191894089254e-01,3.019570982667043602e-01,6.303177517449257694e-01,8.100232253761164847e-01
7.389418777577096975e-01,2.971284851351525536e-01,7.338745605035282837e-01,7.301768571249961370e-01
6.178985046120089031e-01,5.132615458495206617e-01,7.301429859984583937e-01,8.311582683665494908e-01
4.055186972404243861e-01,5.186518085929202604e-01,7.495690277320713468e-01,7.389613237405370239e-01
3.014867306814617565e-01,4.977673500981160126e-01,6.384687896909190252e-01,7.349618357759569731e-01
5.045379709951944847e-01,6.199500269936075725e-01,8.257820228719077171e-01,8.335645558912000430e-01
2.018147922022104634e-01,6.240727157897523192e-01,8.338131671909205789e-01,8.424903581024747456e-01
5.065584339610669229e-01,5.061663878547636441e-01,7.313634559542177005e-01,8.320231312804724499e-01
4.144482406435057165e-01,7.342538584256513845e-01,6.203446562295478195e-01,8.259267442158614303e-01
2.984410333415091765e-01,3.987346481899935458e-01,8.376839465331247236e-01,7.298079377720100291e-01
2.014029294172598461e-01,6.215914848451897790e-01,6.202344618143911248e-01,8.235578260896471159e-01
6.234646101796079698e-01,3.029781634107778787e-01,5.102185348983372393e-01,8.411563726622991455e-01
1.046465614961904489e-01,2.001700833528960999e-01,7.519393291618237107e-01,8.306488155029804199e-01
2.948032229398781512e-01,4.077893398830073624e-01,6.342895881961826410e-01,7.658802450496525749e-01
2.070657057118301669e-01,6.067512674259644134e-01,8.191792654681100405e-01,9.160310704256158232e-01
5.159186364509049660e-01,6.315645293866907206e-01,7.906434075389880967e-01,6.330568781073688811e-01
3.067206178505848535e-01,3.987355029221764102e-01,6.285241340443573632e-01,7.933621901644706265e-01
6.237583282394727480e-01,5.200131207429884439e-01,7.901660071395463225e-01,6.277996084836144908e-01
6.098172234119912938e-01,6.032416067693171513e-01,7.232500678890302348e-01,9.124994805966428757e-01
6.267883579260975502e-01,6.243910947587507643e-01,6.251045757407830417e-01,8.032638586485637555e-01
5.150071192565908174e-01,6.312810561509103469e-01,6.944181911070468338e-01,7.331228537206324614e-01
6.130264624711990740e-01,1.964690137293769734e-01,7.442307841162767446e-01,8.322886605047797870e-01
4.059586878090816753e-01,5.474866298587661717e-01,7.216112812597436088e-01,9.071199838016830164e-01
3.959962302749271967e-01,7.326031335897941199e-01,5.052646831549953976e-01,8.555695502549308662e-01
6.115103991942286710e-01,5.101402470390463684e-01,8.064632012441496078e-01,7.302677783904072406e-01
5.107365726443041654e-01,3.022368517963099910e-01,7.255104765885056484e-01,8.280239626254171093e-01
4.132535785362180247e-01,6.252500314038326179e-01,7.370473122521647991e-01,7.719064941324048634e-01
7.278682399568254802e-01,3.993088791586383857e-01,6.110215767689461952e-01,8.530193905691191292e-01
4.054573380793083937e-01,6.171731937989055616e-01,6.713489047019634004e-01,8.280273668271204146e-01
3.993816778658220157e-01,5.094516034812714977e-01,7.379492355493527667e-01,8.401574827050548588e-01
5.034595599845883562e-01,2.976931090779147415e-01,6.148581176054360720e-01,8.705930933684155049e-01
1.994697362389215856e-01,5.204176873014784155e-01,5.117238425825498815e-01,8.394982167688623820e-01
9.950081303809420186e-02,6.135288714262743248e-01,7.309839418363016650e-01,8.409931497587743721e-01
5.016673818221972780e-01,4.996175821824329066e-01,7.556916046907130591e-01,9.117143532766642799e-01
5.189483948314521644e-01,5.137807167137014019e-01,5.129377992769464933e-01,8.645239738593220036e-01
6.170251607896184431e-01,7.315625737851556565e-01,3.993818976966785339e-01,8.272204701398037097e-01
3.077409457458000763e-01,3.986649949358244682e-01,7.128075022337848621e-01,8.276351400967224548e-01
6.139893349457818950e-01,6.197142909035558977e-01,8.375836058641760173e-01,8.460197334414755188e-01
1.042403276829031167e-01,5.149236804950882984e-01,7.794261969888396369e-01,7.357437748908896014e-01
5.252842415589302760e-01,4.021287738238791265e-01,6.352302152148584513e-01,7.221993914511655177e-01
5.076945434575039773e-01,6.198101286232600149e-01,6.108830718613680322e-01,8.735591671334722585e-01
4.174528538920359022e-01,6.319170883738471911e-01,7.363472774373094332e-01,7.312340571566974257e-01
5.122461369224757810e-01,5.053870161247664416e-01,7.224041599701025440e-01,8.288838351232498125e-01
5.139464720531470299e-01,7.252182940153568680e-01,7.334086019248005073e-01,8.576219163610205865e-01
1.944154777283727820e-01,5.226484175949007716e-01,4.026860125428129988e-01,7.780761579792042637e-01
3.978509704455590046e-01,4.015523217429178282e-01,7.336312409073344476e-01,8.403635975377992118e-01
1.963966428893974547e-01,5.047896711127237701e-01,8.302319734169006926e-01,8.524225467666284306e-01
9.679521096564661087e-02,7.202606645430041921e-01,7.642384173826867189e-01,9.148986068261192317e-01
2.006673780853174549e-01,6.339404220641394749e-01,5.827275823870323723e-01,7.410901763726670533e-01
4.084574067867058345e-01,2.948319540210376788e-01,5.124413732382282483e-01,8.124165536861892578e-01
2.044747193191817358e-01,1.979444741343103498e-01,5.131255140275581272e-01,8.231148956114658910e-01
6.197510295656919466e-01,6.328639232172861284e-01,7.307881713821484659e-01,8.303685065066704896e-01
5.156942060458228339e-01,4.048155965862878514e-01,6.227337434393308557e-01,8.255456833484916546e-01
7.312980873264924853e-01,7.308591280118027500e-01,6.223274185412014381e-01,8.361451031225765052e-01
5.143244353220506326e-01,5.057081168866726095e-01,5.115946611645042497e-01,8.193350227520658224e-01
3.040397096839204116e-01,7.176763857984569395e-01,8.112089771898948198e-01,9.211305093192536653e-01
5.133026165834124743e-01,6.316158841623593645e-01,5.069941878033829008e-01,7.464879029054868331e-01
6.117477945851862442e-01,6.211543771948587755e-01,7.320377676219326224e-01,8.528795153883470537e-01
5.225148593003021702e-01,3.015274946408962875e-01,6.356423952953648149e-01,7.306277221499779539e-01
3.996586357104893739e-01,5.117515456238180827e-01,7.368615470547376090e-01,8.428307707242469471e-01
1.949007475849400817e-01,1.972234054288748151e-01,7.631421966275900859e-01,7.312528551628225681e-01
2.961120549299102733e-01,4.041046698056133812e-01,6.173559018257629427e-01,8.560253043419892016e-01
3.059038656881034046e-01,4.641721671953792372e-01,5.317559796877536771e-01,6.398095253831694862e-01
5.142353173789777632e-01,2.049984326964714720e-01,6.249562193054284398e-01,8.320803245611337884e-01
6.325191538277163961e-01,5.222874259885740278e-01,5.117473077839697071e-01,7.364370955611199143e-01
3.085783151038332672e-01,5.126894159061380352e-01,2.986278400793986876e-01,8.734546259108215693e-01
4.010031733457048997e-01,4.974704636587803375e-01,7.335100642057510445e-01,8.357678904687935173e-01
5.152533399925770530e-01,4.014928287491507097e-01,5.121584539001003966e-01,8.402847559535331357e-01
3.999940472639172406e-01,3.133710926194357982e-01,8.042360582841188155e-01,6.329072229580303688e-01
3.003144963890402863e-01,2.990639086843216998e-01,7.303991896240393800e-01,8.373471240864692744e-01
6.108449765367063300e-01,4.033412882623371165e-01,7.249012455667799282e-01,8.388314222848911594e-01
6.192734829091677273e-01,6.227252382501196060e-01,5.093923676398082190e-01,8.284294218436144552e-01
4.070606157218895071e-01,6.121330175813195495e-01,8.088349979744412499e-01,8.294007451296321332e-01
2.010939941776758444e-01,2.951261817071182958e-01,7.904800093842301312e-01,8.270024212868835045e-01
5.106510575581104661e-01,4.993234850122858504e-01,9.245484536104521256e-01,8.817446676169529152e-01
6.249449908382211927e-01,5.128638414266060153e-01,7.411704187534341459e-01,7.542784078818598470e-01
3.053862418883108720e-01,5.076878046041712889e-01,4.040862981912772822e-01,8.339869594108505479e-01
2.006595475778435445e-01,6.380136632388664353e-01,6.838092574045027128e-01,6.367280787408955423e-01
6.270602413854866608e-01,6.248133004353826347e-01,5.062455212034837615e-01,8.136550478232643657e-01
6.140730262642630777e-01,3.993238201011287680e-01,6.191959768329056146e-01,8.487513955124641463e-01
3.983772510868682781e-01,6.107737741112200247e-01,9.225554176868582257e-01,8.961943763016418929e-01
2.020118717584915846e-01,5.143696831039081818e-01,4.101095679926903825e-01,7.881052229523552999e-01
5.054664780577429184e-01,5.095009950287248124e-01,7.523293586128229071e-01,8.292718487465265964e-01
5.034312973670296287e-01,5.056142579032296691e-01,8.591306538846492646e-01,9.179865718133085606e-01
1.908415374520595897e-01,2.952571229669439523e-01,8.266781885561531595e-01,8.594822207467945896e-01
4.019272422050770288e-01,3.023957843799351952e-01,7.393596382047256110e-01,7.390904732066033711e-01
5.201976388571515342e-01,5.198860093036004049e-01,6.895141324118971848e-01,6.335175132108499252e-01
1.017116020405446492e-01,8.325006600485483910e-01,4.945585575721344052e-01,8.310079478420511201e-01
4.077621611853298189e-01,3.955252003717885656e-01,7.311255800821516715e-01,8.604485501986401941e-01
7.213119220447965496e-01,3.024900961168948132e-01,5.062978752267637272e-01,8.816813759530750527e-01
3.044754861218767483e-01,4.125874470442814634e-01,7.795844275769235887e-01,8.267250459932367068e-01
5.156976525421541613e-01,5.099497457245483201e-01,6.258582287463987370e-01,8.013457111910491371e-01
3.004510464775065892e-01,6.047249872676387916e-01,9.199689116572917769e-01,8.977551282732242344e-01
6.280507256041454323e-01,5.213929715374501228e-01,6.654082873738397241e-01,6.370184444121852474e-01
2.962933524455806933e-01,5.063125417580334187e-01,3.949555850202572382e-01,8.629234645710506246e-01
4.056940476426227904e-01,7.242264656936675538e-01,6.200752839861352061e-01,8.704300102415356566e-01
1.965627824338179452e-01,5.099708708807207946e-01,7.817298321299424035e-01,7.315253166204539470e-01
4.097482218990342595e-01,6.149009471919164582e-01,7.377115877392890209e-01,8.122898215950559164e-01
2.965592613076831752e-01,6.180927133168833132e-01,7.896816237459939325e-01,7.342892861820672357e-01
4.264331909012563093e-01,3.029311195244329680e-01,6.875778167255814921e-01,5.362906310984509872e-01
2.007537053219619616e-01,6.228291907046802356e-01,7.857615195649827466e-01,5.126686666565849482e-01
1.043097965661715643e-01,2.943088379045902814e-01,7.296441002989094704e-01,8.210389556791758414e-01
5.060040426307572670e-01,6.131747677755160497e-01,8.102368159726986985e-01,8.273492287423156455e-01
1.994331514380073556e-01,5.192565734797887078e-01,5.180328128364019014e-01,7.933234650770496499e-01
7.180029828540158698e-01,4.011697079842753699e-01,7.301362480664187471e-01,8.573221775295991609e-01
7.357592187532251415e-01,5.894516731091969941e-01,7.354735923387163421e-01,7.379881046629880315e-01
2.953785115540434880e-01,6.056067347599113360e-01,6.286002202834476416e-01,8.223372803531264763e-01
2.996118185827983393e-01,4.046931612180347249e-01,3.029486598254085283e-01,8.427484469574162418e-01
2.997204698023752667e-01,4.142421408923818715e-01,5.259224613898988432e-01,7.347244685469535019e-01
5.143267579864184702e-01,4.124914286867920610e-01,5.126601293359347444e-01,8.254202751806712923e-01
4.047856520544226844e-01,2.982342982228752826e-01,7.864736064711341790e-01,7.375850893266614472e-01
2.989587663265262929e-01,7.384368043408289228e-01,7.396705634971736387e-01,7.354723765243033062e-01
3.000242610814605748e-01,4.026494026896544343e-01,7.885875263100244892e-01,9.119717904176800616e-01
4.075782181020647377e-01,2.040626314616381387e-01,6.136763403858616073e-01,8.783174448243455945e-01
5.025865220223773022e-01,3.895658018685532187e-01,7.178210620411249465e-01,1.000000000000000000e+00
6.074246128596473282e-01,2.002095293788331842e-01,7.547487366186110824e-01,9.123110289241993520e-01
4.007935731879114782e-01,7.313234231644710759e-01,7.269580841473386457e-01,8.688199960848091985e-01
3.968632243350690980e-01,5.098275453622803655e-01,7.639011698747392165e-01,8.290027447314760600e-01
2.962592488999740703e-01,5.188751706409848730e-01,6.188308624472046438e-01,7.354788055014761516e-01
2.958357252991186126e-01,4.000825143905679115e-01,4.051083069559909822e-01,8.337199064794693637e-01
5.042643341862773632e-01,4.066762756786727606e-01,7.301529605347220064e-01,8.324041945525151309e-01
4.022643652333404152e-01,6.131904264659450154e-01,8.334815429470335824e-01,8.867335269287049959e-01
1.990519921285355542e-01,7.204642560647761540e-01,7.266674258497253236e-01,8.575488054543634053e-01
5.130377666971923656e-01,4.023120789081704451e-01,7.220174397319299997e-01,8.722741429259278645e-01
3.066655907839819784e-01,3.026714361734641479e-01,7.267469670393535974e-01,5.234223280540719614e-01
5.204344311675610513e-01,7.310627709228747495e-01,5.088828730974335190e-01,8.334158331319976298e-01
4.219745052794698914e-01,2.041090311373573996e-01,6.896176844832431208e-01,5.291789814758458554e-01
3.945912638045649956e-01,6.013075172004878066e-01,8.149648951787342721e-01,9.158871085857891448e-01
2.952038825844169323e-01,5.185235977239323057e-01,7.588654050553643726e-01,7.334510139956695873e-01
4.046101735343057837e-01,2.897158186799624335e-01,8.330586873511203194e-01,8.753692549612770435e-01
3.989576475824551660e-01,6.232470765969628790e-01,7.834832173075120254e-01,8.279524469607223436e-01
5.037176732471866369e-01,6.026228588005362319e-01,8.337186170936831120e-01,1.000000000000000000e+00
3.889906639968125357e-01,7.220578390057095231e-01,6.177220255343112143e-01,8.895341019847435859e-01
2.994707274976042277e-01,5.206148158355079492e-01,7.584628465084624072e-01,8.288155078096015593e-01
4.022991539142358741e-01,4.035055347588806240e-01,7.368486534467418858e-01,8.136482994252375311e-01
5.036793311083144209e-01,5.030711093397850497e-01,7.426181706180836617e-01,9.100039263613566298e-01
6.177781249641207673e-01,6.197145487491004801e-01,8.305837083964998646e-01,7.937497704654886688e-01
5.139196080031998015e-01,3.952950367853559910e-01,7.479505593181822176e-01,8.260771624775334887e-01
6.074017312912013411e-01,4.066822817627984699e-01,8.040012763629411641e-01,8.290723006589341137e-01
6.154875697822087544e-01,6.104468770076533213e-01,6.194617344205928244e-01,8.901465395310412809e-01
3.981533478572269469e-01,6.267315401836420774e-01,7.089306903864894815e-01,7.353038090575769736e-01
4.066410142611220357e-01,3.978982091592170312e-01,7.276063149305935784e-01,8.395204198449813804e-01
4.016178130118204792e-01,5.010104132566211010e-01,8.275672423502221653e-01,8.783480896611058908e-01
4.020083622677671498e-01,5.082868716768824680e-01,7.321084962920425543e-01,7.707788518917016996e-01
2.920886320662516300e-01,4.835473148480400885e-01,7.343641539595279211e-01,7.354676742207344464e-01
3.967137779000312614e-01,5.131065790999087550e-01,7.342879392869409161e-01,8.277441857327242358e-01
3.967890483092101905e-01,7.357350070660498842e-01,5.102233103976392403e-01,8.529608295646802230e-01
2.965822690850328791e-01,7.300578652881234420e-01,6.105739890917241119e-01,8.650810329868076076e-01
7.381689796557120431e-01,5.148860201566869410e-01,5.154450670720559513e-01,8.144132401283032952e-01
5.051019371086704624e-01,8.324507809738214137e-01,7.208586752529724251e-01,8.325908954371293857e-01
6.333275596913080507e-01,4.046476962931599419e-01,6.932019257062509432e-01,6.375879376080079153e-01
3.029172725743409234e-01,3.056121339281724913e-01,7.313916430227077603e-01,7.355900277550608823e-01
5.054628063996344789e-01,6.251270520707675749e-01,7.324523967101200794e-01,8.421061061408000592e-01
5.022466394602611572e-01,4.992100160784063156e-01,7.348371494480715471e-01,8.246417091963824664e-01
6.178929629235050403e-01,6.158704852508737337e-01,6.129448207267425008e-01,8.552111726518495383e-01
2.026225731861361345e-01,6.203332637054148613e-01,7.335702568348445585e-01,7.927869307342828575e-01
3.027566991303590194e-01,2.989143505847166593e-01,7.500248192023396543e-01,7.299703701260997768e-01
5.181057441601185642e-01,6.229148391728972500e-01,4.061059402461922874e-01,8.327041392483668369e-01
1.972666385822118007e-01,6.067613689569735236e-01,8.342643273855749886e-01,8.848704114531560361e-01
4.110436964138696747e-01,5.028780066461063791e-01,7.303903944721151786e-01,8.240476503464863045e-01
5.064118258848160359e-01,6.221787055118637166e-01,7.030491697619050129e-01,8.267660629089376156e-01
5.140494974938596418e-01,5.104155139377304362e-01,6.990081395122895724e-01,8.303480666128782994e-01
5.016228822328429038e-01,3.010915278623345070e-01,7.899973642839341892e-01,8.292229049710271305e-01
1.923210301233087005e-01,5.056960111718503681e-01,7.869842461090054142e-01,8.273384608420790709e-01
2.994942438431453802e-01,7.292240454134042427e-01,8.326694190839800669e-01,8.358735919111683899e-01
1.989805690109026359e-01,5.099787645435802652e-01,8.576779463132387926e-01,6.238302606988720411e-01
2.000646118859099043e-01,5.198966833840414914e-01,7.802909748002343493e-01,7.361677654777946112e-01
7.246576916628632015e-01,2.027477960913523225e-01,7.293509884004505395e-01,8.191123792218761857e-01
5.114756183075903628e-01,3.956836844921145513e-01,7.996130682361289876e-01,7.364589980363935862e-01
5.044016946335468932e-01,4.122654708264725798e-01,6.225877146274028107e-01,8.576952945756122215e-01
4.027210482479925413e-01,5.123191077128155246e-01,7.737510201071641225e-01,8.303790245732560749e-01
5.083952116502339358e-01,2.993187001619351806e-01,7.724280951637074732e-01,8.294137345269808614e-01
9.859108357988516369e-02,5.105549365011943230e-01,7.323202251857898748e-01,8.149586424511333638e-01
6.133263020143393529e-01,5.018888635751217464e-01,6.092006846130225695e-01,8.865605830126018772e-01
3.961757806034671425e-01,3.014165321372719308e-01,6.152257824330581437e-01,8.776415242875845735e-01
5.155565339771626121e-01,6.271455611734021440e-01,5.134484690767773252e-01,8.244948427459054541e-01
1.942387951066945340e-01,2.037850372104980656e-01,7.255063936283490111e-01,9.102313054573195616e-01
1.958708202523125608e-01,5.045014562027061444e-01,8.310426077122189392e-01,8.716983495668253479e-01
3.055423777665584040e-01,7.349553194322653304e-01,6.223146314195923123e-01,8.648478674398201171e-01
5.119246999458573200e-01,3.990527200933784435e-01,6.303766722863821670e-01,7.775777846709516217e-01
3.982523231945884201e-01,3.004078187313919401e-01,6.393160746803182581e-01,7.533596777536101241e-01
1.979393953599832556e-01,7.193965652161563584e-01,7.353949466596657603e-01,9.183311547987877965e-01
6.126451684156980493e-01,3.975865011382386238e-01,6.880076982461944546e-01,9.088163881866210270e-01
4.032941377297266095e-01,2.934592201643356768e-01,7.458559128577270103e-01,8.320162548598272201e-01
1.994343210150060774e-01,2.014656011783124423e-01,7.556401102378635937e-01,6.343496831029433736e-01
6.116228191455589380e-01,3.046138758511982569e-01,7.618627869631199312e-01,9.144899845846425901e-01
2.101520561586573965e-01,1.984500995477547214e-01,9.157192322022813524e-01,8.283425221687314988e-01
2.041224157525001193e-01,4.024923168179722621e-01,8.283906801919116436e-01,8.407642769028749186e-01
1.050741382181099443e-01,8.381505654379938219e-01,7.341959535733029174e-01,8.176844276916004350e-01
5.238016437765382616e-01,2.996943875824068515e-01,4.153650793088725646e-01,7.520101205153923996e-01
1.996557706631528761e-01,4.132541652905991070e-01,5.113469919431363753e-01,8.123094386339602124e-01
5.136206290715003009e-01,6.286820293768461410e-01,7.675571666984649655e-01,6.274178431963981506e-01
2.043538106321292347e-01,4.131366207485845932e-01,8.245330308284279930e-01,7.272426704495286165e-01
5.117181989156289745e-01,6.111863517978891602e-01,8.336322315830877461e-01,8.066685588429027831e-01
1.980382219399353660e-01,4.090678615498195558e-01,8.138699510589134656e-01,7.413909915684625540e-01
5.208075682613024782e-01,5.130670695265753256e-01,7.495697838265242829e-01,7.418997361200716512e-01
5.190665952474708966e-01,7.347886335687721093e-01,7.780656453908904036e-01,6.254952849670766257e-01
4.052366850061679959e-01,8.331767893506432099e-01,7.259589119183347261e-01,8.365130674102596586e-01
4.071647009231232350e-01,5.195676930556633044e-01,7.100348889491890914e-01,5.287086639879782224e-01
6.219324770195445717e-01,6.012807094320159473e-01,7.309112227557856833e-01,8.369658004985356392e-01
3.967881807306037345e-01,6.162344945749863578e-01,7.425365378759944956e-01,8.314487669607593112e-01
6.149845386696062288e-01,6.182366723132849406e-01,7.338627481948307718e-01,8.533748539343067874e-01
3.954521029097105567e-01,5.128245998291547370e-01,8.107915307931944371e-01,7.347641814478240718e-01
5.969029689364998559e-01,7.413984067240534381e-01,5.292633160859036012e-01,6.270384888831513903e-01
4.004078773178887940e-01,2.984772112893019358e-01,7.418000180742015948e-01,7.980208263177672734e-01
3.975055950502769941e-01,4.045709069242690581e-01,8.348727147369756629e-01,8.079612812568035540e-01
4.002741002370149848e-01,6.180131425661157252e-01,5.084232043129128797e-01,8.438940713075827604e-01
2.058034008236927226e-01,6.136585873429306615e-01,8.586230798842683365e-01,8.326102582360580540e-01
4.009459636960089335e-01,5.049174453218754355e-01,7.267287550645088468e-01,8.742461105443841696e-01
5.162122386230141302e-01,7.261312085866737931e-01,6.162959555586021709e-01,8.869949198109902122e-01
5.061245460007179897e-01,5.807526130120801433e-01,7.373863927549019204e-01,6.317260902968101499e-01
1.968812709093654967e-01,5.954356103989695281e-01,5.369051186081557070e-01,5.337803288384214140e-01
5.173262832152509816e-01,4.078501225494503002e-01,6.858961189802685876e-01,7.357229173826772550e-01
4.031662869681958972e-01,2.925797562597429180e-01,8.033690079372645121e-01,8.312251036176331320e-01
3.059824027528165735e-01,4.740973237272458340e-01,7.357552881245580378e-01,6.306996703578003904e-01
2.036299106427540695e-01,7.234750274408531245e-01,8.322689419210426154e-01,8.718207090664071846e-01
3.987067021408906564e-01,6.204137202692505682e-01,7.302074540436420680e-01,8.425275613343223835e-01
5.130597302426043171e-01,5.934465138976898757e-01,6.291879433125249221e-01,8.248234173995323548e-01
4.091920296851527805e-01,6.326427357500562509e-01,3.964098348691539875e-01,7.699952528663530638e-01
1.013123676632931847e-01,6.258382753873428239e-01,7.788313284122275748e-01,5.221378991299013839e-01
5.037964428758100466e-01,6.220146447486569752e-01,7.399199868593505647e-01,8.128082938791907353e-01
4.019186328041576273e-01,6.168321900812897551e-01,8.061249222304609496e-01,8.268840632995353435e-01
6.206510442588455412e-01,6.335023808279566238e-01,6.294397984371475907e-01,7.508016707869528128e-01
5.144671400517533133e-01,6.234860793760617081e-01,6.245754164063517244e-01,8.024697534331535209e-01
3.014554195284588345e-01,4.049928992105858994e-01,7.359363165653431960e-01,8.413751051461336727e-01
2.950539857224943607e-01,6.139773288202408086e-01,7.209692438196970699e-01,8.528408024760724127e-01
2.001519335246529918e-01,5.613122847927625170e-01,5.293764856100912075e-01,6.420640192656649203e-01
2.989234943017277102e-01,3.034819150028008061e-01,7.474538072667615829e-01,8.260666331296869780e-01
3.183533324386528252e-01,4.601644447751602751e-01,5.480614059225505930e-01,5.359756276920328855e-01
5.174483671068033086e-01,5.937489640430061444e-01,6.294583617552893529e-01,7.365647421772827386e-01
5.172197205471360526e-01,6.270841233574578899e-01,7.216825241321918050e-01,8.304172843976999063e-01
3.017752727080660335e-01,7.349224788694221910e-01,7.931554706958907630e-01,6.278883567034611035e-01
2.932822607863894149e-01,5.048316894837038271e-01,5.081027616610250819e-01,9.017667100860056184e-01
5.030826936610728328e-01,7.299205929315210062e-01,6.222843631972256873e-01,8.417365378843620904e-01
6.152284202223768927e-01,6.250655397850761741e-01,5.104628355667520934e-01,8.360741398716267092e-01
3.990197498116733188e-01,6.212111142853622425e-01,5.166578681245270754e-01,8.210494309835458804e-01
5.095326511380178225e-01,1.986266863011728889e-01,7.194149256421350502e-01,8.276967348471533370e-01
2.945470583777308748e-01,6.080384125087957559e-01,7.326858096612760551e-01,8.893406660396340202e-01
2.974289572841717355e-01,4.088821892683230930e-01,8.303228877185531154e-01,8.030984927391068284e-01
3.988839311407062493e-01,7.329023866219808170e-01,7.242269156603649005e-01,8.775087425010128506e-01
4.072639820237982655e-01,5.155399791591757097e-01,7.275523956690594929e-01,6.332715440360808801e-01
4.093361323810427721e-01,5.206960781869354182e-01,7.754115219184882779e-01,6.306359072762994789e-01
4.049915886507225449e-01,7.194764184887457725e-01,7.237258021597887669e-01,8.872021757515914375e-01
3.027020361136573690e-01,6.306290587035348061e-01,6.245066954301752293e-01,7.852737774842799556e-01
2.962933178520083533e-01,2.040058760846581165e-01,7.307141247426994779e-01,8.227331268512473317e-01
2.032752715259489029e-01,2.997452238083113119e-01,8.338231640806064160e-01,9.050916053759447966e-01
4.003639771168404637e-01,5.133011120430193142e-01,6.205003803560724673e-01,8.455358309528427929e-01
4.022888141260093087e-01,5.097514299350686118e-01,7.250685340359206421e-01,8.516021468765820890e-01
4.087697243793639856e-01,4.116369038820673620e-01,7.060502468877049020e-01,6.379022124879712985e-01
3.997794971042469281e-01,7.279352144726075613e-01,7.630172737605942501e-01,7.334785763058766506e-01
4.047782859528000765e-01,5.126307074824817400e-01,6.209204460409655235e-01,8.123755417501332676e-01
5.054271291613195993e-01,1.982212983168402110e-01,5.067070096443293536e-01,8.319953632945120692e-01
2.973060976394387156e-01,6.203920823991384559e-01,7.703221514406092263e-01,8.301549173257163350e-01
4.034117105761711453e-01,4.977153830720660865e-01,7.313206052736810348e-01,8.492996426278379696e-01
2.987638484011005957e-01,5.058993354258567443e-01,8.330822218126837653e-01,8.712755368798572597e-01
2.987023174609524379e-01,6.169888330007908817e-01,8.265056945761231066e-01,8.202545759134483028e-01
3.999060382433682337e-01,2.963511779205670882e-01,8.245701382863618312e-01,8.804904438979050951e-01
4.050667976096282707e-01,5.862196912006081284e-01,7.344924105186400043e-01,7.398653076886916313e-01
5.085620031334612268e-01,6.186797604532239259e-01,6.150920036429965432e-01,8.506865903907695481e-01
1.039403892205046365e-01,4.152318107919446000e-01,6.950615158063582211e-01,4.141880424788829673e-01
1.985799522737646816e-01,4.061333224991869884e-01,7.098868241029597792e-01,6.400620120752246178e-01
2.060523177406992368e-01,5.079715333287491141e-01,7.255196605998451842e-01,8.945800559875928260e-01
2.993638248423038384e-01,6.323996553096133955e-01,5.138917856923095329e-01,8.183145032573323485e-01
2.981871154452990780e-01,6.221716308464924072e-01,5.103944713646292319e-01,8.534432989475040365e-01
4.041040723784746769e-01,7.201966855483251662e-01,7.876353963130252600e-01,8.311307498150349860e-01
3.978981990617960207e-01,2.033939865960650295e-01,7.373276960830075222e-01,7.876710729861250426e-01
3.080949953638518202e-01,4.608396537685129357e-01,8.327086196983609634e-01,8.271946912812799813e-01
4.074624927753413006e-01,5.043536018748269179e-01,7.755496811350814923e-01,8.311494236998103746e-01
4.047534624917747959e-01,4.037170460458770482e-01,7.721123983784669020e-01,6.303141836412962107e-01
4.088100733641183426e-01,7.252062032291592963e-01,8.183429151447981775e-01,7.274613263830350673e-01
6.216573288273407050e-01,5.160678570375413221e-01,6.185691957777322836e-01,8.163650476597890115e-01
1.056264883475832583e-01,1.986182688584009204e-01,7.719485884950075816e-01,8.283668459742949963e-01
3.007937064734879651e-01,1.972998596990631626e-01,6.206553607421319008e-01,8.661118833380671012e-01
2.026390935103952184e-01,5.040780967428206694e-01,6.223566083575207131e-01,8.309714902404817805e-01
2.072865272147099980e-01,5.123544003810073244e-01,4.061451661771459665e-01,7.997039954231864867e-01
9.934569851452998424e-02,6.087921471614090585e-01,7.293443334972918857e-01,8.280496688678820050e-01
2.056764868519933565e-01,5.100757118797292211e-01,9.199384575875843018e-01,8.828835780362714880e-01
3.956337515269228722e-01,6.134430823359326990e-01,7.536899911676686603e-01,9.092748091233627816e-01
3.034498518798244837e-01,7.253965574003791161e-01,7.237121020923429349e-01,8.800908748703938356e-01
6.263167906098280335e-01,5.120675995884504950e-01,2.044080121848496912e-01,8.589291774636796939e-01
9.646844134700849338e-02,6.131518610860502427e-01,8.306272973758924705e-01,9.169285521389527460e-01
5.073778550815738475e-01,6.192414632657079476e-01,7.424613659450841618e-01,7.216876352821955942e-01
3.000204958978558434e-01,3.066954196222839713e-01,7.265777608276058341e-01,7.325106401803354039e-01
4.068976821550303602e-01,6.852131120906508333e-01,7.360692369609244112e-01,6.342107918908345132e-01
4.022984724183885086e-01,6.185443583697557424e-01,7.241944899203022201e-01,8.651384069130738652e-01
5.036819587410370502e-01,4.056517181969590546e-01,8.308325925574816528e-01,8.331517214021672002e-01
4.040327412381324312e-01,4.083957099717365757e-01,7.170389958679458386e-01,8.253012276436332284e-01
2.004725135276908821e-01,4.150562424607365242e-01,6.737469020348438864e-01,7.295327417651172874e-01
6.088849081894655013e-01,5.092082866329756818e-01,7.261280411810826507e-01,8.059731240056938750e-01
4.058457278149006364e-01,6.185510811413100773e-01,4.061008785215716732e-01,8.679242021120333606e-01
1.972171274791088835e-01,6.158747087794826935e-01,7.253751740100792267e-01,8.661544824755901262e-01
4.046679653047240421e-01,1.000254564229140913e-01,7.333213697942586595e-01,8.369405129313686187e-01
3.009961493700828994e-01,7.302702479069127506e-01,7.318757885604919577e-01,7.641549666789023698e-01
7.346856145745217503e-01,2.986896689073555988e-01,7.355815560218874616e-01,7.964109102854410871e-01
7.268220948095334144e-01,7.291440860466221752e-01,7.281013403802304440e-01,8.068035418037349249e-01
2.002153932279844284e-01,5.185345207688445424e-01,4.102209688371872276e-01,8.018012241325557232e-01
2.903952277455056352e-01,7.270414031798383414e-01,8.272699685346548426e-01,7.865375483136856083e-01
3.036813756184119084e-01,6.293925718372102018e-01,7.501891282995551968e-01,6.307367304706679167e-01
1.969642360303126283e-01,4.049266984100453048e-01,7.821879890205459818e-01,9.127463964136429686e-01
6.246300880213536688e-01,6.204518380914604281e-01,7.394909697641540713e-01,8.065888272984589324e-01
4.158778734509993025e-01,6.242677114091861323e-01,6.395232223917813874e-01,6.412214260918630560e-01
5.046654981529393735e-01,7.353765168417792930e-01,7.387475622728698621e-01,8.295921605910917540e-01
3.999888267824964205e-01,6.209581800464994972e-01,6.219265337421863160e-01,8.379689980859073017e-01
1.015628789219019945e-01,4.018073884097672077e-01,7.442090250969216614e-01,6.369223797005645338e-01
6.240895523498313224e-01,3.993758185204639433e-01,7.778842457636105934e-01,8.263843857526966818e-01
1.973325185016621131e-01,3.011135651881354791e-01,8.111465683340007837e-01,7.321398021753785512e-01
5.007741504920735220e-01,6.146787472948008757e-01,9.189124913887116719e-01,8.296891610699422825e-01
4.027854247162496737e-01,6.204021474612267939e-01,7.316288098915860738e-01,7.945391968626268620e-01
2.996542106632207325e-01,5.018386821342826210e-01,6.207389612423718228e-01,8.335930852914104072e-01
7.222365549892433290e-01,4.994017651785024325e-01,6.704773135670698547e-01,9.141924113033178534e-01
4.004932970330739028e-01,7.352391794909584055e-01,6.219221520696839312e-01,8.179650834014082772e-01
4.115258955160002730e-01,4.075058082897042300e-01,7.293107325592799173e-01,8.635833430101287345e-01
5.108246810082421874e-01,6.232991751696971283e-01,7.326627758597984430e-01,8.230681129667334339e-01
1.966385497593330089e-01,5.116766919858379836e-01,6.692503551275746920e-01,7.384897594460242409e-01
2.968562683793444790e-01,5.035142449799172581e-01,5.099331534034693414e-01,8.573275263813570080e-01
2.977638076812011425e-01,6.032789031306752259e-01,7.257276067918397855e-01,8.778067464129130082e-01
4.115740184136336688e-01,2.979799066089758308e-01,6.270852768197148208e-01,7.946742802395860839e-01
4.071631304462257628e-01,4.039977159956211761e-01,5.246454111672604892e-01,7.301708704760022650e-01
5.285399904154708395e-01,5.588287876021788003e-01,6.367442870366721852e-01,6.383436100497693610e-01
3.059657071032623188e-01,5.341023254468996173e-01,6.408979794219837878e-01,6.372931282601866920e-01
5.186357124469045399e-01,6.303866303039106223e-01,5.147694991100658646e-01,7.411299373242770105e-01
5.111598574490974212e-01,6.289776775169925171e-01,6.222089023876063996e-01,8.229448984180626203e-01
2.048397647720405224e-01,4.023456929955618877e-01,7.315886482602762531e-01,9.106031190230572392e-01
3.945276026590483487e-01,3.082421911959221106e-01,7.916450238060881439e-01,8.300400552234470375e-01
4.090046232839908980e-01,6.149273590016728352e-01,8.067532003685367048e-01,7.282175828419196195e-01
6.192833487330349218e-01,4.020969079484449371e-01,7.268658497129937279e-01,8.165789380345092052e-01
5.193732100087264936e-01,5.120859377539062063e-01,7.742916651044928766e-01,7.338566490391708053e-01
5.078600088728235651e-01,4.076644795528434617e-01,7.338330864615604243e-01,8.275192520710867861e-01
4.977934572003608338e-01,6.186493422432517431e-01,7.225323618809457171e-01,8.807694222376867277e-01
4.096543109046102416e-01,5.193063932498318547e-01,5.296856780040856139e-01,7.330926913535296130e-01
3.997756692373043430e-01,1.934425469376208906e-01,7.614622097208031404e-01,8.261089541771392541e-01
5.058987228668867520e-01,5.033414505403863703e-01,8.296018674968894668e-01,8.587127969197780875e-01
3.004321707746584469e-01,5.120034046958841234e-01,7.312610846327701752e-01,8.236068779736334111e-01
7.210769653122305334e-01,8.252869692964270865e-01,4.986876147505608925e-01,8.959012152900976966e-01
5.075029229187850710e-01,6.284630656745120447e-01,7.988578355316153790e-01,6.342627509308556011e-01
3.035603507788647848e-01,5.201764673261681793e-01,7.607924020238604479e-01,6.375963080636873892e-01
4.030108451665313507e-01,2.054282727802702602e-01,6.917223276776123253e-01,9.060111716915258961e-01
4.123303122686730049e-01,8.287151390910378890e-01,7.104482940790325385e-01,7.260954038220406304e-01
4.151663442799610193e-01,5.119801124115583857e-01,7.326684972738546353e-01,8.315681809883359588e-01
4.017340130671488985e-01,5.256414433798524133e-01,7.364919242100590457e-01,7.627770148019562546e-01
2.023656151428930849e-01,6.184151137976584556e-01,7.782044340557490170e-01,7.343112629390878832e-01
4.031270090761873703e-01,5.089862742823656472e-01,7.178464407020426208e-01,8.975357769416260068e-01
4.128733943496075698e-01,6.183856689506400661e-01,7.325516446672337700e-01,8.180076855484769149e-01
3.035675029779819067e-01,3.082003422745701604e-01,7.215512077307870697e-01,6.406170127242016843e-01
3.047473684115229453e-01,5.118494990920766652e-01,7.216036950299025143e-01,7.402373312053069920e-01
3.068215322157027414e-01,6.259662973641264561e-01,6.208282080043826534e-01,8.214091713329005895e-01
5.060989851437636133e-01,8.268655535500181175e-01,6.123616131090945380e-01,8.432529646732178641e-01
2.954207496342224903e-01,6.283725630275323049e-01,5.100241491673698224e-01,8.217967307135474186e-01
4.588314657841269795e-01,5.266887670008525424e-01,6.424854553234911059e-01,6.439641577997380351e-01
3.026004305853551291e-01,6.156397190428026800e-01,6.181591865676199227e-01,8.608739293665418346e-01
3.036003409662457186e-01,5.100360159831923701e-01,7.264786270853763606e-01,8.604783816010784792e-01
2.940536061215320851e-01,5.705923057676254295e-01,6.289682473261539730e-01,7.364636249192112460e-01
4.009590141582110023e-01,5.048002686506539716e-01,7.257145083225169380e-01,8.273000519057188695e-01
7.186923382979087949e-01,6.110041092484455039e-01,8.274063896637882110e-01,8.424181817199026812e-01
5.068223565031803046e-01,7.284315800812130037e-01,6.197390905513163739e-01,8.045567108072889662e-01
2.033629128654915463e-01,5.207491840790861026e-01,7.727852372346790677e-01,6.345693923761461797e-01
6.205970197116105203e-01,7.288730391002787856e-01,7.376596293695362183e-01,8.020703899014476335e-01
1.001812503821477296e-01,2.952026662508793753e-01,7.198094278562406911e-01,9.112384689361661128e-01
2.976105740885571227e-01,5.109040753336322460e-01,6.146204249035590594e-01,8.533687278411848931e-01
5.129200910285680592e-01,5.122224675822810713e-01,5.099238649994071171e-01,8.092119312612179316e-01
6.212705561274689536e-01,5.155836984089534614e-01,6.337000566531796331e-01,7.870809851574920302e-01
3.047981273235078614e-01,7.127449398919263324e-01,7.991003868226416174e-01,9.190695871549364737e-01
3.044325990333666687e-01,3.020573166940959675e-01,6.779029519026574802e-01,4.223643905662993192e-01
5.076287713165326121e-01,4.878475411206734114e-01,7.367642810493504335e-01,8.261325743185388149e-01
2.960411045016762555e-01,5.147409407219938338e-01,5.238529409788039715e-01,7.683707589228618851e-01
3.004341670659607666e-01,6.196508652378948101e-01,4.038230528063047053e-01,8.061157356453770850e-01
4.998467660180341277e-01,3.036637183419040320e-01,8.457036717292807371e-01,8.348952826082691736e-01
3.968026458555574676e-01,2.999018517814919238e-01,8.286044551591982277e-01,8.690601768047352405e-01
2.012877765127979168e-01,6.200685316847444062e-01,6.338125038459454519e-01,8.247396803333293391e-01
9.726968055307683159e-02,6.161350295146745815e-01,7.231002463512856693e-01,8.961213559592210443e-01
4.035245259147506314e-01,5.863529420805040360e-01,6.175638546184304412e-01,8.211098932072582457e-01
5.070601259356268820e-01,5.091948461482459498e-01,7.367044290508867332e-01,8.258439366259872072e-01
4.059724432921238413e-01,4.061161475393763598e-01,5.119591156591500880e-01,8.265154351318607651e-01
4.050641291081981676e-01,3.033578807710581304e-01,7.722072419145494804e-01,8.334393968650497531e-01
1.984769903198553842e-01,3.965218494404012528e-01,7.780592285986799306e-01,8.286988400006309874e-01
2.980943475494209904e-01,6.189078748719650802e-01,5.089006564303537594e-01,8.556450306355323221e-01
3.019262092882001869e-01,5.850849324782199101e-01,8.298844898699558881e-01,8.310641832468718126e-01
3.016479392628229061e-01,3.003007931273954934e-01,5.059741673912334647e-01,8.474287893426033502e-01
4.037921878394560293e-01,3.008877618980415058e-01,7.612615824440231993e-01,7.404508260186133395e-01
5.111876789850214875e-01,6.275583574398769793e-01,6.259276489821453682e-01,8.060596783195664861e-01
6.184291468828428950e-01,5.043218615333042720e-01,8.313683522065790088e-01,7.940203460925876477e-01
5.239907768899596530e-01,5.837471901759104798e-01,7.353406084584513946e-01,6.300258078701561626e-01
5.062475163370206976e-01,4.032662929765659654e-01,8.246444732323967575e-01,7.947452059295112559e-01
3.997057441715759496e-01,2.048132107494306242e-01,6.283560000191685813e-01,8.284744133477117689e-01
6.263146583838056225e-01,6.243182855412419130e-01,7.892824988082407511e-01,6.309829519848899615e-01
4.011741018561800765e-01,5.196874695092481566e-01,7.335320346271461123e-01,7.654316040925911446e-01
1.818710665977658625e-01,3.016457281356565989e-01,6.352747960994986620e-01,8.055183036453448242e-01
4.047212024146911724e-01,6.249172265455180675e-01,8.281739704487967035e-01,7.929614300643627045e-01
2.911913178548550252e-01,6.077812698593706431e-01,8.312428062831247466e-01,9.153414669434268847e-01
4.029586055069037664e-01,4.012196519359012004e-01,8.327378472804014553e-01,8.346575100598180308e-01
3.956911787360997690e-01,5.138449411388857913e-01,7.892773607661123236e-01,6.293402323007680765e-01
2.044841885866860443e-01,4.066089487598542052e-01,6.264542240585477817e-01,8.417488650922163584e-01
2.001633196670902781e-01,3.068525717991805735e-01,7.308423536831152312e-01,8.461485538413521246e-01
5.176823778087709105e-01,6.356693081857001104e-01,6.362812423446773114e-01,7.100789590254286132e-01
2.985933993273396925e-01,3.981400124730554158e-01,6.129122298063511831e-01,8.532063766503208413e-01
5.099519636966267644e-01,4.030112362606988463e-01,7.119626634275003640e-01,8.321490617660372013e-01
4.089180943082730280e-01,5.509230056867817638e-01,7.352896564348549990e-01,6.328092212567832942e-01
3.971904300092365392e-01,3.952348155578530586e-01,5.106004038339704287e-01,7.993626666506880030e-01
4.993625038489689638e-01,6.149468207783221896e-01,7.267297379870106822e-01,8.937040195052317060e-01
4.031368403162363667e-01,3.934975270757286037e-01,7.388882381157936274e-01,6.695111600687481124e-01
4.054977962688522952e-01,4.026864842738389072e-01,7.798268279835628425e-01,6.355428274464860472e-01
3.028877174977425146e-01,2.048919512929501530e-01,8.269076912134660784e-01,7.759662110838030369e-01
1.956092095095224581e-01,4.081439767844601829e-01,7.077766687139322999e-01,7.370106153887064915e-01
2.059697342892300997e-01,3.996329632375282270e-01,5.086271431108544405e-01,8.237464330156726300e-01
4.010019939754453366e-01,6.196256549274727909e-01,5.088685362533540424e-01,8.267281045183566546e-01
1.951491687443966394e-01,5.874010688836580618e-01,7.417205265523667546e-01,7.365987203597997857e-01
1.949518088919631464e-01,5.093283558088863572e-01,5.100768762754064323e-01,7.973062116558032875e-01
4.042078033475834387e-01,5.166659748074723391e-01,8.187608644318291606e-01,7.298305688788925272e-01
5.096406218880343841e-01,5.073949646886455334e-01,7.287652795099706093e-01,8.510591351537410976e-01
4.002911324566981177e-01,7.211792753658413657e-01,8.563495282296222921e-01,8.331506980841547616e-01
2.982342503123370792e-01,3.071461041191895225e-01,7.102183298674413781e-01,7.336024550271376121e-01
4.250829948641703937e-01,4.062099784104452049e-01,6.371811316062228059e-01,6.345442281262998474e-01
3.006598919848814666e-01,4.015142582394459203e-01,7.198309980442524347e-01,9.095483664956576231e-01
1.931202361549805846e-01,5.112008861436517781e-01,6.418685232214513814e-01,8.156278874178134464e-01
6.378871931354257452e-01,5.203990885453484427e-01,6.360251955632379994e-01,7.493903937733513709e-01
3.050952388519181935e-01,3.997615828493712997e-01,8.389058331147412062e-01,8.912051252769384035e-01
2.002963203270072823e-01,6.188571003129765824e-01,8.291691503351401593e-01,8.049137668743012730e-01
1.013572924898732963e-01,4.049408789687887755e-01,7.209639764042257148e-01,8.192296114478975211e-01
4.008263603062547920e-01,6.185099750865157286e-01,7.280297676753163527e-01,8.399466686440326679e-01
6.184991884793062944e-01,5.103446829828994780e-01,7.298062640643778742e-01,8.292725868581631854e-01
4.004323077734646130e-01,5.001535574311718468e-01,7.380781247295428171e-01,8.271189802988113682e-01
2.996096843253289177e-01,5.085706923611716945e-01,7.362709388311237113e-01,8.271021427716571672e-01
2.042582321596896344e-01,7.336461549854710329e-01,6.198521885247180174e-01,8.654833838651646571e-01
4.046460890477738270e-01,5.277564528825771095e-01,6.793818239523304880e-01,5.291097614546669270e-01
2.957199099044750534e-01,4.068557031223636877e-01,7.488328887763113784e-01,9.118417194948299498e-01
3.011913198238861389e-01,6.203689752758286824e-01,6.185510413964104837e-01,8.483887172319350967e-01
4.050966237587302343e-01,4.047815574195811061e-01,8.294847378907460600e-01,8.575368253647805972e-01
2.996708421857737226e-01,7.299796335536329339e-01,7.245686783981614143e-01,8.339252733849626953e-01
4.116244938453909596e-01,4.204816738867570569e-01,5.242625345570351980e-01,7.544959266592745628e-01
6.230919816706429470e-01,4.032324891153126201e-01,6.193612534138873693e-01,8.609552470286950809e-01
0.000000000000000000e+00,3.054635501439519896e-01,8.235510734040341063e-01,7.319130596565518454e-01
6.202619551795846009e-01,6.183724652313126180e-01,7.276026146575931275e-01,8.663774168026074918e-01
9.324974832558620419e-02,6.182836051186587634e-01,6.232465666658989489e-01,8.628930648517005864e-01
3.986832280406187867e-01,6.155606193784604052e-01,7.344249405581297907e-01,8.052581893277225289e-01
4.057500221394231277e-01,2.978717758192360177e-01,7.276566518570132258e-01,8.416225807064434683e-01
3.037135798631219186e-01,6.052372170450165401e-01,7.340762117062025194e-01,4.093127674028488872e-01
3.938276550540660836e-01,3.974503475607545910e-01,7.206631147887623268e-01,8.370717194428770602e-01
6.219810714305953336e-01,5.093545582193639287e-01,6.877972303285377897e-01,8.308252931118115248e-01
4.677270906555032193e-01,6.295038766076043180e-01,5.275593833145617584e-01,7.423574021312311366e-01
2.924260443635219864e-01,6.353477220443367601e-01,6.355565294945622057e-01,7.364369453531798282e-01
1.000942562612775338e-01,7.280517908906787294e-01,8.311885850450311253e-01,8.187894481755577658e-01
3.011231231131625274e-01,3.015855356253308028e-01,6.309510221578561451e-01,7.932042219146154816e-01
5.093973583008439832e-01,5.019672400313575089e-01,5.072038560365910165e-01,8.638898258978368050e-01
5.078145438654917410e-01,4.062127915212495610e-01,5.090559553458182673e-01,8.252510970108104527e-01
4.174880968796074177e-01,2.050646759548887255e-01,5.196089713499847385e-01,7.147313343314973810e-01
6.281797917997368197e-01,1.980176560108855566e-01,5.059656821661606685e-01,8.110807465357536827e-01
3.031332283204706823e-01,3.968230724561204181e-01,6.236802899511928455e-01,8.290897200283530166e-01
6.217161276703528916e-01,5.166760717282739002e-01,6.209368719190186958e-01,8.265214767576622990e-01
5.086405191098262168e-01,7.283157572155820603e-01,7.234342133537546848e-01,8.811442298481673152e-01
3.943365943719377986e-01,3.968883173812757792e-01,8.289946764022456671e-01,8.237508586446410375e-01
2.977528652703780310e-01,7.278495133229686553e-01,6.148325053241571192e-01,8.465993180169847365e-01
5.169992072046869502e-01,5.233375151027217509e-01,5.127491108932193953e-01,7.689816982408165247e-01
2.048859955000562338e-01,5.040992646968431856e-01,8.329920541117644683e-01,8.404718461202148605e-01
7.319044700126918768e-01,7.294109387483749263e-01,6.174279596418186244e-01,8.425121353752670350e-01
3.035914279402316396e-01,4.056330818928036153e-01,7.311928407655891027e-01,8.250907511359610869e-01
1.957226252599303107e-01,2.996947342146144555e-01,6.358075863304102349e-01,7.219351614118522109e-01
2.003872103911658875e-01,3.978532102304563889e-01,7.335977786186647087e-01,8.253568062948390960e-01
5.131650350589755938e-01,6.290550423118804746e-01,8.123126638816200451e-01,6.270570346846927601e-01
4.077393846569095093e-01,6.239956145065165272e-01,6.263166035289700062e-01,8.292480087580745840e-01
4.049427586493142273e-01,6.263738838947531251e-01,5.027622360945844804e-01,8.353186887634933555e-01
1.996285715391332150e-01,5.040115531587184838e-01,8.272856057599472512e-01,8.919434664293738324e-01
3.959813725245050486e-01,7.267152620634184101e-01,5.024741535551834337e-01,8.621285439241798132e-01
2.954069329361685980e-01,2.989046173264596207e-01,8.304084136219854750e-01,8.552434580950145637e-01
0.000000000000000000e+00,5.076934970269515457e-01,7.353629314740616207e-01,8.155501649727815439e-01
5.081631422374166540e-01,5.099472100023978438e-01,7.289119649636868203e-01,8.649276578971655249e-01
5.220863189274993488e-01,3.042035448299514333e-01,7.373198244009160351e-01,6.310758216231835416e-01
4.061852674049711842e-01,4.004587072139156878e-01,7.239151610114247237e-01,8.492402939936802841e-01
0.000000000000000000e+00,5.096821834674281071e-01,7.912241754035799213e-01,8.279099407213740269e-01
7.292710503723754956e-01,1.969016382261375986e-01,7.609102225401709330e-01,8.320132571049253523e-01
2.019239595052654546e-01,6.138564363358447462e-01,6.132342237327381707e-01,8.757120604259539531e-01
6.300437659866344742e-01,3.072801348291099299e-01,7.763193452231927916e-01,6.241785806499017264e-01
9.696046751552449272e-02,6.321072633067628121e-01,7.648385776132897718e-01,6.309602767521764743e-01
5.102181024360148420e-01,3.059923467399575103e-01,7.310524277934982162e-01,7.779856920924616004e-01
2.995030220419133693e-01,6.051861516134994234e-01,8.321561061155470229e-01,8.689148115708187348e-01
4.999960715186145821e-01,6.217991046870842142e-01,8.319908846835820659e-01,8.205491762694939739e-01
6.101661294344986608e-01,4.068767006420842547e-01,6.082095108716132348e-01,9.203189705856121838e-01
3.989299886733835288e-01,5.113777795240052049e-01,6.208079148586056473e-01,8.498289720421051685e-01
1.002068776705432318e-01,3.024171154143362461e-01,7.007843116414022022e-01,7.349303374308921999e-01
3.941350645011051923e-01,4.941875516184640604e-01,8.275807157187370366e-01,9.054794133434427295e-01
4.028908542609974663e-01,5.014441969258500720e-01,7.360578180714755225e-01,9.122780591101048442e-01
4.129562106155041934e-01,4.132529619315206126e-01,7.398695080563727489e-01,7.368462431147212444e-01
3.002898057587105596e-01,7.317893591465458591e-01,7.633430118902196915e-01,8.292692443956184434e-01
4.015488561994022265e-01,2.962329662670372676e-01,6.148784935393358797e-01,8.783322661617023464e-01
4.096663525346212475e-01,5.166827873461181664e-01,7.675239229066060931e-01,7.381585703961858203e-01
6.189946091336552270e-01,6.256012153232139994e-01,5.077303517785529685e-01,8.011720470233539837e-01
6.232444406300702289e-01,6.205828859428913491e-01,6.207410554773512557e-01,8.337274630757181004e-01
4.106634200368676213e-01,6.345507777852021913e-01,6.466932057963996616e-01,5.225790077413554613e-01
1.022622143294458774e-01,7.339699747511299055e-01,7.268661428576704830e-01,8.462620279410247859e-01
6.248050234711727269e-01,4.009575481241758332e-01,3.997027306050948137e-01,8.172367623034498818e-01
4.027209541674748872e-01,5.037292261332082521e-01,7.614909455900558122e-01,8.269168063781712208e-01
5.162906751414688689e-01,5.146041970657443398e-01,7.466628257777817579e-01,8.269833076336174926e-01
4.053601026518753314e-01,4.087316303744707446e-01,8.305922100522669105e-01,8.555835902399339110e-01
5.066036907405739864e-01,7.295534548318616253e-01,6.155012809251044770e-01,8.691263919323033438e-01
2.990031391600878607e-01,6.504967658487159632e-01,6.339390335808489096e-01,7.404973803146274181e-01
2.999746425726012578e-01,6.099400527602806266e-01,7.212626995068625035e-01,8.787583694887689534e-01
4.136879688727571058e-01,5.754544758345933042e-01,7.298406816723046475e-01,4.063786121022869846e-01
4.011386298045243604e-01,3.951482968570368959e-01,7.221849676728369083e-01,9.102999291124186376e-01
4.606336119217951941e-01,6.237161935642094868e-01,8.251430514374847869e-01,6.218387636419937525e-01
2.977878132048270565e-01,6.108935285795186187e-01,6.081037307624775901e-01,9.185848082845287088e-01
3.768920104559922435e-01,4.133421396340233311e-01,5.368359958145341171e-01,6.417431485408106040e-01
3.041847616528410292e-01,2.010076563806414141e-01,5.130859667892631037e-01,7.998720729694530629e-01
2.047772942326626655e-01,4.108783664990933726e-01,5.101090729838964055e-01,8.144151988000261078e-01
5.096329955385936472e-01,7.250337771013234400e-01,7.246324372959014326e-01,8.702235075886410876e-01
4.022940781819088762e-01,1.004940706780419191e-01,5.899640783405860622e-01,8.169982654417329293e-01
5.066737808242907093e-01,6.151980961796270631e-01,3.949152175368418893e-01,8.448122382322702517e-01
4.061999175643614679e-01,6.167926068854432398e-01,8.054526318737410540e-01,7.317693350274434572e-01
3.937808375894992774e-01,7.320363585609106494e-01,5.144494672658790346e-01,8.144676828134366220e-01
3.965979440021711322e-01,2.965968328757060957e-01,7.301446528311382744e-01,8.488314295458823100e-01
5.065831400077211999e-01,5.102491227806145169e-01,6.217519672538802666e-01,8.445524105479800259e-01
6.224413977430856004e-01,6.315760997853052672e-01,7.345577689172978486e-01,7.773255960716842772e-01
6.264559140150608441e-01,3.986809419574260938e-01,7.080244112220092090e-01,7.357540714145164307e-01
2.913037227362686998e-01,1.934775848603657866e-01,8.060638143369488473e-01,8.327961992419220527e-01
4.040204388442953931e-01,5.182448317848247221e-01,4.009787246708260144e-01,8.224367882901488791e-01
2.960245978756473328e-01,5.118644108493115574e-01,7.162094797644120714e-01,8.231515349970437434e-01
5.122841887757175749e-01,3.029449822650435165e-01,2.962923760908211523e-01,8.137059372227599674e-01
1.923852584173540992e-01,4.687798761191517283e-01,6.384267062868832499e-01,6.341850555126067324e-01
4.004795423286618972e-01,5.018657487394300176e-01,8.083831871140653158e-01,8.250945788763787148e-01
4.099808783411263424e-01,3.986920018112958819e-01,6.264842338638850761e-01,8.202840790490587564e-01
4.118630308391970085e-01,4.976851258086252283e-01,8.290848281426173028e-01,9.147143187565227596e-01
4.067461995984553713e-01,3.037135862644154694e-01,6.861448329749760822e-01,8.239689994829769715e-01
4.086107358199688733e-01,5.161244610964901280e-01,7.247176477711445575e-01,7.385112076331885600e-01
1.984048415042739266e-01,6.124247296945238839e-01,8.347418811093433311e-01,8.981961461490938214e-01
2.965974707876289362e-01,7.257780770886858024e-01,7.072661566699099955e-01,8.284820167160797943e-01
2.006309146222302053e-01,4.049239035744200410e-01,7.348394454181392810e-01,7.363005230185002414e-01
6.190132356484515652e-01,3.026801999182367475e-01,5.047378480020117131e-01,8.691329916339348705e-01
3.984348059702279565e-01,2.986682237138208462e-01,9.170720458483465620e-01,7.939659706741974965e-01
1.946134157860360259e-01,7.222155210500834643e-01,7.346163844906533624e-01,8.428879695101340053e-01
4.384255481143025102e-01,3.039814073313957254e-01,6.377313495698501145e-01,4.223057752472841875e-01
2.955854563668928736e-01,4.011227806248249816e-01,7.360663664106624759e-01,8.148157590187987687e-01
6.132851658251572413e-01,8.316990175600752488e-01,7.823431857003902978e-01,8.246718191544137877e-01
8.264468552003978452e-01,4.980810901706622662e-01,9.207776141925791968e-01,8.289110672912771705e-01
6.305844198085929220e-01,4.025360376552640784e-01,7.334977641103329615e-01,7.199351843389687478e-01
3.007965054187101139e-01,6.256480658903736947e-01,6.830041083037713401e-01,7.367731906257729557e-01
3.964190334454554265e-01,6.110210550838852672e-01,5.050305319309372765e-01,8.579389193186601759e-01
3.004455669879831925e-01,5.191555742489977199e-01,6.282241815743608848e-01,7.835477352547295382e-01
3.154331277143483936e-01,5.992337031542583903e-01,7.362518042126277029e-01,7.376326003405041520e-01
4.025237141313207645e-01,3.912888906031122271e-01,9.200550575782616702e-01,8.534958594464872039e-01
4.342620128615397590e-01,4.089386887157227535e-01,6.405727799812082068e-01,7.372318013103323908e-01
7.360177667569239857e-01,6.236536887811140462e-01,6.247982626475404588e-01,7.915926313628228739e-01
6.192972991241758596e-01,5.071127843650882205e-01,7.326152828664187489e-01,8.547480565621402571e-01
4.997602761242008196e-01,5.095902080894242347e-01,4.037873643268405366e-01,8.671182504416409254e-01
5.203053962302423008e-01,5.402648773258391657e-01,6.324359855173563583e-01,7.381200816828863420e-01
4.034870078392627790e-01,6.067977214765674088e-01,7.220396543413662993e-01,8.643218139428596736e-01
5.077561590483388176e-01,5.055773204402246312e-01,6.555954494128047871e-01,8.266941055378607128e-01
2.958917995625223174e-01,3.049726860811527995e-01,7.268386060788213365e-01,8.734526511751372624e-01
5.173289759229088292e-01,6.235627949810284010e-01,6.363992936074097662e-01,6.381293264255687436e-01
3.017243478794815470e-01,6.212093059532487471e-01,7.350791057056549338e-01,7.648738849696958830e-01
5.004704577614036420e-01,7.302023397474135535e-01,7.311159607364465796e-01,8.339367345729177261e-01
4.015077384218226908e-01,7.374465301232816516e-01,5.108805767479499549e-01,8.188234854717030275e-01
2.995450011617612485e-01,5.057378378884179737e-01,7.791765194472723977e-01,9.139917409893001388e-01
4.158195734681044420e-01,3.068132947930484189e-01,7.173045908511049840e-01,6.350536713060652705e-01
2.954739588671219108e-01,5.069123752368138724e-01,8.319744665302716280e-01,8.430255423846464424e-01
3.989143944934392949e-01,6.203776631035753386e-01,7.362901717516194822e-01,7.082792584777287681e-01
5.130643844729629865e-01,5.107923407981560526e-01,8.318240337029393361e-01,7.301697330677708875e-01
6.156339312294509813e-01,5.065830582809365268e-01,8.308730342000634206e-01,7.935671033821666276e-01
4.078558441632449405e-01,5.124660238054119521e-01,8.065973739136107490e-01,7.326275769091104006e-01
3.004831515559844846e-01,8.260464128542676088e-01,6.556621059808727114e-01,9.136371598906608549e-01
2.986975202774022620e-01,6.218262824176257197e-01,7.183279362230322596e-01,8.294491002630219878e-01
1.988047506655816754e-01,7.331075275177438844e-01,5.134058776840026983e-01,8.304156888273456216e-01
4.082240488579895743e-01,6.358205186694743105e-01,6.297064584759870520e-01,7.785284505152227919e-01
4.099906546783171901e-01,5.237688127552047046e-01,5.215868849267800700e-01,7.595113871620864376e-01
5.087974970804309827e-01,7.371888052461298413e-01,6.182805115501027737e-01,8.413569037941011075e-01
7.187724185746444672e-01,7.314781265012688660e-01,7.232824622445543916e-01,8.435921890691771008e-01
2.953976898843830856e-01,8.245144199381924111e-01,7.122284862875789546e-01,9.291796483402896545e-01
6.105116949018682959e-01,3.979301175600582496e-01,6.078452505196570987e-01,9.179671719047615142e-01
4.025559798617477925e-01,5.029106798819384938e-01,7.162750069372161299e-01,8.972416447716732302e-01
1.981730747983113938e-01,5.084548176932777164e-01,5.123101790226209928e-01,8.035264688475268757e-01
0.000000000000000000e+00,4.053085952661008018e-01,6.326130087536534496e-01,7.696635987925902755e-01
4.019491832823611221e-01,7.278770029187345836e-01,8.310146692361708443e-01,7.616677543759096114e-01
6.254645767274600310e-01,7.348437470569312291e-01,7.545602241324627091e-01,7.353493077288550950e-01
9.874740116037857007e-02,6.322491203035897067e-01,8.046599217931791337e-01,7.353329296787807223e-01
4.112111838610699732e-01,3.040497301007462627e-01,7.102919209928919564e-01,7.361020834786505818e-01
4.026506278412522732e-01,6.194169404754958919e-01,4.999701264159611691e-01,8.568588553517924034e-01
5.120527981932072592e-01,5.126752073112660346e-01,7.315044913673066640e-01,8.053974363591606123e-01
4.003055390616346298e-01,6.130377690888012543e-01,7.122071710991102478e-01,9.081231129380842315e-01
9.773431391645022448e-02,6.273510858342533636e-01,6.238051383944052120e-01,8.245352830264638389e-01
1.945284878519996929e-01,6.220207348924529089e-01,7.358297343272280910e-01,8.275168146992067930e-01
1.923596164439975720e-01,5.176603139861946090e-01,7.313256236049673342e-01,8.274061188335247730e-01
3.049447917808528197e-01,5.048685715285203823e-01,7.401374703563953217e-01,9.118310852085517171e-01
3.063189157105272731e-01,5.003947158181158983e-01,8.327759854622212021e-01,8.694192477749990156e-01
4.009202984451744611e-01,6.152343026061132258e-01,7.271958799380405791e-01,8.787024394455138498e-01
4.038988624102400338e-01,2.953080608693505749e-01,6.228349346823549570e-01,8.415022938232906702e-01
4.375871568548119206e-01,4.018340936832882071e-01,7.331340919915116938e-01,6.310910108992420220e-01
1.975998789677582690e-01,5.151494322469547527e-01,6.311169134296792382e-01,8.201129849245726300e-01
1.961565956324533011e-01,5.101405254460351646e-01,7.315709460861473667e-01,7.810537265300081522e-01
3.928865127508497368e-01,4.066421582240315469e-01,6.331316529267708715e-01,8.209242936805452029e-01
5.104847608523335190e-01,4.001086258717977961e-01,7.220173683450389346e-01,7.426677807593400349e-01
5.054329347027712860e-01,2.969450281792903601e-01,9.184475268902525524e-01,8.850758942240934957e-01
3.062127946772142950e-01,6.330321086854122647e-01,7.360300935971516578e-01,7.399790150347426154e-01
5.054868078721199698e-01,9.738122405949238558e-02,6.176503342717140077e-01,8.706610572082399413e-01
2.956295742070177979e-01,7.343470447871369711e-01,3.050571220603269240e-01,8.291904157617916438e-01
4.018345118338905730e-01,6.264671836685524742e-01,7.339778563217005392e-01,7.787766543115933748e-01
5.132123421296979071e-01,4.002286342377388562e-01,7.345017046316468790e-01,8.127994369280892029e-01
3.034366974255114924e-01,8.307043503349428315e-01,8.244057247678416855e-01,8.724822357550210405e-01
3.030773322061550701e-01,4.036114169116547523e-01,6.597729798375299159e-01,7.378263739146756484e-01
5.147473360120184971e-01,3.104243240007570903e-01,7.730003966656716630e-01,6.347682571431905174e-01
2.999722925195632550e-01,4.063423899616275259e-01,5.063381650556511016e-01,8.380188299038778821e-01
9.747558789581640959e-02,5.094130627213719897e-01,7.282491869064797729e-01,8.262316834573214530e-01
6.197774765724473056e-01,2.994722180787389165e-01,7.103727968947063376e-01,8.273361936597033450e-01
1.991619288396596910e-01,5.189287855407052064e-01,5.233887171540145822e-01,7.692963749767074422e-01
9.860277718935224478e-02,6.060635090716766094e-01,8.337827477095494100e-01,8.715932599069086129e-01
6.215459607554982835e-01,5.021858028109111860e-01,7.375577170321955256e-01,7.795499165773971395e-01
4.028656368068558313e-01,4.012232019659446869e-01,8.339716392096874209e-01,8.431514686134869985e-01
6.136015660794971183e-01,6.064754611503896387e-01,7.301142647868544833e-01,8.880412106219682800e-01
4.030936082800494202e-01,5.114336542583592937e-01,6.310447969677711599e-01,7.842197472406087222e-01
7.232017706446305372e-01,5.041608479082990701e-01,7.645133226358457046e-01,9.155206483947334606e-01
4.003568660572371929e-01,5.154683841705128833e-01,7.341277129379801814e-01,7.332399964040140494e-01
5.216270148992556699e-01,5.064557637228399578e-01,7.428195675830588929e-01,7.351643100754416960e-01
4.096099906554603876e-01,5.140849339357229653e-01,4.011832886508028828e-01,8.396029150605448521e-01
5.057712467179148463e-01,4.048035653203935769e-01,6.206651484523448836e-01,8.920669046387225132e-01
5.219839956214848975e-01,5.393412730539772770e-01,2.029143637594272853e-01,7.362117605860615255e-01
3.007528820910806422e-01,4.976947700992482293e-01,6.224303915142507249e-01,8.821790827979540950e-01
2.968476467549266418e-01,6.276483282857309165e-01,5.140879346010480688e-01,8.008984895795600023e-01
3.081712361226307539e-01,5.042787182948936797e-01,7.174275628557256201e-01,9.239521105251706778e-01
4.026642871965429582e-01,4.043462864064186202e-01,7.275528305916361127e-01,8.484221514092286087e-01
2.931096584595031529e-01,1.978045125539174831e-01,8.298700508806481357e-01,8.447530032896186647e-01
4.054061241189083065e-01,4.069457638471701277e-01,5.105942639432592411e-01,8.139822050765437300e-01
3.005327082154170548e-01,3.016749747155808570e-01,7.312946258450685466e-01,8.270896975302194365e-01
4.071315174920330238e-01,6.039456650176803221e-01,7.063310645110721930e-01,9.085679103407274804e-01
4.099695818438690575e-01,3.036652528840890208e-01,7.646606915985676434e-01,7.378939467084755233e-01
3.969748532096866178e-01,7.210821275591967616e-01,5.046859905093317167e-01,8.863645278831858709e-01
2.935790653573044917e-01,4.053465515096189575e-01,7.827721977288315536e-01,7.337349310942885561e-01
4.005816992654677722e-01,4.996662043183284774e-01,7.372832890840221864e-01,6.330609672598754845e-01
4.099018154631254296e-01,7.397521149133872154e-01,6.764952822142380473e-01,7.382365626359426170e-01
3.064092975330819923e-01,4.049528455962003726e-01,6.224607599192224505e-01,8.251383169088772895e-01
4.006067007405924585e-01,5.169145510526771403e-01,6.849666421629848623e-01,7.373192182677517081e-01
4.010522314743961148e-01,4.002025650991499761e-01,8.279297355663221003e-01,8.938561899058625748e-01
2.915873970954486194e-01,6.129315146557998695e-01,7.252237890396501241e-01,8.894474729788144352e-01
4.034177291149247391e-01,5.102018413594284763e-01,8.050116961064691656e-01,8.331200487157965906e-01
7.302928358847656787e-01,6.122604948190255580e-01,7.294951909453771810e-01,7.874239540127152548e-01
6.127180481483779362e-01,6.145713811309519992e-01,7.248323265622556022e-01,8.888124121750101692e-01
3.981624122494014650e-01,5.155014903191066367e-01,6.172157486587782627e-01,8.479698974964833269e-01
4.498197344490357796e-01,5.216969554369446094e-01,6.277581704136823149e-01,7.379517000925471804e-01
3.033444445764539310e-01,6.215420670610268816e-01,7.282690664762251354e-01,8.542256036551643117e-01
5.108821362087974105e-01,6.165043906929770223e-01,7.283286178008567813e-01,7.992233770027854511e-01
2.924814681270505590e-01,4.083534113220436135e-01,5.080393021054864233e-01,8.005235985638424756e-01
5.126205261374534583e-01,6.277678180793802021e-01,5.169245305301438664e-01,8.019383842934967310e-01
3.015172542331308603e-01,8.303360032039175387e-01,7.338885662015649514e-01,6.185525347487652592e-01
3.988396405350725371e-01,2.996923513664461192e-01,7.335811577193898092e-01,7.342208195166411988e-01
2.024874217521105690e-01,7.306337052274380905e-01,8.126073605910597575e-01,5.046468358675133548e-01
4.051137374147167347e-01,2.929895800002318418e-01,7.536745137157931929e-01,7.356760427622983656e-01
3.017555001238805823e-01,5.206606158184163835e-01,5.154777259496121644e-01,8.023502008762626314e-01
6.234317641579432134e-01,6.264716685166820120e-01,6.345941936217611712e-01,7.630318692565515315e-01
3.104822226393899598e-01,7.296503160738788685e-01,7.760364764192001497e-01,8.338833299057543114e-01
4.071031850183082224e-01,1.981959550526099234e-01,6.226766536964256638e-01,8.023005485908213386e-01
4.103715437956484968e-01,5.283451466073884051e-01,6.963192260207335949e-01,5.260328685483479649e-01
5.034924328325078857e-01,7.290601161915167827e-01,7.271755652671635373e-01,8.557669586853704491e-01
7.268749563830876337e-01,5.072785605815621768e-01,7.861073353135604735e-01,8.351395756233505052e-01
7.437599196016742020e-01,6.167205952478711506e-01,6.164151911516750904e-01,8.166235048097398863e-01
2.984264278525596836e-01,6.239394272698879362e-01,6.297888315673971782e-01,7.960164238457186903e-01
4.053953738109235538e-01,8.347992618002643139e-01,6.149389154809001834e-01,8.588334592186771532e-01
2.075224044296244963e-01,5.133860349200751738e-01,6.222666050149286976e-01,8.339734814602760560e-01
5.137770395905324472e-01,6.247504651523470010e-01,7.788953697784318786e-01,6.250842298791059459e-01
2.017906869969473271e-01,7.329670501613301248e-01,6.146134604437293314e-01,7.928641787178923872e-01
4.993074156047353496e-01,3.944086693511527630e-01,6.224247407580065783e-01,8.580207613221020324e-01
4.048630525907970235e-01,4.092903291144562861e-01,6.265514715888045316e-01,8.028684206672720425e-01
5.078286180040751940e-01,5.139959344537028407e-01,8.025285753661738353e-01,7.372220284263872880e-01
1.980033749649370567e-01,4.024476474415922267e-01,7.852697518746696304e-01,7.374616060926070249e-01
4.033064360450627217e-01,5.090612534765626140e-01,8.141552493907933119e-01,6.293655635047470387e-01
7.284351712205501261e-01,6.185590146322192950e-01,6.183005353519092084e-01,8.060742704125826164e-01
3.001541448894282649e-01,7.143872626494954803e-01,7.148525812639826560e-01,9.257823840487849898e-01
4.091705137780403123e-01,5.027553724305414695e-01,7.367388300067466700e-01,8.274188472053325416e-01
4.053894095060970315e-01,6.216192359199849138e-01,7.821667430289255263e-01,5.138856018640536316e-01
7.197666678272682805e-01,5.010107413775662932e-01,8.285188559924662188e-01,8.974616630918719196e-01
3.013294450457305595e-01,5.143442717759186822e-01,7.816552518041824937e-01,8.334108456936584197e-01
4.016911572958026255e-01,4.029209610145566001e-01,5.136893325127556142e-01,8.015675142475027215e-01
4.084413975455725709e-01,4.095209567143077156e-01,5.203632081168818591e-01,7.303317468008957425e-01
4.018430015620379492e-01,4.066155047324155336e-01,8.329891010329754097e-01,8.170386654700718676e-01
4.061094905227138896e-01,6.236811680398469671e-01,6.196298030094774534e-01,8.622909261489770660e-01
3.065419493567774212e-01,3.956091844873050323e-01,7.323217204137763003e-01,8.248611809383527005e-01
1.986893024794789686e-01,6.406463966521784847e-01,3.082817103212362464e-01,9.034567806144603308e-01
5.073314240488816518e-01,6.226096191863865759e-01,5.113765598544555147e-01,8.196057380979854257e-01
1.020818939758648403e-01,4.028478715052228876e-01,8.634364142174910661e-01,7.314456669662937616e-01
1.983787597579177719e-01,7.306769028699985347e-01,7.298780092693490928e-01,8.446862314824337137e-01
7.137225558713828910e-01,7.252984492621786794e-01,7.060347736049151779e-01,9.198336141598905114e-01
3.965175181083287481e-01,7.297326394022642937e-01,3.010683881586416755e-01,8.754549525994224091e-01
5.263570854207775263e-01,3.007170468027846599e-01,7.151820211593418186e-01,7.288682331523770319e-01
3.066081839443865475e-01,6.203228892381192905e-01,7.207772995731547283e-01,8.647953225460166538e-01
6.203188751715458249e-01,3.013194900316088498e-01,6.273818113521719697e-01,8.099364452404975712e-01
7.185037480367256757e-01,3.988003853266416376e-01,6.538199956626274956e-01,9.128572630275989530e-01
4.084185943639647154e-01,6.353009286286646073e-01,5.245962406714849147e-01,7.216883995700877907e-01
5.131119865140172376e-01,4.024256775425105181e-01,7.325023474167895454e-01,8.766593948852668960e-01
4.067473114548139090e-01,4.043180207727313236e-01,6.289209743570911559e-01,7.624690022233899800e-01
3.963178631152881048e-01,3.050829812621367321e-01,8.122447063829971725e-01,7.307103033460181640e-01
2.903991030540721274e-01,7.300272120511464014e-01,6.235430109251528519e-01,8.269906440575507389e-01
4.100254739880567212e-01,8.337758423965909715e-01,5.038989027462152936e-01,8.461975811464632624e-01
3.008087066970667189e-01,5.113851717911777062e-01,7.334662928835552487e-01,7.355341739682674795e-01
4.060757703979087641e-01,4.048694991329155335e-01,7.983320795952881799e-01,7.389316068423442685e-01
4.013303289240775507e-01,4.035018563946982106e-01,4.108998704747340858e-01,8.181994814293905849e-01
4.037517235605130872e-01,6.178681417807196929e-01,6.169647551748163039e-01,8.595634583470572743e-01
3.082629471236110752e-01,9.228647061258308248e-01,3.968716346155600205e-01,9.341727257978121868e-01
3.006296860762039946e-01,4.038305364112815821e-01,7.432302637328809247e-01,9.093603324454049286e-01
4.029401515387265320e-01,5.192835963254370801e-01,4.063327833451355064e-01,7.906493427418388453e-01
1.963826470265546686e-01,4.057585184544618140e-01,6.199444121071853164e-01,8.434961381832739580e-01
1.999748888675603187e-01,6.225038404101705947e-01,7.357813385409905926e-01,8.271581880600754610e-01
6.193877461431849252e-01,6.053517726068766702e-01,7.229376116280880060e-01,8.890393390515342054e-01
4.050873151955345919e-01,9.161288658320260181e-01,6.092765725886363226e-01,7.963570400063239019e-01
2.953913096211245870e-01,5.176601942753087382e-01,7.344482803663131554e-01,8.021566589218882548e-01
6.214321046168805873e-01,4.057855053185430161e-01,7.788495211689984155e-01,7.331820490087536113e-01
4.105061657014214549e-01,6.267599785317610195e-01,7.369949166937403984e-01,7.767631850499387980e-01
1.987491368761447608e-01,5.462501864330410184e-01,6.403759645111110066e-01,6.445515462601638657e-01
3.967650504178364956e-01,3.994657620603895287e-01,7.265007902447023769e-01,8.601112749159827153e-01
4.123026304074289272e-01,6.139731353316217888e-01,7.301044610228378806e-01,8.846239132230305779e-01
3.056599073871874017e-01,7.280776267695466819e-01,8.378949230152711314e-01,7.960838987296492419e-01
5.099734485367175552e-01,4.019704772031574280e-01,6.213398412688970751e-01,8.310309613993738242e-01
5.051446876266975083e-01,4.032264508067391340e-01,6.211096822752131263e-01,8.668238685612863481e-01
4.111304477978569016e-01,5.212783183052278613e-01,6.419922125409054381e-01,6.343389637773623191e-01
5.130466096629068273e-01,4.000391997767376862e-01,7.915771957284748472e-01,8.362479701549505595e-01
4.034152474637306973e-01,6.230540205613258609e-01,6.148446233735191946e-01,8.506816527549477813e-01
1.971176244552905465e-01,5.053498981896334952e-01,7.706114594064734646e-01,9.136439112039327348e-01
5.126677324106799771e-01,6.176148575660274087e-01,8.138208191517428691e-01,5.159036846154907430e-01
4.967564836316146204e-01,2.926337522435658589e-01,7.934311931439993471e-01,9.136947710414570212e-01
4.124006127925677334e-01,5.206715105112225128e-01,5.246283448188721055e-01,7.401243403550722411e-01
2.971612677545797387e-01,7.180643356908280595e-01,6.309554296892362357e-01,6.330531047477993001e-01
3.953747781278659224e-01,8.235610226787903887e-01,9.190006755903344926e-01,8.250205507464483112e-01
6.158008011312933183e-01,8.326001073669705432e-01,6.102107023972936917e-01,8.349100250111326504e-01
3.057708358590701114e-01,6.302484314232387197e-01,4.003062627607827939e-01,7.792125172708701530e-01
2.041620846508321319e-01,3.972864337562073689e-01,7.245846369278834409e-01,8.717545780240751885e-01
3.054678034383960794e-01,6.280217863217094632e-01,8.022917823263658876e-01,6.189900391565087423e-01
5.108380411560808909e-01,5.149574940653283139e-01,4.081169324051766023e-01,8.530366206781402338e-01
2.971770733160983280e-01,2.986466606209620123e-01,7.703016979438931378e-01,6.365188484926465051e-01
4.013073494838589883e-01,2.934533947375430607e-01,6.589568257695578302e-01,9.072399054660215123e-01
2.018487606702147330e-01,6.094392615203777508e-01,7.857969977322657451e-01,9.153729053684218631e-01
4.039285292451921250e-01,5.845562803552567521e-01,7.300079334539113507e-01,8.249990638154830469e-01
3.072971082572958923e-01,4.766254431422285442e-01,6.362710952151245936e-01,5.261789049649424621e-01
4.008357546396386639e-01,5.025829156937693387e-01,7.181497521175882470e-01,9.089948928549123064e-01
5.079965842085667482e-01,5.098182738202714503e-01,7.785970357500803241e-01,9.154431094188532070e-01
3.016928547127024074e-01,5.430587333292236085e-01,8.191462019518583881e-01,6.231948862530570787e-01
7.326133620261617851e-01,4.025731005048986955e-01,5.039057619471907223e-01,8.547019877105382912e-01
3.993261440220598479e-01,4.017331991602226537e-01,8.357817843354650167e-01,8.152632875821452796e-01
4.993481197914962921e-01,6.663815579257067467e-01,8.347141158565025698e-01,8.296802071174758098e-01
5.114355761692919167e-01,6.973527443698427364e-01,7.359729414329180264e-01,5.134333877013075309e-01
4.190095986768936354e-01,5.414658140912123052e-01,6.337281215407235546e-01,6.434228185670921585e-01
7.335730174130992154e-01,2.935314540236121372e-01,7.881826260844981835e-01,7.353715204405688599e-01
5.099454733563475450e-01,4.025224177013652094e-01,8.443019320258000615e-01,7.352510442911786015e-01
5.174693907345754296e-01,4.039410105043941268e-01,7.790697904248612415e-01,5.148390226458330332e-01
6.197095059986911236e-01,7.329689133971808435e-01,7.764318571032251537e-01,7.345106838729310583e-01
2.926247676652432572e-01,7.153459932714234526e-01,8.100479332015930733e-01,9.190394169928585155e-01
4.030927152575857209e-01,1.985695280118234540e-01,3.999166677565364481e-01,8.346548752238822644e-01
3.996629000983513702e-01,3.021128914117514053e-01,8.321577870172132130e-01,8.438567710947054712e-01
4.979498699946846019e-01,3.043529013338423517e-01,7.259699532266560285e-01,8.609129071308082581e-01
6.353530551685209193e-01,3.004236539202348455e-01,6.352765287245795145e-01,7.563251758894945498e-01
2.972694554667354994e-01,4.021280801624839696e-01,6.207292070120687955e-01,8.421153043052853615e-01
5.052818322312069288e-01,6.158578359480024744e-01,5.105667872572547950e-01,8.330703954789013821e-01
2.003965220382690759e-01,6.230895709447515918e-01,8.338610564718051954e-01,8.323699284672815280e-01
6.127211662045226603e-01,6.045497500387898571e-01,6.738699077305776441e-01,9.101835385450889326e-01
3.993158605016243756e-01,4.019265329794298736e-01,7.480505187006815104e-01,7.362767048670287862e-01
4.018728209854939837e-01,7.314053687836457041e-01,7.137888341080487198e-01,8.306584726193576573e-01
4.028501433201199244e-01,6.228493064471667395e-01,7.327871261599244734e-01,7.878037565736251135e-01
6.240663523935487955e-01,5.164992851259029294e-01,7.343654721109639238e-01,6.291516315672568416e-01
4.019255422322249305e-01,6.206268519549090756e-01,6.282237576331314299e-01,8.101958249888644437e-01
0.000000000000000000e+00,6.224657609174916173e-01,7.897827527033707273e-01,7.344949622749149531e-01
8.303612786441367799e-01,5.018844339065395843e-01,6.147274933059897473e-01,8.589443683114394990e-01
6.242765612023627453e-01,4.080295128019459372e-01,7.826996788013839135e-01,7.403141100752506087e-01
4.027692696900372349e-01,5.115945859081729719e-01,6.287580773378306231e-01,8.370414286086653721e-01
2.923236035232493757e-01,1.978983061760525852e-01,8.289030102883936379e-01,7.925486918079426291e-01
4.063489790230135901e-01,5.144477497721348103e-01,7.389463963017309789e-01,7.372005849122824639e-01
4.019208267810712165e-01,5.047417877639327477e-01,8.302114944869722901e-01,8.180999848333739832e-01
4.019035830930884345e-01,4.012343104964004592e-01,7.248295066470769044e-01,8.518736418860342052e-01
3.934264352424987066e-01,6.187472025652014374e-01,7.626482662622845465e-01,8.252798108693016887e-01
7.299303937950476495e-01,2.952661940815892172e-01,7.378972375185646193e-01,8.303906992249584507e-01
2.036861169567576735e-01,6.103255532254934224e-01,8.258677518280338470e-01,9.062000791760250751e-01
6.235810780738431092e-01,2.977478748526961039e-01,7.308939755658639958e-01,8.244523997590337272e-01
7.296918061191076665e-01,3.982903501767353083e-01,8.319082434829830897e-01,8.340971697605917834e-01
5.058257812898857564e-01,3.009188710034926828e-01,8.315871425174239384e-01,7.918307458993647518e-01
4.025110871211561858e-01,4.034582563092826701e-01,7.355286652943953118e-01,8.291813071540737878e-01
2.978395076618412518e-01,5.170356689392898719e-01,7.539582794486793249e-01,7.356900306116435084e-01
4.008527027422080224e-01,4.046869407416972542e-01,8.284162874783040920e-01,8.640884860213432495e-01
9.689613321777409971e-02,4.028268133835850029e-01,7.967543793841924682e-01,9.153146639971634357e-01
3.923082708819078390e-01,6.207582913407158065e-01,6.316407639123794437e-01,7.780788815503536515e-01
1.997513247494442368e-01,5.084975904464170693e-01,7.184881587406961589e-01,8.792888252426461770e-01
5.173610332188957051e-01,2.038291229690718243e-01,6.300650016413626986e-01,7.709881863831997695e-01
4.061657837209927679e-01,5.164251867687486008e-01,7.314179432664180691e-01,8.397736118702592290e-01
3.004578087113293217e-01,3.966500596400957535e-01,6.189555121282932504e-01,8.429364109930559401e-01
6.351595440007424820e-01,5.109216175940735072e-01,7.255717035625465217e-01,6.346535423422011712e-01
3.998091272837481780e-01,5.053268471117134952e-01,7.968466254894069900e-01,8.344673148056512835e-01
5.054402142287938160e-01,5.155963752429303382e-01,8.178425373694532263e-01,7.280470452747074273e-01
6.311184494421613334e-01,4.070727182410420752e-01,6.281047126982555184e-01,7.518480861773312318e-01
7.176519903462966754e-01,6.090624492923694122e-01,7.603439123534920796e-01,9.210306136684260903e-01
3.936613333283378591e-01,4.055397330322103588e-01,9.142555326798421644e-01,8.023977143632851083e-01
6.271830831397909867e-01,5.130896272923493040e-01,7.506334218574071127e-01,8.251903730142845506e-01
4.115755125731499486e-01,3.984530455499186719e-01,7.337560372024619637e-01,8.116998022587516015e-01
3.044927070199797137e-01,4.016673037850941319e-01,7.291787226415827883e-01,8.886548111736496391e-01
3.931187746541972006e-01,4.085491168630535630e-01,7.318186782068075713e-01,8.383564164379119221e-01
9.918585024799586591e-02,6.126266970295489722e-01,7.316096280004735775e-01,8.644296725403508574e-01
6.126665773577086860e-01,2.043687121871505530e-01,7.215319663305346243e-01,8.847867020015776074e-01
4.021063314741305517e-01,2.997628879989797102e-01,7.012144392235089008e-01,8.258218194287063607e-01
5.047813300774595113e-01,5.141417040622477952e-01,8.174799316906251612e-01,7.350051579797114432e-01
3.015255217761758644e-01,5.126491039384593051e-01,7.341950523482673185e-01,8.004107371051909503e-01
4.009295439575580877e-01,6.185183785489696273e-01,8.259006897991414409e-01,7.437336466604129726e-01
3.089104111504028527e-01,4.054884453196727079e-01,5.167926047706752346e-01,8.015366154626082373e-01
4.947764214654443160e-01,8.319200812113707322e-01,8.294176720710051409e-01,8.193036189431746052e-01
3.983620615315797142e-01,5.119281078790455242e-01,6.171902274355963725e-01,8.448997590660259904e-01
4.111993535410437550e-01,4.194313704093839967e-01,7.288189333005901105e-01,8.022697874431469200e-01
3.051247536005712302e-01,5.126324668677015861e-01,8.018786175559458052e-01,7.420169216356722330e-01
3.983128793202420082e-01,5.007114032657156155e-01,8.220405771750921575e-01,8.928946186926608464e-01
1.039487984112932445e-01,6.128902609469831786e-01,7.351384085344058184e-01,7.397402907365018265e-01
3.104595495434151475e-01,5.043453357933177506e-01,4.019113082942967763e-01,8.102187573315396962e-01
1.954143349467273583e-01,5.107555363862456010e-01,5.113607334039842467e-01,8.035789251296895364e-01
3.006383796779681372e-01,3.013581721958537019e-01,6.183916651539876908e-01,8.511606421822647262e-01
4.086795836814438032e-01,4.055882303250890608e-01,5.129101461892302538e-01,8.236032061102327440e-01
3.989269338400318610e-01,7.261786799855530772e-01,9.185723905010128032e-01,8.612655738930024008e-01
1.982153738139872667e-01,8.244485756108386187e-01,6.143842338615458365e-01,7.952110780525613043e-01
5.265178416695037722e-01,2.982018835582753158e-01,7.620975034485222288e-01,6.285670355476344895e-01
6.281102710034148773e-01,2.956234996380585067e-01,6.213589276272252215e-01,8.258928960001201691e-01
5.123579316664950145e-01,6.248230063624033992e-01,5.148345638464590923e-01,8.096282735471200809e-01
2.964503441015586827e-01,9.198912970618685625e-01,8.246140158937369513e-01,8.113038032433887992e-01
5.150873932732199512e-01,7.327629254088880995e-01,6.230959546535668192e-01,8.287694794562258105e-01
3.012335061686607918e-01,4.022276783220938845e-01,6.763571312569577332e-01,7.415424247044439809e-01
2.977175270735601953e-01,4.045508604643736628e-01,7.267380850303812867e-01,8.515445662928181614e-01
1.981294114327462053e-01,6.159774498135524023e-01,6.721366314656770369e-01,8.282472522470835097e-01
4.111052257164701240e-01,5.165079733373513227e-01,5.103707654817370987e-01,8.179552400648164578e-01
3.006375705959182798e-01,6.327522442610435949e-01,5.137685312617736866e-01,7.493640545518884810e-01
1.995424148362094641e-01,2.966629141042618212e-01,6.233207224643801947e-01,9.068129645919517090e-01
6.076318729499280424e-01,5.023528291207057794e-01,5.071282625195946414e-01,9.212918724321349506e-01
1.999210196420503072e-01,3.023916937713436726e-01,6.869125650393343996e-01,9.089251945902182550e-01
4.006987872264836659e-01,2.956674623990527828e-01,6.468142049017551187e-01,9.057160570184010773e-01
5.079099007606426852e-01,6.183471271663106839e-01,6.222908216564496664e-01,8.502941852670340417e-01
2.964813839212049329e-01,6.166676212281635427e-01,6.215513424036177570e-01,8.237375569570228873e-01
4.008429835957547649e-01,5.020742445755033145e-01,8.268644415716560614e-01,8.692245231494737379e-01
2.970268918090033239e-01,5.307300460497277328e-01,7.365827769401598335e-01,7.391931359403300927e-01
4.091500467495413074e-01,5.271479338026006101e-01,6.415108397630913117e-01,6.391274904350662256e-01
6.059031750407902761e-01,7.160513470801519453e-01,7.967476882987715170e-01,9.194818388108295659e-01
1.938235989875927712e-01,4.103467341363931653e-01,7.139629146846869778e-01,8.279097613372106146e-01
2.038209338792482395e-01,0.000000000000000000e+00,5.254871956746138828e-01,7.587077687347805188e-01
6.346348655289273388e-01,3.015518826405138020e-01,7.402141568106574976e-01,6.278136688277197175e-01
4.086847527100359589e-01,5.268974088154683155e-01,4.133091609012221057e-01,7.517335230487139919e-01
1.044007665763940773e-01,6.228964530026902535e-01,6.966875898695805702e-01,8.295703546745787360e-01
3.025787960571826307e-01,5.171483631916780066e-01,6.866946517127521243e-01,7.357269533256390881e-01
6.231500094665373135e-01,4.126203358112603969e-01,6.518824069716313563e-01,7.346001281220289059e-01
5.053574946544421298e-01,3.993123758528349665e-01,8.211404546934560900e-01,8.273369659598338588e-01
4.018720781669203324e-01,3.023574691622176180e-01,7.363013482453405478e-01,8.108922098741803142e-01
3.047204699651532289e-01,4.948741520344142053e-01,9.159309765239862511e-01,8.835300647102480864e-01
4.048455372168087152e-01,3.047184612722528274e-01,3.040421541335804889e-01,7.939227481560688915e-01
5.029996796872957532e-01,6.174161877223084405e-01,3.992441866551721952e-01,8.707668142846354264e-01
5.123433696690200545e-01,2.948953722813197342e-01,7.264112555010935335e-01,8.597597326297131692e-01
3.012897478111751792e-01,2.985375927793953443e-01,7.466359405864199106e-01,8.240131592306864095e-01
5.058075136038031605e-01,5.012088320996244128e-01,6.176043152450795271e-01,8.834528244301860234e-01
4.996102972689737687e-01,3.955787240205970723e-01,7.633024282629135016e-01,8.285059449930525233e-01
5.091517518737219694e-01,4.015933667533177487e-01,7.289829378719246966e-01,8.240710473556476234e-01
6.195825775532994850e-01,4.072435830517569522e-01,4.002936785469266012e-01,8.774381919678767572e-01
5.154869032373279314e-01,7.287609884385324310e-01,6.279413886295250879e-01,8.422483020817229660e-01
3.988765612260476434e-01,4.040005165177704138e-01,8.311697708309508936e-01,8.579198109123750138e-01
7.331651684508002642e-01,2.975036139515522815e-01,6.193332796463841827e-01,8.247049729204183333e-01
2.034110913388618436e-01,5.118081261409002103e-01,6.894008448719899373e-01,8.298726617486007484e-01
4.074146611260196504e-01,2.020289291335212456e-01,8.347233298812688496e-01,5.107391645310199735e-01
2.001414687125933622e-01,3.024442025613094942e-01,6.229574499279655342e-01,8.141064112756737359e-01
6.261533489750726877e-01,6.147527252004976184e-01,7.372144909512277078e-01,8.355146254801241179e-01
2.985596185024160798e-01,5.105005787265957107e-01,6.306176091310937704e-01,8.203498555640236223e-01
2.945633185690993416e-01,4.074671860100845810e-01,6.186755669645707112e-01,8.205360959708951629e-01
5.217650009083583118e-01,6.335679147764120556e-01,6.288111349209221101e-01,7.690823460358905406e-01
2.955377486468805381e-01,4.424963547910297224e-01,5.233226230624956621e-01,7.325667369845355603e-01
1.996340736428259821e-01,5.035060486277276315e-01,8.256040999928285773e-01,8.455157759791435135e-01
6.302497528548506311e-01,4.064035464257194086e-01,7.939267846013624563e-01,7.387712458199608978e-01
1.987209206028603126e-01,7.005474818679591209e-01,8.303059733404514198e-01,7.292072114127233773e-01
6.092865969037947194e-01,3.959376645331398326e-01,7.228772421326117303e-01,9.133182490210832727e-01
2.985309442610894481e-01,5.108897536533083539e-01,6.237000528431495550e-01,7.975377534804414248e-01
2.012592588289207063e-01,2.025553567961445312e-01,6.489893608062604624e-01,9.081299426743094649e-01
4.018682427539159163e-01,4.071377129772578707e-01,6.144516236918495800e-01,8.336323868317707664e-01
3.990762562464144625e-01,3.015291353517600137e-01,4.076389517854735467e-01,7.752224299889984849e-01
4.053639678182969219e-01,3.013186223033413880e-01,6.232784201584227191e-01,8.398868465595059618e-01
2.001686469458478779e-01,1.011999155186192739e-01,7.328656054503839279e-01,8.156841799147940275e-01
6.126066716831830572e-01,3.022551398068585304e-01,5.052485849284384933e-01,8.471586452571838732e-01
4.038166722871127656e-01,5.149893765662927336e-01,7.384760597487167733e-01,7.775847721353830178e-01
4.140661515795672210e-01,5.136493136916454594e-01,6.897946972374248142e-01,7.331302091277642763e-01
5.236386850348263566e-01,5.247621526593924113e-01,7.203625089357992284e-01,6.329471152096984854e-01
5.238504933415288889e-01,5.226428920454140314e-01,4.064163086549078541e-01,7.463178220646150551e-01
5.046176485874150908e-01,7.267312987525039736e-01,5.125801386772405044e-01,8.903081137927862931e-01
4.093408799838629264e-01,3.062389024565423945e-01,7.489584939913287442e-01,8.265330888473892967e-01


==> Data4/mulmuhatmb21.dat <==
# arm1,arm2,arm3,arm4
2.351743099988058638e+00,1.675087402566868056e+00,3.175287289872858132e+00,3.678440342519082584e+00
1.900863846390530965e+00,3.446229610059599935e+00,3.300336224931218254e+00,4.179896300068401516e+00
2.886936057670380862e+00,2.456681251959377921e+00,3.124109877475322428e+00,3.432766872518141721e+00
2.637572223118161308e+00,2.278814819121532942e+00,3.107279469802565419e+00,4.172671024354986713e+00
2.578167997093517849e-01,3.256722364809201853e+00,2.892604922816450763e+00,4.136422203187647639e+00
1.896297665481083028e+00,-2.569394877129430821e+00,2.779645635458740216e+00,2.164017726691111143e+00
1.610268156759326608e-01,2.980738373746536052e+00,-5.225656144367301081e-01,3.732981873135861939e+00
2.015512546783671866e+00,1.747071438561871304e+00,2.856860001897317147e+00,-3.651104550014885874e-01
3.266719511209544180e+00,2.755162863389671646e+00,2.931976508995208341e+00,2.639268514631631923e+00
3.988140101847429619e+00,2.830112383380576357e+00,3.298005582947722392e+00,3.947325449389521790e+00
2.097736069625394606e+00,-9.939039943294831758e-01,3.205499483132837835e+00,3.914631698144919181e+00
1.454354301584411591e+00,2.846822261507985008e+00,3.349563248400408533e+00,2.751521049396318475e+00
1.359532693343196375e+00,2.204983335813788692e+00,9.898076943207301248e-01,3.687519386008496269e+00
-4.563416022892525792e-01,8.693107083631307352e-01,3.417280036863053372e+00,3.910850861812367629e+00
3.920994148602633622e+00,1.398332754987414051e+00,2.070200648398706100e+00,3.747594818298399577e+00
2.835094478571723364e+00,2.946422863675850490e+00,3.236040271362382370e+00,4.701780020746602062e-01
1.921314957987895644e+00,3.472929599209936824e-01,3.155994900106410039e+00,4.018067100209540499e+00
-7.613162152998296239e-01,3.825228248268901066e+00,3.198302773071594718e+00,4.142101375757849979e+00
2.840904249919883107e+00,2.514490348098105343e+00,2.585163388504414517e+00,3.875190017310172319e+00
2.843796503499289141e+00,-4.279761288515698259e-01,3.070697226461895024e+00,3.876767309773024639e+00
2.987356030445118993e+00,3.399411983626167366e+00,3.429885797652085788e+00,4.028547040029678783e+00
2.020190763847258264e+00,2.860852134391533852e-02,3.668641293169866202e+00,4.237259998929571836e+00
2.900150262635538212e+00,3.801223319249307231e+00,3.025066127353559509e+00,4.217333901542829722e+00
6.854946225334913601e-01,2.759563679691872107e+00,3.142590059476734865e+00,2.384772838621584512e+00
1.121549390609294150e+00,2.627573412035617118e+00,-8.462807980268525210e-01,3.736032215998157380e+00
3.170069765746798218e+00,2.526349514894224768e+00,3.265835949505341063e+00,3.756210880764166760e+00
3.353869678588789149e+00,2.720966959929942419e+00,2.910609222006784069e+00,3.879540004147784327e+00
3.122393048558576023e+00,1.431497124914880237e+00,2.221179462433883423e+00,4.006348631958761786e+00
2.678283510042238191e+00,2.491490769480398271e+00,3.094971953158851541e+00,2.592070088491319702e+00
2.758225259538003460e+00,-7.928921747632486916e-01,3.209263380101108787e+00,2.534719319450497110e+00
1.006931381528989533e+00,2.862476379469037102e+00,3.019358491872472072e+00,1.661046037094786598e+00
2.095381439032661386e-01,2.884647777150417536e+00,3.144161587583299777e+00,1.421100899141391816e+00
-4.304108065300029096e-01,8.562256328427720886e-01,3.411915662179946906e+00,3.975636326219080807e+00
9.167242312054204589e-01,2.369482866769017093e+00,2.966667947437489516e+00,4.117966300742139651e+00
1.606828355561303878e+00,-2.635103147380498001e+00,1.525506183586031961e+00,3.768455365411275348e+00
-5.865925714680297887e-01,2.439402173165865939e+00,3.334459230520368411e+00,3.812779431239258443e+00
2.906110927272643529e+00,3.052012655968713517e+00,3.026457458974210368e+00,3.969137685761074952e+00
-7.818529453877484103e-01,2.709194972867443596e+00,2.953077694916784957e+00,5.380922137204795508e-01
2.158567979771637724e+00,1.342071474254091124e+00,3.111520480550601153e+00,3.757743285412336931e+00
2.037180145684971411e+00,3.188431612942241311e-01,4.827015295543695128e-01,3.835401074563425716e+00
-1.819844546627060744e-01,3.657752721363822346e+00,3.448741637896163947e+00,4.184234213393472679e+00
2.352775833087404234e+00,2.049417473070134221e-01,3.227849190436939519e+00,3.856706066119468979e+00
1.188879388009971061e+00,3.089964073691829682e+00,2.532820946467432499e+00,4.028206943255401740e+00
2.417310457111861322e+00,6.919618406034071523e-01,3.518285958723387008e+00,4.232384376378757196e+00
1.693856694397515961e+00,3.251231030481048112e+00,2.018898202264053143e+00,4.094631292803520672e+00
1.532020519622550703e+00,4.933460370538001460e-01,1.637631512315340876e+00,3.699615440370850106e+00
2.109635409445394849e+00,-6.391759841415733945e-02,3.230827428352262221e+00,3.792313601385424171e+00
-1.111812613898920610e+00,2.143554701758056957e+00,2.998395481596502155e+00,3.805915812457986380e+00
9.081024240318442686e-01,3.065633985673098749e+00,3.364017320737050731e+00,3.720773702459091670e+00
3.212023351907494995e+00,1.404081565388241915e+00,2.937259305190949021e+00,5.429868700310767071e-01
2.758776274168042164e+00,2.618930737388438956e+00,5.356893856475747340e-01,3.556729932926885773e+00
-1.157690087906726006e+00,3.166353742297808971e+00,3.121200239583119984e+00,4.088196468830585850e+00
-4.021400992347969328e-01,2.508362290489187796e+00,3.120854703002344799e+00,3.981150253527159677e+00
2.177274912295213305e+00,3.069229028022235628e+00,3.054307090879779807e+00,1.244373514761536681e+00
2.432823305615812171e+00,-1.694784519946273271e-01,3.460460300005827605e+00,4.117989871686668302e+00
3.746158331717345469e+00,3.151436943387663892e+00,3.128821076434415094e+00,4.057221363632372402e+00
1.526847652185807869e+00,1.938907503677665289e+00,3.591217040760655621e+00,4.042165886656457374e+00
-8.111167795999694174e-01,2.133237863319768390e+00,5.369064266270352492e-01,3.644272266870079768e+00
1.750759204590105922e+00,1.682440480619199707e+00,2.778125952637637841e+00,3.767128679133013414e+00
1.638146351904479658e+00,1.801931352950783882e+00,2.972035607171493954e+00,1.041777479252550265e+00
8.024774368609638442e-01,3.123542757776606393e+00,3.284169835457844133e+00,2.739142305083007933e+00
3.061921087589991153e+00,2.990470574928373981e+00,3.186770945923652398e+00,4.124872551689355404e+00
2.898054108758357561e+00,2.638972252694843146e+00,3.094097713425669305e+00,4.106441242472630648e+00
1.168252551432120701e+00,4.415183904107161661e-01,1.875391709448425370e+00,3.615496350971274087e+00
2.804111392746635012e+00,2.600302526801952396e+00,1.022394172581350569e+00,3.858362728139062892e+00
1.073617530725965663e+00,1.066543059600121524e+00,3.356905405648221707e-01,3.823874109892988038e+00
1.929981394572167108e+00,3.080646292338339975e+00,3.039223062528948027e+00,4.038747399848221065e+00
1.621217088494942171e+00,2.232894638088978922e+00,2.985629413924530962e+00,2.762864061735443855e+00
-1.510384412084638361e+00,-8.002280275984211544e-01,3.245416952160693924e+00,5.918774740031308434e-01
2.138959654161242341e+00,2.375445886437456355e+00,8.933511521304288161e-01,1.954013968401770995e+00
3.097305550868062696e+00,2.802919455934765214e+00,3.109122745515963793e+00,1.396334271487098988e+00
-7.773673653699308961e-01,2.528546270297671317e+00,2.952355259845367730e+00,7.162659192492917271e-01
2.956020112269940547e+00,2.864971806936081666e+00,3.525273553116973879e+00,4.327691488523310426e+00
3.198475391816239188e+00,-2.389647550273097831e+00,3.207489778766683397e+00,4.066771031591020602e+00
2.308093973238323215e+00,2.628042014634092816e+00,3.119185586317036130e+00,2.868965091312861038e+00
3.051570256781923618e-01,2.457280482520777021e+00,7.252381485759462620e-02,2.307754732801163833e-01
2.927875064046669529e+00,2.956111469649608914e+00,3.405908351026310399e+00,3.945820202267319221e+00
2.365368616188795237e+00,2.596123704104957852e+00,3.152318935403954470e+00,3.433276301697671506e+00
2.102073981746244158e-02,9.763962106004780983e-01,2.116658020049628774e+00,3.734396383420192311e+00
9.173488396814826196e-01,2.913833448587872077e+00,3.391332165387332065e+00,4.030187449046956694e+00
2.425089859778047696e+00,2.463983016562923734e+00,2.981391458741920353e+00,4.162189433273661976e+00
3.131002179078909542e+00,7.340101044638868144e-01,3.171925941393463511e+00,4.037945964511929553e+00
3.346341408056476840e+00,2.532637573372064743e+00,3.157641616945901841e+00,3.913650368068777752e+00
1.316556858352794235e+00,-5.316441088278764937e-01,3.070525624317051783e+00,3.583902529979066554e+00
9.280960272980335324e-01,2.960920031887452453e+00,3.097638207168547542e+00,7.922538354765069624e-01
-8.198788359045172669e-02,2.583256607735860744e+00,8.745272313332297376e-01,4.183767698989090178e+00
2.658704809615040077e+00,3.172208935750054248e+00,3.194600741946944211e+00,1.559791387482063252e+00
1.178226890411876671e+00,2.038430931800706336e+00,3.165568075339475484e+00,3.933779476592192292e+00
1.473567925679359014e+00,5.202396626835962268e-01,3.386982855473475773e+00,4.133333414982665488e+00
-2.214321205614519172e+00,2.898893011493293148e+00,2.985790612218631068e+00,9.275630961556550202e-01
1.608189422528596868e+00,7.717920689198892736e-01,3.136276716075709903e+00,2.754720536616402704e+00
1.804659590218100629e+00,-9.156112788474474184e-01,3.784645092469795191e+00,4.767700312861433254e+00
-2.788967488967491359e+00,1.895144646825124735e+00,2.764292810847967630e+00,-2.235945885976220737e-01
2.669728904158191085e+00,-5.918510736006996620e-01,2.944934698529768191e+00,3.758601661354938894e+00
1.624842594065137646e+00,3.141008315981180132e+00,3.613236601895222666e+00,4.098100426970894716e+00
2.194816661846456629e+00,3.606071421108874020e-01,2.790079438339894580e+00,7.258891163336533836e-02
1.438874341174636085e+00,2.565879697567694961e+00,3.028437652440279848e+00,4.136729417983929125e+00
-2.268118183481112826e+00,3.050817843059922652e+00,3.314308628090091080e+00,3.849283375220564629e+00
2.111840542826000089e+00,2.358414259924995982e+00,3.126941635233907668e+00,4.186655410533360211e+00
2.756581358891150302e+00,3.095775549226498224e+00,3.214271445880790612e+00,-5.680054086033364813e-01
-3.436503076411531743e-01,3.058350186538328686e+00,3.019335170812177171e+00,4.295019210894506223e+00
3.520792781800888172e+00,1.095865812634934544e+00,3.110324935516790568e+00,1.554051564986357992e+00
1.236003423738040174e+00,-8.523725204382930354e-01,3.177583077071416628e+00,4.064870029958767006e+00
1.445270187093658176e+00,1.579860147687157657e+00,2.301747447849526562e+00,3.698210674748630300e+00
1.655205527791480558e+00,3.123510354177444714e+00,8.451104535989432121e-01,4.046433983763074060e+00
5.055888739142807564e-01,3.375834481300918899e+00,3.357978155874115522e+00,4.060350055048062679e+00
6.807167019419367859e-01,3.315252395852077871e+00,2.198560706808185383e+00,3.957495202158918701e+00
-5.311422367045315340e-01,2.708009190382788312e+00,3.420687669284503407e+00,3.827346487462329083e+00
-1.090265170053379196e+00,2.917802839191869335e+00,3.222885227058358559e+00,4.194761987723867769e+00
3.489481795415009024e+00,1.357228456116690296e+00,1.859085080905045650e+00,3.659053383186964048e+00
8.097340642991134319e-01,2.636350753443359896e+00,3.156190510418858119e-01,3.788396858618909846e+00
-8.126404878760532524e-01,2.645345474129676688e+00,-2.377578019140318411e-01,3.990415183035997515e+00
4.695167047041624575e-01,2.620976930109177871e+00,4.518665492362454184e-01,3.701666555932160652e+00
1.588313728550339254e+00,3.539845150530288587e-01,4.013154087747974330e-01,3.275051177300987604e+00
1.104139283150891604e+00,2.856685983301153087e+00,3.136640252372652871e+00,1.741577392753292930e+00
2.018554351811455039e+00,2.698367989238641851e+00,2.896083853025160249e+00,-5.086241583268718003e-01
3.200612280551807132e+00,2.331673093230216764e+00,2.746887527152823694e-01,3.727869059355556569e+00
-1.056618950330139528e+00,1.813595107651594374e+00,3.221891254482585509e+00,4.225414151491305503e+00
2.400316507976160807e+00,3.219742715369626307e+00,3.206857889377969784e+00,3.934938817084188134e+00
3.430250625086786798e+00,6.181624506052274537e-01,2.939210476999360111e+00,1.651491906395790465e+00
3.456056525860415896e+00,2.398841048987404356e+00,3.017133281769533326e+00,3.777754747441992134e+00
1.533727491141245958e+00,4.553381862062098051e-01,2.984044195818728262e+00,-1.097923450782460897e-01
1.847633119170233762e+00,2.921415365999325608e+00,1.098013941848102526e+00,4.122716278544437785e+00
8.009498006760199518e-01,3.051512287096067588e+00,3.034421893978278106e+00,-1.793762211311155930e-01
2.083013237994308042e+00,3.191930977777506673e+00,3.414061891266289894e+00,3.971021439462099067e+00
-5.276051537114174739e-01,2.487032705803828403e+00,-1.730885318412443752e+00,2.841362679965309113e-02
1.610701998616367536e+00,5.908439032131947988e-01,3.034391277365405593e+00,3.777517182409308116e+00
2.223221924966125584e+00,3.053438479325722543e+00,2.370418153430642771e+00,3.952263616441523020e+00
-5.662767647475513977e-01,3.212636379486639715e+00,3.022434905261699445e+00,4.129205861384990683e+00
-1.333180860286074187e+00,2.922346839319958534e+00,3.382282896370698122e+00,4.148210568141300847e+00
-1.674767153887173621e-01,3.265776518177825771e+00,3.715508123285811148e+00,3.949329670597931496e+00
3.175684162551000611e+00,2.702689954299858144e+00,3.123549716732314074e+00,3.334961682704026931e+00
-5.310247242128453005e-01,4.854345855768300577e-01,2.941533818286598212e+00,3.794988281727755819e+00
-9.229218887049545073e-01,3.208849606499105445e+00,3.363012772230763225e+00,4.116847063899934156e+00
2.932329598314185048e+00,1.584231520587215281e+00,3.041407250014922070e+00,-7.080674887386468885e-01
-1.912109074812673448e-02,2.784296650298229370e+00,3.164526390011907164e+00,2.799146864470112739e+00
1.361389046622923260e+00,3.046905038635119745e+00,3.133757316214024424e+00,9.929218082834747605e-01
2.996999881359236895e+00,-3.406266674901553548e-01,-5.159985325573626103e-01,3.879760602984251072e+00
2.824972639920061646e+00,3.237011469284148735e+00,3.295609292070903695e+00,4.069673574151139839e+00
3.046481182765499618e+00,2.791092640473390674e+00,3.005935593492834013e+00,1.963478749915802624e+00
-5.336874047526833920e-01,2.772928189334025628e+00,2.850167926356726333e+00,-1.792404395066693190e-01
2.356568122183462233e+00,2.123877478959359522e+00,3.255104001303061878e+00,3.955491827990290421e+00
1.078509627956566241e+00,2.387952065382330513e+00,3.034888314550225452e+00,3.546805347390474594e+00
2.478212990806205163e+00,-1.173395082625299457e+00,3.395585080042111237e+00,4.121967518409975106e+00
1.571033563953535550e+00,2.871452894773689923e+00,2.987897145279599265e+00,3.288872367319259915e+00
2.711942393398812934e-01,2.946561834562463122e+00,1.947634944342961638e-01,3.814264314351819785e+00
9.978175856462937476e-01,-6.701456432946956143e-01,2.213910789781336153e+00,3.752436171054335468e+00
3.838305711528737785e-01,3.249317829803707092e+00,3.375186005152659874e+00,4.323630344409457038e+00
2.358608248073143177e+00,2.980251049321371859e+00,3.155948205404924600e+00,-6.428473795880407238e-03
2.908936084118534993e+00,4.430499031386366804e-01,3.601779139327150769e+00,4.282415830770794685e+00
-1.293658730385653932e-01,2.491872274212632021e+00,4.326976377659352835e-02,4.035102329830607459e+00
1.087933335746925190e+00,2.605611825590031572e+00,3.296775786638059813e+00,4.620913754024972064e+00
1.896000998661606207e+00,9.149683140077025101e-01,3.040988591020698628e+00,4.394669527512085949e+00
1.726618392671013913e+00,2.958468192002374764e+00,3.013534459842686086e+00,2.497311066201515217e-01
1.118012034158620605e+00,1.998062441969254976e-01,3.062319616056741634e+00,4.032420154504682941e+00
-1.833487570176046688e-01,-7.278558035399562698e-04,2.324523142958003330e+00,3.683918219633652402e+00
7.889398327194487859e-01,2.916196384447466539e+00,3.269348944601449425e+00,4.389253848371187594e+00
3.310616324168585756e+00,2.669378273984828631e+00,3.380468521490171074e+00,4.020514988312672955e+00
2.136291978800746172e+00,3.151370405769396754e+00,6.152340735013563933e-01,3.661204837349313124e+00
3.217584352292296224e+00,2.674592795596376416e+00,3.118693807584247413e+00,2.149004137493319089e+00
1.613778618172430512e+00,2.822283696022386046e+00,2.564824835500387756e-01,4.182117533705538293e+00
2.479095368552944212e+00,3.351010744450467094e+00,1.096367637289885621e-02,3.914622956810602350e+00
2.800849975636564793e+00,1.778615756059074959e+00,3.259537848217971767e+00,3.949246682242112616e+00
1.150110084796676091e-01,9.714299760255674654e-01,3.006047975546043638e+00,3.890594901881501144e+00
2.138667904663731356e+00,2.530053342469905431e+00,5.156525394839618359e-01,2.595964684592048322e+00
3.087422837359366512e-01,2.980094319500253164e+00,3.075563456913035676e+00,-1.408739344193210119e+00
-1.508665398304644523e+00,2.601572671220297561e+00,2.405248402410433695e+00,3.618001582978267017e+00
1.708213915024725083e+00,4.178826188878232983e-01,1.810751115329740202e+00,3.359633679311008425e+00
1.703342652969682458e+00,9.824170408809224098e-01,3.346258160057498987e+00,3.708190353460614652e+00
2.172620775093010437e+00,-1.188138897030311281e+00,3.148566222877573040e+00,3.759239480441445735e+00
8.105527589544783140e-01,-7.514954238114296414e-01,3.360249464042286416e+00,4.053214488649366842e+00
-2.733009169050322762e-01,2.620101871515890579e+00,4.636140899013117544e-01,2.473523664461891869e+00
2.091994418815436241e+00,3.612187224040086519e-01,2.113526454159045720e+00,3.953852156216622671e+00
3.534889534637473574e+00,3.328969553134081272e-01,2.763003396874537110e+00,-1.033969183584240392e+00
5.351595270902050894e-01,2.445600099228073976e+00,3.187918031950840447e+00,3.318360081177725185e+00
-1.065283714383647107e+00,2.232400299133719290e+00,3.113984896037128802e+00,3.104926499717352240e+00
1.774888209383691073e+00,2.687523879673416882e+00,3.017992252317843072e+00,3.161900385217689902e+00
3.333692802017862888e+00,3.077437008703631793e+00,3.318018119167179591e+00,3.555390639149180743e+00
1.010805457587380524e-01,2.476503555646713206e+00,8.134076548933897310e-01,3.690483962860689360e+00
3.910238620972578349e+00,2.838009110455992801e+00,3.599882942782234529e+00,4.194025834910287465e+00
2.703306880672029955e+00,2.001797251762300611e-01,1.715248685339853418e+00,3.440471452480160952e+00
1.787871113419534641e+00,2.639412301350068990e+00,3.157902765165138792e+00,3.528709090008027793e+00
-2.924682950293782668e-01,1.498708545212863896e+00,3.687002975109126890e+00,4.187366971871016474e+00
-5.555024894889577514e-01,2.570872292310230733e+00,3.078047784129460673e+00,3.221485137951875188e+00
3.948536918021992581e-01,3.232219404412665309e+00,3.732155953744477284e+00,4.127033101188951392e+00
2.279533319612277786e+00,-2.650852100486145169e-01,3.321551824521534524e+00,4.099329753415782207e+00
2.616123956464077693e+00,3.307596462740204135e+00,3.278968773884138432e+00,4.381577426290567345e+00
9.503693687989849259e-01,3.333850872318388614e+00,-1.186814228840493257e+00,4.153249072108115669e+00
8.821796114828854840e-01,3.315715014732390387e+00,2.902391902033831350e+00,3.813577418265976515e+00
3.017305050083976425e+00,2.776023638045525210e+00,6.464660669909818580e-01,3.647846870709729128e+00
8.765057886839517920e-01,1.501101009685189114e+00,3.134957152541337333e+00,4.175955088528668924e+00
2.987692710557499520e+00,-1.210437251009442328e+00,8.508112528659851348e-01,3.656278037839590489e+00
2.823833749313731545e+00,2.465944807368284586e+00,2.400038498103627127e+00,3.710305595327453521e+00
3.013289062619556979e+00,2.242908954214186679e+00,3.271521034253497717e+00,3.983611307530041223e+00
6.792905026222297860e-01,3.657193137088162738e-01,3.069751544978451818e+00,3.249827218242683280e+00
3.435523411663372606e+00,2.911926350645544392e+00,2.685594849517813909e+00,3.658880201805307930e+00
2.937113583867320354e+00,-5.504581581008565205e-01,3.100684876455809036e+00,-1.212459809124006860e-01
-1.408324252412723743e+00,9.055971730063797631e-01,2.999705234546103938e+00,2.461230902494186523e+00
1.227900815769512821e+00,2.688802209088938966e+00,3.408172489627907975e+00,3.730544340398953107e+00
1.135552278659986425e-01,2.267541972094661240e+00,1.074554307290886745e+00,3.324897774069237144e+00
-1.139545376749788064e+00,2.993456508984396969e+00,2.990411550502024340e+00,2.147680687052367698e+00
3.007818768450291724e+00,2.921888408125273173e+00,3.156293536503173236e+00,4.102115999877062436e+00
2.083948738238477816e+00,3.709584688930034346e-01,3.431646945286680683e+00,4.038087765261049178e+00
1.639559105266351846e+00,1.218135307465282979e+00,3.247064203950798422e+00,4.065828767486207695e+00
1.538541103426917633e+00,2.509873712719814964e+00,3.032195589977335626e+00,4.088217540112577986e+00
2.885353711953886791e+00,2.956140623644256671e+00,3.166695696282988415e+00,1.493659875537887149e+00
3.454302874472453766e+00,3.001635407134005007e+00,1.976392363527740725e+00,3.906461043759660523e+00
-1.679287352712861336e+00,3.127390321724115019e+00,3.247205325895196282e+00,3.542336247814336758e+00
1.744172635853463715e+00,3.032488053914140558e+00,2.540572369168276445e+00,3.736327812006229543e+00
4.490017180986299317e-01,2.049772404733777087e+00,3.285531050471635961e+00,4.103775352361674678e+00
-3.559217715196014153e-01,2.839041721457216561e+00,2.577311549667318680e+00,3.831608284584012480e+00
-1.098850467058257063e+00,-2.451669192603791736e-01,3.345550498889594770e+00,3.984826786531938225e+00
9.565104858413260303e-01,6.945151773678315266e-01,2.872286235118912678e+00,2.304740350573566687e-01
1.666823260470943868e+00,3.617088659024033093e-01,3.114423990703155010e+00,3.271697859769629790e+00
1.756013081107989926e+00,-1.948906534505286281e+00,1.457024436358430153e+00,3.893514726617170574e+00
2.764896185659705630e+00,1.420858987979604304e+00,3.185160196435437907e+00,3.179852307921786192e+00
2.866219566799104612e+00,7.470189532564563972e-01,3.207767967392280983e+00,4.287909972780926893e+00
3.042385930488993750e+00,3.131209828243400661e+00,3.346549377851633977e+00,3.898864011359057358e+00
1.470263090905941761e+00,2.775000298854331859e+00,3.218353058853940851e+00,2.802638297300919512e-01
-1.521507692669554102e+00,1.875143699154074417e+00,3.256655248237473099e+00,3.936378942996258790e+00
2.877551035343112851e+00,2.868727780418744100e+00,3.084855303558177830e+00,1.517514740688694852e+00
9.722236257590877173e-01,2.839909360405330041e+00,2.465088428099324602e+00,4.130032826454586470e+00
3.710495665303961577e+00,2.585587153944366001e+00,3.223930602657905542e+00,2.078292694210257086e+00
2.815434087581396128e+00,2.764024913517200144e+00,3.123511458312949518e+00,3.870714086891753336e+00
1.138026083981180880e+00,-2.043101464530172884e-01,3.222385032825227924e+00,4.039090016759124602e+00
2.743316631983503395e+00,2.515177622309107797e+00,3.143684732624854483e+00,9.323349354085983531e-01
7.808229416260292766e-01,1.240463248587920120e+00,-1.031383510095172706e+00,3.391872172538104024e+00
3.486405631693493490e+00,3.228117992192002017e+00,3.244414580863919983e+00,3.324625465090850440e+00
1.113183721012612759e+00,2.734900228979556758e+00,3.376240469371619479e+00,4.037465824189246710e+00
3.544895516596204388e+00,3.189398081418900688e+00,3.179331012970769255e+00,3.079672045731301822e+00
2.432303376105214021e-01,6.936585769560805748e-01,2.157035562473792467e+00,3.657709972656123298e+00
1.556224874802235369e+00,2.863659092169841713e+00,3.494282450949532937e+00,4.664161654709397808e+00
2.041297501192708808e+00,-2.994501527206239189e-02,3.400964392265486858e+00,4.089427941264393240e+00
2.439601298832776877e+00,2.628107752374293060e+00,-5.628074046386691842e-01,3.479783987039491766e+00
-1.175881361917423984e+00,2.637770283327775189e+00,3.162370507614234327e+00,3.881863191047483674e+00
2.976805617329647546e-02,-2.068111359867437216e-01,2.805216391166671652e+00,3.621858387223792164e+00
1.406150871879876529e+00,-8.333016205672949539e-01,3.448048411556363657e+00,4.025693061338290413e+00
1.639329469688763474e+00,2.303434172666843693e+00,6.202475915788677741e-01,3.610519153073581400e+00
4.559929500905721134e-01,2.332319626956944170e+00,-9.966009683460511637e-01,3.892781968494317013e+00
2.176880901261597501e+00,2.815700218674423994e+00,2.962911875476743173e+00,1.058732876738061268e+00
2.716716124500726970e+00,2.554596350087686041e+00,2.795169617717380817e+00,3.595132525587544148e+00
2.788429425764750835e+00,-1.401658663364821811e+00,3.554515646610895807e+00,4.268995230593057855e+00
1.181719647244253046e+00,2.773205170196401781e+00,2.990438495572939281e+00,1.660153926476978237e+00
3.245114722851033306e+00,1.046364101687724313e+00,3.195258904333053263e+00,4.282479812076758208e+00
3.598048126322372475e+00,2.934511579281620097e+00,2.990269861946455610e+00,4.223551128550369071e+00
1.855363747816666464e+00,2.756738996374212824e+00,1.315968742131539804e+00,3.964909139631088042e+00
1.746271822236339144e+00,3.262843683833200892e+00,3.347921938405574060e+00,4.248783568408946110e+00
2.474800385880021381e+00,3.392290133712223543e+00,2.324977461375556942e+00,3.892127971817188836e+00
1.680229815001132998e+00,-2.634525376357814697e+00,1.686444577195625127e+00,3.666895216717430461e+00
3.593612585224490452e+00,8.483296812081634330e-01,3.540429417122352707e+00,4.235408085578782789e+00
-2.076997942332664771e+00,1.789384002572921517e+00,3.354005624576902989e+00,4.140673221403888604e+00
2.612593028170608012e+00,3.103745807044860694e+00,3.357434932803428751e+00,4.117475533150798839e+00
3.725492739254582242e-01,3.143441861329804965e+00,3.134353887792012738e+00,3.241121558437592309e+00
3.513271773172079282e+00,2.690096481772890957e+00,2.960160314918727220e+00,-4.376356163891469836e-02
6.779375704869312624e-01,2.626891717095605205e+00,7.141617080854576471e-01,3.628756313195841354e+00
2.005294135169511716e+00,1.864742975034461736e+00,2.928590574179130268e+00,3.784807625483727733e+00
7.504209365304632673e-01,3.678010189220574100e-01,3.250651727844418915e+00,4.484937238317812103e+00
2.329148800266618302e-01,8.792734047439737521e-01,3.080148315136424841e+00,2.946363352417853410e-01
2.989399221765621117e+00,3.018307945241086809e+00,3.049699555171009102e+00,9.521813931989456803e-01
1.654271279531620564e-01,2.912486281771595742e+00,3.131298592132386815e+00,-3.166416152189631683e-01
1.501057131820031643e-01,-1.219805231053109340e+00,3.178629720199662501e+00,-3.873844383198310481e-02
2.833820233178510506e+00,3.323991071777534501e+00,3.219833528450569027e+00,4.105573210031344900e+00
2.049180589460886104e+00,1.090341085900815576e+00,1.883255911502672797e+00,3.791294664156751981e+00
2.266833493607494088e+00,1.059386297055024823e-01,3.031776445636273021e+00,-1.412208811639117656e-01
3.764546994264014401e+00,2.550449957106609933e+00,3.077509121460343611e+00,4.064191310178166816e+00
2.372863236524165309e+00,2.570285272106362484e+00,3.157940859836227965e+00,3.730489531219727706e+00
1.518219338680012687e+00,3.359449140533211420e+00,3.334922075644980666e+00,4.216034902863255773e+00
1.304222278705827298e+00,2.825172904510588445e+00,3.075391180732712559e+00,7.347505716297337841e-01
-4.738068382423241687e-01,2.455375061576671847e+00,2.742297424127686511e+00,4.261582953621113390e+00
2.425948568109074444e+00,-1.475197552629841757e+00,2.023298502100103313e+00,3.440188253570072519e+00
-4.596360922904781710e+00,2.898642991262279534e+00,3.094811143495675765e+00,3.196757911238423677e+00
-6.776282914889197873e-01,-1.010112363059419538e+00,2.936404791799095637e+00,8.927644058621267975e-01
1.414467894225108324e+00,2.993644588188340450e+00,-3.510093116409518932e-01,3.949072312402098994e+00
2.525595249831826816e+00,2.009043106211925611e+00,3.127745579102199969e+00,4.047214269277518817e+00
3.038624855220082299e+00,2.703507492254186850e+00,3.162896551272261991e+00,2.920520258158269211e+00
1.031033480495495702e+00,3.050876572921694230e+00,-2.875377128038048014e-01,3.815485058245976280e+00
2.073651756931583545e+00,2.499310429573558867e+00,3.234309836417156525e+00,3.502208157711951486e+00
3.051612815329295625e+00,1.743262220709541399e+00,3.529481066013511192e+00,4.213868118443902411e+00
-1.161045247411579551e+00,9.883493051204910174e-01,3.028480204855832802e+00,-3.220973940659673795e-01
1.490272968371731732e+00,9.434396516356935436e-02,-8.375692522984934385e-01,3.852791097078792859e+00
1.381728051933234003e+00,2.793673552848523034e+00,-6.041822883748100281e-01,4.017928477020031863e+00
3.502798976557407240e+00,2.608447810948142376e+00,2.118997351248748995e+00,3.964370941995346342e+00
1.537434924149504667e+00,5.196666187718999019e-01,5.569301684724319301e-01,3.262469232557128507e+00
2.260351756628399045e+00,2.828268561137790904e+00,3.201751220216090932e+00,3.836076444161015786e+00
3.238123736484531001e+00,2.872545020379429381e+00,3.474630426592225874e+00,3.963129243643272570e+00
2.485373553040695072e-01,-1.431566844693454854e-02,3.078267720356220760e+00,3.277393615146224626e+00
2.089503872316539557e+00,2.807663358818681232e+00,-1.160898567886371913e+00,4.290247873712331739e+00
2.892208528324904826e+00,2.945083364284565963e+00,1.075768597977129870e+00,3.807513093240017632e+00
4.015213763406529912e-01,3.169633713560219501e+00,3.443692075629758431e+00,4.289964439959632614e+00
2.425758011663087022e+00,2.482555465857561927e+00,3.266699128063910607e+00,3.894422370358368024e+00
2.360596266680948574e+00,9.193218295678977636e-01,2.856115674683475714e+00,2.490852539748352079e+00
1.439219736239609082e+00,2.799078372742699550e+00,3.149110080468664474e+00,4.218239396572382560e+00
-8.055901548000932166e-02,2.534248069100218270e+00,2.832281528229455336e+00,2.545920136409756118e+00
2.215394437905543690e+00,1.339089485718094885e-01,1.356072104562093372e+00,3.601039126418730252e+00
-2.079133430883932654e-01,2.414147779104637959e+00,3.525113817673764860e+00,4.327989704932903692e+00
1.296096643061312115e+00,2.233375590164706992e+00,3.078208423406173289e+00,1.441111062237460549e+00
1.001251057919801291e+00,2.777396641824593893e+00,3.137759708294222794e+00,-1.467181842324052354e-01
2.379548567218284560e+00,4.020096322643814668e-01,3.472288002673034057e+00,4.399777313225056830e+00
-5.052190078322815747e-01,1.002266821729968393e+00,3.322624233103053104e+00,4.334147314280244245e+00
1.323356161268627984e+00,2.830823882752254050e+00,3.795199516285237440e+00,4.149695478605046617e+00
-1.060913204672174315e+00,3.035699566032068475e+00,2.361159141165975139e+00,4.451972608137786835e+00
-6.886896617516485852e-01,-1.982396464539122993e+00,2.590052706076177103e+00,4.141282135214266802e+00
3.121935385701037013e+00,2.015426630604006952e+00,2.980748607071471490e+00,7.155048538298860450e-01
3.341429581994295184e+00,3.841036016692495281e+00,3.296112817770068038e+00,3.527580809874526491e+00
-7.538541368603884907e-01,-4.060738209399547549e-01,3.006977982733879617e+00,2.521578721765619591e+00
1.764515862510958932e+00,3.566609503596633868e+00,3.132397987499984104e+00,4.118100132535348123e+00
8.642795817929720403e-01,2.493036849130563226e+00,3.318410468420380788e+00,4.091927878449981293e+00
1.745481580289534040e+00,2.778863694664652773e+00,3.136359555633899010e+00,4.166228956220209056e+00
9.637912637743948352e-01,2.816579320042969847e+00,3.067311066540183706e+00,2.437682699742998338e+00
3.060783527948642835e+00,3.196635772232956363e+00,3.111970572655633926e+00,1.043114230495051808e+00
2.283604178008566077e+00,2.783989678914650767e+00,3.363318615873520212e+00,4.112296471879229642e+00
-1.366822871188877908e+00,3.086920734518169063e+00,5.748698249708172892e-01,4.116073049474419321e+00
2.907578317583450755e-01,1.014864536385799099e+00,3.071593911919435094e+00,3.965449116328783941e+00
1.801779061754505307e+00,3.141315204743790002e+00,3.090238331039217634e+00,3.044226524609014550e+00
2.065899667148349828e+00,3.737806792396291211e+00,2.483335550719260709e+00,4.296287248264809122e+00
1.998347054635244868e+00,1.253457298721048607e+00,2.637123278673322524e+00,3.951215672775195031e+00
2.861119270261412773e+00,7.343817266127257160e-01,3.231995619314936619e+00,4.152669284140218409e+00
1.645603212735200493e-01,3.043850578563263909e+00,3.019059627362020937e+00,2.567917097628556355e+00
2.208387564603719877e+00,2.411957715474123187e+00,3.246155883058061686e+00,4.100012079545170884e+00
4.251378224198293920e-01,3.119562826016234691e+00,-7.292168786343832254e-01,3.840896146572471803e+00
2.067884694148269809e+00,-1.455186784372034525e+00,3.399188398978757242e+00,4.098324823519406301e+00
3.009722837431239029e-02,6.829359457670075573e-01,2.831927876422880352e+00,1.506656384132501802e+00
2.959334123994187493e+00,7.314315994381661579e-01,-5.974001510840334372e-01,3.819403487689028154e+00
9.902985041336137551e-01,1.675673982538560036e+00,3.241143556453744967e+00,4.248232569735824526e+00
3.019554710333347991e+00,2.624256143088298909e+00,3.449133811253633386e+00,3.972982042407242620e+00
2.599862381176145654e+00,3.319992252965116908e+00,1.867828962679720206e+00,3.984669960034800340e+00
1.055501570720743798e+00,2.917330924579492724e+00,3.335459178587730555e+00,4.272460742663759525e+00
1.051435667736630775e+00,4.121181712127205410e-01,3.113412183038285264e+00,3.608820956890919973e+00
-3.375679588805722831e-01,2.488345724998151987e+00,2.902074233135226056e+00,3.367748189222160571e-01
3.402605932710887959e+00,6.854211040737419047e-01,3.180769935014405636e+00,3.214811196106888591e+00
2.203076191776034420e+00,2.910430618671713265e+00,3.375285074912791394e+00,3.806114157224928185e+00
-2.892626856627601994e-01,2.995938742376201613e+00,3.199777231093450247e+00,1.063721236580050800e-02
1.269831905785254733e+00,3.307637360656117576e+00,3.278423532357485293e+00,4.434573149491751742e+00
1.561796680999277376e+00,2.876760635771031804e+00,3.207899267588005809e+00,3.906308922518774374e+00
-6.233156178143817866e-02,2.693602375950439498e+00,3.321361198505687451e+00,3.191267307323320424e+00
-1.691526277044633986e+00,2.806272731788756136e+00,3.113823202910841026e+00,3.211655383151549970e+00
5.023582313176925274e-01,2.982011160888696999e+00,1.960835869886108362e-01,4.076520306168531782e+00
3.539104956157749893e+00,2.218771896178437508e+00,3.058240486288488214e+00,4.461992954486156293e+00
3.485805308387513790e+00,2.766413669557624466e+00,3.419847092751863826e+00,4.258412028914616343e+00
3.521685810398042182e+00,1.265354131720392905e+00,2.950091822521715201e+00,3.794698105474259009e+00
2.046307838467668283e+00,2.973989477999956943e+00,3.076783408464256908e+00,2.236518497226411384e+00
3.177743872671922709e+00,2.818725639414686235e+00,3.213047047714997717e+00,3.868770966348955564e+00
1.556606753848794322e-01,3.024195380945323031e+00,2.364509564242488704e+00,4.107930899134923486e+00
-1.451258308053988921e+00,2.141443016463488558e+00,8.262803108233842675e-01,3.526857396456180016e+00
3.114625291960576803e+00,4.107688820717564360e-01,3.131255618915436578e+00,3.865901676866900227e-01
7.208476448672955783e-01,2.643260094896480616e+00,2.576904263978262666e+00,3.884549046654875326e+00
-3.116641646756468376e-01,2.985686797774952606e+00,3.084348139885882745e+00,-1.544564222795241193e+00
3.373487096199222268e+00,3.116114004512930080e+00,3.342371885819228172e+00,3.927895706882549742e+00
5.278640274861290393e-01,2.859247990258340977e+00,3.177922492221614270e+00,-1.601688426029655776e+00
2.692015733293449564e+00,3.267575339283072200e+00,3.425675761431880240e+00,4.460253381670302275e+00
1.130596015001525290e+00,8.570443021317445398e-01,3.163599717604310690e+00,4.197172421349144145e+00
-2.448100292385822829e+00,3.362753562765548931e+00,3.220440412915792194e+00,4.293670691290914831e+00
1.250331853015394845e+00,2.776338873750382241e+00,3.145783817285377371e+00,4.142086573712431274e+00
3.402915694539027758e+00,3.107589540479969159e-01,3.106923489951906703e+00,3.444826378774818565e+00
2.858917498366342791e+00,2.471405713453781239e+00,2.982375849021826397e+00,3.159407056522868462e+00
-6.456427093338538148e-01,2.553728114253678072e+00,3.151171352993389796e+00,3.683450528233529475e+00
1.320280507881646415e+00,1.098768826169900903e+00,2.805690505974931970e+00,3.956757547817132181e+00
3.171916404027453229e+00,2.513975636933365454e+00,3.010617323848794324e+00,1.846480193524304037e+00
4.573276120258281119e-01,2.611664544886139971e+00,2.847611236135358936e+00,3.881764544735912814e+00
-9.511716550510472823e-01,1.478008575864107499e+00,3.019028547532548679e+00,9.007997960349413136e-01
-7.936208506481534641e-01,3.175946858348902335e+00,2.767628100895117349e+00,3.762933612540458661e+00
2.153420986830227868e+00,2.783769802679457506e+00,3.207834324658053848e+00,4.196815109430552582e+00
6.802956478563266796e-01,2.581091135532552983e+00,3.061696638178952767e+00,3.130133423752690103e+00
3.580564898231939353e-01,2.891275819554037341e+00,-5.558779380659695929e-02,3.868456825243276498e+00
3.341166298936988355e+00,2.207610213606301386e+00,3.240682286084121344e+00,3.248007726211640467e+00
2.483956705334116055e+00,2.992759399210542792e+00,5.062512477111358322e-02,4.045385310520725142e+00
1.660859486915265748e+00,3.161209214126424083e+00,3.395168419620082645e-01,4.177972074759372489e+00
7.067582052913573554e-01,1.771978858233511422e+00,1.983134325514160912e+00,3.450529375304635327e+00
2.468776814427407373e+00,2.720813513869825506e+00,3.153206191011242776e+00,1.943683509440022661e+00
2.953090966394613659e+00,4.210058320612569127e-01,3.172205133368650731e+00,8.292200569395458132e-01
3.183882606825783501e+00,2.427341405727350576e+00,2.978055910829747965e+00,3.291336959502611847e+00
3.403086331800404984e+00,2.526267821402978342e+00,2.674698938595957642e+00,3.874860638406814051e+00
8.111013046897060930e-01,2.938449336504404652e+00,2.500344386399867336e+00,3.736780645528368083e+00
3.163148141804610347e+00,2.864522159452541850e+00,3.043793808238809184e+00,4.264304329446233943e+00
-2.946064448545296921e-01,2.949703537579381418e+00,3.203442896307420629e+00,1.683643534248525864e+00
1.954559745173011787e-01,-3.373381420096132066e-01,4.311817752440685880e-01,3.524974681280121480e+00
1.002109838860001240e-01,2.694874789605513854e+00,-1.573618464489174862e-01,4.032444740136893913e+00
1.558591463135072130e+00,1.335450581282768612e+00,3.109517497913648842e+00,3.902804194115646386e+00
8.920524030098447854e-01,2.827909682188749940e+00,3.177359728782115145e+00,3.889843959400533180e+00
1.178508204863713216e+00,2.955936525131052761e+00,3.184499413311598470e+00,4.307399450357882742e+00
6.071180112911157556e-01,2.741611189326973896e+00,-1.969297293912687374e+00,3.865988620295264244e+00
3.029133249847236087e+00,3.050455560169922364e+00,2.045542386250414069e+00,4.139504932737557041e+00
2.252316333909113677e+00,-1.411543013634199761e+00,3.226417123519786045e+00,4.002973390977885515e+00
6.579166063129673336e-01,7.678470040506322203e-01,2.908793016990370628e+00,8.459198733793311664e-01
2.096517429821789680e+00,2.872677613903071303e-01,3.085382435560030334e+00,2.789778767806596171e+00
2.266285425370916595e+00,-7.645447227750380714e-02,7.920214517288067801e-01,3.670308913478043777e+00
2.563332885034609099e+00,-6.828462435330528990e-02,3.158278038670630394e+00,4.109981635113691745e+00
-2.264557436974720950e-01,3.107306733044985947e+00,3.109535270430142440e+00,-7.232925295224230666e-01
2.956749276806706739e+00,5.939932369441628390e-01,3.200495708350627133e+00,3.824154785370550425e+00
3.090548426564242668e+00,2.846965458326314646e+00,-1.436131434755805181e-01,3.848713524012835840e+00
-1.280399596410691121e+00,2.930885400460740975e+00,-3.725830143394679439e-01,3.848676366064615717e+00
-7.273200811155640100e-01,2.687384203889405132e+00,3.460292719541265605e+00,3.799783550903011786e+00
1.605675577216343353e+00,-6.586802131959210715e-01,3.605385791506643400e+00,4.434251331254435158e+00
1.862078683971164272e+00,2.153708149928736049e+00,3.388045459470157450e+00,3.864357393225916315e+00
3.493517583670121773e+00,2.851395826917255683e+00,2.780041817353926081e+00,3.964114853294997243e+00
1.152417221274483650e+00,1.030497786102509528e+00,3.241433248007701717e+00,4.076638920435098790e+00
1.092652581550586977e+00,-1.817818240430391086e-01,3.128381308310829390e+00,-1.231349936884797991e-01
9.556620709009553405e-01,3.566997220713625794e+00,1.533806523542919908e+00,4.133286035761972954e+00
2.353330824277375832e+00,2.101019670275412921e+00,3.073933626487638016e+00,1.619235851517981883e+00
3.776779557641721574e+00,4.248964291702917451e-01,3.216273911216478432e+00,3.847225896436169634e+00
1.183921202366773784e+00,2.882253718900860129e-01,6.463879290684506618e-01,3.321301226316328847e+00
2.998311094606274096e+00,2.045617618911760971e+00,1.417653036628701013e+00,3.739026061039959714e+00
2.293856309127574100e+00,1.699738877077612065e+00,3.401146723074236711e+00,4.217983793165988260e+00
3.056767239884019105e+00,2.309047794761382999e+00,8.752364195822247561e-01,3.877657860378511678e+00
2.185569937174770772e+00,2.658498303756625880e+00,6.865247472083010338e-01,3.768452342162603941e+00
2.139818773148665088e+00,2.375261602471327560e+00,2.551653425441720024e+00,3.889628613479186203e+00
1.414785448546229674e+00,3.363914261615784884e+00,3.014141962434569777e+00,4.262640158005341462e+00
3.232281957615341650e+00,2.427195907530824037e+00,3.052230171449554330e+00,3.757397626093696097e+00
1.482536417642859705e+00,2.810679123289837822e+00,2.533191151795750162e+00,3.923650954556336057e+00
2.622078448983746757e+00,-7.726900166830757977e-01,3.093300593187537917e+00,4.087038336819179385e+00
1.102901768745305544e+00,1.057068581393797446e+00,3.310409845249718597e+00,3.922917205397561169e+00
2.559793139235991166e+00,1.378084662212555989e+00,3.347869528644958237e+00,4.152425795815545939e+00
1.817227866834706163e+00,9.567115317756984538e-01,3.174183094560685703e+00,4.541189651513446002e+00
3.285440916607669237e-01,3.773490129530687298e+00,3.246885026162752652e+00,4.314954337584427257e+00
-3.895004069747992625e-01,2.593570393638646276e+00,3.936192981215134168e-01,3.729912762158223760e+00
2.878413826457452140e-01,9.320982144951714954e-01,3.447720692293323896e+00,4.226115634709262991e+00
6.843741990319404112e-01,-8.665283959663218349e-02,3.107802475777155848e+00,1.586378048426390519e+00
-2.032973273779572931e+00,1.242959461075481276e+00,3.108122027656181174e+00,3.810710184194662009e+00
1.702302906845928110e+00,3.295173177820763577e+00,3.559393649087284395e+00,4.300316693806975010e+00
-5.475785690255066118e-01,8.190965360461682776e-01,3.317712082485384073e+00,4.066772341512923106e+00
3.142285922535173470e-01,2.977785905936724653e+00,3.087982887224496320e+00,3.103480630939609020e-01
3.214211768489863452e+00,3.008085773142358477e+00,3.257875044352480653e+00,3.736346975185235397e+00
1.945690458350048058e+00,2.582209143117397243e+00,3.005775028352725364e+00,3.184995599232944841e+00
2.214324099231068210e+00,2.924812520231339086e+00,3.154968819773634081e+00,2.463711884887578307e+00
8.368612707734283118e-01,9.663725988454938687e-01,1.885968363282858107e+00,3.693774026609980332e+00
-2.602310879007770250e+00,1.531907402334632406e+00,2.885757142434483224e+00,1.909671190456436296e+00
2.163333258147964067e+00,4.019159391795881220e-01,3.062851050755990290e+00,4.133398996599458641e+00
-1.042546565817707771e+00,2.620673153607526285e+00,3.111714525136517473e+00,2.327904116645517885e+00
5.608763364124704776e-01,2.579848177433171852e+00,2.882563435097424520e+00,-4.859644763356090746e-01
7.988870218015164948e-01,-2.908016064247869181e-01,2.830310024486335951e+00,-2.405143042105901408e-01
3.425455377593998652e+00,3.249371386989560406e+00,3.322879709122077863e+00,4.449179336926767370e+00
9.136118574538193426e-01,2.614570157936725536e+00,2.768125352425210295e+00,3.900554143919233052e+00
2.330913745479552102e+00,8.839935983362842142e-01,3.441341143920600310e+00,4.186505682545816676e+00
1.206964544966816932e+00,1.065506132214208534e+00,2.769920249304044901e+00,3.758241899420851961e+00
1.958959491428193256e-01,2.797913168380624427e+00,3.045039740039205522e+00,-2.814094751945344641e-01
2.419059705952952832e+00,2.043041084972916643e-01,3.222378447591083717e+00,3.838283371909091635e+00
-1.795263525086579603e+00,3.133207898540973257e+00,3.009327320523595084e+00,2.195954865484014640e+00
1.153425589593224609e+00,2.556966264051031779e+00,3.333795277680135616e+00,3.793961836632129714e+00
2.697354819423267713e+00,3.196925181530802629e+00,3.094670062583703807e+00,3.300302926616052623e+00
7.475399048821749215e-01,2.084706695363727214e+00,2.583901867237189620e+00,3.590750495490237171e+00
1.506924575504834163e+00,8.413447388848949160e-01,1.395079835569475180e-01,3.670619118913113432e+00
3.705574532455114589e+00,1.586975057459495408e+00,3.529171211899619021e+00,4.378750684836972162e+00
2.496608712009260600e+00,2.237660419321469085e+00,2.477181658595308367e+00,3.774817077315990588e+00
2.355748085171399442e+00,-1.577922600836364264e+00,3.241335086119530473e+00,3.777096820164247859e+00
8.919775228442535786e-01,2.500206597092857308e+00,3.004689392674559922e+00,3.944288464752776946e+00
1.500794234045792042e+00,2.932856836455928651e+00,3.121008161376536805e+00,3.376318811319752200e+00
2.041770599513003326e+00,-8.753111150513059879e-01,3.282454744950532355e+00,3.134872069296039232e+00
3.595899785316100772e+00,3.457797424887333992e+00,2.862588738565957858e+00,4.365777190239108485e+00
4.938327909470934807e-01,2.892522373258280766e+00,3.126047179140568844e+00,1.124365483167586222e+00
1.576976277012112737e+00,2.294146095320876988e+00,3.259398945413515047e+00,4.348923188270237716e+00
-1.496944773459541356e+00,1.105348841341338151e+00,3.503961992410197013e+00,4.074586356243102614e+00
2.829305552760995379e+00,2.828913605643645468e+00,2.952249921272350530e+00,2.133236392712772655e+00
1.131649614242120627e+00,2.847194464413957515e+00,2.231165024461477131e+00,3.930421804582704848e+00
-1.135462887554557820e+00,2.854118232619945239e+00,3.129420346932606734e+00,2.175144412752599621e+00
-2.842222178199103055e-01,8.676602576809653300e-01,3.084282153657508907e+00,1.070202251441012775e+00
1.223856949439359049e-01,2.636557001185547477e+00,3.437975351526157297e+00,4.330033621161255120e+00
3.162371951490532407e+00,1.213492615147808928e+00,3.334914008574397126e+00,3.954063800198623024e+00
-9.264736482438368226e-01,2.911097604744626199e+00,3.551523558594793517e+00,4.236628485445180559e+00
2.734195532608195922e+00,3.271917764685971175e+00,3.322601568208471523e+00,3.933368017993847054e+00
1.927372288402945166e+00,3.002919649885031461e+00,3.193595950835995900e+00,1.022918599366845482e+00
2.122139802809249076e+00,7.029306763565540406e-01,3.234159768614790487e+00,4.055897404653114435e+00
3.196167625158406356e+00,-2.504927549459002645e+00,3.247110221226866766e+00,4.069414248149712421e+00
-1.783573740187849310e-02,3.044086375166974445e+00,2.939076451214890806e+00,3.798765814551675390e+00
2.549124674208114172e+00,2.976613243362893790e+00,3.083880908372026663e+00,2.082307924599707594e+00
4.426012331990048509e-01,-1.341713266082574352e+00,3.004905322372585452e+00,3.305454965616622331e+00
3.422470010540611618e+00,-2.128082235525995625e+00,3.773092957324009511e+00,4.634570601927928024e+00
3.723283418932010758e+00,-3.951727768338617053e-01,3.008989987836197866e+00,6.652327487058460331e-01
2.095250173569492613e+00,2.664532019094705717e+00,-4.018499615150877835e-01,3.600293081895038938e+00
6.966838665614405457e-01,-8.246880140673702453e-01,3.025022436082280386e+00,-2.658446609242807401e+00
-3.137017691639426009e-01,1.336312016362844579e+00,3.285089713696267566e+00,3.824762976746128196e+00
5.030066670945396723e-01,3.149621683611698586e-01,1.855242156427874045e+00,3.737073188800662304e+00
1.886759621606581838e+00,2.727542874509676807e+00,2.966885350113171338e+00,1.009989061389216847e+00
2.828111483596308151e+00,2.983243279847001883e+00,1.153791117680621925e+00,4.197565350702859632e+00
1.354577628884300999e+00,2.584502923846357714e+00,3.367889649565918297e+00,3.872257131823178433e+00
3.403176904105307266e+00,2.170612242833695138e+00,-2.830041103805313263e+00,3.780581307561537319e+00
-3.700582541964831496e+00,1.616582441127654368e+00,3.045998455728849752e+00,4.040798112300965528e+00
2.174619762777387777e+00,3.619465402585079428e+00,3.439204796629306671e+00,4.469037093043580100e+00
1.215762417958955011e+00,2.093681839306895220e+00,2.820699292635449495e+00,3.695958940342588317e+00
3.438171718058398163e+00,2.236694058402416196e+00,3.189727781929295958e+00,2.111299494641348584e+00
1.016620727717025829e+00,3.123183236717316458e+00,-5.783729534545447581e-01,3.964970655875726724e+00
-2.596783710003580659e-01,6.105375138136205360e-01,2.973989666794583986e+00,2.496841047265490054e+00
1.601171407864487639e+00,2.283640510003857926e+00,2.897630203133388260e+00,-5.820875863108066622e-02
1.862963997263531457e+00,3.382052946342336774e+00,3.410271235478620877e+00,3.945072344699861233e+00
3.178026996930113146e+00,3.203299729846493804e+00,3.084741331681332355e+00,-1.522861891214404295e+00
1.229162198858430699e+00,1.285345161324833230e+00,3.464512092172817859e+00,4.115557002456421642e+00
5.244860227372200034e-01,2.630724451836549793e+00,2.845033058294783590e+00,3.794188710499885708e+00
3.433517679621711061e+00,2.095622498358975072e+00,3.042306213336355647e+00,4.065597292538589258e+00
1.461926103104332020e+00,6.833336803180223296e-01,3.154170272685617338e+00,8.687984106516790650e-01
1.240476812686925001e+00,6.468180621856027823e-01,3.149514080714354236e+00,3.932512381706745774e+00
-4.351907096463426550e-01,2.723951519048955383e+00,3.311949736257242094e+00,4.070651142860130633e+00
2.647899814521178286e+00,2.160521676355647624e+00,1.063257516332794639e+00,3.695166002914294978e+00
1.692134604247973018e+00,3.178729920518654328e+00,4.023814428386680575e-01,3.908869836773443129e+00
3.161751393503719143e+00,2.558380981545061328e+00,3.580151258832356298e+00,4.016212517905886514e+00
1.662715373601008073e+00,3.559229992815845289e+00,1.521064025938130504e+00,4.040921803648147126e+00
2.147360096494171700e+00,1.367691898165532549e-01,3.229337820615926447e+00,4.172263668112004886e+00
8.014937891545050874e-01,3.179670364356911971e+00,2.872013906127381944e+00,4.048820122889285500e+00
2.262106636986234598e+00,8.828716670004755906e-01,2.911084037504765298e+00,2.772460304913614060e+00
2.566794521171003485e+00,1.293302441591747787e+00,-3.906710498168796536e-02,3.675618617344464045e+00
2.967027067498682946e+00,2.697788288287576997e+00,3.236697608136802629e+00,3.853677410275643922e+00
9.165742741450264575e-01,3.150040159334260625e+00,3.179055906065486603e+00,4.128488494866612513e+00
2.559884521641238475e+00,2.909144821579567441e+00,3.258038539703528080e+00,4.264098699977719065e+00
-1.135441272598577411e+00,2.178465550935722028e+00,3.147867936526191901e+00,-8.435732767974536417e-01
7.772748270302786144e-01,1.264373436923432736e+00,9.478041783962468658e-01,3.572425572823032969e+00
2.753515489284327211e-01,1.589726862099419824e+00,3.132522665734903899e+00,2.146418001670372000e+00
-2.841158161386960201e-01,2.754874766924983120e+00,2.964698992059141780e+00,1.876330158760843858e-01
1.181653718545642828e+00,2.756417103293202331e+00,3.117965582960481985e+00,3.967079786987224743e+00
8.030972474275746009e-01,3.332006528423786307e+00,3.371206322254795218e+00,4.015991784742988457e+00
-1.940266050305371692e+00,2.298043212747221009e+00,3.095831483911154702e+00,4.241114730375876718e+00
-5.720499954727413794e-01,2.573394800910926428e+00,2.993088035995583152e+00,1.011062201716870224e+00
2.540796668814615522e-01,2.506324990098145022e+00,3.258708617317954026e+00,3.967057304748059732e+00
3.810455595382983285e-01,2.794357432689113185e+00,3.404060540193154072e+00,4.441300315657134234e+00
-2.073813886085990710e+00,2.777808886857330517e+00,1.418376086653130308e-01,3.318241123631352263e+00
1.207438424177459613e+00,2.192251225905400336e+00,1.313353708624688254e+00,3.681677272471338913e+00
1.270170867079004839e+00,2.155425209754345595e+00,3.165879022676406862e+00,3.836189330541562637e+00
8.926701521775154413e-01,2.443609535717213621e+00,1.627785952654764223e+00,3.975281525314371844e+00
3.012975574811518897e-01,2.369844042470553358e+00,2.427200321000220651e+00,3.912666434805051718e+00
1.335206353263932666e+00,3.272491421074830154e+00,1.078026489311065150e+00,4.320279068321198679e+00
9.761547333665109294e-01,3.424828925179183248e+00,3.371249468236723779e+00,4.632443088868821945e+00
7.123763833999273709e-01,3.077971741345208567e+00,3.769368902856161885e+00,4.195318529063792212e+00
3.080310212519993263e-01,3.227640063252783076e+00,-2.745961095061719703e-01,4.054054515252838442e+00
9.476996522482806773e-01,2.297086509131668564e+00,3.551952961914863760e+00,4.097486974031506080e+00
1.149818201904477144e+00,3.154316819446940201e+00,3.290185975524510198e+00,4.030857961681642898e+00
-5.235205178128594650e-01,2.924165484596518816e+00,3.440753865880930906e+00,4.267769078442389841e+00
6.184113603801971726e-01,3.156437679199677770e+00,3.564522082323929197e+00,4.446208544191019740e+00
1.818126162986405170e+00,2.818109939040685852e+00,3.195585907153893235e+00,4.076909564044921552e+00
3.169916493160435778e+00,2.120982853953985892e+00,3.149206114714250937e+00,3.864231860776886851e+00
1.698005838849820481e+00,3.253074807383661060e+00,2.026120770004391947e+00,3.649389849808603703e+00
2.782791848290247394e+00,2.654271073113946500e+00,2.947655076097231763e+00,3.934990337873296440e+00
1.018038052814184580e+00,2.020449910363481649e+00,3.122334742181092526e+00,4.094319607568454700e+00
1.153506178313851382e+00,2.613766169835059383e+00,2.957914805277066517e+00,5.604434784644487522e-01
-1.071233217959097539e+00,2.770682257052332620e+00,2.995872245874600104e+00,-1.229054508432201320e+00
3.503659398110223755e+00,3.042616818295283743e+00,2.296319524561313052e+00,3.924630644581093897e+00
2.268892994611372060e+00,1.414877752469337224e+00,3.182603392784093543e-01,3.877665532495301104e+00
2.328063052077759210e+00,4.153003618382041240e-01,3.091614147716742256e+00,1.082628060538582071e+00
1.950304120945955511e+00,2.736699697611701509e+00,3.023511766926237243e+00,-1.990429292839509534e+00
1.584072452628944305e-01,2.508853234402988797e+00,2.876127806399919162e+00,3.981100337631422459e+00
3.402852111770364729e+00,2.821147638616688269e+00,3.311273747039852111e+00,4.022640551057815372e+00
2.286376819852149467e-01,2.631085442701082133e+00,1.026100691789671115e+00,3.486112632340377715e+00
2.851751906175655993e+00,2.065234526467610188e+00,3.280374597327289532e+00,1.746520108530625226e+00
1.156064373068989237e+00,1.554039014285832243e+00,3.469634955965870127e+00,4.126481790264072913e+00
3.147434744681313568e+00,2.869490499826863772e+00,3.040317577433971685e+00,1.642310303537001248e+00
-1.708437117796254068e+00,1.080817709104610946e+00,5.500195734133874748e-01,3.704819885348649589e+00
2.676888151123136161e+00,3.537179625996978327e+00,2.966701261901695919e+00,4.332664940040094947e+00
3.082044311078991683e+00,3.524738255346025362e+00,1.464229496412420728e+00,3.851072032577274484e+00
3.551300490273944899e+00,3.005102588430007327e+00,3.073016081658799692e+00,4.092658803878034490e+00
3.342883491866980528e+00,6.848714500618413581e-02,3.291037366440280554e+00,4.245345237215537360e+00
1.819789493955501714e+00,1.599304989424689571e+00,1.458979701139479390e+00,3.881771865539538791e+00
2.053698154495513517e+00,4.861505939813062227e-01,3.208298266635957408e+00,1.013748929613338845e+00
1.159797310224397693e+00,2.621848287920554466e+00,3.376357818397909050e+00,4.241792232534692175e+00
2.043744383214491034e+00,-1.016019581215982015e+00,3.090080751108490453e+00,9.364652883547912587e-01
3.126386336444071823e+00,-7.085655276214765375e-02,3.109288330999337990e+00,3.748952848719418807e+00
2.974447488119150940e+00,3.317124820175264333e+00,1.446426900439152785e+00,4.154552451762119958e+00
7.451959617720608220e-01,3.189395973315618971e+00,3.280128285514420927e+00,4.232304164157932647e+00
4.474757705154592813e-01,3.030169752693162355e+00,3.081518414665830985e+00,1.154130324806349694e+00
1.469449201530249161e+00,1.399256260906959870e+00,3.045829906230323125e+00,2.863775334287929297e+00
2.076210798606607622e+00,1.829972020492636631e+00,3.117322711189264961e+00,3.175349090592050505e+00
-6.798529577496388310e-01,3.330428172540481402e+00,3.513586939720801272e+00,4.198136079381695751e+00
2.871170036163809058e+00,-9.050800900077194955e-01,2.882375542525866141e+00,8.960440171663669462e-01
1.878623222156511785e+00,2.964175671639838860e+00,1.237023802616374762e-01,4.075206076934574817e+00
2.831378031136533746e+00,-2.121114596787831541e+00,3.194308781046911960e+00,2.527661039863843939e+00
-1.168256852142546265e+00,3.340987046325575527e+00,3.623699166543371319e+00,4.583783641196737868e+00
-8.522557684801199684e-01,7.470656551518686239e-01,3.291154626638416847e+00,8.225360119771439882e-01
1.255436775009700856e+00,3.109742547062257945e+00,3.301846460801196592e+00,-3.361960319238003203e-01
3.033829960267602210e+00,2.577989975105157594e+00,3.011364784356006741e+00,3.491895221548666939e+00
2.451018301892403883e+00,2.732776204181991186e+00,1.128176859693175604e+00,3.894304536860659027e+00
8.552428804765735970e-01,3.064597409229262936e+00,3.393599941482269955e+00,4.012669592394857432e+00
2.859337270082106031e+00,2.737869673059990738e+00,3.075181409355149942e+00,5.199514104784963564e-02
2.505740367882790309e+00,2.946351638836465003e+00,3.073332799989856312e+00,3.395545080236654023e+00
3.316509501478556166e-01,2.600776966231320486e+00,1.200137824632845213e-01,3.861920490208490708e+00
3.202424983544039705e+00,4.551747397204959356e-01,3.292018785016554094e+00,3.503535131180537832e+00
-1.140407927899116158e+00,3.246929172655870666e+00,5.973474289340687804e-01,3.565665845974908432e+00
3.577735299111029388e+00,1.475785229302529311e+00,-1.966189960501043998e+00,3.936171253403865755e+00
2.608558365779009680e+00,-1.446061404183066390e+00,3.097240382432528527e+00,2.428990363216800397e+00
8.086735070095777411e-01,9.309266391457581280e-01,3.099938490223539400e+00,6.669537797412654623e-01
7.324917042802085998e-01,2.568599743250604028e+00,3.047145133294844932e+00,1.089224657274976416e-01
8.823413840296925326e-01,7.606475932762625514e-02,3.416714407366560735e+00,4.219174194614192963e+00
-1.876641027683851881e-01,-3.936508388203909803e-01,-2.729109923334802068e-01,3.352110099690648326e+00
1.841639511953748976e+00,-8.358525869738252512e-01,2.976530189433381768e+00,2.237532878531103719e+00
1.451410332409206028e+00,1.140946467952404841e+00,3.257300438548591970e+00,4.107704019147484509e+00
2.669702353994414246e+00,2.996408815270570347e+00,1.861839368213496382e+00,4.125887789961038443e+00
2.006879627245321984e+00,1.903315330390122684e+00,3.314704756203457503e+00,4.413602500235507264e+00
1.851347502280392465e+00,3.266053047394172903e+00,1.075429036699341312e+00,4.155485026617207645e+00
-1.344869769110589974e+00,2.963624367884453381e+00,3.018461828647853729e+00,3.887058658139435074e+00
1.649908902015484902e+00,2.790340322237773396e+00,3.190591733874188929e+00,3.877934939019706206e+00
2.914509393391053749e+00,-1.331411383388181102e+00,2.973160162526092165e+00,3.740712356154857865e+00
1.445664772792976782e+00,-8.930393106702014805e-01,3.152050822336575298e+00,1.172822205836453024e+00
7.558472251029033639e-01,3.588974435213654779e+00,3.237983781677556738e+00,4.210761017986060395e+00
5.218130631999866598e-01,2.786091470254646207e+00,3.010726148101061650e+00,7.471067764025545177e-01
1.298905649785747407e+00,-1.224850885595314853e+00,3.423861903572691379e+00,4.395593595899462080e+00
1.578537460694600103e+00,3.545941303048370408e+00,1.066199143448693709e+00,4.396717745994676463e+00
1.899531697143945763e+00,2.888167880409628019e+00,3.096352271622234920e+00,2.171045451787374514e+00
4.381035847240109526e-01,4.143353382626978609e-01,2.400623371708304532e+00,3.751467008724930441e+00
2.494807883037684526e+00,2.593888184958839549e+00,3.002518829940319378e+00,4.010437001037491456e+00
7.942988542195056345e-01,3.309325352045936253e+00,3.176889466437076148e+00,3.988773955101945656e+00
7.063935008852934017e-01,3.157726204699665917e+00,2.896201264028634093e+00,4.061556707932933996e+00
2.253482629569218521e+00,3.436970258277206369e+00,3.245210904532529916e+00,4.020762627477038720e+00
1.059068127904542189e+00,2.607820355906150578e+00,3.183816107685999430e+00,4.076122916662436424e+00
7.660506015477742681e-01,1.963091358970486588e+00,2.940947707240992415e+00,3.997832308921772881e+00
1.117202139314626752e+00,3.052978882922550596e+00,4.012663369315040418e-01,4.047173325656992837e+00
3.099940762571436803e+00,3.140801726079858192e+00,-4.573249518867001928e-01,3.831257081219199723e+00
3.324996943518906400e-01,3.065752844285205114e+00,3.000187047804263596e+00,-5.536557658356322520e-02
2.494357901254952825e+00,3.123340005061315150e+00,2.917637026805129707e+00,3.923874110096757573e+00
-1.089569663239499331e+00,-2.991433882175478232e+00,2.966930631524129502e+00,4.076624107497523575e+00
2.662801982826503711e+00,3.705629039175005190e-01,3.269234523826475503e+00,4.063344399682045527e+00
2.932054626402638142e+00,2.754921308408504466e+00,2.946271749590027689e+00,-9.000785186170801033e-01
2.600476776949686375e+00,3.214698054836019114e+00,3.558950379751842252e+00,4.117253114468354624e+00
3.497956579129226640e+00,-2.100260116156391632e-01,3.430295543238504941e+00,4.308524330755038712e+00
3.295122407224787331e+00,2.939804240679418701e+00,3.389190284974154643e+00,3.837003764703532660e+00
3.354640343142619496e+00,3.272945820540380524e-01,2.898542289572358044e+00,4.209258530748068772e+00
2.655515243984790885e+00,2.571052319552252108e+00,3.066257504589982030e+00,3.706721856815574867e+00
2.906522349670528804e+00,2.853126115944716990e+00,3.070486355051906369e+00,3.505112848134364079e+00
3.156331355074260547e-01,2.992398454519187290e+00,2.998365099717225313e+00,3.838876477594486136e+00
1.204723302762387815e+00,2.256265934324445777e+00,3.292131144210207694e+00,4.237160747605832611e+00
4.512944694437490134e-01,-2.242726176533502702e-01,3.110485889499647438e+00,3.005054814125723617e+00
1.967243070358872137e+00,3.032042096796998987e+00,-6.035768057808815756e-01,3.788927358270595125e+00
8.242818318744324912e-01,2.980680155223942140e+00,2.231885222883933650e+00,3.836939565087283288e+00
3.527756910994217066e+00,2.537050426025863281e+00,3.122628090352154384e+00,1.861664762730796951e+00
2.211573410505772053e+00,1.847842244520115251e+00,3.403214669089230870e+00,4.131347805071595047e+00
2.157582848044268697e+00,-2.710239538655308866e+00,3.256514847401740020e+00,4.092087823429277904e+00
2.568091749341340435e+00,1.970810777099352151e+00,3.180573131355555638e+00,2.850785847864881206e-01
2.240534523359815289e+00,3.617434768263991351e+00,3.151649557830183301e+00,4.414220788397308581e+00
1.245951665400282238e+00,3.300766817918149076e+00,9.026427178698287479e-01,4.219462254062463558e+00
1.241296853764677355e+00,2.755990630878072611e+00,3.165213716060029991e+00,4.315275555362047655e+00
2.621062825085788361e+00,2.781539689295162709e+00,2.987982628114094652e+00,3.263699087776146257e+00
3.000393557096128205e+00,2.599751591346012081e+00,3.289046742745501906e+00,3.276101707273183727e+00
2.780379242666957573e+00,6.385225246051816628e-01,-1.502936515366677384e-01,3.765733884039815127e+00
1.954109495657359252e+00,1.057704635434324247e+00,-2.474444749006861066e-01,3.296206979271703918e+00
-1.173258271929549235e+00,-9.536830922855141779e-01,3.204042621963420601e+00,3.897182423961374820e+00
9.871481987655726931e-01,3.418347567736319093e+00,3.021309600575816212e+00,4.300082578686089896e+00
2.514574478286421666e+00,3.047315662749951137e+00,3.161835366829572003e+00,9.047719686377063697e-01
2.038227230940675483e+00,5.780826477886428227e-01,2.755040857745735483e+00,-1.828087729801710637e-01
-6.334670623697077341e-01,5.374337427889321894e-01,2.988272358039077758e+00,-7.429381073011677161e-01
8.859845437105926536e-01,-6.200395690345008592e-01,2.914639815921898691e+00,2.609173061930613269e+00
9.753368763654046703e-02,2.737101419594725749e-01,3.289018483201398446e+00,4.216473806447135431e+00
3.173854186501230412e+00,2.510302697217351220e+00,2.452101659492121222e+00,3.834363772103511980e+00
1.780825468335685668e+00,2.866825699707147734e+00,3.235239871540227963e+00,6.567546673695663362e-01
-7.831506395310328106e-01,2.194838891746355714e+00,2.994295352152980261e+00,2.144686402554367710e+00
2.671444450118482195e+00,2.748102721396531223e+00,3.049768668393798343e+00,4.195612304158302663e+00
8.267417674232487856e-01,3.133143282753221737e+00,3.033888858110306064e+00,3.414686275887006239e+00
1.111316597070760137e+00,-7.767352268556404482e-03,3.170296108716294192e+00,5.695953866366896268e-01
3.143434374756851835e+00,2.736101226134869613e+00,3.422674771844046671e+00,3.902009198123858269e+00
2.226070295710034508e-01,2.711823095840136144e+00,2.966439979004973360e+00,7.895740223267969649e-01
2.444545997968056827e+00,2.336420850197880927e+00,3.358506450372085617e+00,4.162025351331523737e+00
2.120417327876596758e+00,3.114079257639430498e+00,-1.056289203249759279e+00,3.843047739778514771e+00
1.106855170688351375e+00,2.902271393047311410e+00,3.018999200920782222e+00,3.792202664479594754e-01
1.710351421426539176e+00,3.203875524678127196e+00,-6.286753855281368430e-02,4.191768857722824038e+00
7.750065540903119388e-01,2.712865764369103427e+00,3.463702315745649685e+00,3.975917364127820708e+00
3.114249708680173256e+00,-3.309573616516061634e+00,3.032273327322893675e+00,3.266217547031690316e+00
1.289867129196234030e+00,3.092301250551678926e+00,3.258061116361921083e+00,4.002713896763332002e+00
1.388390208556987027e+00,1.300952097902860594e+00,3.595473318757556491e+00,4.323170674077346121e+00
-3.087812357405025132e+00,3.229556688313878876e+00,3.366270200702160320e+00,4.332036030575086016e+00
2.802462668917864441e-01,3.693078609834810067e-02,1.496594348533388352e+00,3.767927035831081461e+00
3.493132019305199787e+00,3.054147608339436548e+00,2.479212478751182225e+00,4.019611285721143901e+00
1.268917077368249213e+00,-1.198978348695758367e+00,3.048606515249864479e+00,-4.675845759699361892e-01
2.490262040962496926e+00,1.226803109245754753e+00,8.580280555123128705e-01,3.542441361344912387e+00
-5.819278456670133881e-01,2.839018464255561813e+00,3.168617836369938878e+00,3.706995741744229189e+00
1.735532464453275470e+00,2.087089392954802225e+00,2.454723697915710545e+00,3.812786616465536405e+00
1.311470372153220154e+00,2.995166546079099046e+00,3.503024402919478142e+00,4.229008451986518757e+00
1.638116147644661735e+00,7.246093954905870049e-01,1.628668307649306257e+00,3.756948814883622312e+00
1.383983399905921008e+00,1.456144835341115218e-01,3.229437405179981013e+00,3.428540425924896162e+00
-6.889754585171672385e-01,1.216602307897810986e+00,3.183893289398143089e+00,4.086521021712398394e+00
-8.922239263454345704e-01,-4.449306137599993161e-01,2.986701086306573494e+00,1.805564818268872829e+00
2.741447260464999758e+00,3.205725597575914687e+00,3.415189693162307361e+00,4.047929330041299067e+00
6.059174811413257089e-01,4.552559684725003830e-01,3.082988329585311327e+00,8.328241183207792941e-01
3.597729715785375149e+00,-1.069273024360988922e+00,3.234366939456799983e+00,3.785063844992158977e+00
7.373799118264794394e-01,1.692439168762481572e+00,1.593423058467086317e+00,3.952360117604261092e+00
3.000238439013775071e+00,3.433320419643189236e+00,1.799433175310322319e+00,3.835021686710721855e+00
8.578176922031220952e-01,2.360350754797462258e+00,3.426717500439763420e+00,4.231538252996507765e+00
1.869901565835690116e+00,3.849483191333272991e+00,1.080051135417945396e-01,4.293855008376734617e+00
2.385461871040842396e+00,2.496107207598445399e+00,1.105386650035314666e+00,8.380584113657010281e-01
2.739438347584583155e+00,3.228774070872042046e+00,3.210266213329056928e+00,3.399248769458713237e+00
2.794717341793653276e+00,8.917609728523971935e-01,3.171313199889834511e+00,3.750779140713349058e+00
-2.197470148989843608e+00,2.694137621354075307e+00,-3.162889993966987667e+00,3.726436092037983538e+00
2.908911988465176623e+00,2.418100554870821206e+00,3.131978622357343145e+00,3.884985389024012026e+00
-5.396410027702741585e-01,2.361335776323730151e+00,3.250817587593634261e+00,4.023481439832105266e+00
1.936895355287686193e+00,1.128700223986970341e+00,3.155127582255365937e+00,1.836296289571390794e+00
1.438714787468176048e+00,2.905626008396086313e+00,1.310366975401247025e-01,3.892047921974669755e+00
2.688548745364537140e+00,3.186465589842627288e+00,3.372921723372488412e+00,4.272465478424855689e+00
8.328401754212571007e-01,2.997708533741990422e+00,3.341510769022066007e+00,4.567918506953120961e+00
2.179616738953177091e+00,1.740102290568873000e+00,-8.826683933337785282e-02,3.946329606635450293e+00
1.271957597650970273e+00,3.068564871450667475e+00,3.293729179667362672e+00,-4.914732865743605683e-01
-2.144887505739654809e+00,2.533202213869620856e+00,2.744515258085366227e+00,3.725430749703975586e+00
3.757427346747532759e+00,2.894610974134741888e+00,3.101212203677090162e+00,3.226529722999959660e+00
8.984506554297954084e-01,2.795336860902795539e+00,3.180804209800030868e+00,4.150361097987623538e+00
3.778323417440742626e-01,3.229928592791559971e+00,3.256967495674324198e+00,3.894380035341202362e+00
2.045647078471452218e+00,3.075348721303456490e+00,1.778807003713631651e-01,3.988017041718917799e+00
3.499314428653063080e-01,3.416328315724330711e+00,3.531698576816975077e+00,4.204304140152808067e+00
3.111107657296778406e+00,2.851336727112337766e+00,3.213120340426646404e+00,3.906567913769137146e+00
1.746385132807153129e+00,3.001842884914970089e+00,3.246178885839922756e+00,3.215216176344401156e+00
1.872954810289611416e+00,7.474146062526693113e-01,3.285319652591094819e+00,4.093447676478385588e+00
-4.254260095751914439e-01,-2.173519011801295087e-01,3.096505097977477750e+00,3.712297226067707179e+00
1.766410886207085085e+00,2.670455700027170476e+00,3.129890441602157569e+00,3.806726747437055192e+00
2.104889882486014940e+00,3.072069872613715891e+00,1.310352862323676648e+00,3.922342331266357451e+00
2.142529616346939392e+00,9.291476418038907559e-01,3.210542730772441899e+00,3.841738718100968786e+00
2.236605639796183098e-01,2.608395442913046924e+00,2.271532897017500829e+00,3.545914131301997951e+00
2.037769889833569437e-01,1.369696720449303129e+00,3.019906859784803554e+00,4.201381277582029838e+00
-2.215512448012331159e+00,2.932994989681633413e+00,3.171092955959611270e+00,7.884032906779705474e-01
2.921208760800644844e-01,1.987903586114597498e+00,3.397175715109694405e+00,3.679881199330509389e+00
-1.908790779177404751e-01,2.798924544502348510e+00,3.036388636321001755e+00,2.615202830211216245e+00
1.214031465652647551e-01,2.846942598506109423e+00,3.122045560006585063e+00,4.155546219233340111e+00
3.258812190225572891e+00,2.691806196218732516e+00,2.902865995990908665e+00,1.958894727074165010e+00
8.096401689261326640e-01,2.746291608283295105e+00,3.208262658191349370e+00,4.398422505165365592e+00
3.824920307530455421e+00,2.662406544148020249e+00,3.180716562838039163e+00,3.002663094717711978e+00
2.766394236552319086e+00,2.002993149785310678e-01,3.468892300171356968e+00,4.146356141229853520e+00
1.232263106598839641e+00,8.760854397830957208e-01,3.649317252117924681e+00,4.345313929727903535e+00
9.301029544802110749e-01,3.385847880993245074e+00,3.715602316862744114e+00,4.507016331908560325e+00
7.565976565918952623e-02,-1.288639495029841431e+00,3.170607220920975244e+00,4.115449007189754482e+00
1.255835749218655151e+00,4.373926763135233542e-01,3.503140376635567321e+00,4.338342008934283456e+00
8.582022192560028184e-01,-1.330238966160979253e-01,3.060570381456217071e+00,-7.697957558667962719e-01
6.354351331068556208e-01,2.423967834128736065e+00,3.152459895804159196e+00,3.555678508068545796e+00
1.668342555292088081e+00,3.460658601065051410e-01,3.050197298453988015e+00,4.068454168932863269e+00
2.861092376994493147e+00,2.776091072109032165e+00,2.914536394168790956e+00,3.354061527855596747e+00
-1.696832986883350103e-01,1.278130311666638930e+00,1.372080480824047655e+00,3.878464052478389323e+00
-2.172053397147910569e+00,2.839137016372376809e+00,3.467542776716628694e+00,4.083273846152030373e+00
3.438892163061014973e+00,2.754768132929421576e+00,3.466897004677958360e+00,4.463774986498231456e+00
2.274046442840573778e+00,2.795248493598499362e+00,2.922062380907319845e+00,4.134145497256587198e+00
3.360374580003282041e+00,3.326952387089412877e+00,3.600692249997434757e-01,4.087219013806882906e+00
-5.023567732459373048e-01,2.124182441307131519e+00,6.381599938808123484e-01,3.536246011852627547e+00
3.378241841924737532e+00,2.670430737692936152e+00,4.640444472634559503e-01,3.694829754528193178e+00
2.159224435828804189e+00,1.156913707736477503e+00,-1.138082720423780669e+00,3.869027119532766790e+00
1.855878810997989570e+00,3.067754808983987669e+00,2.855112708105152386e+00,6.858444973684065804e-01
2.164916565734325449e+00,1.059222761785371780e+00,3.146955003962371933e+00,4.032739137260496598e+00
2.703311137837835609e+00,2.419756374381336173e+00,3.280843525575134034e+00,4.168604178065535848e+00
2.582038343583815010e+00,3.042928050523039829e+00,1.602505489642604530e+00,3.994633946403875591e+00
3.500289298093033796e+00,2.886051103847999677e+00,3.043826286980117146e+00,-1.552801659401525924e-01
1.961973820028370674e-01,1.009438290363882551e+00,2.900521981224155610e+00,3.931478346515470790e+00
1.730483706017582390e+00,3.222137929957552771e+00,-1.816557643950353906e+00,4.044006305521293143e+00
-2.240173967346770212e-01,1.670103991091613782e+00,3.765349054785573912e-01,3.929440251484839219e+00
2.551996843053464303e+00,2.587871542422433446e+00,3.006602592660780893e+00,2.873951988629938281e+00
2.543733721821929805e+00,2.911999221117296699e+00,3.156612408237409184e+00,2.086953483572262791e-01
6.103263062989908727e-01,-1.426359492609612367e-01,2.934792799364842164e+00,-8.319643382592307734e-01
1.348057747695625030e+00,3.019685244299578297e+00,3.553526110612754252e+00,4.273121345503540169e+00
1.670488540404273747e+00,2.981202449112017483e+00,3.355839092702080251e+00,4.207854358189851318e+00
1.915078799916648089e+00,1.793468751404514172e-01,2.911016503582227966e+00,-1.658207242402056636e+00
2.159425152329960351e+00,2.955388201860193575e+00,2.988524477794952006e+00,1.529414207448431817e+00
6.051244087010639872e-01,6.040851373956686032e-01,3.423781974141102857e+00,4.170493939300746078e+00
-2.336854388740730037e+00,3.162750967954150116e+00,2.936749091517046661e+00,4.033660629996148828e+00
2.953650301031383485e+00,3.669685689800247008e+00,2.802209039985916306e+00,4.326996930990950396e+00
2.521114553391390345e+00,1.853603901393812592e+00,2.926448212783357761e+00,3.993692995198571793e+00
3.037311228038101163e+00,-6.845373655039815874e-01,3.553997248537503761e+00,4.015303709779586505e+00
8.547452105760582342e-01,3.373118965241972411e+00,3.220477262710217836e+00,4.264943110916643576e+00
1.848388852650900471e+00,2.766519555452425561e+00,3.593060437965433174e+00,4.204750133656929734e+00
3.101570396829453458e+00,3.286501153693257127e+00,-8.579095541969125049e-01,4.098911818133478491e+00
3.473282189489887983e+00,7.122833133908553771e-01,3.084198583422046003e+00,4.104463685732687495e+00
-2.235456270409636736e-01,3.221495100497937969e+00,-8.334384311326470396e-01,4.040627033060582463e+00
2.305880250922130337e+00,-6.867610466151827797e-01,3.537232317637341250e+00,4.429805871356350622e+00
-1.433352535789323534e+00,2.940597058351890336e+00,2.910126762993020755e+00,3.907204400015775292e+00
2.711817940426519247e+00,3.053436831031665299e+00,1.259883667415657049e+00,3.924560893454879906e+00
4.444409795374146266e-01,2.454925504554861249e+00,3.202435977008363910e+00,3.831548254801979247e+00
3.000389735906996869e+00,5.626136488901393173e-01,3.253650156625876200e+00,4.316797034014536294e+00
2.056986907801384490e+00,2.001731566415403396e+00,2.969736091645336362e+00,4.158710025251223463e+00
5.240163244012121524e-01,2.237782697370775953e+00,2.921790724336640110e+00,3.925118376860202041e+00
2.870271349506056335e+00,1.898550902044032096e+00,2.350832228354283959e+00,4.154499484663004338e+00
-4.281613823384091688e-01,-1.268479324924447704e+00,3.190747349362277330e+00,3.879446336475464108e+00
2.938365570681567007e-01,1.017561458260334950e+00,3.535461473320841819e+00,4.162382621355551038e+00
2.030964201987658591e+00,3.153198694981495631e+00,3.599810079337693480e+00,4.292809700599568679e+00
6.055256106231041713e-01,3.178344659339477296e+00,3.399203288214302621e+00,4.114227024767764362e+00
1.620987880393632619e+00,-1.484761629277935091e+00,3.131613198130056563e+00,3.254735927351314118e+00
1.374755404324543129e+00,3.043609248120751065e+00,1.719558838567635028e+00,4.009912983295709665e+00
7.173030953786230235e-01,2.543767575209102016e+00,2.958466940974668447e+00,-1.642600091257104544e-01
9.491276049326474729e-01,1.607633092860125679e+00,3.399520300095963954e+00,4.282885673850164387e+00
2.114288469968478967e+00,9.865049660268687681e-01,3.080011250438332571e+00,3.985641055452129766e+00
1.026051428019491008e+00,3.469230359454034129e+00,3.249441063164260957e+00,3.947698842746086623e+00
6.381355007499339704e-01,5.256647441094594031e-01,9.850868367073055687e-01,3.773589341738809555e+00
1.526892369262719429e+00,7.380844126133210281e-01,3.219216774278438553e+00,3.915426850794239133e+00
2.495058788068884148e+00,2.912702957636825740e+00,3.376837898048613340e+00,3.880857548183290540e+00
9.886268492411652842e-01,1.078038022089519599e+00,-6.406867102805697822e-01,3.643954451445829523e+00
-2.476260809453129763e+00,2.608116445159397667e+00,3.139038539002046324e+00,3.374437229887622181e+00
8.032595983253176808e-01,1.136291137635094595e+00,1.149508758440961564e+00,3.489044795490034989e+00
1.547406676870749731e+00,5.471995719411886228e-01,1.420588300452227948e+00,3.647156548662872755e+00
1.905135061649130268e+00,2.123685290127970582e+00,3.159411195911281389e+00,4.081534026675305959e+00
9.869765568516686294e-02,2.892297629091641564e+00,2.970245936961805278e+00,4.193428083602240619e+00
-6.409178460234253583e-02,3.825511507261758481e-02,3.174575082591663211e+00,4.108688945443343954e+00
2.286793380384068985e+00,2.839722698984250560e+00,3.135779525363639575e+00,4.119144821517538801e+00
2.441069263366052677e+00,3.101222122355240529e+00,4.663479045412595170e-01,4.074107720531796595e+00
2.470822383301467973e+00,3.035486725066218305e+00,2.673092620717809176e+00,4.136535698488179591e+00
-4.336081233099141619e-01,2.332799704360595694e+00,4.011354216992085497e+00,4.375802990385469826e+00
1.259835591619888895e-01,-5.976031823186619407e-01,1.324479519819332207e+00,3.692560156842771057e+00
1.184736597716118611e+00,2.653127535117715041e+00,3.299601755938078806e+00,4.167790892943317616e+00
2.269832036657057905e+00,3.354012563318674811e+00,3.580237588174898455e+00,4.140864236542959986e+00
3.384067554853170012e+00,1.496442681301717315e+00,3.621415540710002823e+00,4.492526247290948405e+00
3.280802675444700611e+00,3.526700831650955159e+00,3.666480702680675385e+00,4.033444057255487714e+00
3.375164446213023139e-01,3.125995604412541873e+00,3.127552173834952320e+00,4.221411715938214293e+00
2.370202457688776576e+00,3.188838497677832340e+00,3.089610846548685341e+00,3.579804635472345176e+00
1.929349277921428740e+00,-1.070026820476098095e+00,2.096240210007487281e+00,3.620937588557779030e+00
1.088562686215921005e+00,2.571556167468096454e+00,5.047586771303400610e-01,1.780986789646918922e+00
-6.389858744989584949e-01,-2.210083442001308018e+00,2.961605799376686221e+00,-1.767936230892608762e+00
3.046654197558523958e+00,-2.024261430796131744e+00,2.960446232977558711e+00,1.511846184966361362e+00
1.162210816795011148e+00,3.600124574470701333e+00,3.460811130960431470e+00,4.331806345886086262e+00
1.050107443803625085e+00,1.828409599903894955e+00,3.156290035761343482e+00,3.656411024112887098e+00
2.542860181719735824e+00,2.700503911408599134e+00,2.637175656157563441e+00,4.204917099550824489e+00
3.602819365536281460e+00,8.658506326449612045e-01,9.650225608231465246e-01,3.751941018710581499e+00
1.556684367776933531e+00,2.714243795321354735e+00,3.141578154437183468e+00,3.812038597258487815e+00
3.187611622201345529e+00,3.106189054683676343e+00,3.188751312306234542e+00,4.242421063549846494e+00
3.272009577629347854e-01,3.387839601919410359e+00,-1.144794291631560990e+00,3.694828165912432461e+00
2.510537633874232455e+00,1.036058018465373154e+00,3.509033065262723738e+00,3.880290621943869755e+00
-2.077402538741802474e+00,2.877920677806104610e+00,-7.684403597407942765e-01,3.466356524014072793e+00
1.002364670492121634e+00,3.428083665592937201e+00,3.510931915019187777e+00,4.453164729340182149e+00
1.597222277535518042e+00,1.988710105117716065e+00,1.041897137404557805e+00,3.778883116485071803e+00
4.744490335719155905e-01,2.700306673150797199e+00,3.315345011035185863e+00,4.377372917579277711e+00
1.255386608977861584e+00,2.299217238252644346e+00,-5.710034620336541522e-01,3.943244021000689159e+00
1.827395641560243922e+00,3.077992120584029490e+00,3.214993333701329004e+00,4.143349791788203618e+00
-1.845598047302794198e+00,3.236132606124383138e+00,2.881130521398867828e+00,3.961559364865496313e+00
2.098815409741430216e+00,-1.097983657975913685e+00,3.094051767183980228e+00,3.124304298370513155e+00
-1.381615747727216181e-01,1.421368485447954466e+00,3.172917974985832501e+00,2.909293029599810509e+00
2.112417271630105731e+00,2.374374276795343519e+00,3.069222867852582581e+00,4.238502101319131299e+00
2.935019009677383828e+00,-5.344206625470037109e-01,-1.390834399455508352e+00,3.704928461693139052e+00
2.911258088926786058e+00,-4.750804580417105072e-01,3.100008616795697058e+00,-5.278519305372082471e-01
2.263570539629802258e+00,2.152349336453154738e+00,2.856709812080122202e+00,4.091486497756876339e+00
1.966189124166898727e+00,2.929999565192508371e+00,2.147210547174374540e+00,4.048064896005675095e+00
-1.091568206633408256e+00,2.878598476425707542e+00,3.158488667781918391e+00,1.009614068528719599e+00
5.237763645120572242e-01,-5.475592934940671341e+00,3.225249091364936760e+00,3.765733541005030993e+00
-2.519155195951765513e-01,2.710960184021402597e+00,2.716368069017544684e+00,3.851657117734449631e+00
3.178488110288135715e-02,2.599290841940642416e+00,3.508314312951571701e+00,4.594841981697387112e+00
1.133986605646361445e+00,2.972990890301292488e+00,3.026315655457775033e+00,1.966110461212684957e+00
8.601793722528984221e-01,2.981449472967964365e+00,3.056764354599354139e+00,4.039494622919962197e+00
2.841955172474627034e+00,2.937195270650948764e+00,3.148695805254475122e+00,2.762857137279171482e+00
3.060680190669669010e+00,3.090656984941871688e+00,3.212519462004232995e+00,4.391855031583382640e+00
1.239420769932512600e+00,3.128449438289869544e+00,3.258699527289316666e+00,4.592446058523094621e+00
2.741939852593688887e+00,2.818946537644797079e+00,3.274847817141017359e+00,3.930271886575740226e+00
8.594331781043110796e-01,3.768226181881172837e-02,6.594892686229805179e-01,3.508984671765213115e+00
6.685898465636138654e-01,3.343765066836652533e+00,3.314260973138434263e+00,4.362162191536675948e+00
-1.391118299167126704e+00,-3.213684519147887997e-01,2.993698221356552391e+00,-4.662575259845748721e-01
-1.313802666913532535e+00,5.347238896939824349e-01,3.202731103421775583e+00,4.305555280577484822e+00
-3.017500391935516557e+00,-4.614043850153803916e-01,2.544793085451027004e+00,3.864040332925875010e+00
-1.154242506485241737e+00,2.869547456684683695e+00,3.263077729636267410e+00,3.879821698902445881e+00
1.795845968452205899e+00,2.637189910169940532e+00,3.070021515147434155e+00,2.703244715422948641e+00
-3.106606106603871931e-01,1.202575374657272711e+00,3.071221976655471142e+00,4.224596725838432931e+00
2.859234310995260930e+00,2.925730109240559429e+00,1.542452650112190016e+00,4.260144642109111146e+00
2.120589393274018519e+00,3.558275335123485483e+00,3.510651114158668040e+00,4.419254515682392359e+00
1.812775081504297336e+00,2.898340440207333835e+00,1.246298911819940791e+00,3.954972321040007621e+00
2.441681967961078392e+00,-5.488380060250187542e-01,2.761915673722047160e+00,2.397681164554887001e+00
2.217567218301521592e+00,1.027640112762659985e+00,7.625015177200833438e-01,3.753186623468526495e+00
3.185694094365297602e+00,2.332182184211476716e+00,1.687821857936972370e+00,4.167887954142898366e+00
5.920270095716937409e-01,2.994261569822192826e+00,1.530479940813482376e+00,4.081636967672125138e+00
3.360916689420489156e+00,-2.005865178677041172e+00,7.524836856250243233e-01,3.887689838851819069e+00
3.110561783051464690e+00,1.373041748823311314e+00,2.940583955642458225e+00,5.034067741838090804e-01
2.160843483939305365e+00,2.978401288579030748e+00,1.608853395818231169e+00,3.930978125805612233e+00
5.509077285111179112e-01,3.512559443211130450e+00,2.306426929708003559e+00,4.080061330243477613e+00
2.921007597173154835e+00,-8.807264040545430550e-01,2.881255958924202165e+00,3.384305100612706951e+00
-1.621304435780942743e+00,2.956245926666420054e+00,-1.249438185880042962e+00,3.933568175843943582e+00
1.904960939764308137e+00,3.063766318808232914e+00,3.107978443692980264e+00,4.148255586194451894e+00
1.586577597531556139e+00,3.278819275839937486e+00,2.341262505947599326e+00,3.950053593857146605e+00
1.242116595374385124e+00,-4.524427316230574814e-01,3.095721471751175624e+00,4.045193918908149833e+00
2.316135877348355798e+00,2.929010273416680299e+00,9.413756247362289331e-01,3.978873566176348131e+00
-2.526108261713750913e-01,3.009910907719632434e+00,3.267601418756121756e+00,4.149464171816925173e+00
3.271933209537412068e+00,2.634522653271009762e+00,2.802958865721044024e+00,3.915705289591964622e+00
2.123586000521733741e+00,9.370750160007546015e-03,-5.830492731453728456e-02,3.636748663524187020e+00
8.791543518091405884e-01,2.993744835117867709e+00,3.248014029794802582e+00,5.579249447171605869e-01
2.184262025430988352e+00,2.777606327026489019e+00,3.126398448092571503e+00,8.337273541275314059e-02
1.492599677824841820e-01,2.210133740253695134e+00,2.844388212668246485e+00,4.137894018458855072e+00
1.016457206531347968e+00,3.179732929993531187e-01,3.449804389789115078e+00,4.190487986836469503e+00
-2.527068225539772506e-01,2.473201981361506707e+00,3.086683612590710002e+00,3.747760459125200505e+00
3.051622595187281295e+00,2.710054753192004728e+00,3.462664254829264543e+00,4.541278257696683696e+00
-4.510713176150662473e-01,3.068546186497049799e+00,2.965825296136262335e+00,3.661766438082837638e+00
-2.245755416116603342e+00,3.568053705260286534e+00,3.336801044323346677e+00,4.237413865464549900e+00
2.810748529147226282e+00,2.507516781138575901e+00,3.235242917273303487e+00,3.722442123299029237e+00
2.731698780043424701e+00,2.720515535229720339e+00,3.050807745253235836e+00,3.883110885826245973e+00
1.635356118048798990e+00,-1.725406854665946010e+00,3.733662842232573720e+00,4.152070707907496327e+00
2.411137986964088320e+00,2.422916284592783409e+00,1.933715376432640631e-01,3.804805489652747230e+00
3.115455219253107533e+00,3.001661389465145380e+00,3.321084340639906429e+00,4.519713633626961879e+00
3.730355626295467353e-02,2.829030981810795708e+00,3.447422019466221510e+00,3.957325234605999498e+00
-1.461334097352376959e-01,1.960961402276553356e+00,3.219763759104957046e+00,4.244239772704547775e+00
-3.020567333020982126e+00,1.426553802718531161e+00,2.176583404376242648e+00,3.839193423293700835e+00
6.927155328829259773e-01,2.605200926730606881e+00,2.866593195891638413e+00,2.715084560542636805e+00
3.160623760450199438e+00,2.311205024093275995e+00,2.842605136982321756e+00,4.066057199333848793e+00
-1.325277679459009095e+00,-1.164226975449513590e+00,3.059627499215101132e+00,4.051341665573563233e+00
-1.987146653810677899e+00,8.533256396023954915e-01,2.890615246137833716e-01,3.497830662832481341e+00
7.605687130254199513e-01,2.603928368472506527e+00,3.163718193872935736e+00,3.769650991607718993e+00
1.950286709907795402e+00,1.102718509239488887e+00,3.056291466168867377e+00,-2.042245067025847405e-01
-3.479688130160324411e-01,-7.230279632625393749e-01,2.939796582096360300e+00,3.873241245659677201e+00
2.834884644180399427e+00,3.108500008303384909e+00,3.164862419757423773e+00,6.868325049198596988e-01
-3.427776773035416391e-01,-6.476254619606323093e-01,3.455526906729592618e+00,4.432275221631968520e+00
3.107203883079322271e+00,3.070767439941587185e+00,3.188730849724433991e+00,-1.110254053582712341e+00
1.414949106655426281e+00,-2.592596954401909848e+00,1.757213054618186998e+00,3.643348440203158844e+00
2.800651461314354052e+00,3.082063992260736462e+00,2.789847155580939209e+00,4.050146983380367161e+00
1.568475302862094800e+00,3.020911186043461427e+00,3.095064860499246340e+00,4.005802642115961376e+00
2.852585889220846660e+00,4.104701871357070431e-01,-1.663939327476749330e+00,3.436292236751513851e+00
7.187234772127801818e-01,3.418865258284827569e+00,3.514703065371103996e+00,4.348606051249445770e+00
1.741609069870253268e-01,2.257071397524637923e+00,1.578104673712488193e+00,4.000598804032092559e+00
7.815102701321731404e-02,3.016610828915823994e+00,3.138762566370402407e+00,8.996268478514722888e-01
1.488343476790747744e+00,1.917685139217074619e+00,3.287846486076488439e+00,4.041466789036597618e+00
2.544225780821619320e+00,2.243405727194340393e+00,2.826555306628518949e+00,3.889944365971560458e+00
2.914546600182200464e+00,2.771773144742600614e+00,3.412972503762742971e+00,4.008771663925939421e+00
1.942290890272607484e+00,2.144402405850510895e+00,3.049869196897585510e+00,3.995589855599297913e+00
1.299018147634519282e+00,8.527096890564900278e-02,3.345122479767034473e+00,4.030498891657404492e+00
7.028786676728053795e-01,2.527086055830365829e+00,-7.214222178487712522e-01,3.870437453569891328e+00
1.778162232035791490e+00,1.789738405698403589e+00,3.095769701726957646e+00,1.874664091587024295e+00
1.173946050964110199e+00,1.429273087020907607e+00,3.598756650120278344e+00,4.278591717146150053e+00
-1.172002436765598121e+00,2.803614976169069184e+00,3.194833013870039817e+00,4.103280762041190854e+00
-1.154107953675489323e-01,3.243557389744096575e+00,3.253219243333036914e+00,2.270393731022520623e+00
2.813805358489393171e+00,2.546357395086788600e+00,2.946904108665250543e+00,1.238511839556326738e-01
2.683602804515675011e+00,2.739274635221364385e+00,3.121138782984371307e+00,2.257335853126066549e+00
2.104895855363444923e+00,1.975499767359914616e+00,3.293353360389931428e+00,4.182097338512683393e+00
3.161905951572800966e+00,2.956064697733196134e+00,3.014837891350680366e+00,3.153087264526694966e+00
2.361207372274916061e+00,3.222035027432411436e+00,3.148239453516961106e+00,-8.341489309957796916e-01
5.270893807995591374e-02,3.774764874528433456e+00,-4.415106365613011286e-01,3.955796653161072207e+00
2.351491096995382613e+00,-3.617937946916587322e+00,3.799445440665660811e-01,3.842687152880519097e+00
3.089741687098685574e+00,1.316439824750813115e+00,3.075473724310061385e+00,-1.472755710666536322e+00
-1.025879735239416224e+00,2.975973520298540009e+00,1.916661004375450339e-01,3.631180793386703520e+00
-7.142156383263275066e-01,8.863454414956077887e-01,2.971356226895994990e+00,1.903720803575415399e+00
1.539891025674974268e+00,2.688975511026476362e+00,3.354827289735743623e+00,3.854450335403999617e+00
-6.587930317440929828e-01,3.123321169911469131e+00,3.179371639524581461e+00,4.104173819142627799e+00
1.724386528217546122e+00,3.334879980137546163e+00,-2.244512386116666036e-01,3.647943666898007642e+00
2.525468156676959897e+00,3.438661245316892767e+00,3.281452429245518942e+00,4.145087339927108872e+00
1.941011919232577654e+00,3.151600953775590686e+00,3.242120911144120488e+00,4.049215612399498454e+00
2.237493490496722082e+00,3.471464969000039424e+00,3.215897905537177248e+00,4.137406464504215009e+00
-1.626178729283706215e+00,6.517079073445213311e-01,7.925396024273727580e-01,2.917436519318682198e+00
3.291451550982245511e+00,2.025312412412259011e+00,3.330329783588594772e+00,4.271551756577359527e+00
8.224581828751644785e-01,3.293869059926488152e+00,2.173986477293361474e-01,4.355173922226500238e+00
1.190168535731994437e+00,8.208385599254831577e-01,3.758042471781309235e+00,4.149425950300113186e+00
3.176786758350363726e+00,2.960612048081208147e+00,3.031227388636558828e+00,2.173286977663804187e-01
2.817403929966769027e+00,3.018327060140312934e+00,3.179989259358220188e+00,2.334809933011659400e+00
1.366433969434067697e+00,2.836760455130705516e+00,3.048198720830827657e+00,-2.638139130666905530e-02
2.274613306027220894e+00,5.157055096249945070e-01,3.100002155456079933e+00,3.718493697778759710e+00
-2.240964161945567135e+00,2.581989800227783682e+00,2.902381722306256240e+00,2.389965144749329529e+00
1.882561079717053554e+00,9.110726026475460815e-01,2.903415099191562376e+00,4.087884947023470161e+00
1.100821039213408792e+00,2.345729012808321023e+00,3.248647743929103715e+00,4.106688051336644385e+00
4.450405640912453165e-01,1.179703124897147237e+00,3.258982214950965517e+00,4.097839599782330922e+00
2.472241732564567585e+00,1.660366142144972024e+00,2.559359390471580564e+00,3.725950366209005882e+00
-1.400140474065489471e+00,2.510455668580483746e+00,2.967784572621457784e+00,3.716645494372657677e+00
2.169258993960209381e+00,2.819037538688299094e+00,2.982280638494654745e+00,3.913332476219212097e+00
1.950662241933275975e+00,1.756647086547576286e+00,1.481520580544632537e+00,3.824748681503796544e+00
1.259807696000497357e+00,2.999428025500929795e+00,2.049697264267916985e+00,3.817608334497268885e+00
1.555433483296251751e+00,2.922279072112865972e+00,1.472244065566650884e+00,3.939702382706325334e+00
2.912350785310697354e+00,1.902665562514834985e+00,3.070083285224494585e+00,-6.602606593752302633e-01
1.202160026289952111e+00,2.246658693416113017e+00,3.568148550524672391e+00,4.322717483170281483e+00
2.893665547633986534e+00,2.904976414340671553e+00,3.676991880808087920e+00,4.222686167600811835e+00
1.778127021889195580e+00,3.133557970418814786e+00,3.009323446520478562e+00,4.239666087541885453e+00
3.449751777476629311e+00,2.062062345473619551e+00,4.644763567918837044e-01,3.864337578067818857e+00
1.233040363006300710e+00,-3.800903910273513375e+00,2.965109288435767265e+00,8.989708945358669823e-01
-8.863628081892994670e-01,3.296086877531371861e+00,2.646020717659119725e+00,3.784451121223880055e+00
1.528519284150419377e+00,2.690970464031196219e+00,3.060219573710357022e+00,4.015234776810373774e+00
-1.222831804828627966e-02,-6.231944000275280171e-01,3.047292323778749257e+00,5.485486670545460797e-01
2.747388499934488415e+00,2.844844150922706483e+00,-9.678810082949603766e-01,3.866514328805844780e+00
1.663198577131484335e+00,-6.038345070612223253e-01,2.964367702986970166e+00,2.255677060225975694e+00
-4.118832133770684023e-01,3.344159972510100109e-01,2.121433706489969762e+00,3.484432541517609394e+00
2.886543294561806139e+00,1.973391048011309268e+00,2.822132034212772922e+00,3.687408661247570052e+00
2.164416961443312637e+00,2.822083295846431472e+00,1.101161668309202701e+00,4.079870088922216809e+00
4.277410575126094905e-02,2.800514187972596325e+00,2.841149322364612928e+00,2.084487297076456080e+00
2.366947006692017297e-01,2.822132676800331197e+00,2.956920813350006227e+00,1.344257920412431195e+00
3.531026805302239779e+00,3.810364485787035571e-01,3.081738697798741100e+00,3.019064404449268935e+00
1.669070045849916584e+00,2.937932228653417965e+00,2.568908517343149178e+00,4.156293674050901110e+00
2.733425867779435414e+00,3.242465126868668612e+00,3.198837661177035496e+00,2.806137194308764737e+00
1.765592704568427873e+00,2.934493342960016626e+00,3.085016186408199079e+00,3.914164092939243833e+00
1.999443840339579781e+00,2.251883371671253631e+00,3.311859962336903607e+00,4.072423191618401717e+00
1.020486142509142491e+00,3.045220781948516198e+00,3.217983919923693481e+00,1.853668182071455339e+00
2.307056152941056482e+00,2.773421671052988202e+00,3.322770203605747152e+00,3.670082826341096727e+00
3.114662927786837621e+00,1.273467676817347627e+00,3.196230357916761466e+00,2.424951974692922452e+00
2.191537232207277697e+00,2.767072981058802394e+00,3.259384196001499756e+00,4.531107772125253952e+00
2.885349108729753365e+00,2.424625533382917641e+00,2.872514458530660786e+00,-6.572876690292650537e-02
1.639037500302481964e+00,2.882015180419534417e+00,3.108288721205981098e+00,4.161917033821538325e+00
3.377916638566063501e+00,2.638504424666562986e+00,1.162354140121787394e+00,3.824782164649734639e+00
2.401366229026258736e+00,2.940490075582124163e+00,3.015548564894817485e+00,2.234273233340849096e-01
-4.951789573323362587e-02,3.261311323983620891e+00,3.387216336038662678e+00,4.194735585161763147e+00
2.976434792677043362e+00,2.712615298535263619e+00,2.993665778065818905e+00,-3.872374419571394943e-01
2.060611851774398318e+00,2.645388061256350287e+00,3.257647346580982539e+00,3.776387547890640572e+00
-1.202466997072589416e+00,4.658598343167676958e-01,2.971648570698012470e+00,-4.760863854271581985e-01
2.430370455034968069e-01,2.734179583485976561e+00,4.982828047734297883e-01,4.008628134311864599e+00
9.588065894952733093e-01,-1.723331364789565612e+00,1.227167329990021871e+00,3.642205757853717252e+00
3.636102147173407850e+00,1.468401864565151982e+00,3.448084899410630566e+00,4.400285224066378120e+00
1.502451471268793526e+00,1.342986182887541569e+00,2.887160789953415740e+00,3.467796539103347175e+00
5.213233660984606388e-01,2.464165161316433039e+00,3.007709863380925164e+00,3.456806782781089993e-01
5.098202437316192714e-01,2.597835196815944325e+00,-1.507260134156354070e-01,-5.378920524699096761e-01
2.048944965476572122e+00,2.819814739821960181e+00,3.011222559701336898e+00,3.949324626901606905e-02
9.940056459949747625e-01,2.184841879557233746e+00,1.214145428112033187e+00,3.954483499582419626e+00
1.120285113351145778e+00,3.017479476941497207e+00,3.219979129889468883e+00,3.686344520640203015e+00
9.805571834936284148e-01,2.875100746962575116e+00,1.426398193386988700e+00,3.911750920396146469e+00
2.875105184042972439e+00,2.837047666708514715e+00,3.627173181326515117e+00,4.242639533612939218e+00
-7.346900831140505961e-01,3.039940944730878503e+00,3.072197734877823994e+00,3.056033611038833087e-02
-1.948006269900304233e-02,2.372767085961607680e+00,3.413018925151342309e+00,4.132817092447123031e+00
-1.168314395922414040e+00,2.972374108107809665e+00,3.063909347696232022e+00,2.097283909350342590e-01
9.949496929373127241e-01,-4.177176932703611234e-01,3.017552144818290927e+00,-8.672614494637472804e-01
8.282980204425410831e-01,2.869142830336705252e+00,3.233872287840533932e+00,4.251424464615880083e+00
9.792180372547644174e-01,3.397741672611385155e+00,3.349553413127697610e+00,4.436954813650817897e+00
4.540198932604382898e-01,3.373196477308554542e+00,-1.131464454022061972e+00,3.982210983898250234e+00
8.720313681563611752e-01,5.783682698655111531e-01,3.531064351890087050e+00,4.048809541747701246e+00
-8.250175951538335495e-01,3.114526824649021641e+00,3.365557406713174160e+00,4.341047411353779140e+00
1.248215067292232083e+00,2.858312724205328337e+00,9.382569006971763770e-02,4.157193935743766389e+00
1.732042838970467402e+00,3.107054001962146650e+00,3.042985964138379629e+00,2.863059288184322426e+00
3.982761024530843685e-01,3.007331968020423130e+00,1.983496895364426971e+00,4.207600940218750196e+00
2.027204599470496138e+00,1.754942395730668903e+00,1.044285815004653450e+00,3.961326273889477889e+00
1.691037652028911653e+00,2.166534462053419041e+00,-3.391936873475257519e-01,3.798138805838176868e+00
1.270267654454232176e+00,-9.467153919117032856e-02,2.704470578999992103e+00,3.903154742113161380e+00
2.656194019565445985e-01,1.250597055331055252e-01,1.960756440937788003e+00,3.747499674191953289e+00
3.480090359397664201e+00,2.758087540553213479e+00,3.066556697474427828e+00,1.141345806825149412e+00
7.273993964710639970e-01,3.197073691199433298e+00,1.196885018530889466e+00,4.133155191486931557e+00
1.506584918540061491e+00,2.798417395842962563e+00,3.570711224355745728e+00,4.238790737067626324e+00
8.813758752364432292e-01,3.458820115611178192e+00,3.166942111606156462e+00,4.368565111775161824e+00
-2.727566067348401901e+00,-4.158050010686119569e-01,2.955459877160877546e+00,2.561319282621599136e+00
3.359627701936972688e+00,2.909293237615295347e+00,3.187222827319594831e+00,3.008185451727333426e+00
1.109868631728838428e+00,2.644001613345132728e+00,3.075567552177445041e+00,1.808089509888793245e+00
2.421299852601692670e+00,-8.057428436202052069e-03,1.552367585847695519e+00,3.925421997793229423e+00
1.605508531309791875e+00,3.100333094997784311e+00,3.168705413804425053e+00,1.072493413865588163e+00
1.476646300984771676e+00,-1.322663710247188540e+00,3.804291947351413405e+00,4.285699799527410647e+00
3.013154787381032929e+00,3.542997813336379309e+00,3.572652628808932196e+00,4.358582705087142628e+00
-2.083314249194554157e-01,2.755621233169410544e+00,3.192082385080106555e+00,2.164408274159394185e+00
1.510275271971138089e+00,3.050154200709120023e+00,3.315611206021796598e+00,3.992442108868219819e+00
3.343153066951731311e+00,2.367735906774399712e+00,1.802521866417555740e+00,3.806317606574543433e+00
9.587436832708008394e-01,-4.745573137698648747e-01,3.429751405520442553e+00,4.324757255931067412e+00


==> Data4/mulmuhatmb22.dat <==
# arm1,arm2,arm3,arm4
6.397503242037384519e-01,5.838203042343421689e-01,7.968829391257181705e-01,8.492932554231824582e-01
5.898127351260999962e-01,3.454497726599463081e-01,7.482510389230194736e-01,8.113984799044680063e-01
3.586684974202878906e-01,0.000000000000000000e+00,8.109306940016757226e-01,8.288879847555208347e-01
6.687647795357766212e-01,5.687678975569359086e-01,8.096819577729053030e-01,8.610405786623404056e-01
6.259726937745444530e-01,4.854154633032958799e-01,6.411782053845047624e-01,7.712630782844994703e-01
3.985637498089785180e-01,6.144837268817856524e-01,6.276736338961583783e-01,7.766325925649092410e-01
4.520944977898465611e-01,4.820033439128438291e-01,7.300006117968802499e-01,8.698955854153312961e-01
6.417632923927812927e-01,6.160132795419404061e-01,7.106343729040237589e-01,7.833852909230005768e-01
6.186075462896777344e-01,5.156101159506218945e-01,7.486374466054095400e-01,8.202154711274014520e-01
5.736851049507258882e-01,0.000000000000000000e+00,7.921965498003946671e-01,8.792940374439536244e-01
3.114807272028997653e-01,6.279279335986417410e-01,7.225706252692093434e-01,7.654119772408530809e-01
5.336215748808175174e-01,0.000000000000000000e+00,5.813329010398520236e-01,7.326167377017402949e-01
3.529958772165319725e-01,3.642502207338167430e-01,7.916523860880956276e-01,8.090134631967905721e-01
4.694494088241402685e-01,6.198899983052827967e-01,5.963699408458629225e-01,8.520053583972523326e-01
5.676398632486403528e-01,4.057339705060866164e-01,7.772001200230889140e-01,7.984838489076852008e-01
1.786359005400800504e-01,6.524903654854041779e-01,6.469022080529847063e-01,7.080840437246882502e-01
5.314223051352305882e-01,6.325979727706607658e-01,7.799162439737274966e-01,8.381005812617676742e-01
4.482348575419345948e-01,6.471509602236868997e-01,6.956559979783258907e-01,5.589281880879359843e-01
0.000000000000000000e+00,2.239201491855628834e-01,7.336926689542425661e-01,8.098608182368917108e-01
5.264043837376208845e-01,6.031543092732052358e-01,6.771952682032204018e-01,8.430768575393791098e-01
5.945016721592846221e-01,5.257800638627492251e-01,6.204926351048963840e-01,8.507202037436191189e-01
3.456096763897101298e-01,6.323292724726490288e-01,8.338368882728518505e-01,8.037766645899038220e-01
5.743229559921266825e-01,6.073994877132764536e-01,7.691933923143022822e-01,8.240079213607067743e-01
0.000000000000000000e+00,4.745292884419681223e-01,6.353564547467890344e-01,7.929905042762724898e-01
4.952075675880922567e-01,4.536437115972622447e-01,6.788933131263465981e-01,7.116961936876823325e-01
4.471160851618801169e-01,5.031124904141832666e-01,6.775399155159262943e-01,6.701095910823561264e-01
4.540206009963612677e-01,2.179612607121353962e-01,8.095338966588538909e-01,8.207192975034693916e-01
0.000000000000000000e+00,5.655965355875043343e-01,7.488281528774032303e-01,7.743787225468105051e-01
0.000000000000000000e+00,6.253600603542976977e-01,6.045606203825232283e-01,8.482468532911381365e-01
2.635484846091605826e-01,5.208263478306148775e-01,8.233002536757539902e-01,8.489271683466957930e-01
4.786742684277562887e-01,4.701294286269190881e-01,6.947459682505516820e-01,8.030348436006408130e-01
5.850697253991137270e-01,2.149242262208317933e-01,7.587006150832193985e-01,8.542169028539297049e-01
3.129066107242728378e-01,4.607545594048437776e-01,6.217233499853046519e-01,8.158437482261013951e-01
2.085010933970654901e-01,5.554249611324322267e-01,4.246691346613507001e-01,8.463503703785906218e-01
3.081199461688696184e-01,4.902689161588514866e-01,6.206943562474247500e-01,7.687561220207103085e-01
4.038135365730380899e-01,3.161299556636705810e-01,7.090974914367079718e-01,7.974146759305332788e-01
6.439873761366461391e-01,7.047715247331981514e-01,7.335943551678678620e-01,8.859589693802177868e-01
2.501387224674029852e-01,6.060086552818420014e-01,7.550102000555376502e-01,8.808872949720837342e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.659417469858978089e-01,8.076762939663648666e-01
4.017427231096954987e-01,5.920002462901481355e-01,7.355644911271160824e-01,7.972746556138435858e-01
3.052875934537951919e-01,6.834998308438057224e-01,4.052953223595845977e-01,7.988384861610945409e-01
5.329324318229194946e-01,5.577963774896275151e-01,7.015917494871071192e-01,7.448978521472054970e-01
3.896926742494937757e-01,5.202673368803356624e-01,5.845493192162571905e-01,7.618047241371719291e-01
3.069452230593678332e-01,3.011751317381554660e-01,4.324326382423675508e-01,7.715988163368230346e-01
5.734128291653346476e-01,0.000000000000000000e+00,5.649249097049224844e-01,8.571929794296174743e-01
3.597945331120214751e-01,5.302689798896152995e-01,5.889954054714877651e-01,8.473873132332192526e-01
4.786462439009968040e-01,4.849491522162979740e-01,7.182632979416422314e-01,7.159099166706240913e-01
5.659962306196937298e-01,0.000000000000000000e+00,8.091342661975372552e-01,8.156937630204320611e-01
0.000000000000000000e+00,5.330660757160081697e-01,7.470963496585852903e-01,7.906621192993853464e-01
3.556441848128278904e-01,7.544759325307746067e-01,8.318957068705501445e-01,7.830973621787592487e-01
0.000000000000000000e+00,6.479812136388733990e-01,8.067321556843989327e-01,8.648607957093247256e-01
3.520917299052411797e-01,5.644325558108986840e-01,6.662231940782895601e-01,8.207771626667527132e-01
3.134931499874665795e-01,6.084793553786320697e-01,7.745675913414774572e-01,6.754215236034372127e-01
3.477028007802018816e-01,6.511430245291840446e-01,6.665073569633269690e-01,8.500676661458316241e-01
2.209699305963974125e-01,5.930625453807536474e-01,6.869720592450849761e-01,8.250902799022886702e-01
3.633937770389585875e-01,6.130765694595147197e-01,3.633516565076876370e-01,7.554659171292587017e-01
2.172147581677267569e-01,5.939364768996895361e-01,7.195686637387452844e-01,7.515303806759406902e-01
4.168239258601421637e-01,5.938700490347670335e-01,6.841140140258866742e-01,6.272414807161239558e-01
4.763703615156247850e-01,5.198497794449763454e-01,7.161149673798674620e-01,7.621544675658872281e-01
4.353194023797917755e-01,5.385934166128806266e-01,8.098819700894386298e-01,7.811676379776284485e-01
4.076781004036665879e-01,6.625225634141725939e-01,7.431906186050939445e-01,7.753319029597340872e-01
7.054286083985973344e-01,5.042547105944384933e-01,7.945458704248863357e-01,8.415029871621385604e-01
3.515569232682919099e-01,2.212488363435108074e-01,6.243220623084718701e-01,7.789596860526492028e-01
3.564911637879721873e-01,5.975483798245162514e-01,6.699703987910888836e-01,8.219155409212780539e-01
5.566303172806964517e-01,5.593885284277808623e-01,7.096267624600255397e-01,7.601532202546812389e-01
0.000000000000000000e+00,5.350802265380713019e-01,7.590474693074894530e-01,7.283255247585994629e-01
3.323609972499658172e-01,4.049074031498405279e-01,4.223450583664705160e-01,7.189717071041272778e-01
5.231022829032451193e-01,0.000000000000000000e+00,7.757335922638917136e-01,8.108339969246342038e-01
6.455368053037802145e-01,4.060659729732721268e-01,6.726367261586313484e-01,7.421737536121293388e-01
4.042268628450185752e-01,5.295648004721391633e-01,7.397909276694963898e-01,8.062251013160267599e-01
3.014595191810852670e-01,3.158707608158786151e-01,6.306091829741805599e-01,8.415157947062856802e-01
2.168840245471081452e-01,5.333949104882491632e-01,7.261346216537950538e-01,7.320355891777126089e-01
3.639668305186813946e-01,3.561518195428470257e-01,7.650704328093150819e-01,8.869753489931533341e-01
6.160142383000333233e-01,2.051347994967031574e-01,5.769792981750383465e-01,7.716271561280075852e-01
5.284862880436245192e-01,6.193960639092238596e-01,7.375233309889831501e-01,7.291557880605424868e-01
5.934013917863492082e-01,5.314735793022081767e-01,4.037949323509796851e-01,8.076163947977531565e-01
3.522517619078000539e-01,5.257541500303037907e-01,7.933590792857307950e-01,8.371875366978359656e-01
3.044980121849663046e-01,6.360458974482158245e-01,4.907734837470306699e-01,7.725633845082438000e-01
4.466582111381557363e-01,6.337921788294127445e-01,7.718094683283956980e-01,8.334703742454508957e-01
5.761741855625670539e-01,6.824090593569409613e-01,8.047898254625319714e-01,8.039871915865287599e-01
6.225281183870040591e-01,6.845766485166023818e-01,7.627007592502677014e-01,8.125584457655864457e-01
0.000000000000000000e+00,6.264843055410136419e-01,5.942608154859614356e-01,8.493483807586196255e-01
6.583325991724393589e-01,4.806692959628298123e-01,7.429009617553283817e-01,8.304907428471314246e-01
5.360447091599080949e-01,3.925920873885289653e-01,6.626187987171573424e-01,7.876547199239882779e-01
4.902678408369717800e-01,6.548400933389986189e-01,6.276763188247875824e-01,6.900027040922362964e-01
4.650830178608493792e-01,5.216687779596570484e-01,6.624604638078545049e-01,9.273015316167966260e-01
3.030696186371325540e-01,6.098257906069662893e-01,5.983518639164799868e-01,8.246262973179359079e-01
6.251423890893926805e-01,6.039998200897398473e-01,7.236979529247349330e-01,7.941846156633787235e-01
0.000000000000000000e+00,4.490078119661078393e-01,7.363159709374179629e-01,7.679660489260465850e-01
6.285975231423650555e-01,3.532711708088578373e-01,6.914132453848661486e-01,8.129476952548554403e-01
3.926050209800881485e-01,4.932348781871002674e-01,7.141783972566824179e-01,7.297873484585657433e-01
5.253927074981035172e-01,2.083272164318632769e-01,7.511046338501512487e-01,6.983747784255782687e-01
6.097289203097262522e-01,5.160864884220845994e-01,7.819120134967413316e-01,8.556652800544304327e-01
3.588834178045043899e-01,7.067935079122915631e-01,7.763963447876119917e-01,8.358407426462594048e-01
0.000000000000000000e+00,6.619587273045840492e-01,7.858959268413379107e-01,8.127582648714193336e-01
5.205452470815747912e-01,6.027285514973393932e-01,6.103771940447196842e-01,8.269261607127152969e-01
3.403612516339619143e-01,5.258705180362941434e-01,7.296914146536161994e-01,8.164384768901129519e-01
0.000000000000000000e+00,6.835511313597090188e-01,8.021239249323167675e-01,7.513594385737528691e-01
0.000000000000000000e+00,4.540539421470504711e-01,6.912401242057367723e-01,8.834083505901247912e-01
3.502701969885771982e-01,6.263904402384752323e-01,6.897106915336166377e-01,8.241632744463195381e-01
4.817095950021729744e-01,5.578465258686233774e-01,7.252903226309543872e-01,7.086369916455163009e-01
4.914549843951748209e-01,6.379173714187714728e-01,7.689337622888230417e-01,6.253221312970923540e-01
0.000000000000000000e+00,5.317687912503834546e-01,6.059150304737094261e-01,8.586532498020934545e-01
5.980885466542442686e-01,4.671498231501155507e-01,6.957421866798844112e-01,8.166739423617056515e-01
2.624088375367196746e-01,5.260677339736323788e-01,8.134642609567512839e-01,8.925146874557705612e-01
4.710375393433044455e-01,6.224673514160339316e-01,7.759441285911146124e-01,7.987967454575030102e-01
6.235729293383179828e-01,0.000000000000000000e+00,7.290175735299471160e-01,7.172360690224137691e-01
1.878555778781992591e-01,5.983808364918346001e-01,6.808003910789267588e-01,5.846318948347942746e-01
3.003218845506600010e-01,6.006117701793548536e-01,7.226949912127552667e-01,5.751276162385348112e-01
3.586872386557640180e-01,3.026053422305771123e-01,6.674181848332002565e-01,7.435658988056055296e-01
5.730107231736862872e-01,3.379975043106405730e-01,7.261302348856135680e-01,8.364836507346669059e-01
2.609556524824266366e-01,7.764506213600113060e-01,7.759805440631033502e-01,8.535578832908881086e-01
0.000000000000000000e+00,6.837031754328853905e-01,7.272132992813106211e-01,8.146565474651152883e-01
3.507301462223907929e-01,5.691079398518880117e-01,7.904071857306502746e-01,7.381325351401629709e-01
6.050802280535845235e-01,4.385154472973147310e-01,8.005180820902643157e-01,8.263285321186972787e-01
2.085424116938680572e-01,3.110848094665559782e-01,7.208420890344193754e-01,8.012023377843318084e-01
6.615315651861309876e-01,5.300749510403647280e-01,6.299494334216204638e-01,8.093701387637892708e-01
2.155496944823381833e-01,5.933108241171451969e-01,3.096701240097384789e-01,8.117770717484352749e-01
3.630048623808021513e-01,5.824018078845467628e-01,8.248360419204102678e-01,8.792380539790689564e-01
5.266220425126202365e-01,4.820600211446690597e-01,7.190317279735534139e-01,7.615416119294287078e-01
2.196285798125198752e-01,5.240238951701872150e-01,5.710357645807513371e-01,8.741308477729849979e-01
2.222189918734528424e-01,6.384613266006774479e-01,8.154035438870527175e-01,7.946294862045565344e-01
3.461284217869646795e-01,5.565578616132866863e-01,6.222710855837786381e-01,8.455298234909243149e-01
5.937103258759364177e-01,4.567396081006511732e-01,7.658302458766198528e-01,8.403324103698474046e-01
5.277823884665460152e-01,5.213770808827944414e-01,7.283866176842662687e-01,8.337726868460502150e-01
5.246467420597022979e-01,4.888320173540089963e-01,6.741616552476641377e-01,7.902194903312391716e-01
5.772573489658796575e-01,5.698407967649408157e-01,8.109463685733301341e-01,8.230685392639549569e-01
6.032428714296749206e-01,4.565287801973464399e-01,6.680670419222488610e-01,8.794190232686402986e-01
4.814036724212345519e-01,6.127978847426696074e-01,7.545591217354465918e-01,7.263155048444770445e-01
2.279884968857339433e-01,6.819114896892751743e-01,7.534268437873392621e-01,7.855499892854820310e-01
3.548794749147593519e-01,5.788893797041845257e-01,8.539697849246711270e-01,8.289921749618842650e-01
4.033530558969275481e-01,3.958088916856989381e-01,8.029040318250550978e-01,6.508779738562242567e-01
4.746256231322447117e-01,5.151541055006705339e-01,7.011241966308490170e-01,8.695160783616332489e-01
5.778407134542031809e-01,4.828208563754607385e-01,8.032710234259764492e-01,8.150037694764277196e-01
4.687669600546522930e-01,6.244559481863620753e-01,7.873345964505633621e-01,8.135215406463716104e-01
5.255834902368392569e-01,6.408681658068051679e-01,8.256585930832939235e-01,8.763124924559017037e-01
3.439342505745667800e-01,5.934524142015136228e-01,7.739000083120776141e-01,8.360212660150795339e-01
2.155608642060632407e-01,2.160816358131734116e-01,5.355891141924609133e-01,8.402255950380256300e-01
3.564677392495380071e-01,5.264443071066169377e-01,7.172969338971787456e-01,8.186624842585311645e-01
5.077899427243253161e-01,7.199122663879080619e-01,7.351445218511630797e-01,7.764532782974624681e-01
5.686283906502044294e-01,5.784672630428611129e-01,7.110362292393139771e-01,8.780218304667131157e-01
4.855938167931000415e-01,0.000000000000000000e+00,7.113875214418913240e-01,7.992926450180505293e-01
5.305402417841014184e-01,6.731208618657380516e-01,6.029691556015035481e-01,7.974021537802548076e-01
2.570491629701883718e-01,6.957990745014974721e-01,8.640667285703484968e-01,9.037319617093819701e-01
5.173591996003291671e-01,6.043458111511759157e-01,7.900810737218243451e-01,8.380521404355824044e-01
4.671510965398339432e-01,6.474771981810043542e-01,8.440251746465972094e-01,8.241125674187390615e-01
4.493237745140951089e-01,7.632298390264290466e-01,7.370638039861785451e-01,8.907917976734682775e-01
5.398899685574338747e-01,6.232198474509892394e-01,7.343322130859601948e-01,8.051768898484736869e-01
6.224369705069198178e-01,3.459848924247610480e-01,7.721481174827442562e-01,7.990508981160728830e-01
4.761596279234625029e-01,3.074263350368510173e-01,5.286199097764812116e-01,8.105134198793096933e-01
5.954460605083990998e-01,4.456966611255298027e-01,7.229193322906702912e-01,8.555931152722159316e-01
4.571075236419956389e-01,2.204934165648202993e-01,8.288244967020346188e-01,7.966610329953813796e-01
0.000000000000000000e+00,6.588312302665283449e-01,7.767405316430958662e-01,8.942275127156997794e-01
5.671877330522241412e-01,5.257331457800928920e-01,7.574769709794634265e-01,6.123355043144760312e-01
5.739785169872202442e-01,5.761631251429696343e-01,8.424732992544673449e-01,6.739747176994830280e-01
5.698109182106596560e-01,5.662738083806947431e-01,7.364687513809478059e-01,8.968389548437986081e-01
0.000000000000000000e+00,7.086110066968547283e-01,7.323816198912675990e-01,6.998344978713394449e-01
2.156295206742783188e-01,2.286389029601163525e-01,4.092505747313793241e-01,8.262089610275901164e-01
2.453553608556685028e-01,5.245530930614934473e-01,8.353724132148737658e-01,8.371026744254932428e-01
3.486417450806472695e-01,0.000000000000000000e+00,7.758113405424016396e-01,8.023681425252879862e-01
2.191965797248582870e-01,4.022762900766483907e-01,7.682264911760670056e-01,8.269346143016995665e-01
4.946311934287935252e-01,5.630272432098031299e-01,6.793755137478748596e-01,8.148633484475295008e-01
4.044235424361604103e-01,6.109635731270324221e-01,7.805941458182519277e-01,9.500460409159581232e-01
5.281947445693728760e-01,4.902301654084830207e-01,7.121147227066449981e-01,7.958147295592240544e-01
5.667044525641921071e-01,6.894443808771422155e-01,5.325201566952589838e-01,8.541293385192468834e-01
3.534168217733299477e-01,6.291300344041657056e-01,6.405171987133210232e-01,7.222896091901879201e-01
0.000000000000000000e+00,4.927872894736442522e-01,6.751381156700040354e-01,7.483731419830710330e-01
4.502979112634532544e-01,0.000000000000000000e+00,7.979408673059410484e-01,8.347356677348445331e-01
4.012935328722529449e-01,5.707961822624780801e-01,6.951436141662998835e-01,8.269185159931284890e-01
4.873027944171279824e-01,2.121025593012136334e-01,5.587860371577438867e-01,7.702622916985888413e-01
4.422634721549102421e-01,0.000000000000000000e+00,7.777404003645528308e-01,3.582235103356044004e-01
0.000000000000000000e+00,5.599884962549516176e-01,8.268093547375138241e-01,8.434367037667509504e-01
0.000000000000000000e+00,6.808511888851384031e-01,7.420808944320539391e-01,8.117450304974270781e-01
0.000000000000000000e+00,5.253548254669722084e-01,7.791273923254101730e-01,7.202612686645623041e-01
4.546614875315792004e-01,4.503048164974016165e-01,8.605103482483169586e-01,8.291429764816188319e-01
3.087039522639400402e-01,5.670368584265518264e-01,7.294123761821953433e-01,7.849575505885313387e-01
6.043247185327327298e-01,6.810291659190933489e-01,6.376061677247970572e-01,7.851468294427625949e-01
4.766292021118855304e-01,5.932914578595714916e-01,7.680652918305905796e-01,8.269684904501553024e-01
3.091433968313368474e-01,3.158104625153099754e-01,0.000000000000000000e+00,8.492157695782746041e-01
3.123390046031550571e-01,4.035936242262415652e-01,7.337721895142391704e-01,8.095196092668932586e-01
6.058474395349244812e-01,1.833455305488700393e-01,1.858240853610332033e-01,7.626490231047352575e-01
4.042064627607260818e-01,3.911652130817670492e-01,7.014029391478063813e-01,7.674097935722833386e-01
3.960446287567426227e-01,2.113520184863310059e-01,8.110237734055752989e-01,6.531434625880070399e-01
5.980445113030933291e-01,3.646374911521494955e-01,7.687149583775637618e-01,8.735693409198971304e-01
0.000000000000000000e+00,6.675756535071155628e-01,7.287194215628032268e-01,8.066095495582025210e-01
4.667487780378613005e-01,4.422523855659105663e-01,8.124663674082439613e-01,8.288364784612510805e-01
3.549187685156507399e-01,2.095473832760083310e-01,7.590341732136466346e-01,8.224704385978018895e-01
1.886132559304873890e-01,6.421320613229658525e-01,7.308775811383239063e-01,7.087685588433130235e-01
0.000000000000000000e+00,5.613104495835582464e-01,7.101937392016487438e-01,8.212412219023278448e-01
5.109930773829391981e-01,5.221781643976087794e-01,8.093300695477044782e-01,8.687491781359594212e-01
5.755827700378396417e-01,3.572160626309040521e-01,8.198192828373938035e-01,8.939869676080348659e-01
0.000000000000000000e+00,6.032346944647818399e-01,8.134625545581712913e-01,7.298805264644543378e-01
3.128362421644800273e-01,5.770958153546855707e-01,5.572652532255315538e-01,7.630585522417807631e-01
2.156531649137647944e-01,5.582035995399372563e-01,6.813079636754552082e-01,8.037825125268365234e-01
3.676485919940423175e-01,6.219434827033685220e-01,7.980769689254914034e-01,8.159625347962433661e-01
5.955859709810195080e-01,5.999156274961834345e-01,6.179701753635035155e-01,8.259245461479899353e-01
6.259300031568830747e-01,0.000000000000000000e+00,7.816027795434609127e-01,8.152081072348801305e-01
0.000000000000000000e+00,7.016684875875793814e-01,0.000000000000000000e+00,8.123623619262267948e-01
3.093232504352003143e-01,4.874726411627890443e-01,6.929696208902940135e-01,7.249351402259742727e-01
4.001113121483700907e-01,0.000000000000000000e+00,4.782937087660726894e-01,8.450608654977063150e-01
0.000000000000000000e+00,3.602316699779277154e-01,7.612787167388447296e-01,8.237591687164683707e-01
4.893771053206515953e-01,5.213848465922621411e-01,7.016651349776430457e-01,6.675113262072875919e-01
2.199360954280631109e-01,5.692404387168541469e-01,5.583984046330442430e-01,8.110129555453062800e-01
2.175102319314638488e-01,6.270568637639709619e-01,6.636189563118708445e-01,7.422149464500229499e-01
3.555324842636684579e-01,7.249489275237031016e-01,6.304452200704359077e-01,8.488034621540976321e-01
2.150639756931343738e-01,3.968280746574993634e-01,7.600064314261398835e-01,7.363915488712690083e-01
4.686239908055107040e-01,5.896766135063091774e-01,7.150880023625103554e-01,7.990774202559933759e-01
3.639340129998154261e-01,5.319509643180793113e-01,6.923468206542592318e-01,8.502409063974148973e-01
4.443498526667680748e-01,5.656436700438255416e-01,6.273952232582975519e-01,8.594262375678338728e-01
5.876262302335758525e-01,6.190184789012738165e-01,6.367218365602177466e-01,8.524109202541982899e-01
3.564796499783333683e-01,6.337015930898765026e-01,8.015333216556477236e-01,7.880149396634523740e-01
5.232368568697437494e-01,0.000000000000000000e+00,8.900425907104575485e-01,8.200997965248120192e-01
5.568066292386946170e-01,4.191986274251586209e-01,6.604450781454861419e-01,7.733147451695784325e-01
5.206034480438439527e-01,4.615505849161501417e-01,7.952180604225977945e-01,8.546830895039098097e-01
2.189926297894226048e-01,5.880197464063001700e-01,6.703795654361658363e-01,7.662184087199429561e-01
3.087845651439727890e-01,5.882872333426150124e-01,7.275211271672894497e-01,7.063375482922272797e-01
2.120447931358483418e-01,6.193666724303598103e-01,7.035634458556712101e-01,8.296694261390464842e-01
6.178116087972935766e-01,7.360815258251383053e-01,4.556314569502758482e-01,8.474639767913892952e-01
5.158003040056347022e-01,4.547938573254852179e-01,7.818152656158808833e-01,7.495289647111977871e-01
6.774125898545924063e-01,2.247295905276422423e-01,6.847193883003057646e-01,8.653459195718150587e-01
2.238613496596187358e-01,5.683113454216306426e-01,7.094143817100828642e-01,8.493568796837052126e-01
5.174213182372947584e-01,5.341911816629973941e-01,7.189888005442094387e-01,8.605263525471262831e-01
3.591986743603239884e-01,5.970219255480515574e-01,6.016142278716698488e-01,8.843273920373725394e-01
4.137914010359530215e-01,4.027451035459013173e-01,4.789864877877620941e-01,8.384305272062664294e-01
5.927164207549215913e-01,6.417535038811936765e-01,7.331027357214313644e-01,7.300773658408233890e-01
0.000000000000000000e+00,5.612210342510872696e-01,6.789860356848883560e-01,7.479131412456054839e-01
6.314842574970618294e-01,6.732046216707385788e-01,7.060434598333596989e-01,8.797924624466664234e-01
5.791741651028012861e-01,6.987172426575150030e-01,2.095284058720529308e-01,7.663456619408718362e-01
5.839423247942296946e-01,4.392155841818655149e-01,6.914882770454927607e-01,7.123756748086886859e-01
5.015081858458465547e-01,4.905785647001915106e-01,4.859249319330653516e-01,7.762812959604719065e-01
5.175346720592445271e-01,7.221787264079193580e-01,7.517157490849153412e-01,8.588693463062953004e-01
5.278834543745445362e-01,4.736313873530505481e-01,6.132339717947017377e-01,8.026629626333556811e-01
4.497134719562372873e-01,2.512838077451297059e-01,7.800438940540630472e-01,9.377852480234466492e-01
4.765821994728479671e-01,5.554998575055528631e-01,7.707221853190843186e-01,7.657010256493921307e-01
4.061573620228799419e-01,5.091068568397848493e-01,7.377257473457482506e-01,7.032704192596457293e-01
2.144105789675673501e-01,6.721204895578960503e-01,6.500601917301563892e-01,7.476268715685722155e-01
3.251771617486169941e-01,5.875256176084389104e-01,2.166714053963258169e-01,8.144332452995534100e-01
4.826738698726141807e-01,4.313907676989180984e-01,6.289442519032835133e-01,7.456767311897251060e-01
5.335345598468708150e-01,3.552106985315459653e-01,7.673302111578255147e-01,7.984349138191116912e-01
5.867123614883329452e-01,5.881964783864332968e-01,6.143692168962304745e-01,8.092473922422057653e-01
3.512510519419069777e-01,2.231024507064737483e-01,6.874179705646809024e-01,8.334794559918912160e-01
4.046683819231026713e-01,4.708670722235586137e-01,6.840791079196009150e-01,8.096760812318625211e-01
0.000000000000000000e+00,6.515371264701138587e-01,6.904534264752353323e-01,7.614259523436670563e-01
4.843579134017129695e-01,4.886850841725877137e-01,7.063529063694397037e-01,7.527598665790270482e-01
0.000000000000000000e+00,3.528825065811567185e-01,6.273132596711599174e-01,8.809856938484434963e-01
3.558559033926815829e-01,5.899683038533978241e-01,5.294719113412520439e-01,8.332236409634724561e-01
4.835045163535460766e-01,3.104811792310234186e-01,6.781830438324416566e-01,7.656365146003374367e-01
5.241913925433687726e-01,0.000000000000000000e+00,7.337486512870069477e-01,7.834427318972393417e-01
3.560823217527392393e-01,0.000000000000000000e+00,7.357775048412755758e-01,6.907422577505301087e-01
3.658361856862327732e-01,6.940345305093578165e-01,7.796679749863977271e-01,7.779940817728949742e-01
0.000000000000000000e+00,4.619035235616404389e-01,6.064817364668908528e-01,7.409334116004846482e-01
0.000000000000000000e+00,5.995317889887454843e-01,6.718340203778121467e-01,8.385360024548219604e-01
2.204901911855659535e-01,5.591945373148705656e-01,7.321114551915920421e-01,8.066249179916142875e-01
6.352039827673059413e-01,4.378168188190643684e-01,6.557619223831808730e-01,8.766258066622928391e-01
2.170116378050869210e-01,3.462770971482623805e-01,6.234129670804077206e-01,8.344003113601897725e-01
2.199123929595395155e-01,2.093082909019824411e-01,6.975135609756226707e-01,7.743522847172974455e-01
3.106395260729072350e-01,5.895890041923407265e-01,5.692850663680308898e-01,7.786825866279454278e-01
5.568342105013897037e-01,4.017889972246046493e-01,7.466331141580482278e-01,7.738774150058955748e-01
5.691408412967546848e-01,4.692605672432171304e-01,7.522468588229026532e-01,7.785924856695231044e-01
5.217340576419609022e-01,5.685950153546011077e-01,7.729000836395554241e-01,8.260709938081700621e-01
6.102389147927818058e-01,5.825730405299762715e-01,8.396191534278779622e-01,8.951625887850541696e-01
3.258834210635011552e-01,4.750986479751714286e-01,6.931713011090908649e-01,8.081261501460615948e-01
0.000000000000000000e+00,6.047964923206765597e-01,6.135611457080147879e-01,8.840373360576193607e-01
3.525446615029536601e-01,6.275167841691120518e-01,6.843657986686144667e-01,8.438506822601590240e-01
5.960862503907486953e-01,5.231449457441337270e-01,7.014329656374516109e-01,8.169683094876222240e-01
0.000000000000000000e+00,6.995906418628026202e-01,7.867391857949249667e-01,8.204639208967545727e-01
2.104215488300138215e-01,5.696817233899711397e-01,7.011709967207273575e-01,7.694999290446744578e-01
4.938594672618086268e-01,4.306112416331906445e-01,6.115014076587921288e-01,7.188454432786298698e-01
6.341688253702787437e-01,6.033249329546320761e-01,7.388400721751410272e-01,7.853658581555731377e-01
4.728102987259973355e-01,6.500101332135096444e-01,7.125031307821687587e-01,7.982314142919990640e-01
4.796230662432935388e-01,5.207579344663331167e-01,7.495899082647631273e-01,8.081455573131403058e-01
4.466159173222654655e-01,7.370631521191259861e-01,8.321894394683428953e-01,8.918084025901679146e-01
3.467519163073436994e-01,6.849742326927421576e-01,8.266501011665609022e-01,8.615911701054210781e-01
6.089310162507122204e-01,4.923905963119390994e-01,6.122041554614057191e-01,7.730460651964901064e-01
2.343412404569899521e-01,6.448257869863532887e-01,8.007380143961182473e-01,7.942494111911745369e-01
3.510786325941742669e-01,5.994047916641412899e-01,7.515359720150941447e-01,7.892650985644811268e-01
6.413539601614550723e-01,6.826680592755980381e-01,7.421549007522075803e-01,7.950965022327618481e-01
4.781599436957770788e-01,0.000000000000000000e+00,6.720233192173018510e-01,8.310984397271871105e-01
3.102332986663727254e-01,4.034938205923777055e-01,7.180614619925076436e-01,8.073344347479495253e-01
2.530716971521890235e-01,7.167746269692381045e-01,7.780997560274943714e-01,8.354546067124960507e-01
0.000000000000000000e+00,3.505200056846894396e-01,8.444669685773014134e-01,7.615531821503808141e-01
3.538458547081696492e-01,6.409598439966953665e-01,7.442548146315166591e-01,8.358787055940897215e-01
2.193482734863424766e-01,6.911569680571265639e-01,7.654322321061588497e-01,7.867734558205922157e-01
5.433885981453812075e-01,3.531384904956045290e-01,7.752393491861322428e-01,7.876043824977838614e-01
2.193925189391605912e-01,5.695785084082991556e-01,7.512758290989821619e-01,8.165047072232440861e-01
5.226491951670771963e-01,5.871789475469928465e-01,7.134388056781818532e-01,7.756231058482658813e-01
5.529004443761880161e-01,4.473627946615377216e-01,7.479794115868959592e-01,5.254744076234096894e-01
3.585503639426946831e-01,5.337749871681787273e-01,6.197545866956386540e-01,8.518679196722817037e-01
4.717456685392306115e-01,5.899611772763957429e-01,7.099965283417805084e-01,7.995737374563395283e-01
4.534650536857904313e-01,5.279418261027574166e-01,6.619570273786830050e-01,7.174826294907490354e-01
2.091276673123803054e-01,2.184052655389957520e-01,7.029660029174169544e-01,7.706250726184815658e-01
5.560192140719194542e-01,2.219100202065440175e-01,6.769568005100303765e-01,8.420379147720330471e-01
2.651119982171300515e-01,6.086788541105963013e-01,7.939795877995602380e-01,8.699035121105811452e-01
6.481857317115193862e-01,5.919353665364166517e-01,7.101048558052106552e-01,7.152697068047628726e-01
2.164523553213838492e-01,5.260697511904867119e-01,7.671302235435984995e-01,8.564695072695568401e-01
5.394131105477214527e-01,5.564695331268174616e-01,5.639490351666798240e-01,7.374204650300091313e-01
0.000000000000000000e+00,3.074428973999466241e-01,6.949591380306565647e-01,8.007064190291034445e-01
6.535642664475315167e-01,0.000000000000000000e+00,7.632171792878321703e-01,8.258579089987188038e-01
4.060875673545103481e-01,5.727987049565754774e-01,6.587968245878267348e-01,8.650531914263770439e-01
0.000000000000000000e+00,5.318888755566756332e-01,6.961450604537644526e-01,8.115036691006337621e-01
5.643127892629536957e-01,5.287611508210631195e-01,7.353836661886355985e-01,8.296588441272341186e-01
5.580971126765860157e-01,4.857199197599951224e-01,6.429365287665868012e-01,7.890933979712019264e-01
4.411367263892227997e-01,0.000000000000000000e+00,6.505253874800125402e-01,7.473624497985559278e-01
0.000000000000000000e+00,6.213858152746580821e-01,7.533398267764702672e-01,8.622389039361222363e-01
2.141591785425600025e-01,4.054474986358034272e-01,7.427422000360783816e-01,7.351226015634557687e-01
3.973104633783312578e-01,6.037276590993804204e-01,7.174638326041384850e-01,7.584021473059718854e-01
3.578732433481859321e-01,7.634037182207623617e-01,8.165517671823763202e-01,8.241182581737659385e-01
2.186406617563887156e-01,7.065640427171726579e-01,4.561005613978676987e-01,8.633000724200409204e-01
5.780788476171180301e-01,6.046426262838648924e-01,7.928270794815961420e-01,8.737486512475372002e-01
5.946919293171031295e-01,4.711197648746068833e-01,6.660508450904973898e-01,8.485901933431885258e-01
4.094856554705794682e-01,6.245988922579969183e-01,7.462166362061651848e-01,7.618315701373413740e-01
0.000000000000000000e+00,5.904433927555875483e-01,6.936971389824291290e-01,7.475404776956403596e-01
5.220791803214772653e-01,6.705407724378462664e-01,6.984270713731466351e-01,8.394644867694197599e-01
4.537433238952324754e-01,6.101666701898171841e-01,7.924163620637086902e-01,8.920386038274304985e-01
4.140288871527204595e-01,5.303327792056116152e-01,7.755808305016617110e-01,8.215784073799278220e-01
0.000000000000000000e+00,4.523277135383134695e-01,6.768759356631361968e-01,7.275290260794035069e-01
5.622099274232568167e-01,0.000000000000000000e+00,7.071174582184290847e-01,8.093459537433224105e-01
4.739306889811784052e-01,6.044319249930133475e-01,7.803087220646497402e-01,8.401601244863653450e-01
5.243786066864675188e-01,4.301934553298728536e-01,6.953530277044208674e-01,6.550791405998301897e-01
5.248512892972447830e-01,3.480504899083680659e-01,7.314011148221544190e-01,8.368583344558607751e-01
6.219782356954215441e-01,6.964365660592921614e-01,6.685274150843214525e-01,7.317194799100338320e-01
3.045426147550928109e-01,2.104905291770545750e-01,6.911462008029614079e-01,7.418991685435455397e-01
2.217637579737270492e-01,4.590369570528325949e-01,7.758348982527806248e-01,7.579656726103948250e-01
2.698159064850896849e-01,3.288057047689912915e-01,6.805654355457764204e-01,6.161340308869845961e-01
3.210296722902959421e-01,4.939416263308943345e-01,6.433157028932970922e-01,7.658812322212278367e-01
5.319913360720743833e-01,5.177543623081553026e-01,6.975190704189402346e-01,8.098221496311417411e-01
4.432992888207216153e-01,3.470093314069144785e-01,8.784248083634546012e-01,8.548538798419486051e-01
4.348040044484042799e-01,5.273342560254017375e-01,7.142811517339452410e-01,7.124536868766626618e-01
2.692915582177565770e-01,3.516952531467424370e-01,7.236440243158505092e-01,5.728771446022501435e-01
0.000000000000000000e+00,3.670201409994864328e-01,7.844139154241061007e-01,8.351965399588859862e-01
4.125714351329266560e-01,5.649489067694053457e-01,7.370132769118794558e-01,8.234864167213731267e-01
4.905929035029858998e-01,7.101224382422299808e-01,6.806976118652837693e-01,6.781647698589930995e-01
5.370423514864215431e-01,6.553877948142100562e-01,8.185995421578828868e-01,8.437734541253036902e-01
5.262958860283716289e-01,2.104814497539679308e-01,7.041426290857741854e-01,8.732766077690752304e-01
5.317907672806869712e-01,5.889965599566991949e-01,7.538157636379839710e-01,7.521879493857168697e-01
5.752625687694747914e-01,0.000000000000000000e+00,7.295022925566967409e-01,8.737198015150052788e-01
2.631846178119680024e-01,6.785397637833729956e-01,7.936129003586391839e-01,8.647898858138143297e-01
2.078600509087847881e-01,6.117484717512908787e-01,6.438883264050332400e-01,8.113821459888280740e-01
4.470601923862579929e-01,5.198157969980290449e-01,8.299366771634494322e-01,8.392044129722081580e-01
5.863225417229741554e-01,7.432091327121523872e-01,8.076177729818617701e-01,8.517674320865405990e-01
6.112267220017145730e-01,2.167159967112119168e-01,7.480680450010419591e-01,7.677659337477428236e-01
1.812460848074762543e-01,3.990740815472767489e-01,6.430142653696645505e-01,7.375415870113649630e-01
2.608679413997643803e-01,5.151554078676723325e-01,9.154402907803236289e-01,9.169160451374540610e-01
5.360436890737060311e-01,4.428240651674330008e-01,5.397008104500149450e-01,8.888232414663070902e-01
4.879325271268291075e-01,4.045337982296711155e-01,7.121142582658981368e-01,7.787698847712886119e-01
2.152872750130767898e-01,6.661723784636703893e-01,7.714683194451887882e-01,7.717491122066301168e-01
2.185950429130199546e-01,5.287985458658319704e-01,6.618588304452660553e-01,8.361455273848239500e-01
3.157795457196133082e-01,4.355283602801000020e-01,5.309850063835965805e-01,7.761169830772445266e-01
4.921688463607349906e-01,2.117907851477590087e-01,6.040037157068571805e-01,7.814107327673891490e-01
3.470527051247614958e-01,5.760872002801974423e-01,7.624952352342679873e-01,8.286007758198428164e-01
4.100582443764849150e-01,5.364230292146534573e-01,7.704777984988927519e-01,7.798418045229277284e-01
4.826727897298859760e-01,6.150304774267641994e-01,6.696666551337859818e-01,6.648975577338345211e-01
2.147204504808333247e-01,6.166352555408139979e-01,7.058077398380151468e-01,7.352137254122305121e-01
4.335184119902090738e-01,6.156182434347967636e-01,3.958311188192912833e-01,7.973375686519560412e-01
5.721200922044514803e-01,4.450766873653647093e-01,7.722130280151366932e-01,8.327843693780182521e-01
4.039649432881242119e-01,4.877524210642395497e-01,6.778490430385242238e-01,7.821359989727721951e-01
2.031046933343156335e-01,5.319812178870508834e-01,5.942114455194380529e-01,7.778866421904898631e-01
4.024145061047584848e-01,6.125467267923472292e-01,6.801502423557723720e-01,7.806065948680591671e-01
4.701162407724829295e-01,4.897513822317303145e-01,8.079334024030727646e-01,7.164108048369997039e-01
4.076911511872065019e-01,4.167955536900266877e-01,6.137599206556377807e-01,7.843400839910031896e-01
0.000000000000000000e+00,6.599447308940218360e-01,0.000000000000000000e+00,8.310946051768558496e-01
0.000000000000000000e+00,6.250864072441053576e-01,6.313105115320545302e-01,7.157646380959848953e-01
4.038053023153722609e-01,6.236390201429585778e-01,6.830650661290746939e-01,7.718928683502295218e-01
4.491990675432515068e-01,4.534674587395961520e-01,7.408363744329935496e-01,8.456337883370351749e-01
4.076107441217575178e-01,5.713089017025911875e-01,7.439138049188470658e-01,7.915425608694468540e-01
3.637169634565047271e-01,6.549792789792850956e-01,6.854577582071588182e-01,8.118058879646746773e-01
6.897950561905831224e-01,5.252284633513870649e-01,6.579838346519447656e-01,8.606524500652371623e-01
4.060939612775544827e-01,3.227943998806305226e-01,6.800529430202862935e-01,8.170071247528085667e-01
5.781998455063166453e-01,5.556156510335135135e-01,6.249984490566387052e-01,7.674350122310691358e-01
4.343793387231933978e-01,6.367524358878847712e-01,4.047693390139809333e-01,7.992403178568078248e-01
3.540553352854277636e-01,6.604067675795548542e-01,1.925359851973668657e-01,7.289462087534822610e-01
5.928707473330557809e-01,5.914807244008790654e-01,7.227271148483054297e-01,7.956234012227348940e-01
6.299750535623385161e-01,7.284752087534137610e-01,6.135505317610562281e-01,8.486655812421045608e-01
0.000000000000000000e+00,5.272621124061365183e-01,3.989293911857642039e-01,8.108545674520691859e-01
6.088512609749781035e-01,3.578635440985349359e-01,7.456174275648075334e-01,8.809678554581769072e-01
2.591498921086187734e-01,5.713363981218014809e-01,7.879405886362648159e-01,8.757144289944268634e-01
2.169071095519925496e-01,3.983600509622228225e-01,6.315897518403409405e-01,8.371636361595397036e-01
2.509394369317646811e-01,7.039177324196287389e-01,6.017247638734832815e-01,8.893439761382853082e-01
5.637682558360648244e-01,5.700284677760858454e-01,7.967185638418606830e-01,7.940115992800890199e-01
0.000000000000000000e+00,5.728583474489494787e-01,6.601968284600915338e-01,8.454699344982461451e-01
0.000000000000000000e+00,3.458626517273038492e-01,7.550725299921874356e-01,8.468806703457024687e-01
3.094269469700400843e-01,5.884831878770698799e-01,6.669782927161375108e-01,7.934545559903056766e-01
5.404486733951376909e-01,2.638861909663149374e-01,7.459716903846097535e-01,8.871746922279312164e-01
2.213862800810073583e-01,5.946167834512795514e-01,7.156893777204139662e-01,7.524914757970898593e-01
3.575246050572704060e-01,7.172775851209175491e-01,7.311325852692902583e-01,8.047312744431263098e-01
5.642815803559417809e-01,5.818553736836367118e-01,6.657264492106169662e-01,7.662479648546007827e-01
4.525922559233266362e-01,6.030697172049623855e-01,7.278235082978166126e-01,8.398831686044400113e-01
3.491231206807481335e-01,7.549065089635297321e-01,5.250848464384567649e-01,8.355727806332702290e-01
2.161943893453632803e-01,2.074240354082494964e-01,8.033167591035875743e-01,6.942037136716211476e-01
4.922757317181060688e-01,0.000000000000000000e+00,7.493351407465986824e-01,8.395558278416863640e-01
5.266158331993533448e-01,6.738895312920104574e-01,7.683756023798605783e-01,7.375702521197088357e-01
2.184211195217577450e-01,5.365257596540393692e-01,6.579526232496729632e-01,7.424014623850558880e-01
5.283594228485901656e-01,5.345678899812658091e-01,5.420794739282797092e-01,8.000487898296179123e-01
4.005730791053904727e-01,6.232602401262135050e-01,7.557846761714905881e-01,7.818551230739895219e-01
6.122378384592865874e-01,4.584016373022042901e-01,8.465549595627693824e-01,8.280507856253370713e-01
2.082381538166607204e-01,0.000000000000000000e+00,8.005458164835980162e-01,8.562075690972013042e-01
5.176926654327741462e-01,5.633385041601991494e-01,7.699336378573026218e-01,8.386945334604812841e-01
6.118671646858162561e-01,2.187860612736488020e-01,7.105900081829551462e-01,7.898734661053732342e-01
6.007676586379158135e-01,4.902625565760167503e-01,6.778508162389310643e-01,7.614224474221270578e-01
0.000000000000000000e+00,6.510266347388913299e-01,6.967795141041722706e-01,8.493645793797548471e-01
3.103716559257159724e-01,0.000000000000000000e+00,7.186687707522080304e-01,7.902863897312879526e-01
6.661402813688854785e-01,6.399834482911123112e-01,7.814376836010861194e-01,8.184454870033889273e-01
3.513887811564918584e-01,5.667420987011799749e-01,8.239074654836584521e-01,8.273837586937875521e-01
0.000000000000000000e+00,5.633373203453878597e-01,7.575873048007402133e-01,8.437911643437767673e-01
5.722024208644302945e-01,4.841365512097121626e-01,6.816048529171477854e-01,8.106478437861748265e-01
5.921119225665485430e-01,6.381173374668475118e-01,7.127280425957794874e-01,8.712496631378556788e-01
0.000000000000000000e+00,4.840401856299794137e-01,7.566517009917835823e-01,7.757942619522695260e-01
3.982281961735498199e-01,6.159147832715750059e-01,6.269716887739418265e-01,7.949953899101632748e-01
0.000000000000000000e+00,5.661456401130883220e-01,6.997908435104038816e-01,8.928389104213654281e-01
5.900565431792514914e-01,3.638961014203009325e-01,6.972529257418237369e-01,7.026491295087088362e-01
5.652144768718765366e-01,4.073814686381491690e-01,7.333061040988096968e-01,7.587367301157225130e-01
3.606697888753629400e-01,2.092945572832592693e-01,7.870881061240425636e-01,8.563950747992608026e-01
2.032651961218361059e-01,5.721265371978190295e-01,6.632783254245063764e-01,7.587683359774805014e-01
4.024745649774129630e-01,6.331697088433803078e-01,7.367820849017031604e-01,7.495688044743054057e-01
5.641246086399478443e-01,4.040679715564035601e-01,6.769934000976196575e-01,7.872417014463293228e-01
4.374172844701380569e-01,6.385198511131041643e-01,7.593059593975362009e-01,8.363647608889130947e-01
3.111137134066870313e-01,4.859905750542090064e-01,7.285553499118627707e-01,7.871761260511945801e-01
4.039095206854920739e-01,5.640755458104228515e-01,7.545715706918012522e-01,7.132703615498635630e-01
2.501804429685545728e-01,0.000000000000000000e+00,7.994968858871455142e-01,8.873310370152900362e-01
5.270318984236783688e-01,4.750426065204993442e-01,8.052532879639544561e-01,8.010131373445196212e-01
6.141085439039482008e-01,3.995751282491827316e-01,2.232908428168042247e-01,8.258360618640361306e-01
0.000000000000000000e+00,5.353748920434659997e-01,8.483853061108167504e-01,8.167117587726305805e-01
4.028920000226814957e-01,2.217169400171320470e-01,7.778380183631478095e-01,7.820414824053453229e-01
4.694185726861573316e-01,6.295961952971138587e-01,6.311232643433350997e-01,8.680135362985009762e-01
2.171397922324164176e-01,5.965673214604139130e-01,7.566198876855442235e-01,8.520827508922479421e-01
4.804826836441022375e-01,3.619143101720124767e-01,7.378013544458886797e-01,8.449177964603928892e-01
3.077635300002744545e-01,3.206212886824789665e-01,6.903176944031511608e-01,7.652476707438670145e-01
2.642153665786942107e-01,5.774314416155327256e-01,8.334101186750920709e-01,9.096214486491323026e-01
2.105580182150010582e-01,3.933479395004049195e-01,6.816602657125944154e-01,8.015047226763386545e-01
5.533153270353963205e-01,6.740866851646118985e-01,3.055871232740088317e-01,7.450967420452220269e-01
5.219277117030308721e-01,6.595245022243221289e-01,7.422689648035804000e-01,7.744115351159194249e-01
4.756701970343251151e-01,6.094892957384540066e-01,6.526497192695579486e-01,7.736881186336473926e-01
0.000000000000000000e+00,3.481437197270291772e-01,7.430413691700924472e-01,8.694944875462260470e-01
5.408423295710818035e-01,6.230196796373602686e-01,6.642746778050343526e-01,7.013968713425302592e-01
6.482485529431115667e-01,3.585474495126749206e-01,5.363849427905773570e-01,8.431227603253901304e-01
0.000000000000000000e+00,6.164936601787803783e-01,7.841076451939383851e-01,8.458858023057073128e-01
2.089616058800691512e-01,3.466173721565397603e-01,7.048826942613968249e-01,8.375817701663060832e-01
3.722350233408486253e-01,5.756920915838150687e-01,5.680897434758614972e-01,7.394088145793994427e-01
3.530230683609574260e-01,6.402034616662798383e-01,7.339410162885939837e-01,8.790721892802368931e-01
3.470759926463381495e-01,5.308066804014007767e-01,7.826960063298602499e-01,7.885524861640909045e-01
5.208822647817865636e-01,5.348925893394969044e-01,7.150225336475506399e-01,8.389614771827661466e-01
5.084150442438228890e-01,6.324687182951519437e-01,7.787337247771942694e-01,8.645182866921203857e-01
4.424493396285891222e-01,6.641614255481779194e-01,7.438855198599587659e-01,7.264617692683951189e-01
2.094425313596569582e-01,5.971525260114269873e-01,6.542043107712596228e-01,8.198193040353584093e-01
4.489556138338955393e-01,0.000000000000000000e+00,7.800892319587594548e-01,8.288883509886901813e-01
3.670225473876082001e-01,5.237232399252893522e-01,7.159041268084743725e-01,8.395403345810901197e-01
3.068419699541607981e-01,5.311229185279231491e-01,6.415282990723957246e-01,7.937867822127526729e-01
5.857328377699335675e-01,6.537915270931864420e-01,6.870795540401901658e-01,7.511083910104296990e-01
2.123200808501286563e-01,5.690757512172734955e-01,7.262324175484408117e-01,7.444765956579010302e-01
5.698906264586814929e-01,3.466352789610536722e-01,8.630505617610099156e-01,8.613594347221796843e-01
0.000000000000000000e+00,2.134429431035385627e-01,7.243557220906216010e-01,7.574483644783306380e-01
4.689875749870655586e-01,3.953171357954051168e-01,6.714450375742465615e-01,7.958712867999787610e-01
3.983795588332259552e-01,3.524801860679342980e-01,5.755095415414741566e-01,8.773347993392816013e-01
5.340044826503795861e-01,5.207866315645712785e-01,6.918640495024640513e-01,8.402423734060162630e-01
3.103316771880469949e-01,4.234893213539036583e-01,5.808753053709403424e-01,7.781789821777148619e-01
0.000000000000000000e+00,4.030120768939475795e-01,7.090736711652309010e-01,8.203668080462321877e-01
3.936379633685783697e-01,5.178158457028148032e-01,8.163146886755869858e-01,7.248397745941430603e-01
3.120662704938669263e-01,3.915928044829362076e-01,6.886490930670009503e-01,8.180601111058490860e-01
2.254562612342283501e-01,5.272083935641012076e-01,7.732147375612602458e-01,8.356392645044908862e-01
6.067883261572821763e-01,6.688395734546006555e-01,7.589754247387062724e-01,8.116356392531210995e-01
5.151221890567372341e-01,6.667869496242121441e-01,8.385916570367838441e-01,8.108290811492904204e-01
4.501444377937598995e-01,6.342807661335579938e-01,6.880490462252323303e-01,8.750975414769842642e-01
2.264829518514902273e-01,3.474810437317440437e-01,7.766193526066628161e-01,8.131725561751261822e-01
5.614964818842160810e-01,5.941755842375537888e-01,7.538762760646475769e-01,7.580601138494965641e-01
2.182976895038924170e-01,6.392529216684832427e-01,7.191659467461588573e-01,7.188845427026631096e-01
5.585811088981638139e-01,6.590631896639288501e-01,7.077275196720069772e-01,7.152197828708599658e-01
4.024685823580334554e-01,3.488086699259774770e-01,6.473920517255951079e-01,8.686175941422954461e-01
5.298081737508691935e-01,4.790745355213508194e-01,8.072526159568284010e-01,7.143721001886688127e-01
3.084949391850089206e-01,0.000000000000000000e+00,7.091307001296388579e-01,8.274729050488763837e-01
4.246873852916923098e-01,5.626450472809887415e-01,6.290801151423542903e-01,7.254043065694254500e-01
5.332736646411910808e-01,5.650921944981035505e-01,7.244548639505651311e-01,8.602167302863206189e-01
2.547069223346599687e-01,6.828607888440864082e-01,8.731082485067291898e-01,6.400165651106868303e-01
5.307990256086113634e-01,5.920807744959450947e-01,5.680656841915409094e-01,7.550212835351187701e-01
0.000000000000000000e+00,5.370338010464652534e-01,7.109805816179171067e-01,6.955314177745496318e-01
4.881398480798409545e-01,5.730525867961622222e-01,6.793918675458471279e-01,7.439244102519758650e-01
6.037611791561273700e-01,7.145519982829263705e-01,8.053083385831432128e-01,7.773541787063965591e-01
3.080238772864085095e-01,6.493902472588914954e-01,6.936511102686783170e-01,7.451050462910410177e-01
0.000000000000000000e+00,6.132795329954179309e-01,7.769582832193163702e-01,7.130171646692716747e-01
4.697342132212714017e-01,6.595997630508967369e-01,7.276822748749590675e-01,7.971292347759776353e-01
3.636963382347445650e-01,0.000000000000000000e+00,8.290823319822724358e-01,8.718265831848445169e-01
6.083413074576911050e-01,4.870136879010305564e-01,6.569488532319949226e-01,8.260792743229469215e-01
4.953405398369929991e-01,5.757020662233843789e-01,7.586141814592332056e-01,7.257841799947830630e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.379602123202753106e-01,8.631141634018496545e-01
4.099844510520322394e-01,4.044977701489373412e-01,7.607004051436595526e-01,7.623989394874511882e-01
3.118257181413222612e-01,5.839758126858227705e-01,6.783249978960809168e-01,7.525723418007119747e-01
4.814001628440755520e-01,3.102852278658221330e-01,5.630012282177101479e-01,7.582465762435104395e-01
0.000000000000000000e+00,3.971092194937221875e-01,7.587172356168072618e-01,7.666565977098667162e-01
5.183123083080011240e-01,5.256651480710461399e-01,8.002929683699170349e-01,8.938614731763372401e-01
5.243220660371623598e-01,6.250721095489262247e-01,7.209776114360532118e-01,8.010886346340939657e-01
5.740266190697527193e-01,6.949337395751044033e-01,9.120760462161783266e-01,8.627959921035780466e-01
2.153038318056327283e-01,4.072662686403706322e-01,4.814800627214335660e-01,8.411066612341507875e-01
4.722101476349256366e-01,5.982603811727238430e-01,7.097165299410778116e-01,8.020318440359939238e-01
4.766533214342855707e-01,6.096945327160334660e-01,7.621023770144648157e-01,8.374951821526109841e-01
4.479649197568592589e-01,5.261399111590820965e-01,7.887790972090034103e-01,8.752746142589904466e-01
4.474678078477850041e-01,4.177891684191727961e-01,5.217007245358988854e-01,7.293698141514852740e-01
6.553522369587995167e-01,6.849777363301488009e-01,6.716454779931622099e-01,8.415019636789986546e-01
4.912974838935328381e-01,5.695332431030730724e-01,3.534220435020751783e-01,8.385686618985876972e-01
0.000000000000000000e+00,1.919949248217203974e-01,7.505704021321322195e-01,5.949496851871046710e-01
4.027106585554670604e-01,5.294875615545180381e-01,5.892796589021052078e-01,7.857582557204169094e-01
4.534560814513121096e-01,5.638983859550555922e-01,7.472198511723244785e-01,8.551986052783676628e-01
5.954898719782143468e-01,6.561316603079359044e-01,7.169813839944096934e-01,8.446232223072375200e-01
3.602743798176519796e-01,6.434146237833523463e-01,7.231556787048797341e-01,8.112415565385843186e-01
4.613084633559732528e-01,7.037136976099106489e-01,6.950644602794006088e-01,9.168800112849272432e-01
4.529344424847711048e-01,6.667117596684687397e-01,7.384834812591535291e-01,8.178683586905320935e-01
2.484291446383082858e-01,6.401653894237908649e-01,7.290657329116413399e-01,8.998770095345921538e-01
2.191084535321502769e-01,4.017437749588584350e-01,6.534227998221232570e-01,8.286555922494056592e-01
5.661658543325500670e-01,2.141149938150626320e-01,5.952582689751382272e-01,8.499357531428333168e-01
6.042719946188462865e-01,5.139932480570515994e-01,8.640337576402483677e-01,7.978396177388265009e-01
3.883092790102938285e-01,1.838661802726958561e-01,7.407090600607022512e-01,2.677789829886925155e-01
2.082282730574113172e-01,6.168881669358643460e-01,4.687825178178530727e-01,8.207239967541154479e-01
2.184594700233853937e-01,6.745956487014241887e-01,5.294917605068043542e-01,8.382877167871242152e-01
5.255206083094061675e-01,4.409947620296105208e-01,6.529934116954283496e-01,6.430185885342474261e-01
2.131462010298824650e-01,0.000000000000000000e+00,8.150671129067779130e-01,7.860406096604771742e-01
4.316955968626344231e-01,5.632394393100631502e-01,7.310114781238622461e-01,7.388103272973325364e-01
0.000000000000000000e+00,2.219575121784349014e-01,7.723700830693526198e-01,8.061410688487636866e-01
4.256852402417798387e-01,4.834264702279537085e-01,6.842113117055862448e-01,7.645639584734408301e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.415634881737186435e-01,8.265413983644677165e-01
0.000000000000000000e+00,5.705205879537456060e-01,6.039040007221225803e-01,8.606762758668128344e-01
0.000000000000000000e+00,4.684701166152628882e-01,6.983089711957827239e-01,8.459961961325208613e-01
4.855953226179958726e-01,4.088625009991092574e-01,6.015656813919861845e-01,7.850627049190889162e-01
5.379398662025980382e-01,2.133218989218719219e-01,7.050220342175923527e-01,8.550019017361695228e-01
4.004810279323022248e-01,3.574059604387894717e-01,7.306311612064799732e-01,8.519877631526707740e-01
2.127144615382002280e-01,6.051327533914234724e-01,7.492372592612334126e-01,8.555780648985382708e-01
0.000000000000000000e+00,6.735196605796512914e-01,7.727083266284607843e-01,7.242145905066176281e-01
5.160062606674349350e-01,5.272008654649553705e-01,8.891404994200798884e-01,8.605360356930208399e-01
3.618643445748823684e-01,6.287918790876584341e-01,5.259673790440817509e-01,8.827996417921880612e-01
2.556572224828587148e-01,5.344661081360297938e-01,7.762861531642423207e-01,8.833842371279686523e-01
4.410097044037801783e-01,7.253785188365471370e-01,6.715991584918526991e-01,8.572008460944477992e-01
4.392227961376865553e-01,5.173795693610134805e-01,5.979166200535569464e-01,7.896758249506147243e-01
4.774775657095891579e-01,3.556683526628803271e-01,7.154540379616421975e-01,8.739055930628251145e-01
2.182206126596234197e-01,5.641296219737479412e-01,7.065438170264132234e-01,8.490777079032914010e-01
4.587174205540950900e-01,3.621540865565046063e-01,6.987556042760716402e-01,8.281929295490984000e-01
6.315467500302173187e-01,6.510641244698536223e-01,8.455741626459379878e-01,7.025426564459413825e-01
5.756929907717677208e-01,5.204239636863634555e-01,7.811138289969519199e-01,9.317643142332316941e-01
4.687536332406472828e-01,2.157266530867057441e-01,6.562113576835646445e-01,8.168435581564852388e-01
2.159392972687227963e-01,5.196688534465994103e-01,7.359591514985974747e-01,8.165876708442650900e-01
4.127032256911479791e-01,7.236038855656183877e-01,7.825255574414178295e-01,6.805862870863893521e-01
4.741566054802854313e-01,4.069206300879448235e-01,7.497460949023303511e-01,8.224997864734957531e-01
5.299874581928094575e-01,5.436555921836574434e-01,7.194465819330927436e-01,7.460374284152754276e-01
2.487838179421418272e-01,6.402874949697310303e-01,6.621422648870557426e-01,9.110371343177345871e-01
2.526517666967172948e-01,6.065638370952753933e-01,8.177496629766586311e-01,8.882715667433837003e-01
4.723116904752136525e-01,6.804228139719811219e-01,5.323829571234148794e-01,8.127774383459894780e-01
5.951157386326807464e-01,3.469678867843993819e-01,8.324511183334206699e-01,7.270523180547827646e-01
6.142763919141817075e-01,3.965709963429309148e-01,7.456366677347964211e-01,7.070175923595870549e-01
5.249904042521993386e-01,5.985461819248835136e-01,6.431861843292777658e-01,8.263693126876898720e-01
0.000000000000000000e+00,6.295455966008290938e-01,8.422675585664770592e-01,8.208893771363880987e-01
0.000000000000000000e+00,6.441599285254283602e-01,7.391975013531506544e-01,8.599309263414384175e-01
4.785961451697829938e-01,5.519455616239146156e-01,7.421159056662401943e-01,8.180836056382481125e-01
6.991893381939857655e-01,3.018336069151649204e-01,5.928982688062482964e-01,7.731259711163425141e-01
6.196176290994501734e-01,4.781388570719514175e-01,4.571804190647708044e-01,8.860731882369673462e-01
2.528087851389519969e-01,0.000000000000000000e+00,6.857898165464388907e-01,9.187039063257104177e-01
4.060469141395312009e-01,6.097608835353089951e-01,6.077049671758180116e-01,7.728863626628706962e-01
0.000000000000000000e+00,4.020124250322927861e-01,4.845457593789749828e-01,8.298027712822514390e-01
3.483836010447238785e-01,5.972849173197531947e-01,7.745396805015030139e-01,7.721072869998302224e-01
5.627660645182456234e-01,5.248077562533490781e-01,6.850210374324728901e-01,7.660514949683924213e-01
3.101557683261843001e-01,6.245469526903180135e-01,7.253641115338702594e-01,7.304166657752958480e-01
5.691983768743581473e-01,6.991999437257570005e-01,6.676624009799806414e-01,7.774815770076436428e-01
2.151087732229286509e-01,7.732449130445099295e-01,7.107480951611674369e-01,7.186184328052478421e-01
4.785161335431817875e-01,5.583418258851646776e-01,7.282101792498852921e-01,6.335064859239467605e-01
3.954240902312466388e-01,0.000000000000000000e+00,7.110126555548488270e-01,8.454447460431440131e-01
5.867039581476538590e-01,4.653193050088761940e-01,6.757178995871752081e-01,7.651551750845432265e-01
5.962737147317889175e-01,7.388718963529997685e-01,7.938072487357611395e-01,8.249590920395550864e-01
5.777698696289357283e-01,4.695711147604610947e-01,7.790438468131989369e-01,7.849103499538963025e-01
4.660414753688867928e-01,2.144620843543011968e-01,7.358122738473891200e-01,8.202488415186116599e-01
5.612994350926487908e-01,4.794093813111120483e-01,6.181967793248870358e-01,7.435476990141303144e-01
4.413208480505453335e-01,5.707824765582695248e-01,7.210054089706638969e-01,8.363887661367306325e-01
5.913456764372768681e-01,5.871323650403815764e-01,7.532778197234130113e-01,6.421079218889268470e-01
3.194265705225515228e-01,5.209436983558116685e-01,6.714844480234372082e-01,7.742477409698178548e-01
5.258923488986292361e-01,0.000000000000000000e+00,6.437997725554165385e-01,8.516877323872633632e-01
0.000000000000000000e+00,6.225444720756858619e-01,8.339581854914202008e-01,6.775994395836365536e-01
5.889414417068027374e-01,6.472102610901989683e-01,5.189870930119024894e-01,8.041672766713815479e-01
3.641473901700015281e-01,5.227909813981816978e-01,8.040557866061607273e-01,8.994690496450021833e-01
2.141407754246693329e-01,6.376757048176209253e-01,5.586377603560406246e-01,8.402864451856473238e-01
0.000000000000000000e+00,6.342130951024670393e-01,6.810166917762403571e-01,8.245092507211202459e-01
4.764065938066682770e-01,0.000000000000000000e+00,8.209901454149596267e-01,7.230215921366643927e-01
4.139426965323750873e-01,3.546066355575431817e-01,7.209336134535307972e-01,8.275198140488255749e-01
5.346566580192975149e-01,7.160325815652789361e-01,7.872930599795335826e-01,7.931877745605865337e-01
4.769130757389816178e-01,6.812002917124618806e-01,7.265707450517319144e-01,6.825512236777734332e-01
4.731360506848870107e-01,5.641722802105237911e-01,6.748744592313912216e-01,8.120485205095909764e-01
0.000000000000000000e+00,6.470872593458182331e-01,7.505615467067543456e-01,8.183409560196680532e-01
5.172401183322601348e-01,8.029130042156927827e-01,5.229709197092604622e-01,8.471648539296479097e-01
5.876730626889679066e-01,5.693730323904275803e-01,7.249398538596170116e-01,8.176883946679224247e-01
3.491481345023684235e-01,6.006113153654023540e-01,7.287694261069606050e-01,8.358504842736684814e-01
5.153353083487919317e-01,6.553710605664234690e-01,7.765356841501741547e-01,8.646922448146421303e-01
4.604413264483712132e-01,6.581325097041104133e-01,7.064632776210665321e-01,8.863129550123859390e-01
5.636491232446343425e-01,3.132107488530393447e-01,6.640440879361126925e-01,7.016072711320916477e-01
6.233757642467975257e-01,5.305279681685908244e-01,7.367382997608270534e-01,7.313707983311357186e-01
2.169519478962468606e-01,2.236067524218120772e-01,8.373835366681235959e-01,8.263421390760309349e-01
2.060816049083817880e-01,4.065173015104682208e-01,7.012776941202805148e-01,8.382498861313254501e-01
2.102489943161278685e-01,6.504254952831038938e-01,7.275491503485612688e-01,8.580688715572403202e-01
2.605434561548357619e-01,5.266432088118864208e-01,8.233596764020402192e-01,8.447484363614879976e-01
5.975460048141847391e-01,5.634128556620163764e-01,4.666114151028343815e-01,8.610281501792008685e-01
4.678179663834302060e-01,0.000000000000000000e+00,6.999071060649338927e-01,8.469133988538755098e-01
3.420498994916720270e-01,3.950284387920195428e-01,7.283210347364492687e-01,8.073828882622045011e-01
5.333331183681604415e-01,7.322250585430039038e-01,7.713877138984827075e-01,7.827652018978464854e-01
5.687851315047776080e-01,6.353877454109231326e-01,6.700039031163375070e-01,7.604674743498236467e-01
6.092452878601473110e-01,4.467185132119647073e-01,7.772706010862744375e-01,8.003865968678678389e-01
6.733294012731267930e-01,5.729665692947345512e-01,8.195040096282578679e-01,8.802931153747525217e-01
3.591154262191323943e-01,2.167632017911409748e-01,7.247428433223912503e-01,8.802397480665815621e-01
5.734565190710803062e-01,0.000000000000000000e+00,7.934528796349523683e-01,7.990372882357779094e-01
6.249782327700448281e-01,3.596990047207658248e-01,7.682094244158088614e-01,8.004512073284341112e-01
3.526603502286227987e-01,4.153400320099618903e-01,8.012413193327729832e-01,8.203233424257080353e-01
2.579491820951900771e-01,5.189784205163138209e-01,6.801428837926153381e-01,9.168094699481174059e-01
0.000000000000000000e+00,4.132941207658284988e-01,7.311507614311228975e-01,8.523482796481895996e-01
4.720884434108361671e-01,5.686032901628854663e-01,7.029105581400844072e-01,8.069855027367717204e-01
7.268088895219885215e-01,6.850834378835028993e-01,7.797503967099048694e-01,8.405681651648222452e-01
4.679904783739226026e-01,6.411920531520072242e-01,5.357138756677065627e-01,8.326013952096881221e-01
2.137463383318523868e-01,6.249317066582457114e-01,8.145486186271272411e-01,8.082227491441978939e-01
2.209978474924390035e-01,3.991676167785840335e-01,7.216690059562946846e-01,7.695512941547094643e-01
3.230977309807749331e-01,4.706014839721802123e-01,7.340987924002436715e-01,7.836521932370694721e-01
5.993380867423223624e-01,6.073364174521520553e-01,6.000708744666539696e-01,7.446419346181880616e-01
4.681679684086826887e-01,4.095731761152012762e-01,7.305168748313272120e-01,8.466444152894611053e-01
2.599658308605461432e-01,5.711628989517483213e-01,7.734550922883939306e-01,9.396935985913840161e-01
5.953106224451527595e-01,2.281565002124091301e-01,7.426076300572628242e-01,8.026031380289624373e-01
4.935014842043181083e-01,6.074727253211490430e-01,6.975276501312983601e-01,6.172635565593521667e-01
3.487079133715611512e-01,6.004716692473401896e-01,7.321805189684155168e-01,8.122773366179470989e-01
5.750908396120082422e-01,5.285254717868965724e-01,8.252673612933988379e-01,8.256954248921742900e-01
3.099547168579899203e-01,5.614769931636857114e-01,4.986669143218658840e-01,8.001419645490758237e-01
5.203172244043949846e-01,5.609225674910311987e-01,7.586518003943220068e-01,8.928012830961501445e-01
2.408019564280193259e-01,6.265665489612398664e-01,6.881122405352775306e-01,8.197021540682529750e-01
2.185081951194100536e-01,4.082861335036492845e-01,7.296883687447376365e-01,8.136767615900429851e-01
3.059416106671568047e-01,5.239036384905236821e-01,7.923355905239908292e-01,7.250626440058365318e-01
4.966374319092280998e-01,6.146831004639707885e-01,7.218269949669711139e-01,7.772104543433826507e-01
5.284781460101830586e-01,6.794965046098196959e-01,7.067927061514688303e-01,8.446295849567870828e-01
3.468662628186837127e-01,6.473415583520519823e-01,6.093933562184820074e-01,7.812367921298342122e-01
0.000000000000000000e+00,5.144636583624372372e-01,7.198925432027295512e-01,8.209500848424116093e-01
4.917989511691236992e-01,5.325465598812824108e-01,6.888113143354515078e-01,6.668089951396591886e-01
4.003068226984112798e-01,5.264904387272599795e-01,6.933076616374390655e-01,7.818407645226582714e-01
5.958054270834991506e-01,4.772277426674338963e-01,7.327200350608593649e-01,8.248698856258078749e-01
0.000000000000000000e+00,2.116911444085537441e-01,5.894035107017490116e-01,8.064709053942669126e-01
2.179166599261688209e-01,0.000000000000000000e+00,7.395649071577587996e-01,7.724645408807496727e-01
3.507653607090338577e-01,6.852939116477373416e-01,6.612821139965036066e-01,8.094356687692526586e-01
5.933520252657640270e-01,0.000000000000000000e+00,7.404883969100264363e-01,8.372995982956653593e-01
6.594641201096473893e-01,6.655651756925919926e-01,8.302135203429764632e-01,8.024085514376549932e-01
4.040683719292489373e-01,5.888646764813447732e-01,7.336503991142392378e-01,7.481287744149038854e-01
0.000000000000000000e+00,6.069949084098082981e-01,7.290845342223631897e-01,8.733945296336160791e-01
4.008053926749342577e-01,2.202295378040532992e-01,7.173346280768081451e-01,7.816624120951809473e-01
5.324181439890667278e-01,2.108590475794877572e-01,7.329604445175152971e-01,8.061314779584818346e-01
3.596601189654434205e-01,3.650310865424630791e-01,7.432337285535269844e-01,8.507225946769459979e-01
2.164045227030260699e-01,5.956939977917353746e-01,7.763286936644661074e-01,7.633323993287542963e-01
4.741858768545121339e-01,4.517075687429917830e-01,6.930967582370993751e-01,6.906899594758003635e-01
4.440268755391246214e-01,4.807880023704003136e-01,8.160702035106902619e-01,8.241399161020995789e-01
6.482311835081224771e-01,7.085420314491056581e-01,7.080006387721508032e-01,8.915187667687807238e-01
5.671718079582500627e-01,6.626055111163490219e-01,6.703898180288810904e-01,8.519604660407572583e-01
3.148861823726678555e-01,6.007112469211886019e-01,6.211278657772100198e-01,7.557489409375526268e-01
5.874710648778116440e-01,6.354540903377511318e-01,6.808444210461190860e-01,7.346623189791365860e-01
3.624209822179100815e-01,5.575255138918329134e-01,7.691393715111360940e-01,8.507939155559891553e-01
4.398566249652591242e-01,3.621210784211162381e-01,5.993104112889833246e-01,8.882329292238891894e-01
6.228739630477599931e-01,4.078958624466567096e-01,6.666480911558386735e-01,7.464637258112614138e-01
3.985169478763788686e-01,4.133711712769592705e-01,7.239971467732424504e-01,7.896840661966032515e-01
4.013651943250828302e-01,5.571317450543541439e-01,7.065388105954524267e-01,7.778013769870397720e-01
4.836272074026192191e-01,4.126424304341442806e-01,7.577909111946188325e-01,7.464896537143179689e-01
2.126551391994329909e-01,4.744380945509716896e-01,7.097351068172690347e-01,7.990787883489998134e-01
7.041756761015760535e-01,7.143511657720617025e-01,8.140435938580676822e-01,8.931208771923407896e-01
6.092346986861214564e-01,6.079471665079859699e-01,7.197065429109483770e-01,8.508702159679393251e-01
4.073975111236571855e-01,2.068079561327247906e-01,7.510764321053637893e-01,7.997133487544125785e-01
4.720591619999902067e-01,5.438826996160519567e-01,5.663495516237608829e-01,8.446962813669159909e-01
3.504519561883484569e-01,4.074487598581501557e-01,7.061554328742170039e-01,8.225973612684184255e-01
4.643429845103074771e-01,0.000000000000000000e+00,7.853060584438000813e-01,7.996822125650432378e-01
3.512591868548241014e-01,7.516209343554584033e-01,7.247279313703927084e-01,7.902174690994077100e-01
5.030847831547191618e-01,6.526897726491985852e-01,6.616468065229116347e-01,9.184727682463477150e-01
4.726569590095748841e-01,4.795391115181539265e-01,6.686756970442400139e-01,8.171810818954244882e-01
3.556555241844532311e-01,5.928272546140829213e-01,7.067370154827828932e-01,7.982922550145655771e-01
3.136695800234530762e-01,7.280798978617577522e-01,6.892773835642487246e-01,6.915251290421325914e-01
5.281574316807819969e-01,4.661304454307413359e-01,8.325585963049552118e-01,8.218371837317757223e-01
3.677317670277376882e-01,7.654791071966733362e-01,8.269048810929514604e-01,8.389093567224656933e-01
6.153997899795924376e-01,2.671101051202226517e-01,8.167418058375965906e-01,9.134802228273150027e-01
0.000000000000000000e+00,4.866752006398783470e-01,7.447633239406308281e-01,8.044726106440557301e-01
5.448089756289519192e-01,6.227698541634123508e-01,6.489174964118188393e-01,0.000000000000000000e+00
5.286013335578532146e-01,0.000000000000000000e+00,5.704408267717615555e-01,8.290052690174148919e-01
0.000000000000000000e+00,5.304402155709458944e-01,7.936696906204396829e-01,7.555360789341267758e-01
4.010077816712439569e-01,5.330666317838863577e-01,7.252053144038869137e-01,8.459906114638773289e-01
5.954758376558022537e-01,6.667319437065821752e-01,7.019759643045272446e-01,7.984028546772811152e-01
4.628818068730150004e-01,7.149806207562801053e-01,8.418208988771952450e-01,8.627249119417668144e-01
5.872543799005511822e-01,6.074106865051821513e-01,6.970489504717115592e-01,7.316192610735990920e-01
0.000000000000000000e+00,5.290227718131104151e-01,6.851772284691632908e-01,8.949146905997562573e-01
6.259518240050108151e-01,5.689589026061303567e-01,8.274660332996373047e-01,7.330230752469719668e-01
4.938375824367335909e-01,6.651441993550625265e-01,5.742409171588342964e-01,7.987497271369098373e-01
5.263431434998495639e-01,6.669563576212370615e-01,4.824728284130949674e-01,8.564850826896830416e-01
0.000000000000000000e+00,5.239363765204556600e-01,7.250810441888007052e-01,8.153126167148305736e-01
4.826998687482346728e-01,6.464947824501682261e-01,6.813848718522219627e-01,8.397342205041954388e-01
5.235870396971781249e-01,6.336336110895052220e-01,7.082593642195024186e-01,6.857757924872840416e-01
3.707675891604818030e-01,4.576478973570091147e-01,7.153461760078556608e-01,8.924703428626856727e-01
5.337162755709227158e-01,6.077838383537603750e-01,7.345776994367365642e-01,8.721891189239412423e-01
4.481964950496922229e-01,6.436850517874310729e-01,8.091555127349004950e-01,7.842379910963437339e-01
5.265901905122178928e-01,4.752135872701441222e-01,7.375646773121413702e-01,7.779109415139130457e-01
2.117866118021202171e-01,6.139425463641812186e-01,7.607778449001219023e-01,7.487475776326000254e-01
5.577043911455747960e-01,5.898730371575006126e-01,5.851163725661311377e-01,7.505076773389753875e-01
3.579129511659858709e-01,5.597868096158693518e-01,7.372037628172646295e-01,8.264799850169881612e-01
3.073982341713753508e-01,4.873714842657179136e-01,7.170587100499441480e-01,6.963521304011365265e-01
4.789479466903297511e-01,6.812485595806200278e-01,6.591715886838066529e-01,7.872958902994794395e-01
6.463762955428045132e-01,3.146546127012715965e-01,7.500427933061288854e-01,7.298204516046069568e-01
6.235718946456569878e-01,7.259935775647307077e-01,7.645671621410913277e-01,7.289578202709665611e-01
2.619810973232258311e-01,6.130580380234476046e-01,8.096452088073792241e-01,8.477001455915859074e-01
5.969330610005940674e-01,6.175560573034766243e-01,7.864708321676086022e-01,7.605552713906045259e-01
6.574525943166271702e-01,5.766375310466378412e-01,8.068022458668404617e-01,8.135948477873690132e-01
7.036579742222098810e-01,4.761505630106005471e-01,5.274504049198507349e-01,7.946026176174108002e-01
4.413159615162156602e-01,6.487197555891963674e-01,6.663754670500482424e-01,7.716620615060464372e-01
2.576025969772725022e-01,4.453008924511870914e-01,8.084210092774744005e-01,8.601926778303713439e-01
2.998233862353870682e-01,6.061454259196603633e-01,6.545645483085918981e-01,8.204352031978497939e-01
4.310434628921714362e-01,6.356263679700852043e-01,6.811584290896629534e-01,5.778167239504786723e-01
0.000000000000000000e+00,6.835261575225479724e-01,8.619308110382108978e-01,8.603821387467780468e-01
5.289923735578601072e-01,3.269956534160028405e-01,7.201402003050607625e-01,7.542074460318272111e-01
5.216091019021311670e-01,0.000000000000000000e+00,7.265077110696190887e-01,7.637007114277379882e-01
1.829120168723546436e-01,5.374476145091438006e-01,0.000000000000000000e+00,7.025675086022264981e-01
4.172326243052635331e-01,6.401834503941690180e-01,6.293045721595639241e-01,7.725577012092181839e-01
4.802805834733828161e-01,6.479954485386306695e-01,4.750781638678473473e-01,8.615402061425616598e-01
4.670554234889212064e-01,4.057539057418300121e-01,7.900156464513858889e-01,7.474135537477748503e-01
4.849423935436453226e-01,5.979105383725236145e-01,2.296631682149735121e-01,8.422468992120150100e-01
6.040815057588092563e-01,5.278750558169011953e-01,8.622531482404202086e-01,7.721731841043648625e-01
5.313869654897747097e-01,3.612460266852688395e-01,8.038452401395906888e-01,8.081178354605863534e-01
6.360989951732058945e-01,3.650108170279399156e-01,7.315165197702360178e-01,8.320355903108731521e-01
0.000000000000000000e+00,6.077602162638848782e-01,6.008091908051110819e-01,8.847547722185005181e-01
2.128929891905718130e-01,3.524181366996185227e-01,8.063103525263409788e-01,8.305993048085804631e-01
3.476844957228698574e-01,3.522308011072248779e-01,6.496413730417821553e-01,8.583615463743086149e-01
0.000000000000000000e+00,6.146308836456185754e-01,7.795388049427410815e-01,7.040295436520546124e-01
4.909073158312224905e-01,5.952786348024245999e-01,5.245829827793651035e-01,7.985118341982971879e-01
2.237070134161024404e-01,5.009008501209621933e-01,7.004698699238129933e-01,7.536444934467155798e-01
4.006561435176734243e-01,3.989806692170695390e-01,7.039787991103073628e-01,7.974903952048240097e-01
2.735410349129972496e-01,1.825763002154301429e-01,6.854681599706439199e-01,6.702725269478121417e-01
5.623264139588176613e-01,0.000000000000000000e+00,6.650756238085689942e-01,7.835342291755108546e-01
5.129995456582279179e-01,3.426020650266892731e-01,7.999399160116666962e-01,8.139094916698571547e-01
2.224634563184007541e-01,6.101088175643850642e-01,7.327690949048175639e-01,7.775480175909227354e-01
5.405261665894870449e-01,4.926596534916024006e-01,0.000000000000000000e+00,7.903726709723597477e-01
0.000000000000000000e+00,6.133422192291999586e-01,7.305124697905843734e-01,8.029649734188110122e-01
4.773166489799395285e-01,6.146308516601549643e-01,6.731094580019395535e-01,8.275778929208773560e-01
3.427616771432566711e-01,6.575069281299065205e-01,5.405010655871036462e-01,8.361997570079737763e-01
8.158584030293504208e-01,6.463908582835594663e-01,7.332328671253025565e-01,9.414150397910184820e-01
5.776263472860405646e-01,6.719140332099776680e-01,5.711152348406403068e-01,8.510375355307240319e-01
5.911343427131630079e-01,2.127587325746296276e-01,7.720929266432522420e-01,7.824607568811069447e-01
3.905764192055816153e-01,2.110993016390571020e-01,7.553885166792977390e-01,7.123498988289218570e-01
3.877908089988783558e-01,2.169101985425868073e-01,7.388978669228175589e-01,7.916632965387266907e-01
3.091774617355266264e-01,5.330668382237258029e-01,7.182511878989734644e-01,7.491260812530474711e-01
0.000000000000000000e+00,6.308379663728624909e-01,7.216104838098627017e-01,8.505499835051155699e-01
3.974036160628696135e-01,5.968476479424782433e-01,6.825469996669569772e-01,7.925723661347268134e-01
4.845705662644438916e-01,5.673513189809813451e-01,7.215028525134623560e-01,8.611246047745260146e-01
2.147897986968675954e-01,2.161607988395923274e-01,6.781724441048346819e-01,7.935029415210042014e-01
4.139288585991734992e-01,7.571482875250589162e-01,8.290341482407302953e-01,9.235264174802346737e-01
3.586160931819500908e-01,3.605307859371475465e-01,7.815764694117555145e-01,8.254917631862995764e-01
3.089062612379491757e-01,4.393048832879598020e-01,6.659407702611352953e-01,8.016392188433493216e-01
5.565325129797956683e-01,4.719859838871426905e-01,7.451674051718023550e-01,8.302161609235796380e-01
3.111698839749491574e-01,0.000000000000000000e+00,7.805352309100237473e-01,7.808067632564164029e-01
6.150658639699656538e-01,5.395107983476643554e-01,7.613726619222033198e-01,8.314969471013323732e-01
4.825440515314681211e-01,3.568045780180856275e-01,4.787104408991347260e-01,7.769909103364600611e-01
3.488528248954131383e-01,0.000000000000000000e+00,3.539173008256847330e-01,9.271886859171331041e-01
7.135729354737710972e-01,4.529984949089169155e-01,7.886451478962919204e-01,8.426152013164726062e-01
6.268525771766331189e-01,4.516703754585749686e-01,7.242215152134418021e-01,8.546690344617710045e-01
3.091508996481430738e-01,6.795096028022775680e-01,7.055186605344782036e-01,7.576320951912191015e-01
5.233558997075562491e-01,5.210694407082684387e-01,7.810618027756730530e-01,8.725758203813755998e-01
5.655714322348806000e-01,3.550117129139677696e-01,7.407133736102697874e-01,7.869184456147945150e-01
7.231877297327202747e-01,7.302634522395107242e-01,8.340721396320022185e-01,8.791463605552928273e-01
0.000000000000000000e+00,4.116476452210993675e-01,7.432680196067495970e-01,7.817846186335005720e-01
3.449036611378569761e-01,5.936568375657953478e-01,5.368455731202695924e-01,8.371969499356907152e-01
5.093934502821539922e-01,4.258903323145438180e-01,3.125452679059576577e-01,7.785928519735446640e-01
0.000000000000000000e+00,6.102348048278678494e-01,6.968481906406944759e-01,7.142141893471023462e-01
2.132971243830874553e-01,3.651931221576046882e-01,8.578740685946983913e-01,7.774844973744517995e-01
4.853018436277135583e-01,4.895561907512829269e-01,7.850001914695083904e-01,5.856968983969743636e-01
0.000000000000000000e+00,6.360779294411299523e-01,5.708051193561085590e-01,8.338027382871147086e-01
4.581926090684443342e-01,7.146054418978029510e-01,6.782730916601488191e-01,8.521141053633976004e-01
4.565263477965921246e-01,4.761311990048918141e-01,6.440625541548644639e-01,8.780452500599451593e-01
0.000000000000000000e+00,3.453448421902821086e-01,7.500356571700643737e-01,8.308445581394372503e-01
0.000000000000000000e+00,6.457951708731657359e-01,7.049294622145714229e-01,6.609783868385015193e-01
3.523351372000230741e-01,6.543557858983832798e-01,7.456452460976282781e-01,7.890029611120324970e-01
0.000000000000000000e+00,5.246611471884483624e-01,7.414599354882291937e-01,8.149633248737535585e-01
5.243144729874666954e-01,2.221316015513015718e-01,7.346513297329669845e-01,7.769302370219944853e-01
6.204785257507774432e-01,6.139800511286019891e-01,6.315102480041141497e-01,7.970064598763396679e-01
4.419029188222564630e-01,7.261663667154223401e-01,6.624996132888474332e-01,8.209065435526051724e-01
6.495343724988957845e-01,5.688753834090221062e-01,7.515932452751062920e-01,8.141413663471774864e-01
0.000000000000000000e+00,6.581311857992283576e-01,8.365770936737318975e-01,8.674687402000772485e-01
2.201427559696585157e-01,5.996886004260280068e-01,7.110076331132575422e-01,7.965676555897712730e-01
4.037620350210280873e-01,3.512848223078390841e-01,0.000000000000000000e+00,8.755426580043589313e-01
0.000000000000000000e+00,5.159785467367151712e-01,5.300910925682836838e-01,8.436648978680293398e-01
3.987058267733144534e-01,7.134447044484359957e-01,7.586365254375896372e-01,7.709614897307979220e-01
5.280369274335048324e-01,4.045372950746660701e-01,7.405178549454600745e-01,8.351774022211231330e-01
0.000000000000000000e+00,6.980758818937140564e-01,7.657494449955135618e-01,7.779412943866055308e-01
0.000000000000000000e+00,6.700754391219473360e-01,7.705797531976898984e-01,7.475631454960893763e-01
3.401633373072552313e-01,2.109826641993904628e-01,7.309412215019804870e-01,8.329887058179286097e-01
4.383271904990573842e-01,5.210632973572566495e-01,5.922770056595283439e-01,7.877116097152973007e-01
6.548280433040783999e-01,6.876634670113562775e-01,7.629182239276489641e-01,8.343057434393001959e-01
3.997141207337000512e-01,0.000000000000000000e+00,6.840432220563673615e-01,8.156075028582256969e-01
4.090596336483906525e-01,0.000000000000000000e+00,8.092862144217066733e-01,7.609425171210983940e-01
5.414719265847512952e-01,4.032070761189526231e-01,6.633800818038065872e-01,8.367556170642890256e-01
3.996046410195931431e-01,3.185740133734276114e-01,6.705884498137455463e-01,7.977739135592201158e-01
6.962953563200516838e-01,2.559272022000512736e-01,8.117356573443186285e-01,8.511908935364896900e-01
4.612114908135003799e-01,3.016691552552820399e-01,7.223620534137693561e-01,8.099628293174206961e-01
6.160783701991157102e-01,6.165263168483987588e-01,6.919717205988428210e-01,7.795498549090120743e-01
6.797261914380661185e-01,7.178900253536453224e-01,0.000000000000000000e+00,8.040833845660783075e-01
7.473692698469820428e-01,5.206760476101235380e-01,8.298191185485906951e-01,7.808460108657873100e-01
1.811925853858544766e-01,5.318505388688580249e-01,5.849295488219148353e-01,6.914615079375016071e-01
0.000000000000000000e+00,7.243995159922069771e-01,7.373365429394432846e-01,8.562022795916500728e-01
3.533056372925231781e-01,5.295227489943546972e-01,8.519700965028150774e-01,7.688745442438938982e-01
2.129547829365371070e-01,6.478934794817792220e-01,6.864149401874568568e-01,7.080303354813823891e-01
3.493503862117603442e-01,4.124935705608123171e-01,6.706944091350812709e-01,8.417886581899348686e-01
2.060382959510472789e-01,7.119917567177531659e-01,7.988719367394117032e-01,7.686588744748559243e-01
3.005342787174630770e-01,0.000000000000000000e+00,6.262228722780484036e-01,7.773762455450738962e-01
0.000000000000000000e+00,5.669484286882890967e-01,6.173643869154568087e-01,7.978129357428297430e-01
5.671809438296471217e-01,5.956159659806430362e-01,6.270823346495113526e-01,7.889350731101376635e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.581155317642508384e-01,8.452468156381928166e-01
4.763522126733817363e-01,6.804185669299842587e-01,5.638208010039885698e-01,8.488205324229117776e-01
4.444338069034482475e-01,3.601570804913615809e-01,6.784217952994776590e-01,8.809514658233155160e-01
6.240703891376307988e-01,2.081547578116741959e-01,7.246408115902200908e-01,7.179757611536051742e-01
5.641852761293220109e-01,5.254163777298478388e-01,6.788593209545158436e-01,7.816704172217873170e-01
5.082361936902686228e-01,5.941485689491896593e-01,7.553221218438888052e-01,8.781434004819893557e-01
6.158176600170405246e-01,6.213924694974513052e-01,6.692615569965900679e-01,9.216190673342772310e-01
4.430493523869699080e-01,3.800193555703988424e-01,5.770097669702409782e-01,7.327524517011445582e-01
3.156331163815938590e-01,4.839176238808307606e-01,6.232649848812558124e-01,8.011324162174986441e-01
0.000000000000000000e+00,5.681646778991300550e-01,7.758298750009116063e-01,8.086434187831516018e-01
5.344995667445057164e-01,0.000000000000000000e+00,4.373304598178762714e-01,8.141067370537173886e-01
4.443216707027907164e-01,5.288095931419383167e-01,6.017662506425034419e-01,8.834619163825516708e-01
5.310761646582999873e-01,6.994034303577441047e-01,6.825973166546821513e-01,8.779963738888404423e-01
4.006588303585695843e-01,4.088702431049180408e-01,6.948054776982154346e-01,7.835997199659932022e-01
5.234622772470600705e-01,4.826899423465929595e-01,7.553282152649414272e-01,7.355203823008171771e-01
3.184234956962456176e-01,4.704235341097424139e-01,7.202803237714381357e-01,7.723207502011503189e-01
3.988404627690556037e-01,2.142074191776515146e-01,6.838559805387144364e-01,8.209183171800754630e-01
7.837507176115454666e-01,6.726930865386205882e-01,7.576527575108509271e-01,8.891753570557372477e-01
2.089710476662235972e-01,5.996892445552773898e-01,7.464310386348909088e-01,8.498386469503728113e-01
5.802647761305990137e-01,3.959832461748950538e-01,6.517233697162145845e-01,7.580703794407782636e-01
2.106325903909679886e-01,5.143403968989124220e-01,7.086843460724130406e-01,7.898762053190071519e-01
5.385014560625587254e-01,4.125651541400787159e-01,0.000000000000000000e+00,8.389619482329495614e-01
3.430099276132457797e-01,5.775196099140350592e-01,7.785196995522480901e-01,8.442362781364721735e-01
2.172606619264423333e-01,6.342509616006952733e-01,7.032170132959945086e-01,7.788275880732047352e-01
4.798760675214396310e-01,4.764061927524116391e-01,7.664117207285292555e-01,8.252082228256921725e-01
2.102558330359173833e-01,6.375089721323886627e-01,6.228081167290608899e-01,7.987256138709344366e-01
5.658902992415925093e-01,3.607619144118147103e-01,8.272064055576029418e-01,8.713731700349125475e-01
4.830609870206427625e-01,7.188358344980416703e-01,6.275934268133027683e-01,8.028691170647347386e-01
0.000000000000000000e+00,6.967883201495543855e-01,7.606086837358467800e-01,8.147014330170477825e-01
4.011035971664128064e-01,3.546460885633246907e-01,7.179983270652807725e-01,8.342775833080426917e-01
4.867562825252639280e-01,3.197379249614949459e-01,5.888609595010746434e-01,7.995168449891814078e-01
4.978059424645103759e-01,7.613002036089202562e-01,7.921270706138010542e-01,8.962520281385022436e-01
3.118823555544174564e-01,6.021762292382465409e-01,7.360433327875395282e-01,7.730297894794522229e-01
4.553518983722640856e-01,6.322133180052077472e-01,7.807214319207912423e-01,8.642705723141219654e-01
4.015413753650126649e-01,5.618604120943351266e-01,6.893294023686437066e-01,7.367157844585302540e-01
3.630676974375819377e-01,6.118836373161160580e-01,8.130587107355924381e-01,9.094963659609273110e-01
6.065533505761346866e-01,5.601149609137470176e-01,6.546871367079831749e-01,7.381192799296606433e-01
4.662550037682414716e-01,2.108183910039256592e-01,7.464465809573753718e-01,7.829600812202741622e-01
6.084122902604400807e-01,4.786871705242894404e-01,6.804915540545480868e-01,7.506152907847276623e-01
2.660236519930629928e-01,6.578647890941452525e-01,8.368361161574618956e-01,8.646156826773889748e-01
6.343111594211637838e-01,4.869543447860161245e-01,7.423642219234788397e-01,6.625913487343263464e-01
5.439360232502663539e-01,4.775799036036867395e-01,5.899132373480566738e-01,8.241079262013256690e-01
5.839201552631660963e-01,6.913852808919370707e-01,8.039560413161880303e-01,8.023378400043310599e-01
5.264549489298584461e-01,5.336436824755717012e-01,6.588265997051998557e-01,8.550889137292707609e-01
2.124876144520741472e-01,6.352058462560851160e-01,7.383362058326380373e-01,8.067416520055677998e-01
3.953571517984348360e-01,5.231309550861047430e-01,6.877957485540113769e-01,7.847998391723731704e-01
2.213169989612235045e-01,5.164089266931457534e-01,6.200814566636000391e-01,8.824129622227896430e-01
0.000000000000000000e+00,6.562254898743090648e-01,8.715566652181604423e-01,8.348172566673033312e-01
5.745407708807652725e-01,5.287856837405234822e-01,5.263164449886370555e-01,7.014817875973999861e-01
5.251695132944923516e-01,4.909289656991726036e-01,7.593395574636112588e-01,6.782939466921785732e-01
2.148202023148736983e-01,5.602985136336235961e-01,7.861849084668507404e-01,8.456290493845703971e-01
5.315758139916485492e-01,6.985313209601742290e-01,7.148705632753539208e-01,8.157376426570601691e-01
5.857981190588747999e-01,6.325068469528557502e-01,6.148673342697508204e-01,7.647873101213392699e-01
0.000000000000000000e+00,6.126656311987737080e-01,6.920695876808368174e-01,8.423704136134806397e-01
2.141083842171326579e-01,5.556404911185834905e-01,7.616025724886640313e-01,7.211154765571798908e-01
5.172568483792108207e-01,2.159545314936918703e-01,7.276836583883055098e-01,7.183019800351782003e-01
3.999156062024279423e-01,3.106127557905005165e-01,6.345371998404435443e-01,8.150055974379014634e-01
6.598051233855132258e-01,6.165812761359965588e-01,7.641710447645003734e-01,8.684063490848695777e-01
4.404285171912901142e-01,3.977183970378297406e-01,6.535084706824854095e-01,7.894868738930934660e-01
1.836697080743779908e-01,4.294445834915578408e-01,1.833513572047609785e-01,7.756181351358824028e-01
7.161867375670756264e-01,5.345276712141453501e-01,6.922119675613656042e-01,8.184675234385915266e-01
4.649560129444693657e-01,3.481557546092879929e-01,7.202578553883054457e-01,5.795428733716772030e-01
2.096575984633400058e-01,5.625970092061699512e-01,8.016822042161099171e-01,7.297331820551204995e-01
6.088096665651137052e-01,6.527262868068137713e-01,7.548080191068490263e-01,8.903570377822810356e-01
4.098664108289222785e-01,4.703459048711945978e-01,7.066330869464967357e-01,8.291142828555820854e-01
0.000000000000000000e+00,5.647796424322693021e-01,7.220701892762606544e-01,7.892176350886807024e-01
4.989343044699158791e-01,4.017811483837747111e-01,7.027981072791849027e-01,8.096131002766894236e-01
5.721785510499675098e-01,6.893043136438570251e-01,6.820109020510463083e-01,8.527961316768127853e-01
4.679698053340611841e-01,4.008514799979798204e-01,7.091493866002419599e-01,8.239710845163644715e-01
5.990953926769471138e-01,4.782511828316241553e-01,7.676701401021935878e-01,8.257865063320249943e-01
5.657257012077592240e-01,3.553593978552595511e-01,7.949423036669255316e-01,7.991999053556200217e-01
3.114362482302682755e-01,6.665724880863782564e-01,6.658565213863710808e-01,7.030689118820144801e-01
4.045636154484335556e-01,6.364180805931981544e-01,7.290730040713920834e-01,7.627314032698220281e-01
4.806487458811890545e-01,4.820023149838689736e-01,7.118208327072395036e-01,7.840301671756654267e-01
4.687242857308541732e-01,4.801062554684906170e-01,7.862408106895436566e-01,8.148801893640237326e-01
5.266644844901688938e-01,5.118968694003196429e-01,8.060986660283138150e-01,8.862218772774351772e-01
2.137167441106082033e-01,3.054233174679939489e-01,5.958008138390715747e-01,7.888552722560240316e-01
2.201871362399513976e-01,3.576978831286496963e-01,7.925344074959064233e-01,8.202126516523107203e-01
3.587055733242542344e-01,6.638657091904138774e-01,7.557601218834471002e-01,8.335384434261156050e-01
4.139012651767712270e-01,5.914789664009596493e-01,7.605525616424866353e-01,7.045618898578103195e-01
3.138984371396082440e-01,4.629865374677751833e-01,7.629937913997349996e-01,7.677565418330235536e-01
6.511813687714095300e-01,4.510566008779633429e-01,7.944640378448125650e-01,8.590513824507595153e-01
6.268368471514406126e-01,0.000000000000000000e+00,6.407374695561639522e-01,6.830541885105884115e-01
3.038578101719945357e-01,5.643953001941326431e-01,6.880480695920546674e-01,7.842606744959411680e-01
6.455137982322681767e-01,5.703353392465415617e-01,7.443322845850801617e-01,8.512405218705892951e-01
0.000000000000000000e+00,3.616275403262708688e-01,7.715464008265251472e-01,8.265311571998050777e-01
2.122256082810963229e-01,6.992755744219426584e-01,7.391355199262727993e-01,8.381941777514309022e-01
5.171608389335045075e-01,5.203797889426968748e-01,7.652485582628221206e-01,8.071257156257439780e-01
4.411095868179752411e-01,3.569751293468519382e-01,8.161357916243391353e-01,8.371130139630177380e-01
6.617691089108483915e-01,4.722256180557788396e-01,6.222578704132456506e-01,8.271641430216842839e-01
0.000000000000000000e+00,3.946651057335031632e-01,4.891527819713247793e-01,7.576569930822194543e-01
6.035620595839076286e-01,5.507576367719024812e-01,6.110499358039331863e-01,7.819518399743512482e-01
0.000000000000000000e+00,3.438773605488223417e-01,8.232990857040970445e-01,7.963450284109776511e-01
5.900777471637722593e-01,0.000000000000000000e+00,7.015381620990173150e-01,7.832170220739620436e-01
0.000000000000000000e+00,4.784338288474861423e-01,6.099312283651243671e-01,8.740577575054285786e-01
5.669749760516911152e-01,2.560078299802244217e-01,8.078692433175348464e-01,8.437768840867420073e-01
3.470843059981638667e-01,2.179481698988555427e-01,8.234703958501485843e-01,8.086480205150405887e-01
4.413189153162611622e-01,6.812631357956123734e-01,8.365262891039078053e-01,7.853144793747528496e-01
2.154396034464876042e-01,0.000000000000000000e+00,6.679262973108139878e-01,8.431332002225511157e-01
6.347090896658107440e-01,6.322784756125061634e-01,8.002903157877847562e-01,8.776729924821584650e-01
5.692067266201116249e-01,0.000000000000000000e+00,7.872155554867154015e-01,8.020801276079961850e-01
3.599701219313182210e-01,3.580645109382425417e-01,6.785716772424804644e-01,8.812161787742356367e-01
5.713483098798726179e-01,6.468693371248981361e-01,8.041125774474484622e-01,8.761151396591689844e-01
5.910641951235434677e-01,3.911956736707603577e-01,3.226419484993915399e-01,8.210769300360382106e-01
4.710019483227824155e-01,5.705897665204402447e-01,6.869290257285207701e-01,8.520524413145623699e-01
3.623490015743773274e-01,1.825507819931603826e-01,6.972284154034066317e-01,6.938135751814362706e-01
3.503831292313053236e-01,0.000000000000000000e+00,2.211782848817013813e-01,8.555341125544587699e-01
0.000000000000000000e+00,4.603057574356094750e-01,6.241106327309575708e-01,7.327796584964261228e-01
4.540571391686959446e-01,6.168711314510592070e-01,6.980167117144137068e-01,8.336922712875067809e-01
4.822886636048303033e-01,4.530980302577879981e-01,8.125742654855777625e-01,8.457324720159891118e-01
3.404457459224163318e-01,6.625928163109680025e-01,5.642144695692140610e-01,8.561936943109217379e-01
5.271145521774733833e-01,5.372853376115209745e-01,7.112051458841582852e-01,8.620605199673568864e-01
5.294158803393380630e-01,7.079491700433562240e-01,7.830666809589159616e-01,7.991730940729211419e-01
0.000000000000000000e+00,2.109698634479393875e-01,7.694277607664309349e-01,8.682662252898345479e-01
5.211122272188231097e-01,5.234292336130142997e-01,7.181392372745827313e-01,7.320105704834948268e-01
3.745138136587007338e-01,4.129437278366656638e-01,6.677786833293816171e-01,4.131284286083965474e-01
2.273661680464152957e-01,6.780686787489268452e-01,4.018331971229640587e-01,7.969334492728793462e-01
2.241307069994531997e-01,5.660705909437440120e-01,7.211464111139048727e-01,8.217217915620621538e-01
3.470824749733276704e-01,6.596885844318370884e-01,6.843985174335655008e-01,8.012957973692371727e-01
4.085835936529599866e-01,4.547523136617786510e-01,7.097676006085300582e-01,7.771403998504781141e-01
5.279905562264293195e-01,4.527270329538722882e-01,6.829756823249214515e-01,8.943449715804793199e-01
2.142368609200107910e-01,5.238971655548176898e-01,7.586816704782110010e-01,7.843772485857549714e-01
2.566647178646990213e-01,4.900012086571115533e-01,5.957268257231594921e-01,8.067373175813081776e-01
3.962473212828565572e-01,4.125159157472340632e-01,4.892554382024485449e-01,8.030015413059343743e-01
5.635933006615942986e-01,4.535323139641527779e-01,7.899391145764377287e-01,8.201607210619352717e-01
4.371078066045512855e-01,3.095160950677118272e-01,7.344966681929291363e-01,6.780800802913610204e-01
6.024188947902768820e-01,6.696732485021757997e-01,4.739360464350024782e-01,8.357738283710158811e-01
5.797990353780542172e-01,3.912360730952937349e-01,4.777110536897309911e-01,8.152399884709646827e-01
0.000000000000000000e+00,6.217539622109027331e-01,7.495763040314094017e-01,7.521680823927023862e-01
2.213063539568120297e-01,5.683548956208720471e-01,6.013656621598592045e-01,8.328604701137505284e-01
4.084775984949582384e-01,2.113408328226830668e-01,7.330915222103582263e-01,7.827528502077725214e-01
4.620881035554696425e-01,5.223560213380725736e-01,6.479589364125419859e-01,7.842692161793155536e-01
0.000000000000000000e+00,6.251731529673950627e-01,6.744141724601749877e-01,7.768767640595218849e-01
0.000000000000000000e+00,4.925490317055707945e-01,5.679769558264305962e-01,7.866156051361801183e-01
3.956284508267591260e-01,5.954121677541316382e-01,6.799393809147151746e-01,8.124699674301802954e-01
4.589533668072748318e-01,3.598139407804846757e-01,8.283897832086218882e-01,8.595910593623493634e-01
5.766400289615669639e-01,6.331312847382284392e-01,8.019552731853853977e-01,8.012165557908863533e-01
5.954774507474833722e-01,3.488229967437000978e-01,7.689559877898752838e-01,7.557028548263580170e-01
4.921973595089266795e-01,4.888918481244581837e-01,5.956863737341087095e-01,8.246370854444696752e-01
5.664519927269272559e-01,5.660464823644084653e-01,7.301048884297487440e-01,8.584989371575622030e-01
0.000000000000000000e+00,4.381855054855005593e-01,7.456247968645722812e-01,8.652126981712611187e-01
6.188853086379544344e-01,5.246177552528713539e-01,8.123282959268938175e-01,9.093163875744461055e-01
6.084304376903815204e-01,5.195798718732753674e-01,8.467059795531524102e-01,7.673030588837831401e-01
3.563334127331401202e-01,3.145740057576591475e-01,6.756433098867555831e-01,7.402640530563093790e-01
4.089295928821054527e-01,5.645173344835476836e-01,8.300009378505927016e-01,7.665434905104591135e-01
0.000000000000000000e+00,4.778705377546270117e-01,7.601405189622010283e-01,8.378610078956556517e-01
4.105653630634548135e-01,6.411603661474862825e-01,3.645790155376960051e-01,8.331833627191888025e-01
4.573016059345653139e-01,4.526475156726405547e-01,7.929104782517177874e-01,8.436527624782310664e-01
0.000000000000000000e+00,5.364796876680909543e-01,7.372120107325426108e-01,7.414339422617676201e-01
4.405793949685857247e-01,4.503532226042176734e-01,8.675815980318347664e-01,8.672305355743936683e-01
4.069522582042047754e-01,6.169789721618496037e-01,6.553199496858229667e-01,8.229201736994090632e-01
7.037853877377295841e-01,5.165047365604196195e-01,7.784843223397645007e-01,8.825898769650152298e-01
5.713806322154273420e-01,3.515640950818447186e-01,7.439719954372583377e-01,9.227517464458878660e-01
6.066380390590992988e-01,3.522131876972646736e-01,8.131201631094432392e-01,8.176319040455268805e-01
2.224120363030963887e-01,5.262671942997506624e-01,5.289279054037465677e-01,8.266197386257760904e-01
5.975603413471357594e-01,7.150956595748388933e-01,7.241697248191480973e-01,7.340181251246650218e-01
0.000000000000000000e+00,5.189456960869558433e-01,7.207129719162874704e-01,8.932859883529706835e-01
3.599775323204174038e-01,5.600955030350760477e-01,6.978802611812514600e-01,8.167200769108295955e-01
5.206285414078550833e-01,5.740170256937907611e-01,6.933290864901180406e-01,8.638547879410314323e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.616761702820955771e-01,8.460641954825843802e-01
5.965845766959105845e-01,3.489225434739262610e-01,7.094979021352302295e-01,7.931810539124233284e-01
3.057322353088502975e-01,3.012130647821000817e-01,6.336022510954703035e-01,8.155735490202649096e-01
5.299845670505751727e-01,2.270938325596756902e-01,7.146215066780894354e-01,8.785822370072512433e-01
0.000000000000000000e+00,5.342541501599543663e-01,7.718856044634127000e-01,7.947635129464326598e-01
6.217975449621303552e-01,0.000000000000000000e+00,4.720322658507476454e-01,8.435233615990804790e-01
5.245636887788633906e-01,2.217003010398411744e-01,7.714436127385785325e-01,8.548407950298115843e-01
4.503917680365350784e-01,0.000000000000000000e+00,6.635668835801384891e-01,7.489090681327388310e-01
4.367205981343345589e-01,5.662472854821416490e-01,7.116672096728413610e-01,7.748701098532906339e-01
3.112493801095334023e-01,4.719466749135585171e-01,7.119854743759235216e-01,7.946979602951733668e-01
5.913064983392499752e-01,5.729059098727240507e-01,7.142118853573717896e-01,8.240047490425502774e-01
4.380175893205734416e-01,5.593780105630501431e-01,6.821904644244416449e-01,7.574335496373033605e-01
5.584264244203542837e-01,6.633919213917911506e-01,7.467904505911910906e-01,6.470753923071781433e-01
3.523144886333410275e-01,6.555565545258075222e-01,7.995549245315186626e-01,8.347576415944470973e-01
5.302440265480296011e-01,3.955976488001374247e-01,7.356269922412481677e-01,8.042531266741677065e-01
4.086840135107895344e-01,4.811275913453658126e-01,6.945978422102905281e-01,7.705773082059902412e-01
2.197740745267964257e-01,6.689465683696973475e-01,6.970502936648541592e-01,7.682464083283599976e-01
3.602181495963571733e-01,4.696735567291049351e-01,8.167312291355866005e-01,8.086610091456407634e-01
5.363645382747602719e-01,0.000000000000000000e+00,7.979529318020204265e-01,7.770676624374474040e-01
2.124188143642158633e-01,3.559706034743356229e-01,7.802034391503200883e-01,7.900878184050971198e-01
3.552622685329789864e-01,6.809634995180648964e-01,8.256633178463264056e-01,7.685998431138972853e-01
5.200434907609201574e-01,6.082652299266260165e-01,7.483577588848271400e-01,7.183600176923061742e-01
5.823099711447867755e-01,6.964123787912140928e-01,7.468269094943232878e-01,8.532791409815205785e-01
0.000000000000000000e+00,5.638239394433425256e-01,6.275226483914299047e-01,7.822276678253372584e-01
4.349173393871332838e-01,1.846345391643443024e-01,7.206661550579582798e-01,6.524158152558571233e-01
5.908543853820014125e-01,5.910074922246262297e-01,7.157250751293989799e-01,7.434229221679605759e-01
2.209934170977274903e-01,6.229877692597580729e-01,6.980572331180251444e-01,7.777425784198093162e-01
4.012818908262615891e-01,5.667701690412700888e-01,7.023446807050202079e-01,8.368807290800219789e-01
2.146602211904923840e-01,3.549762464776849424e-01,7.657849747904263982e-01,7.991344842180960750e-01
4.677887978284621107e-01,6.568865534652935656e-01,8.045618214630112508e-01,8.280148752562015435e-01
5.653123500487308162e-01,5.391094163045648813e-01,7.133349600206829733e-01,7.505086461084996552e-01
2.572035586289075360e-01,6.630431647678969309e-01,8.491224270347481617e-01,8.702271467717574982e-01
5.842146012456765902e-01,2.593538806957130793e-01,8.356629287937824557e-01,8.776972996655957315e-01
5.185182333743370009e-01,6.441414454046966442e-01,2.241370272588295298e-01,7.930860288786443224e-01
6.001228929642714593e-01,3.501496837173515564e-01,6.970473025643366682e-01,8.143122701664493590e-01
4.707048572655613827e-01,5.683621435925290122e-01,3.959115135809743169e-01,8.379431475600545021e-01
5.587190528570801229e-01,6.040532138373462256e-01,8.020289745910039736e-01,8.314668259735232825e-01
4.697992358728811380e-01,5.932768860645249998e-01,6.139482672628965299e-01,8.124434781006579787e-01
0.000000000000000000e+00,6.173353842780441303e-01,6.625425219708930280e-01,8.124636950480446096e-01
0.000000000000000000e+00,6.242698049495207790e-01,7.384624656950974364e-01,7.936090239588594608e-01
3.466788121091107788e-01,5.965206710985464511e-01,5.291481384711349545e-01,8.544018703026970973e-01
4.670362398498664747e-01,5.364029531435029474e-01,7.390398362621289907e-01,7.776804937981323107e-01
3.546888471201868342e-01,0.000000000000000000e+00,5.705154547103141738e-01,8.569530228484120160e-01
4.018093367220053058e-01,6.463017858780121250e-01,7.162114712084315382e-01,7.234064658330539022e-01


==> Data4/mulmuhatmb31.dat <==
# arm1,arm2,arm3,arm4
-3.890173800076303090e-01,2.740497540358601825e+00,2.347542056181808334e+00,3.570038553128119574e+00
1.967807096014807300e+00,1.433176642442449467e+00,3.103476915876041797e+00,3.866783950108542811e+00
2.599976413175713930e+00,2.500740635213823726e+00,2.551894047812276245e+00,3.656246251613540998e+00
3.190231986308217582e+00,1.532722746318299523e+00,3.609429457299366817e+00,4.339981934962430898e+00
-1.984480943998079283e-01,2.569821814485044431e+00,3.174314095533537383e+00,4.413074135794770925e+00
-9.473807835312311187e-01,1.580749903846461857e+00,2.996807008202568401e+00,4.366176145353117377e+00
1.922979440560717901e+00,1.482887481242917360e+00,2.881832727399661120e+00,4.055543028308211007e+00
-1.174835121015371353e+00,3.410076772891303509e+00,3.451504335034120352e+00,4.242643407701493174e+00
-5.260197043805412420e-01,2.631038258218640458e+00,2.740815637754988376e+00,3.923785039355579762e+00
3.772379088040628048e+00,2.787816747132854100e+00,2.950760923459425644e+00,4.196926218927476526e+00
1.009943167107395290e+00,3.087005731861482083e+00,3.252293565626612537e+00,4.506240930254059585e+00
-2.823880542716539210e-02,7.583358968594984262e-01,1.920067881452625080e+00,3.928579717986845576e+00
1.130683284258549914e+00,2.844505312715600809e+00,3.575944798024329074e+00,3.655245710273618887e+00
-8.706596891560202112e-01,2.468202566005894827e+00,2.907990817655021321e+00,4.089608414004276327e+00
3.097848126925878631e+00,2.785492782260677203e+00,2.851370843548357126e+00,3.884631288951057027e+00
1.336220045956308056e+00,1.599561805616466215e+00,3.196578212230218874e+00,4.428086164467835317e+00
3.511276784093661618e+00,2.671722041473856279e+00,5.859838719191509115e-01,3.864971143521587660e+00
2.706582376538866352e+00,1.621515634318215771e+00,2.334721560413491659e+00,3.776927685481148877e+00
1.231120265442593675e+00,2.377074027240614562e+00,2.957129685436718614e+00,-5.256069151263088601e-01
-2.122048970018665326e+00,4.380073569054170335e-01,2.190868571813203047e+00,3.722824654107489195e+00
1.254983549181521330e+00,2.996935542279402842e+00,3.179219099272634796e+00,4.275821175477447333e+00
2.545228309716868864e+00,2.421875189764068015e+00,3.434995002316846957e+00,4.302821139865195654e+00
3.268635802863748108e+00,2.877590135089967305e+00,2.969577739852335974e+00,4.148731068128853394e+00
-1.819553741783318301e+00,2.393383717379728104e+00,2.318308324861991121e+00,3.865797061008198199e+00
3.646958437727903402e+00,1.620968311771046055e+00,3.228343981062802737e+00,3.936922039538712781e+00
-1.864761590774183908e+00,2.259688240180370400e+00,3.117213184341938614e+00,3.191968743507604955e+00
1.351152327532810560e+00,1.962930865551809623e+00,3.266691411058581185e+00,4.020287843374627634e+00
2.999390994337966632e+00,2.612899604416677679e+00,2.913980740955997017e+00,4.249075717594070767e+00
2.465643664691258286e-01,2.256284755398583641e+00,3.152513321629474508e+00,4.032445776911309565e+00
2.643294861569732035e+00,2.901765482991671252e+00,2.794449910098338652e+00,4.161002688885854006e+00
1.643789444781355025e+00,2.073554492602962096e+00,3.055349438572057874e+00,3.433886867512502494e+00
2.001161369995008155e+00,1.056711364093385480e-01,3.341376765720672104e+00,3.110398900565042979e+00
-1.063215112802463169e+00,2.921282439442231649e+00,2.264873810300418899e+00,3.922763198684368735e+00
2.187345940513789166e+00,1.824472719943658339e+00,3.102957222698775386e+00,1.779542410229983274e+00
1.871996245256139835e+00,3.215587341416536571e+00,2.830860485247507441e+00,3.972707967110590932e+00
4.106933037285764421e+00,2.787291183651344095e+00,3.026106845274529888e+00,1.302313331532620744e-01
3.190281877552355816e+00,2.702690989524998866e+00,2.883122384006787886e+00,1.510622260905444492e+00
2.432155466333909555e+00,2.644468622142570169e+00,3.421369005385782369e+00,4.145983810266943514e+00
-1.040246628147610375e+00,2.810626017408838440e+00,2.463263566835503848e+00,3.703552649213514680e+00
9.575134528254779231e-02,2.987362843599541407e+00,2.807726756057597584e+00,3.879184592880213778e+00
2.273405249700984232e+00,2.234158955577911776e+00,3.179770822757487458e+00,4.117811233019603279e+00
1.029033391647347528e+00,1.207786669875660523e+00,3.207479049254031267e+00,4.340079771961903532e+00
-1.052605675435938748e+00,2.658183160453393423e+00,3.280795526220724234e+00,4.193491193593242627e+00
3.323440687811948013e+00,2.162188890408785813e+00,3.157198706211457928e+00,4.085801156260751021e+00
4.237270138740401731e-02,2.703386931753645417e+00,3.026500609360226246e+00,4.354483258852949845e+00
9.064335695668139792e-01,2.352074282687179885e+00,1.987677336640995440e+00,3.527780171882730631e+00
7.280402774658771836e-01,3.060135220529959010e+00,3.280962700066696769e+00,4.149463968636222688e+00
1.756590083647534106e+00,2.738844127185303012e+00,3.330704231813908400e+00,4.433468375828059749e+00
3.376936392930025121e+00,1.896066663093929072e-01,2.950024526877129460e+00,4.013087165374294329e+00
1.329548807200259031e+00,2.573570460509076785e+00,2.683204376660016433e+00,3.853683490785557719e+00
2.555464060007088367e+00,3.037390222639892556e+00,3.188946803079339087e+00,4.304024208323960821e+00
1.532341839909027170e+00,2.936709334721467002e+00,2.942365758487585747e+00,1.446042106521547188e+00
1.940049136747264757e+00,3.029105486563174132e+00,2.615194272825175581e+00,3.702282778924806284e+00
2.280607001461157246e+00,2.741676977678684679e+00,3.071132419426552129e+00,4.286150337251820375e+00
1.869379577822684935e+00,2.960350386079463547e+00,2.997450962472230973e+00,4.074505473390194865e+00
1.002272835280392904e+00,2.265913341954756355e+00,3.196001157283377303e+00,3.991364990377072708e+00
2.404327893727428833e+00,2.393045663107424836e+00,1.870552577325347299e+00,3.546606796102910852e+00
3.493161405212750648e+00,2.880621106971260836e+00,3.160755556663120913e+00,3.790944405426766473e+00
8.819906639503997114e-01,2.984428135056565790e+00,3.378908463222763281e+00,4.317303420653704649e+00
2.365008273283796036e+00,2.812292787751491385e+00,9.951667466422954300e-01,4.142599506308379809e+00
1.246230132871892549e+00,1.195779784554580116e+00,3.168280660535310655e+00,4.000029111992418507e+00
9.115710597452818531e-01,2.901615761349908951e+00,1.780916966117656042e+00,3.642468549077223727e+00
4.296796425047586965e+00,2.190524244666728571e+00,3.270957140786687312e+00,3.900009661050578558e+00
-1.328491955161629878e+00,1.758652171429527566e+00,3.046886050742200425e+00,3.618196627403949428e+00
1.901632806872332715e+00,3.065224286547787447e+00,3.165676802051822225e+00,4.157389039853299550e+00
6.124968981113527722e-01,1.875405024159322975e+00,3.225996080054229331e+00,3.649650582979138136e+00
-2.084661448587894483e-01,2.360369524893560556e+00,3.092612927710398640e+00,2.966891454449933629e+00
2.035212128467447812e+00,2.827898998581098056e+00,2.923816908014534199e+00,6.656175869214044916e-01
3.000296594451977050e+00,2.887222075842883040e+00,8.003127831414326154e-01,3.914823805786260547e+00
1.245108994793244328e+00,1.814646782583842599e+00,3.121533207453319747e+00,4.122998994167930142e+00
7.875503252366278240e-02,2.593412173910772278e+00,2.551316376197111158e+00,3.524743499028279103e+00
2.880596908154224423e+00,1.291599764297716391e+00,2.856361595004411225e+00,3.969071396470270408e+00
1.820682739426713326e-01,1.989553401731738891e+00,3.277620945919226259e+00,4.211746221855829475e+00
3.699600421271005857e+00,1.877276957697687321e+00,3.164616058587571779e+00,3.703470287183347587e+00
2.813077790480994267e+00,2.450866403274255312e+00,2.738605231907217608e+00,3.940121351307191322e+00
1.709318405940956298e+00,2.815932760400993828e+00,3.035837479334771771e+00,2.578086016255713098e+00
2.087865964172288091e+00,2.398699019961547219e+00,2.826858486434772555e+00,3.463322714201117147e+00
1.957877297421704244e+00,2.847855262070056792e+00,3.170452983097141963e+00,3.932535491008771533e+00
1.510902418225903654e+00,2.957450583955475221e+00,3.260361614820315168e+00,3.600561345473735297e+00
-3.906984981297821680e+00,1.469205712908579819e+00,1.447916586672823636e+00,3.860131608962783734e+00
4.990433620652155455e-01,2.017242866030635184e+00,3.004121183929513883e+00,1.812038458198823365e+00
-9.950868723597644516e-01,2.384738775546066059e+00,3.143895821461623719e+00,4.321020113973453647e+00
-1.120493220011997693e-02,3.024888092556844654e+00,3.303984435937129316e+00,4.174968356430791339e+00
-2.603305261069412957e-01,2.518962627088414230e+00,2.334499090144254829e+00,3.771433866212007047e+00
1.011917613793670512e+00,3.142014678704943886e+00,3.037541835038280347e+00,4.057120639147624885e+00
1.240498898439152065e+00,2.035983166244771159e+00,3.296489218568393387e+00,4.250048443203289672e+00
3.629437764406572065e+00,2.602495532130675748e+00,3.063439256563520896e+00,4.264806010961276428e+00
4.611615471797524402e-01,2.600790196330462045e+00,2.992399349553305221e+00,1.942747835147536906e+00
-5.979431716805150288e-01,3.104514818962053280e+00,3.147467410932914156e+00,4.150270974876015373e+00
2.609610281479848748e+00,2.684416204167652253e+00,3.364978960088490734e+00,4.501086208766189145e+00
3.607981497527981141e+00,2.167359923142827327e+00,3.213595929676713148e+00,4.447290427050037742e+00
3.573025805949348932e+00,2.822575545565120692e+00,3.261890807639606926e+00,5.894981512828969539e-01
-4.443702359971511973e-01,1.870462947382291574e+00,3.120465335300958820e+00,2.459280861966788301e+00
-7.915688693689055810e-01,2.722192812321365896e+00,2.596990904601176098e+00,3.972498706587746842e+00
-2.541147643707488690e-01,2.799584653403200729e+00,3.106398845601136660e+00,4.000125101164204722e+00
-1.190677227788080383e+00,2.570840787283976248e+00,3.229475084268409013e+00,4.061498372599519513e+00
2.755534255068835758e+00,2.798411640393043243e+00,3.229772666809699544e+00,4.002821626114767106e+00
1.191453543790587988e+00,2.122981535146797327e+00,3.056437064204379439e+00,2.145902381161392203e+00
-2.165592952574391106e+00,2.447686929667517663e+00,2.857779455060583285e+00,1.651288898364256852e+00
3.685229501441321887e+00,1.231718829035810758e+00,2.991797741955728895e+00,4.272282143798067366e+00
3.277576794709652575e+00,2.832531489473082420e+00,2.877038283585060086e+00,3.841897689101476665e+00
7.510710339341943875e-01,2.183296993851246093e+00,2.971835350315209734e+00,2.198912035405293786e+00
1.563380565240206854e+00,-4.670031545212899871e-01,3.164584538554410020e+00,2.923824805927836223e+00
9.331627479336964681e-01,2.084174198213509577e+00,2.656787082719560100e+00,3.871178414985370964e+00
7.663794021966185976e-01,2.704165033223873138e+00,3.149090763943004578e+00,3.969934080762930861e+00
3.530868973285572920e+00,2.715618412180627939e+00,1.413234725320450025e+00,4.144980218717980058e+00
1.269229872147325855e+00,2.576806684239137279e+00,3.047464453040821919e+00,-1.167641582212352258e+00
1.702085812113688590e+00,2.638054046298117239e+00,3.070061166158716937e+00,4.024816702562684867e+00
1.487856169377599569e+00,2.192155510753743819e+00,3.131402604703688031e+00,3.158774430185786297e+00
1.130193794271632246e+00,2.587479891400229715e+00,3.217152205524179465e+00,1.416779503355653613e+00
1.888587052569241864e+00,2.500890997422455797e+00,3.020811895908940947e+00,1.944775342541390950e+00
3.220929438762642150e+00,1.683732777921610690e+00,3.098555374580505894e+00,4.158169484801153004e+00
3.219554403606477599e+00,2.884628669622190777e+00,1.094004440872854200e+00,4.023708162319416637e+00
1.349750085938831168e+00,1.715438152521264747e+00,3.575865054809840515e+00,4.437746082759449706e+00
6.540315641799964164e-01,2.406565772175571105e+00,2.988356807316301822e+00,2.624374741626325225e-01
1.668029693931165847e+00,2.929642755278152322e+00,3.151232979961507752e+00,2.854536975554323952e+00
1.779706517264048715e+00,3.164852396553591518e+00,3.250359969455864917e+00,1.057385930914359617e+00
6.149858876982901013e-01,2.155714244958389258e+00,3.356638761631405288e+00,4.522042659343046722e+00
1.587512168067360951e+00,1.272357214167491035e+00,3.532392090326124556e+00,4.086123059681854741e+00
1.843814497344897552e+00,2.207885659133179246e+00,3.076080448165112724e+00,4.073787809348313083e+00
-1.238632272756215125e+00,3.093695167438013538e+00,1.813009160669087239e+00,4.055773278700693041e+00
1.940447723251544687e+00,2.765663852102741238e+00,3.666179847518665103e+00,4.435843453794205971e+00
-8.910218827253579832e-02,1.252091202275905868e+00,2.776809624840002932e+00,4.099279336499240145e+00
2.057978024001714701e+00,2.493119289204818845e+00,3.106633065087057943e+00,1.804676185943923539e+00
2.982897994684670540e+00,2.136668455874457528e+00,3.050723901005345517e+00,4.081385754569382129e+00
3.835368273779693915e+00,2.161515277151202508e+00,3.243308578289563648e+00,4.296976231740947227e+00
2.465910348468480784e+00,2.353152651899566905e+00,1.684357079958401560e+00,3.875580998282428080e+00
3.139200718802790391e+00,2.303512553692600218e+00,3.166951462819821206e+00,8.798322605754722581e-01
7.447543700298169256e-01,2.470589588172215745e+00,3.323974058564848288e+00,4.161492503769286699e+00
2.162902014192878308e+00,2.988843447215155269e+00,2.398166320393343209e+00,3.879872623521738007e+00
2.690860747573843970e+00,2.098675688702484443e+00,2.265695219955655926e+00,3.897749313825566109e+00
1.568986182653445471e+00,2.869203991276505050e+00,3.322779669020200721e+00,4.001818011919913154e+00
1.765146149904519790e+00,2.060922246567540306e+00,2.979135854507185321e+00,1.709185091149805213e+00
2.423457827901310591e+00,2.961074493954091391e+00,3.133487909354523815e+00,2.276193724637766813e+00
-7.527105986976559970e-01,2.376917294576175621e+00,3.168213005234396196e+00,4.307479332819434958e+00
-1.920586293638220088e+00,1.653956642097976770e+00,2.601134460417082739e+00,4.006353838668012202e+00
3.555361118317307945e+00,3.238033323386075413e+00,3.211964064904217153e+00,2.225653990067812060e+00
2.413368299707708609e+00,2.920840913364674218e+00,3.193791893032555063e+00,3.988969724937721395e+00
8.755391714935436553e-01,2.863335147014775650e+00,3.031311710079963806e+00,3.328967946400044120e+00
-1.537029376898860988e+00,2.934244984987157689e+00,3.192565444965789201e+00,4.081677263906458464e+00
1.084672222626337224e+00,2.487169029627508632e+00,3.032397866093472061e+00,3.240208142109155531e+00
2.216999752990293615e+00,2.976960433587668042e+00,1.242113056845107533e+00,3.925615241155773205e+00
3.272761644677498083e+00,2.696555869846917197e+00,2.873575565799616260e+00,4.181504269180064348e+00
5.477830808844792454e-01,2.876107381829422049e+00,3.014220484278744561e+00,3.743497417011874884e+00
1.649743868498511068e+00,2.448946999814054504e+00,2.975861443364203662e+00,2.406728389843131755e+00
1.739775790163144320e+00,3.200089071187091072e+00,3.182773380531285667e+00,4.306301912332029858e+00
2.784419016500572663e+00,2.261566995658661483e+00,2.973433422799450110e+00,-2.051005249004712816e+00
2.380107183498762602e+00,2.792933371917345919e+00,3.206596194126319244e+00,3.744826844146243339e+00
2.880433341290417726e+00,2.209386301507113348e+00,2.684880184982779028e+00,3.898607875453689697e+00
2.717242362037026293e+00,2.792558132965647033e+00,2.784596776975637678e+00,3.821742559806247108e+00
3.115828645356858217e+00,1.310491084434159736e+00,3.186759640179258390e+00,3.350899655640526387e+00
1.321421726599801172e+00,1.942535832329522316e+00,3.033364740756368860e+00,3.268498139050337592e+00
1.754450613400021952e+00,1.210950031798274873e+00,2.937366977019857828e+00,1.379562692382928057e+00
1.167250050877432915e-01,6.112227737400882654e-01,3.416017057729998641e+00,4.276521939379746229e+00
-1.018155167577729614e+00,2.843388346528302968e+00,2.141837322631475971e+00,4.026262800402704123e+00
4.987256774574748142e-01,1.559748503255535157e+00,2.864775187039057869e+00,1.007961416818798916e+00
1.749072215898107796e+00,2.757426068430900656e+00,3.073719385258384396e+00,1.917865654984083568e+00
1.441970790108809464e+00,2.703401043452264840e+00,2.972448778505675016e+00,1.530681184474738998e+00
-3.358303165020285252e+00,2.519436494069145382e+00,2.737071104371642249e+00,3.772099978386841634e+00
2.366120195669023651e+00,1.348077021932786668e+00,3.430518777645115147e+00,4.287134925905768057e+00
-2.116695264316350578e+00,3.115699808184334341e+00,3.037655795478583887e+00,-1.871045745045907260e+00
9.529879963247344099e-01,2.493591973278550533e+00,2.500055098840559875e+00,3.850893954502824901e+00
3.573555636275397074e+00,2.617737337006544873e+00,3.237937155007810652e+00,2.455415807459746080e+00
2.081516998308551081e+00,2.426872993723919514e+00,3.100435489857163329e+00,4.138732840690986237e+00
3.287336103564507894e+00,2.671839159288399212e+00,3.103854973167561759e+00,1.760513092191243745e+00
2.312551511690412287e+00,8.275726461464405492e-01,3.165104194191012965e+00,4.364417449938689408e+00
3.694658825030652238e+00,2.445394206643102031e+00,2.065059479565895639e+00,3.967625237917045133e+00
3.478018546960700341e+00,2.009225801093189823e+00,3.108055166627414323e+00,3.448441586207267484e+00
2.604124059258247748e+00,3.099246282719191115e+00,3.265011854903928867e+00,3.457989804202775463e+00
3.850272064895451374e-01,2.735243110235241470e+00,1.354221929929584345e+00,4.081322586941903197e+00
-2.954553972610345358e+00,2.987602419319304481e+00,2.716990386028775628e+00,3.915514850157427063e+00
5.780800647248702795e-01,2.584064956056605578e+00,3.596990442684245615e+00,4.713723962904285969e+00
1.474512291640404316e+00,2.585572411407893956e+00,3.059749763544303391e+00,3.854477735935476268e+00
1.087754696379597430e+00,2.624657606348066885e+00,2.903293040660811286e+00,3.963587429796562756e+00
8.442635551031539842e-01,3.256689927563134912e+00,2.953206627262701556e+00,4.078748969327762097e+00
1.381797846975851840e+00,2.929365937698065636e+00,3.238790753954432056e+00,4.068769598438569446e+00
8.446428011834036242e-01,2.522773085043401586e+00,2.427787173500231432e+00,4.069975174056386535e+00
2.619201074471282364e+00,2.638613951546128877e+00,3.123073122133792623e+00,3.253035966991006944e+00
3.510862196251442136e+00,2.876384181250025929e+00,3.073206808936433276e+00,3.920761591002692725e-01
3.155387827622793129e+00,9.375058728614388270e-01,3.182651729644308869e+00,-2.160555094475524740e-02
9.624243700964932868e-01,1.110913479075422927e+00,2.974749449967863058e+00,1.133060360390023114e+00
2.855061224289263233e+00,1.707910617706358325e+00,3.273018620752038643e+00,4.109807954210710434e+00
-3.005122124570149822e-01,3.475728776000648335e+00,2.586295821580700149e+00,4.096725683588726241e+00
9.923304858809265383e-01,3.060398767091886629e+00,3.275630967563937901e+00,3.209493415663448701e+00
2.289845798647481168e+00,2.409984452910937769e+00,3.281515250860572053e+00,4.282468814943993785e+00
1.872321030167868772e+00,2.541528433600528825e+00,3.132811974876116956e+00,4.109522052010403215e+00
3.695139570475815205e+00,2.518072547024881480e+00,2.999274312832793665e+00,3.662104162664696183e+00
3.183570845169523267e+00,3.000618956304525131e+00,3.104454540682450414e+00,-7.183801158044563762e-01
1.651825484651029630e+00,1.823507485617600343e+00,3.105122780473498434e+00,-3.967415241022829164e-01
1.635947546575673206e+00,2.365496774208446062e+00,3.349229662832229781e+00,4.109446390540474781e+00
4.788234541613389794e-01,3.206205351651647995e+00,3.239973059097675190e+00,4.317025479501168661e+00
4.388723782495525860e+00,3.044516796750464493e+00,2.573783225584176826e+00,4.154399964684096780e+00
2.455450656599054426e-01,2.329933707470371651e+00,3.148793008660033976e+00,2.749034647736321446e+00
3.050042905563253193e+00,2.710345846344025311e+00,1.844964302564308767e+00,3.962504123249876553e+00
6.123744667092129168e-01,2.534217238923905047e+00,3.117256044681370408e+00,2.773413492521689783e+00
2.365957528863788184e+00,2.372397315540644147e+00,3.126677839503012368e+00,2.491646450011417713e+00
2.552324948108604996e+00,1.691381908622506369e+00,3.026157579685517351e+00,3.324968393729748062e+00
4.314888325901270250e+00,2.779739025270112851e+00,3.056486817075258156e+00,4.378432823801844620e+00
1.010675751532306599e+00,2.357042283491740609e+00,3.029859881500440721e+00,3.998437671582937725e+00
2.972404251404655806e+00,1.713839625360912056e+00,2.690041468938469738e+00,3.394226982547337457e+00
3.724225281725693115e+00,1.320457912737047046e+00,1.718353560136149483e+00,3.856437373607525032e+00
-1.545997455647345475e-01,2.583593548309088828e+00,3.087475893983243846e+00,3.088891820606590066e+00
-1.951814906162185892e-01,2.065027897367557319e+00,3.073965357408149579e+00,3.925047977227516416e+00
2.354256565020345526e+00,2.803180279767546690e+00,3.113226998921542421e+00,-2.240654068644731378e+00
2.633235834295378552e+00,2.755160153385169508e+00,3.064556342936801236e+00,3.734179551397362573e+00
1.169895888929053829e+00,3.136392423668864282e+00,3.016255779489220856e+00,4.135171802525981377e+00
-1.907239234233135683e-01,2.162117701669407310e+00,1.380227443198407178e+00,3.974642505391345892e+00
2.804628841873300971e+00,2.821362938566126743e+00,3.095278667028124708e+00,1.532597939451319391e+00
1.290898795479078043e+00,3.171859212452287302e+00,3.095915664891498942e+00,4.412403500274929335e+00
3.242685543829922246e+00,2.493740561292566049e+00,7.582624006679890005e-01,3.701338070125482105e+00
2.742803069762014267e+00,2.301769563519775019e+00,3.173620419173351248e+00,3.545424956297387631e+00
4.553243863327273155e-01,2.320505309927776150e+00,3.496903841459459095e+00,4.278390404353840992e+00
3.351794822950106223e+00,1.371758615798030156e+00,2.815005830603634962e+00,3.880119946268678177e+00
2.728956168953263095e+00,2.895962673471731197e+00,2.545120304047505222e+00,3.789388705975245575e+00
1.084854673413860882e+00,1.830939326149674029e+00,3.089243701358598049e+00,4.144273692575128010e+00
2.402451926391987236e+00,2.296709739619923418e+00,3.037618517632104442e+00,3.661366894067129341e+00
1.148036101828441069e+00,3.054304093373437112e+00,3.097191746927402622e+00,1.221221976169449830e+00
2.105594605382480111e+00,3.053009878872879668e+00,2.237275156388665920e+00,4.107788559760470193e+00
1.564595547660785124e+00,2.522025834200696259e+00,3.328929441739565398e+00,4.035049815725464839e+00
-2.926885158790194730e+00,2.917331103534662518e+00,2.831913707842688588e+00,3.908381918730143845e+00
3.081756764495200418e+00,2.195611305213479802e+00,3.224799853048814224e+00,3.119703306133528642e+00
3.592563109120179732e+00,3.066017317808185094e+00,3.132746927306702123e+00,2.840844776528421156e-01
-4.213724799169349389e+00,1.496027926349849935e+00,2.951403569040326857e+00,4.131476460866831069e+00
1.385652700813113425e+00,2.390148838013557153e+00,2.932830481329590011e+00,3.115034691683017609e+00
1.028730440687902536e+00,2.720844683178882839e+00,3.063795548309224515e+00,2.385202773608206872e+00
-2.385865863142520027e-01,2.734995544180735205e+00,3.137769191531380120e+00,3.184575480177490814e+00
2.582314057746049496e+00,2.508037066597554876e+00,3.365876638348738847e+00,4.077531187733308471e+00
9.914776547472561319e-01,2.721516208044386875e+00,3.028096304371271419e+00,4.136957256451808007e+00
-8.593179655311626863e-01,2.600805740717302861e+00,3.516871504141892757e+00,4.199115316204237836e+00
2.386972529082684424e+00,2.655221676026211952e+00,3.168450963615161431e+00,4.200103498578119599e+00
2.941654365138720029e-01,1.900473781824610686e+00,2.906952278742918061e+00,-1.177441473645357117e+00
2.828840878642574719e+00,2.336275160462387035e+00,3.580080237427142098e+00,4.205957757577595046e+00
6.697263281185825701e-01,1.768667902042038387e+00,2.868724042165934129e+00,4.002802634251532155e+00
3.674550217580644151e+00,3.014999689539430872e+00,3.015302532478731923e+00,1.039333369465616830e+00
3.202322854763937521e+00,3.056059979024638107e+00,3.178873138240263518e+00,2.363055102573490274e-01
8.491508714709515848e-01,1.608195579508543638e+00,2.440093904646690515e+00,3.667945790585965593e+00
3.075057897440758303e+00,2.401334099455359805e+00,2.909269976095449017e+00,1.602600369270979208e-01
1.599918547730192930e+00,2.468769126805408831e+00,2.567376226538738759e+00,3.593306339912919256e+00
4.040318661845723192e+00,2.723736405357149781e+00,3.100052353421075768e+00,-2.908336613499780121e-01
1.584677639465839949e+00,1.849920064830092192e+00,3.224027728644823121e+00,4.305200366692093716e+00
2.001574533384332888e+00,2.460039376820365220e+00,6.188128753501309642e-01,3.803300423713772194e+00
1.446036947967085595e+00,3.128266422486758458e+00,3.368563593409535262e+00,4.347506541711939398e+00
1.625337160693099969e+00,2.134042633549707801e+00,3.439134509790636951e+00,4.426314286561293443e+00
5.903307767695874508e-01,1.201578317194596845e+00,3.285102873861434070e+00,3.943030422706277349e+00
8.738265114369925257e-03,2.767580621690321152e+00,3.299183074399208770e+00,3.921178376041391189e+00
2.370426569839318709e-01,2.913524710384814309e+00,3.282560168565010983e+00,3.557176510952150483e+00
2.022016974847180570e+00,4.525593554285709530e-01,2.889627301446370922e+00,6.643446138548595448e-01
-1.845334891080103290e+00,2.808536544238843469e+00,3.151327275216570190e+00,2.971047313906483467e+00
2.354497506775039106e+00,2.829768529779331576e+00,3.166503913208744692e+00,2.834536111175020690e+00
-2.527421869202817195e+00,2.573076645753582969e+00,3.127923595275222457e+00,1.609202558609161171e+00
2.338626526244067083e+00,2.808011873162115535e+00,2.440424456201927939e+00,3.787807716057632224e+00
2.953137591781530791e+00,2.362585237554618356e+00,3.079094858250488009e+00,2.646912240598133348e+00
1.162342917768370176e+00,3.316679022551692668e+00,3.555118599508544808e+00,4.314654603229561403e+00
9.268662740357576091e-01,2.031545700360789297e+00,3.513581890489076542e+00,4.428665916385609691e+00
1.047462134263578148e+00,2.474729814322442323e+00,3.055474439767523975e+00,4.336375848722969550e+00
2.558183740113979532e+00,2.678762541936323238e+00,3.331018857578865955e+00,3.501036433803432768e+00
3.491388297858098788e+00,2.659385402233053419e+00,3.039404225402445814e+00,2.261681640142494398e+00
1.443487598628639512e+00,2.528092812675411416e+00,2.667698017240184072e+00,3.924485074177564758e+00
3.772182525224912375e+00,2.844888898213594697e+00,3.017872000315434899e+00,2.809006482349572842e+00
-1.319839747593549939e+00,9.627474050665379979e-01,2.968552742029535896e+00,4.010855087253323958e+00
2.631811173577090379e+00,2.602523865634255085e+00,3.096614848659295038e+00,4.024394984235423856e+00
1.667250765543358382e+00,2.161397182702511799e+00,3.173023990146854434e+00,1.309292608591264617e+00
3.324348524073220457e+00,3.056479395020491818e+00,3.411294439891463526e+00,4.107596798648422975e+00
-1.855979449525575475e-01,2.221359957534882135e+00,2.899247625583870835e+00,1.514503641770212683e+00
4.418621795987677792e-01,2.220081457419182502e+00,2.357123716934662383e+00,3.981037702678735801e+00
9.651876975914337464e-01,2.566750253023800887e+00,3.337523312811558007e+00,4.306612539357306702e+00
5.870567927262041463e-01,-6.060060877870405704e-01,2.043184140765851975e+00,3.769277095258288579e+00
-1.196279910487339393e+00,2.390183989882477267e+00,2.457264577621937729e+00,4.098929305743882701e+00
6.660194066004769820e-01,3.068771578733552996e+00,2.758310130941418858e+00,3.858883073109355522e+00
1.605413881280163269e+00,2.220045858605073974e+00,3.238357991086721732e+00,3.917665794902490894e+00
7.447635998747585973e-01,2.597788056521865840e+00,2.981282073168022517e+00,1.123779958475155105e+00
2.172236314628999132e+00,2.515121425278018741e+00,3.635601238115862444e+00,4.442082104048195035e+00
2.068457504952482540e-01,1.858666535344962289e+00,3.524426805827002074e+00,4.198804551506020388e+00
2.356669332653920534e+00,3.004620819396905063e+00,3.266377686807119485e+00,2.858852255756145322e+00
1.821595608473355998e+00,9.314557250900808993e-01,3.134054038174599377e+00,4.216843171462683060e+00
1.871200003162381442e+00,2.836306538248708264e+00,3.022018012806919618e+00,1.887212996942472687e+00
2.167777438402379797e+00,2.626431197905111148e+00,2.769475235447702133e+00,4.073325698953700780e+00
1.369398610266665761e+00,3.207598456791189268e+00,3.083114206159296433e+00,4.139086785273279112e+00
2.512236841877562910e+00,1.141601804615348215e+00,3.373440511081702731e+00,4.236475633894375648e+00
4.431820501344130747e+00,2.969493721604495651e+00,3.326797480502976967e+00,4.299208864238623917e+00
-7.123514182310810572e-01,2.166087361424700042e+00,2.622978243908865803e+00,3.915459475911959419e+00
6.195528904380132040e-01,1.398851809795707668e+00,3.040345040480300298e+00,1.683393569251967037e+00
1.280552797391438791e+00,2.960746177509741006e+00,3.095764470742937480e+00,3.924556127546608320e+00
2.184003495823879870e+00,2.632569949389889086e+00,3.212359919012499621e+00,4.199317149347963962e+00
-8.207453484530650156e-01,1.073223087383687435e+00,2.932286130897760579e+00,2.912749417244385519e+00
-2.996465608971423666e+00,3.106851893023934608e+00,3.352752812979336472e+00,4.281919097045641109e+00
2.890349701644594482e+00,2.304590177432688680e+00,2.937399804605003606e+00,2.355185339833217206e+00
1.861820448456244836e+00,1.831372648793884395e+00,3.444688491723636670e+00,4.227221712414960919e+00
6.319784425505268199e-01,1.638300110866686587e+00,2.920521110524826103e+00,2.796631971592222321e+00
9.908569181340350918e-01,2.854240777019562358e+00,2.810179404439907547e+00,4.435532469759841057e+00
8.114931886746798995e-01,3.328067702635058467e+00,3.193511935418173131e+00,4.161795333190452695e+00
1.798573490802765740e+00,2.338449622559178209e+00,3.027194537876944924e+00,1.442401538396969940e+00
3.128251382907846878e+00,1.523327165958941132e+00,2.831411991095754033e+00,3.974199847914841044e+00
2.779101274749997685e+00,2.955299326784461389e+00,3.194661254329707489e+00,1.264319661325163935e-01
3.147491036847748447e+00,5.924242265553036901e-01,3.316300300996168904e+00,4.146481616398682846e+00
1.289755071881274473e+00,3.402399616621615053e+00,3.104081207113479568e+00,4.544912756266722198e+00
-1.447306180971792644e+00,2.914699919204065903e+00,3.244412115427336207e+00,4.211941832964207322e+00
2.522397139967098578e+00,2.751130645649977335e+00,3.085326771729869133e+00,2.677850848099849301e+00
6.804664209498932914e-01,2.206277756974774906e+00,3.281969270718221310e+00,4.098258926349307885e+00
3.149406530644623947e-01,2.997679937215859347e+00,2.384003982811496947e+00,3.834724861827540909e+00
1.585787814458098577e+00,2.747237164841237256e+00,3.067957298778643871e+00,3.839143525290680259e+00
1.776684430416824445e-01,1.409523044958171933e+00,3.278952391793316767e+00,3.747312360187189384e+00
1.643569054263860352e+00,1.312957767995999836e+00,1.364060678925213654e+00,3.771492744587183310e+00
1.899987132802626322e+00,2.677172325529304064e+00,2.330622053430106533e+00,4.057167633019628461e+00
2.810595390812979488e+00,2.991070280576672236e+00,2.173316836257976892e+00,4.009917541287368437e+00
-9.690451948576469521e-01,2.441105911807280204e+00,3.096183933397500088e+00,3.021282307568165848e+00
3.864607522469636791e+00,2.254458107808516409e+00,2.578143643759038373e+00,3.861444473124691523e+00
2.128624848013342952e+00,2.664315621644037346e+00,3.099376966627522823e+00,3.836696304844336769e+00
1.781989464707625648e-01,1.047483402180781953e+00,3.430732885802775911e+00,4.279713540850783815e+00
1.137265456970379951e+00,1.276325091023570391e+00,3.052193323318219242e+00,1.759305932139267004e+00
3.324348575802036798e+00,3.549424124895227628e+00,1.754760058351770624e+00,3.985603882492924743e+00
2.818938935385443045e+00,2.476282433064109778e+00,1.881510700236417311e+00,4.004345880389985624e+00
9.897500317302552197e-01,2.506311814356168455e+00,3.154833513041300996e+00,7.081093447298136834e-01
2.044261157618520119e+00,1.782139705896924609e+00,3.570353746220968461e+00,4.351452762687634035e+00
3.663995984172856879e+00,2.325627294673357603e+00,3.134443906588251227e+00,-2.109125965123879454e-01
1.789237500402641512e+00,2.700425965734639444e+00,2.923090344137890817e+00,-8.739268967106875730e-01
3.125218808329106146e+00,2.158724710383630452e+00,3.562797731808201362e+00,4.438700602121267380e+00
1.064516320044904818e+00,1.565814398790447814e+00,3.172563041469049328e+00,1.980944410249154242e+00
2.698134407101637322e+00,2.363447527394685554e+00,3.376307911592357769e+00,4.006156112056265428e+00
-5.098243418206405142e-01,3.213940638238798719e+00,2.105442279605916234e+00,4.087545725323685986e+00
2.878954227985001779e+00,1.802058228463816469e+00,3.085030362998915532e+00,3.922176750138403278e+00
3.664054950480980732e+00,3.288848008519721144e+00,1.442803206910896030e+00,4.129029094841918379e+00
1.799294150264939995e+00,2.121022454878108920e+00,3.204940778438305937e+00,3.997207492381237515e+00
2.999490954753610161e+00,2.786314618495339790e+00,2.069206415052653014e+00,3.811689127522234433e+00
-1.541368222203133964e+00,3.110065362908728925e+00,3.247193881273811034e+00,-1.101325712715597094e+00
3.501866700496277574e+00,3.197805895186226488e-01,9.100963325559074946e-01,4.572025576286146809e+00
1.224158284659017770e+00,2.390526137591244993e+00,2.078620488905197572e+00,3.956161554690840187e+00
-9.334145963521695011e-01,2.710923086603667098e+00,3.233536212396398213e+00,4.312353556356873341e+00
1.250858821802390608e+00,2.092881131996723099e+00,2.999588166684645341e+00,3.221382899529152688e+00
2.212252912679232075e+00,2.911998692568627423e+00,2.835853241296138361e+00,4.001973112976231484e+00
2.067544093005414751e+00,2.388905741405944472e+00,3.362006933513453255e+00,4.202106334388998832e+00
-9.693320326893524186e-01,2.850326317676922905e+00,2.706263380346892955e+00,4.038117033762009811e+00
8.296469052649843023e-01,2.937449425595857644e+00,3.241669058910689571e+00,4.068311792985653597e+00
3.447760851629264156e+00,7.345929833917714813e-01,3.218078712866731639e+00,2.857602536374213464e+00
2.305390593799176990e+00,3.013744710759524548e+00,3.365116692167836820e+00,4.732454668676684406e+00
5.426659258553353515e-01,9.514199899774298252e-01,2.453715782375813781e+00,3.913151415159886071e+00
1.403603934803069109e+00,2.792942505276763576e+00,3.194109973840541183e+00,-1.041002813930496096e-01
3.440057500406841218e+00,2.718482669569549870e+00,3.322380923699426170e+00,3.597649985650985371e+00
3.535689830262862099e+00,2.528907149374828300e+00,2.754989790332946331e+00,2.003284222050257135e+00
-4.132842519702863981e-01,2.728036431393394690e+00,3.059657099378328304e+00,3.876845840810867916e+00
2.676091292411802769e+00,2.891563712299983990e+00,3.005287379213771093e+00,3.332780253547832583e+00
1.557321537844640780e+00,2.153083343183039844e+00,3.087238984707230127e+00,4.474686496040215289e+00
8.740524731761616373e-01,2.114701962685337833e+00,3.096403183223430666e+00,4.104437508271049362e-01
1.927966724522003794e+00,2.765716699371324250e+00,2.549949506888475437e+00,1.498303425595885363e+00
3.860707281042460082e+00,3.023222639903449860e+00,3.451496345536770427e+00,4.165989663360704753e+00
1.342914509584692162e+00,2.953464467233786639e+00,1.451259861520429295e+00,4.002019680415204839e+00
2.441533782300117306e+00,9.082328366985513712e-01,3.231460086511992014e+00,4.484716319534946649e+00
3.632820922641196049e+00,1.574781973139417035e+00,2.999221530041750405e+00,4.166007115675921746e+00
2.068284224633043955e+00,2.621088595565493229e+00,3.165979240000826866e+00,4.243291960747271219e+00
1.536724338137431367e+00,2.462989322531162095e+00,2.784706242648145924e+00,3.945223054376617799e+00
2.673488359518050306e+00,2.042402672167896505e+00,2.615112783798022811e+00,4.001571829001346892e+00
1.043304783878868491e+00,2.694497830663244109e+00,2.747795638154999054e+00,3.767629839335052466e+00
1.805559398987861552e+00,1.477796436771897870e+00,2.566806313988355903e+00,3.687711667653097436e+00
-1.138003731979919220e+00,2.552358312617442060e+00,3.135673798971915449e+00,3.042640282927840722e+00
-4.136841602175413968e-01,2.850595464352232433e+00,3.663051333621270889e+00,4.332384691920804443e+00
-2.488732701401596970e-02,2.551909201018013551e+00,2.494051566488665550e+00,3.938995801139466568e+00
2.825773974776867981e+00,2.175477405236312833e+00,2.935921452857581659e+00,1.068609457946702257e+00
6.595348487807168869e-01,1.983445106357198284e+00,3.284951316053191572e+00,4.123005066280116537e+00
-9.142894177938082345e-01,2.405112611794240074e+00,3.069856830261287417e+00,2.975376092856436117e+00
2.396096134706724001e+00,9.139015702410651087e-01,3.135488959312062285e+00,4.369033855582430625e+00
3.451751941894051434e+00,2.960197816248411939e+00,3.378972537269488541e+00,4.420507487556941228e+00
-7.342613185306597678e+00,2.530903162896234182e+00,2.918494311791457463e+00,3.994540457026324987e+00
2.009797494223820813e+00,1.780776360270113434e+00,2.999768131442817953e+00,-1.120516259992054842e+00
7.508022572672899964e-01,1.747131574541912702e+00,1.608425266154759781e+00,3.331256358389914407e+00
-6.767619944600500315e-01,2.417849016027435738e+00,3.081131103926189496e+00,3.934559903172988093e+00
2.997910065125674706e+00,3.066825615696013863e+00,2.112074350326334837e+00,3.897021916860079038e+00
-4.366881655598552903e-01,2.109379157823830564e+00,9.609229251657769311e-01,3.679435124534502499e+00
1.521386263984363385e-01,2.308196046280861058e+00,3.067603485799852425e+00,2.875150768618087938e+00
2.440683714724331210e+00,2.523417361785555091e+00,3.115324079590278128e+00,1.025851185180585157e+00
2.437223623346156387e+00,2.573356784656093410e+00,2.759100609202897569e+00,3.838820033582764690e+00
3.127208915733890038e+00,3.101340447556220958e+00,3.148120150668287653e+00,3.069010717165393753e+00
-3.824237150472521440e-01,2.526907331859121975e+00,3.042535696272602674e+00,2.343575410199133735e+00
3.354597210596901746e+00,1.845335610505701052e+00,2.993689127886220103e+00,4.103556924335590494e+00
-8.841107546952190477e-01,2.313304244930693088e+00,3.463823779416485227e+00,4.353866656577789485e+00
1.451589787885909200e+00,3.039922250392316450e+00,2.729694544078657525e+00,4.025633055636221869e+00
1.691199336697743361e+00,2.931059761975820077e+00,1.707823965359898555e+00,3.965009484677115115e+00
1.349027945164004594e+00,3.377289257287004798e+00,2.844579480803578253e+00,3.911147710886888618e+00
2.164949695883694236e+00,2.493712714553248055e+00,3.471519055208073024e+00,4.305663041678319480e+00
-3.177908524917806066e+00,2.666361999290744578e+00,3.072553949577290222e+00,3.382909184831959237e+00
2.164955429889189098e+00,2.959557553737417912e+00,3.329493779007643983e+00,4.261665571155633714e+00
-3.281545560217058011e+00,2.897800902006228974e+00,3.343537791105626322e+00,4.020801590796866165e+00
3.354076428804199317e+00,2.716059980245186356e+00,3.114641030747760997e+00,1.765890798360274516e-01
-4.896647796867277247e-01,2.462485178596317326e+00,2.713373912507548891e+00,4.134316816526416360e+00
2.164758571085425576e+00,1.776712226431000463e+00,3.270611163496178087e+00,3.894735686001163710e+00
7.833754700585696673e-01,6.691614718104983428e-01,2.813889813288029895e+00,4.055950733314272583e+00
2.910362552792684188e+00,3.244972385955988248e+00,2.697967484440219721e+00,4.170643450530326923e+00
1.967050819194008371e+00,5.682219753784737426e-01,2.575081558313246255e+00,3.953141067169640532e+00
7.530983443761666285e-01,3.186124913166686667e+00,3.298113087302841251e+00,4.531879420397847191e+00
2.388509997187470812e+00,2.767326552390627192e+00,2.281713232944523995e+00,-9.085300043658341984e-01
1.406777712502691458e+00,2.360816667089952858e+00,9.835930801729659834e-01,3.752045640183826247e+00
2.615503236076924143e+00,2.074643229448244863e+00,3.060606402428960315e+00,3.085183577227842644e+00
3.591427398338427501e+00,1.775020086457621327e+00,3.156853310851007954e+00,3.889717876929013940e+00
3.657877588707885153e+00,2.464590045385997019e+00,3.005225908177032945e+00,2.273253831753076160e+00
1.452469205747616732e+00,2.313142618903101688e+00,2.407235898573300226e+00,3.841180890713097540e+00
2.328216514868798104e+00,2.794453866287966104e+00,3.188396608673985888e+00,4.501131771083102251e+00
1.260556855089774331e+00,2.525778946891851895e+00,2.356214539188451251e+00,3.785668164304937910e+00
3.321239971548811454e+00,2.660444854360937139e+00,2.977278000510571232e+00,2.204800800761846702e+00
2.286308953643200415e+00,2.491390898276804933e+00,2.912185551581814913e+00,4.095046743295830183e+00
4.627626043312228710e+00,2.658421258794022801e+00,-5.916610196688676382e-02,4.200418453828786980e+00
3.065197646482945792e+00,2.602499054860059946e+00,3.030064192070889728e+00,3.998648246584156851e+00
1.620173467385252364e+00,1.897871790656513236e+00,3.270486160314263202e+00,4.164262090580590936e+00
1.390904519050792487e+00,3.056403908664053315e+00,3.289669465290275596e+00,1.643389091946379388e+00
7.048328700696604443e-01,2.411292692115327263e+00,3.095996740696313587e+00,4.134371238304096252e+00
1.453350815982530131e+00,2.901932540551066531e+00,2.654787965764345170e+00,3.919766412129134459e+00
2.640837718640021592e+00,2.811640975737977222e+00,3.005268931616723371e+00,3.985153819348658644e+00
2.737098017228131397e+00,2.520887065247758407e+00,2.550509878200213798e+00,3.827081365385864853e+00
1.919795803898950437e+00,2.777676340629848806e+00,2.328472230233669560e+00,4.058039186407383703e+00
4.959288900467597738e-01,2.135102136298509201e+00,2.994478694359678173e+00,2.301126180737697258e+00
2.408042946030537479e+00,1.856538393396755193e+00,2.986163035984243486e+00,4.413015615298180983e+00
2.291606527984955122e+00,3.245672809444447360e+00,3.180614758332859893e+00,3.536992819696421986e+00
6.446886771526439963e-01,2.189081157223197849e+00,2.609090678678384734e+00,3.756921441952812302e+00
3.593725532679866497e+00,1.447807877887333339e+00,3.107957021447108392e+00,4.133652562141669762e+00
1.778738465636972244e+00,1.766090860137961238e+00,3.255588536797126675e+00,3.582180673738874610e+00
3.178378258434597647e+00,2.359563118424984562e+00,2.012367335249152234e+00,3.977605570324311834e+00
1.684955193847726296e+00,1.461031294152203230e+00,1.172591353574951034e+00,3.942761059613753005e+00
1.085527999811622957e+00,2.739337088273301912e+00,3.251821824913356807e+00,3.933963333873505164e+00
3.498671748633223721e+00,2.660121347214023935e+00,2.687395254153321034e+00,4.257714102992739669e+00
3.845041730753322895e+00,1.652318606606102414e+00,3.157988339664254518e+00,4.248766699242143119e+00
1.472355226624185054e+00,1.642390845248540510e+00,1.856790324724051366e+00,3.674884992311657328e+00
-2.230168981092821578e+00,2.232119183949609287e+00,3.127461475841358585e+00,-2.454870227702846019e+00
2.765516634285866360e+00,2.315277265138828255e+00,2.935574047474645010e+00,2.263410075964374712e+00
7.987674526425175836e-01,2.224811733409934433e+00,3.314589188888234617e+00,4.359851345810081824e+00
2.949922600061549716e+00,2.034616216805206879e+00,2.991473093422355234e+00,2.553625199181302374e+00
1.340570720902016510e-01,3.669523811598486507e+00,3.626415230874348250e+00,4.267514510625348478e+00
3.813140039452828312e+00,3.160726731168976400e+00,3.195075030544181960e+00,3.511636533253516657e+00
1.708077961223581909e+00,1.384854215051571025e+00,1.616469826040996427e+00,3.788631956174306925e+00
3.634616955006276573e+00,2.591383101846320258e+00,3.184238934857985814e+00,2.912035795427805329e+00
1.483971754407363397e+00,2.689692032010124301e+00,3.094504819662365680e+00,4.071659787682385456e+00
1.390137720580380432e+00,1.588667058122885889e+00,3.058187990567097891e+00,1.797818104142970164e+00
5.938743989195909290e-01,3.093453428160260810e+00,2.470983237682543354e+00,3.834865596002448473e+00
7.305402313762747735e-01,1.620775911493223642e+00,3.595051448684328577e+00,4.217043860319578563e+00
1.834186747648613780e+00,2.854234466846766960e+00,2.979193914046822655e+00,1.525107465169695420e+00
2.730866186005496132e-01,3.148447206822106104e+00,3.244123186960353955e+00,3.321805525434751605e+00
-7.262754652681246981e-02,1.601784532838957276e+00,2.491542802988708338e+00,3.909714649203332115e+00
3.895090703182973790e+00,2.869933686578978183e+00,2.215643567176814432e+00,3.993635925797547337e+00
2.559302998565331944e+00,3.029938564285266978e+00,1.985445985633280674e+00,4.158785616455602963e+00
7.254741939297899567e-01,2.297486693935827606e+00,3.064121118119681686e+00,4.151766211154898301e+00
2.387189020504735026e+00,2.515835024544168075e+00,3.352641873418814811e+00,4.338491711255594296e+00
1.590850188277576072e+00,2.781382625858069169e+00,3.009918186026445230e+00,3.520209356405991752e+00
2.642650536583556864e+00,1.526364738748779315e+00,2.984550361899024118e+00,-1.327259927381652105e-02
-2.163291663806066190e-01,2.624436432698039390e+00,3.140507443008449862e+00,2.403913988795793599e-01
5.635156878493413624e-01,2.626231022464537546e+00,2.839184734861018189e+00,2.350878809783281120e+00
-3.034472488246509059e-02,3.051770826400568293e+00,3.246288296915921467e+00,2.109460341159383745e-01
-1.436263457449237668e+00,3.332190152665606586e+00,2.328900162942077579e+00,3.890893818126773596e+00
1.124684263926811756e+00,2.070275958062528510e+00,2.785255700873654927e+00,2.740189830683898542e+00
3.973409633039975963e-01,2.485995325264470868e+00,2.893075862250990227e+00,4.122663855063639637e+00
3.066737168877253339e+00,1.106701323075434118e+00,2.646746968461310523e+00,3.710036991168654374e+00
2.910833249381326926e+00,1.111814913153032824e+00,3.048911809107483606e+00,4.465959588534355262e+00
1.780173242509955234e+00,2.234632788118302571e+00,3.316374964001646664e+00,4.279986638156652035e+00
2.457493728331602956e+00,2.853842952345666095e+00,3.340954168655917211e+00,4.033750136820907883e+00
9.704880162244585717e-01,2.824812612197761474e+00,2.350317748268511586e+00,3.716566931505498328e+00
-8.145754731570338247e-01,1.856634609238551281e+00,2.780949659292616172e+00,4.017628864727303295e+00
1.628202510384524349e+00,3.103112791763533274e+00,3.080636079072355482e+00,3.310016486250140666e+00
2.823942084942631103e-01,1.854968022433347796e+00,2.917755805493670085e+00,4.101398711353323456e+00
2.167381821702403510e-01,2.878154317566126164e+00,3.200576916271740568e+00,-8.203105671589892012e-01
1.119596683601546516e+00,1.792038009220213723e+00,3.058801868919488243e+00,1.640635666891716804e+00
2.868791602985667488e+00,1.597163510648157869e+00,2.684700183446453003e+00,4.136290670865873764e+00
3.718605302208578323e+00,7.985004125762927840e-01,2.466196492059421708e+00,4.065037600642128268e+00
3.059578625069308000e+00,1.924665990525113779e+00,2.908203185799995261e+00,2.017902373071343902e+00
1.986422534345294810e+00,2.115694210822855581e+00,2.952944531888376023e+00,4.137327524641385423e+00
-1.786423857572663865e+00,2.883150113544077353e+00,2.933095265685917497e+00,2.421468493920741594e+00
7.759385247158820942e-01,1.623081132460444831e+00,3.065945617185441563e+00,1.041259422123061995e+00
1.422259073735266721e+00,1.965195708229589222e+00,3.126404333859063911e+00,-6.052995960299822203e-02
2.869934340603246703e+00,2.124100315854202226e+00,3.167110110877970897e+00,-1.424672039821341663e-01
-1.957731723728808326e-01,3.485011606995152889e+00,2.931101840042470208e+00,4.215909933191413828e+00
1.575003676103323036e+00,2.755369098818694962e+00,3.172041445512383095e+00,2.537403235994097006e+00
-1.953497527178432946e+00,2.422410078701843883e+00,5.475438064295872209e-01,4.030377489867667862e+00
1.644956414908506914e-01,2.816364965492238692e+00,3.369789260422206389e+00,3.977333742586205201e+00
2.439755326871707375e+00,3.134644378604197978e+00,3.218940195954915762e+00,3.485031680151726263e+00
1.153973199218164103e+00,1.656931505887242473e+00,3.725225021705824702e-01,3.866544646931557860e+00
3.459708509885162098e+00,1.656965565555001518e+00,3.250040824114146965e+00,3.404824534908978961e-01
-5.846186777542606849e-01,2.103472457798932105e+00,2.964222127186860067e+00,4.024819951005729202e+00
1.402816913817339639e+00,2.077697633943501376e+00,3.204359757004977993e+00,4.009918326903273211e+00
5.937542545624687751e-01,1.952428346427023342e+00,1.882204230820413660e+00,3.813671476371462976e+00
-1.266863948795440953e+00,1.791903710702263952e+00,2.030443230829988899e+00,3.726682020544278107e+00
1.150217653638953452e+00,9.570821513270311165e-01,2.150848473046605758e+00,3.779931331375091297e+00
1.419823564196738497e+00,2.840811269290794527e+00,3.427662436763772469e+00,4.205629324506739763e+00
1.121268316526263353e+00,3.055965969474860877e+00,3.108828183073893747e+00,4.412822966256415569e+00
3.487717450088259064e+00,1.800453462211482947e+00,2.598480204265464888e+00,3.591903338599678808e+00
1.993796631747764225e+00,2.894356775163517970e+00,2.180626913099386499e+00,4.046497748544398476e+00
2.784642937913514693e+00,2.417736506966368992e+00,3.140421800673785846e+00,2.505433629327559419e+00
4.028667106153302591e+00,2.238483160727661847e+00,3.700474332852668358e+00,4.508614914010893315e+00
-3.260273972313410540e-01,2.940664069660205548e+00,3.282286264045827462e+00,3.294359701467195922e+00
2.891545799141877815e+00,2.521970464159872360e+00,3.077654225752052053e+00,2.869253122791635580e+00
2.325872600601419649e+00,2.504140273676854989e+00,2.059536872588785705e+00,3.982069571064038360e+00
2.831404288122959745e+00,2.544170838450297012e+00,3.190659664297401221e+00,3.813802653780860474e+00
1.595786378568812225e+00,2.767301262573995668e+00,2.450911817153063943e+00,4.012723870166443163e+00
3.829795588093829029e+00,2.338209210024222884e+00,2.580824872463519881e+00,3.655663175908184126e+00
-1.374807382942128564e+00,2.042946080561539368e+00,3.125920495298679658e+00,2.666010975927574300e+00
1.903208480359151356e+00,2.994751886785491202e+00,3.058375929512877622e+00,4.210574663270211460e+00
3.162848805361401894e+00,2.710511877639748324e+00,3.160176746665241510e+00,3.376712562590189037e+00
1.640874475866139548e+00,2.640935865781854464e+00,2.041814767602792458e+00,2.822763894013646802e+00
5.267755508673339637e-01,1.281619206477943473e+00,2.993651344093396727e+00,2.669764714839994113e+00
5.722632300727206189e-01,1.772252683559146780e+00,2.817389810481021328e-01,3.403731215887714434e+00
3.715917507757163563e+00,3.203213433725276893e+00,3.080174319911661129e+00,4.214504012703406133e+00
2.300715966447682170e+00,3.026189157846662425e+00,3.217960591885228094e+00,-5.988300198805251995e-01
1.605004445082346631e+00,1.899755299544894527e+00,3.015399794393214261e+00,1.194467640571553968e+00
-2.560943028653528963e-01,3.002012493127451442e+00,2.748120178751991549e+00,4.195489027228795464e+00
3.996941402495519657e+00,2.686672336962554919e+00,3.354215362309327375e+00,4.078685046132124015e+00
9.921247203003993320e-01,2.334315096284429902e+00,2.488204685076385481e+00,3.743441795422734142e+00
2.919373400727740986e+00,1.779824580605607665e+00,3.405122738154267914e+00,4.055688484597812504e+00
3.842838695225775147e+00,2.815414561248134273e+00,3.503497963060337117e+00,4.292981394513421201e+00
3.459570990440964167e+00,3.134379383963476151e+00,3.278987070959569206e+00,4.547120066476042055e+00
-3.553268220948876621e+00,1.552663272875776990e+00,2.620607296066079783e+00,4.233741652309745973e+00
2.887226546486544976e+00,2.543493422021217309e+00,3.174414107029177146e+00,4.259324405116502454e+00
3.259099421527225093e+00,1.713517165578023471e+00,3.118173911809353438e+00,3.865994333944620998e+00
3.062965566361542935e-01,2.861308682634637002e+00,3.143593248439033871e+00,4.295771135584631750e+00
-1.709023932315397287e+00,2.877082398600120161e+00,3.132686203607302655e+00,-1.011445055498608525e+00
7.826309424164346051e-01,3.299640039567213634e+00,3.610823021712019631e+00,4.700327012176712671e+00
2.897481073715983513e+00,2.297249016992007675e+00,3.260983624594865127e+00,3.945534944355998164e+00
1.330156332221000826e+00,3.199336129364676040e+00,3.220682377032703769e+00,-8.455193781652531326e-01
1.730248999537278287e-01,2.636148971293853283e+00,3.159239644290301907e+00,2.354278088211311903e+00
9.302648203330418086e-01,3.174035366087493593e+00,1.890939779854067693e+00,3.946558585541235953e+00
-2.437675388860299996e+00,2.904473422698852669e+00,2.916277639341187999e+00,4.145796752076592817e+00
1.997863882265662250e+00,3.093224267809858929e+00,3.112380913442910568e+00,3.957742953989032753e+00
1.467799471430727198e+00,2.696956507042283846e+00,2.927741324239282239e+00,1.437943751327118713e+00
3.093958563196727685e+00,2.549217345093997000e+00,3.272462234066105147e+00,4.231553813610390513e+00
3.026534874282804655e+00,2.466426552328451649e+00,3.025343866471594367e+00,2.598018045513141416e+00
-9.527578488314151217e-01,5.969335686526562323e-01,2.621609865812491336e+00,3.733241803430280559e+00
3.542560100155564662e+00,2.379391283381854905e+00,2.942715358048118013e+00,3.352976888477134487e+00
1.006726820698198743e+00,2.566153525854875106e+00,3.125710347911780040e+00,1.942879553762660194e+00
-9.304270782294981057e-01,2.052534195935515005e+00,3.379969639643499946e+00,4.044411231959594843e+00
1.049797881093181839e+00,2.327912977170485398e+00,3.071496819763019026e+00,4.088119036414212815e+00
2.489199029702783506e+00,2.287772138469896355e+00,2.943496988200220876e+00,7.884728423272588937e-01
-9.014088756642604228e-01,2.691815969260158425e+00,2.860124838337221753e+00,4.204516446764564819e+00
1.949922796980156470e+00,2.069911764975837176e+00,2.363030724364317159e+00,3.769503452487895423e+00
3.217244346617609274e+00,2.510891171154535417e+00,3.162449778168524794e+00,4.290757734690588521e+00
1.773155164303283238e+00,3.123424765224524613e+00,3.239536706779724717e+00,4.006739842431709775e+00
3.864821965062909204e+00,3.091626809604464121e+00,3.064360923935843584e+00,2.971090108171913879e+00
7.427581592733737414e-01,2.393773466586974763e+00,3.158792093703165715e+00,4.093411286716047925e+00
3.487619641654694513e-01,2.239841037074002728e+00,3.164688356422411086e+00,4.013607301060475585e+00
4.936001802508030445e-01,2.982937610877159251e+00,2.798058365794142688e+00,4.060826206504646763e+00
7.473152351135741167e-01,2.850843333642354427e+00,3.234277362228731523e+00,3.932309157680332845e+00
2.625063829703133678e+00,2.596379209484464656e+00,3.211370153444075726e+00,1.884024640214039259e+00
3.157018692525634940e+00,2.460081591006924917e+00,3.216531960124228817e+00,3.835498090029608065e+00
3.833806993022571552e-01,2.609232261664501618e+00,1.608119188408601019e+00,4.129477486612547210e+00
2.292453404526072713e+00,1.045515972203593602e+00,2.942948075876510750e+00,4.105575879685854801e+00
2.270846113094625363e+00,2.175027545148623620e+00,2.650292893534372141e+00,4.057528516705650290e+00
2.722354369661199591e+00,2.358381449368022853e+00,3.013218050716780283e+00,6.736153051568057881e-01
1.332681230215491786e+00,2.588146491955122031e+00,2.938644485289612529e+00,4.075933822921227190e+00
2.034346625988063373e+00,2.215998279531232296e+00,2.324117861575599076e+00,3.634693772189939498e+00
2.914739637196235300e+00,2.553470307044011900e+00,3.143391029948515047e+00,3.310119076670767324e+00
-1.544393826398695602e-01,2.729041364529768199e+00,2.844296642656750418e+00,3.961321378521258207e+00
8.662882006325961504e-01,2.728341550736524734e+00,3.069559701352948089e+00,1.830196049556464644e+00
4.602752908827398848e-01,2.868277199033380853e+00,3.241401724332939160e+00,3.938184528145241448e+00
3.484002305727195825e+00,2.145478225638961067e+00,3.260966988520251686e+00,3.680417892888443898e+00
-3.223580908639837594e-01,2.196897469672022929e+00,3.168536317568455107e+00,4.080926574066416457e+00
1.337996781628391529e+00,2.743567911467131193e+00,2.960313718719595144e+00,4.024060815783043310e+00
2.008918223335119713e+00,1.637603709857807788e+00,2.999384540862754189e+00,2.615221332589078962e+00
1.524998286444736006e+00,2.774095937086535901e+00,1.212428922045903690e+00,3.938338270680917130e+00
2.059402729159614864e+00,1.876495785792358983e+00,3.259204923295716316e+00,3.989833793223584557e+00
3.122759693895440058e+00,2.394762568605722564e+00,2.909775184009040672e+00,3.776455134704716166e+00
1.672796327009850703e+00,2.948093764321448873e+00,3.136075430428359567e+00,2.238342282216786217e+00
3.099183246892676102e+00,2.614005589682893760e+00,2.950893223254414277e+00,2.920148611467939581e+00
1.978893649003003574e+00,2.830258670354743433e+00,2.963035967048877950e+00,4.206273365890570659e+00
-5.497686203240259584e-01,2.815993666436984899e+00,3.301555842592289292e+00,4.275833993260195420e+00
9.485748478340587653e-01,2.469955073575375248e+00,2.798002643070029549e+00,4.339883518416726815e+00
-4.155271347385505742e-01,1.816908816284960926e+00,3.466326017120437974e+00,4.442712716184676225e+00
4.358500409380111074e-01,2.740554236119233877e+00,3.137939852363361926e+00,2.432654132393576862e+00
2.954850566169680448e+00,3.055024004904004276e+00,3.105793832683735989e+00,-5.755259548820967908e-01
-7.293774762161405745e-01,3.161170460301478968e+00,3.597901510496762878e+00,4.437372535786337835e+00
3.903223257684381942e+00,2.826911928037064925e+00,3.431623894580985823e+00,4.507713678848601191e+00
-2.988539701406973670e-01,5.029311744628905956e-01,3.176687985248048296e+00,-4.416546295678861478e-01
9.219127280269017177e-01,1.926306617553439793e+00,2.915153248677457842e+00,2.653234493363918034e+00
3.285001712101945692e+00,2.621567377036497781e+00,2.972949610414319821e+00,4.238096273198866726e+00
-3.365584332602455930e-01,2.885343567124039499e+00,2.810487226267518679e+00,4.057980571709323137e+00
8.297813222022886182e-01,2.664317913932670479e+00,3.378427566185119968e+00,4.064768168184213160e+00
3.543605134041221127e+00,2.078976132933504140e+00,3.255496369924637090e+00,4.106920107387184160e+00
2.762488260929587103e+00,1.504830171475808109e+00,3.714996035285561327e+00,4.487168247805874977e+00
-9.513645280436100471e-01,2.944076040937337435e+00,3.190918610971347213e+00,2.775225997177417803e+00
-3.661389366733173167e-01,2.610229660043648980e+00,3.085731990433517868e+00,1.833476938930611588e-01
4.041578821993882187e+00,1.987985147898995608e+00,3.035831267285579393e+00,3.885795083726486965e+00
2.454790489999395753e+00,1.570709947534726147e+00,2.563807572305777605e+00,3.764467791460620827e+00
1.430555049340567875e+00,1.268899490822681830e+00,2.693640799472782454e+00,3.676973376021502204e+00
1.711258700673523814e+00,1.967989037464381807e+00,3.359990573223673671e+00,4.026628434062789808e+00
3.573768102137690583e+00,2.843756891690202071e+00,2.860807041575096576e+00,3.706085239907890738e+00
2.175292110628855191e+00,2.516663639309361322e+00,2.728041271956613834e+00,3.780585074524885236e+00
-1.337248128848127215e-01,1.364692805428427080e+00,2.672127262695348726e+00,3.895224374134310885e+00
2.962687745033694142e-01,2.892856433586293630e+00,1.251708634755531513e+00,4.218422211359192708e+00
3.505079034954198258e-01,2.891549451929600334e+00,3.017664063911103867e+00,3.946004997468630648e+00
1.661966451722574956e+00,3.032944049007895604e+00,3.411512346296847742e+00,3.922300941367105054e+00
8.286723424427361318e-01,1.864599533818303012e+00,3.093301174885803473e+00,4.337921137445465369e+00
-2.437511479869440834e-01,2.621782835065210815e+00,3.820283514119910406e-01,1.940091214827817767e+00
-1.273199916021890310e+00,2.036579145068334817e+00,2.893754440603872879e+00,-2.916582053129523344e-01
3.339978045588078093e+00,2.627795186541366679e+00,3.236244427006352176e+00,4.055589530316954239e+00
2.692836628858652048e+00,1.852331564354441573e+00,3.025241617716755815e+00,-1.118874956088286021e+00
2.321204998774760497e+00,2.887821886143937089e+00,3.047836868158326329e+00,1.904416992810781251e+00
4.169614501583379429e+00,3.282438859914936558e+00,3.077440354942531542e+00,4.256414012312975004e+00
2.485915801122054347e+00,2.131790766707585050e+00,3.003117435364406340e+00,4.061939720614100580e+00
6.927309735842850369e-01,2.919125898194086854e+00,3.377440035848537025e+00,4.426314996714435068e+00
8.858285207222066360e-01,2.225641918344584358e+00,2.952435753895382486e+00,3.607529181664232976e+00
3.646966765071429251e+00,1.811987338863422226e+00,2.925638493595326128e+00,3.784221628578052776e+00
3.186944333328129986e+00,2.783068830394524795e+00,3.042150238000763451e+00,1.665458231195302119e+00
1.488764697386077973e+00,2.571511928311980721e+00,2.958639895211953252e+00,3.984075247579915935e+00
3.363264328089785593e+00,2.762421437080878395e+00,2.858918972692329863e+00,4.048908993866225714e+00
7.048184962632789707e-01,2.239346338258568103e+00,3.246180580309062869e+00,4.194429164600848026e+00
1.127010573937065718e+00,2.137729015009400158e+00,3.048330288709538038e+00,4.119022452224247566e+00
2.334497394618590072e+00,2.574251036780268898e+00,3.058774735467431061e+00,1.830054129363950510e+00
3.069111098464510690e+00,2.154453759764275222e+00,3.248170977195744324e+00,4.187552287378880855e+00
2.695242503420890223e+00,2.183209597425686432e+00,3.214248529814994537e+00,3.947235617898236626e+00
1.144771252680210072e+00,2.818327585235464561e+00,2.669606349394377798e+00,3.908449609969623761e+00
1.928784955095242504e+00,2.669918886804042213e+00,3.219774166708971208e+00,4.031476336692934481e+00
3.622485806701558175e+00,2.860716572062380614e+00,3.299897096545798103e+00,3.998030440783196582e+00
3.121194761540946772e+00,2.968769306091055604e+00,3.199431804938947188e+00,3.962582725697473940e+00
2.288910107092412716e+00,1.248951662415308528e+00,3.188087741802523301e+00,3.815330192508726181e+00
-9.005088256788749135e-01,3.015480238116243772e+00,3.114784499183261168e+00,3.738682211932051302e+00
-1.334333295850879342e+00,2.707611900157385509e+00,2.794367838280693572e+00,4.180720021559362287e+00
1.787636863410248411e+00,3.041252193407934179e+00,3.242225611534946150e+00,-2.144661410361393961e-02
1.965355672223896288e+00,2.471746110346952019e+00,3.113182643434673658e+00,6.823772274195814003e-01
8.537440259966980749e-01,2.935817049392569267e+00,2.347890500401205838e+00,3.635558516327029199e+00
1.580920771784424472e+00,2.780760347993691539e+00,2.752803587668601448e+00,3.936319690014943529e+00
3.459427470614308664e+00,2.485537418515273433e+00,3.192355658296636811e+00,4.367499706123188830e+00
-1.935973688145154581e+00,2.043460417059513645e+00,3.113725072323096921e+00,5.763367876330433015e-01
1.734330667328270348e+00,2.966059946660341673e+00,2.606831674341102190e+00,4.152730617339614128e+00
-1.753543576384453573e+00,2.437399592186880071e+00,2.606949510712241125e+00,4.033479633956300603e+00
8.556914494658897363e-02,2.456373320289684692e+00,2.969136723401864852e+00,4.052763235445865142e+00
3.259769198025066927e+00,2.713990047124430927e+00,1.995149976185599083e+00,2.468861904549978448e+00
3.250578565897852545e+00,2.560568088512044760e+00,3.174772015132552472e+00,2.810869722345039623e+00
-1.553114653859622107e+00,2.733771057319643205e+00,3.089198708831525586e+00,4.057060538209839251e+00
2.664359383626212274e+00,2.431137316137796045e+00,3.220470012307788288e+00,4.405196969338261326e+00
-1.004747861352348171e+00,2.584088337316652328e+00,2.370213630905309010e+00,3.267507832113712318e+00
3.185461909505419964e+00,3.414731925356407682e+00,3.081663274310777023e+00,4.172637445794423527e+00
1.576946536105134911e+00,2.729419751675850048e+00,1.881272169190449040e+00,4.088584553059204652e+00
1.323913331099780821e+00,1.551258270375825088e+00,3.137011514525736455e+00,3.517642891852021059e+00
3.293163547544758263e+00,1.596895145772721403e+00,2.518081680856061322e+00,4.245816513800201086e+00
2.313030323733518578e+00,1.394266805501683582e+00,3.011335885039019278e+00,1.437659651391004711e+00
3.758381106366502689e+00,2.927801093395873799e+00,3.234271091851578905e+00,2.736406026837744587e+00
-3.958049683846525113e+00,2.730662686103766390e+00,3.124958876725322021e+00,1.541290433217112232e+00
2.843826233092942246e+00,1.887096789165548127e+00,3.310734877366515505e+00,1.980108641230934330e+00
2.160945611122934373e+00,2.746111536249360441e+00,3.039849894848778877e+00,3.916798530217342478e+00
-1.104205646777857597e+00,9.963788267213908867e-01,3.135346298811197308e+00,4.072329866890962435e+00
1.974738609258200883e+00,3.480102321652622344e+00,3.518384775650449825e+00,4.288922409373107314e+00
3.417865121680177420e+00,2.661918626079591732e+00,3.314589288910467335e+00,-2.241039988522135040e+00
3.669561727176334109e+00,3.962735137586209655e-01,2.524093915493888396e+00,4.202100894020606603e+00
3.094579737557338284e+00,2.146596132998741080e+00,3.005720206093972280e+00,4.032249446054328779e+00
1.066917547947921818e+00,2.517558163371502289e+00,2.993354099487600894e+00,1.196944110153249863e+00
2.286973421799361805e+00,2.829622890683165970e+00,2.554241502452871071e+00,4.069293266017023569e+00
1.294676028167386361e+00,2.658438627772613305e+00,3.051009223755182909e+00,2.497141294917053500e+00
1.708672861809513721e+00,2.409214982913931102e+00,3.045069192190887453e+00,4.410126997355627410e+00
3.757560154795680951e+00,1.623474363564201273e+00,3.006947926489939693e+00,4.130274925607722025e+00
3.707927785780360086e+00,2.101176096208491995e+00,3.151171125753350566e+00,1.276194328431176306e+00
-3.740899059458098752e-01,2.521960190529294543e+00,3.184196554540241308e+00,4.249526212581715257e+00
3.861429218854989465e+00,3.080244549401581544e+00,2.365431856517038245e+00,3.810681032727685214e+00
1.536516729158763805e+00,2.658017592312574617e+00,2.542685501497131462e+00,4.021956011363031713e+00
2.879274822525472288e+00,2.448310177631165541e+00,3.115939472290285561e+00,2.530269276845425797e+00
1.799884713174812134e+00,2.169096562932697037e+00,3.131968578989124730e+00,2.382177184265834136e+00
2.400739259580181528e+00,2.247792641904704070e+00,3.071944973938552259e+00,3.442459747220366406e+00
2.077352068978523203e+00,2.920490287722717682e+00,2.991311213414280967e+00,2.872216984416702257e+00
3.308278129105268750e+00,9.822809387773849821e-01,2.024335811114310602e+00,3.989071125531884476e+00
2.487032714681566281e-01,2.657911085493068981e+00,3.024627523068409207e+00,2.428500553313172272e+00
4.111541980803740337e+00,1.345290945600002619e+00,3.127148185516362311e+00,3.881364804901122678e+00
-1.167438470388092897e+00,2.635065850947028387e+00,2.503418027768285370e+00,4.049455010140603939e+00
3.519828759692130937e+00,2.866454155427813344e+00,2.673065853984367024e+00,4.317598546619931810e+00
-1.278046243641741686e+00,2.819600429311721168e+00,1.710010243599584978e+00,3.925029345930071578e+00
2.588692640389445465e+00,2.593403339102072991e+00,3.359339110935538386e+00,4.185712234681479238e+00
1.029209263398526586e+00,2.092543038701559333e+00,2.438854094212742130e+00,3.790907336991998555e+00
3.214115556486954794e+00,2.711164627223169532e+00,1.761412602033370689e+00,3.645262856298579823e+00
2.543472973957269900e+00,3.029211088308361610e+00,3.096258242357919244e+00,-1.304894210719247383e-01
3.261480808654332098e+00,1.596822660747015510e+00,2.914646650061824218e+00,7.180561414244354124e-01
3.424621535809600381e+00,2.817237280810783950e+00,3.266491540788004411e+00,3.678908644360967539e+00
-3.118950635126962911e+00,1.213427756610288233e+00,2.913443124662713046e+00,3.816110612917457123e-01
3.252876746542489039e-01,2.846552103438414250e+00,1.660703575473050364e+00,4.230915748371241847e+00
2.945715159772753555e+00,1.583800256964122077e+00,3.069206927246193484e+00,4.039229078921898974e+00
1.591657061664417228e+00,2.590500879206296236e+00,3.040260332779963992e+00,2.255244772100386985e+00
3.133556705520856855e+00,3.019574087149109687e+00,2.865952328984332276e+00,4.141861053645628843e+00
-4.199971066671341902e+00,1.406360514678389295e+00,3.421731732593265463e+00,4.650227774362340583e+00
4.310554995976215942e+00,2.573961212743641536e+00,2.747704846042724025e+00,4.302019551747739534e+00
3.345341642936930704e+00,2.808823738095433509e+00,1.098621820870538057e+00,4.020888104011215880e+00
1.391399568134283893e+00,1.729713760280084278e+00,3.153758391903858982e+00,3.517255141238381455e+00
1.475178984834033979e+00,2.594955764910208629e+00,3.289864382852018210e+00,4.092675155967750555e+00
1.381394711478911574e-01,2.833149569187408900e+00,2.990510869980532949e+00,4.122360202462610701e+00
2.282631646175524498e+00,2.500974204359684094e+00,3.226029592858285611e+00,3.897163550840775148e+00
5.875899963050726926e-01,2.327600607311923753e+00,2.388141624769569482e+00,3.788227742423104782e+00
3.093141021002038471e+00,8.873785132751604854e-01,3.245539870112648551e+00,4.189738455536209827e+00
2.547254385887995465e+00,3.161246964022086825e+00,3.138305203890373818e+00,3.363837680384798468e+00
2.772364562404987964e+00,2.821273377163814544e+00,3.735393129891587449e+00,4.639013769128782272e+00
1.896320256427552087e+00,2.529114809942695885e+00,1.428017038309114417e+00,3.786088357652285019e+00
3.015788687216706343e+00,2.803297334520899131e+00,1.811312627091021143e+00,2.748517506530137933e+00
1.117587193716668370e+00,2.994029914148303551e+00,3.393821057927306484e+00,4.053825419384988749e+00
1.106445352900535362e+00,3.075267861730892172e+00,2.286596408018741755e+00,4.061736417385789721e+00
1.184313531056510271e+00,3.222216070326971771e+00,3.157024196160479690e+00,4.185394670642332393e+00
2.069649439013770298e+00,3.275507396119438752e+00,1.300195225365565088e+00,4.191736495564156506e+00
1.587719673264145870e+00,2.380929689982991704e+00,2.750548620930906907e+00,4.064018411971510147e+00
3.588787537148306228e+00,2.632471724702377447e+00,2.154345675628817069e+00,3.950705487187098797e+00
1.684924612058282589e+00,1.844790619822495037e+00,3.251747592702061596e+00,6.370343988785549527e-01
-9.291045209350868861e-01,3.338753649738233076e+00,2.982073082047343782e+00,4.119495193624656437e+00
2.255739536828488490e+00,1.725778044129473443e+00,3.251865141959146666e+00,2.676621515126503592e+00
2.477175592653032776e+00,2.953125158250540672e+00,2.946592422925909727e+00,6.539137334368951837e-01
1.009811789574444951e+00,2.920085840581157832e+00,3.154276055733735262e+00,3.384623029340687594e+00
3.983273771906848726e+00,3.682969766295047354e+00,3.534847571252754950e+00,4.621932298777068127e+00
1.924895252138987267e+00,2.797182192318282912e+00,2.394149668058478841e+00,3.673376029463744974e+00
-1.976452059261913696e+00,2.161503430163831840e+00,2.742753046859263133e+00,3.997095461364745361e+00
2.884875798195371210e+00,2.316339773950874648e+00,3.038531914135694567e+00,3.299940301652311447e+00
7.101963531860352452e-01,2.978004134353081866e+00,3.294843714987048422e+00,4.137344500465363950e+00
4.052884511717426363e+00,-4.900433752973016310e-01,2.806508069825706109e+00,4.312784677423420199e+00
2.849133324165431524e+00,2.776943460163534549e+00,3.125893562663021097e+00,2.472443075930375933e+00
1.803789625434258692e+00,2.010848719041407939e+00,2.828283933087917923e+00,4.188538071519575468e+00
8.430930502985991559e-01,2.279714069585743186e+00,2.218221504004169731e+00,3.822601834277116861e+00
-3.362701523054519859e-01,2.761192232259928936e+00,2.895460414718322273e+00,4.149605705778038001e+00
7.023959059874569366e-01,2.775226831071999634e+00,1.629542711265508315e+00,2.598897851991711860e+00
1.670507202242790479e+00,2.842068420783899096e+00,2.601393473932438027e+00,4.177864931085097489e+00
-5.862354518850565466e-01,2.847667563340143815e+00,3.121597711088329064e+00,2.657028820352928644e+00
-2.579207622276280532e-01,2.430337466777102495e+00,3.240608700473014192e+00,4.315693849356825318e+00
2.273636108699398584e+00,3.077503126464974592e+00,3.038705299342640220e+00,3.894203676815477522e+00
1.993820189255074427e+00,2.625058361997543166e+00,3.043006504174029292e+00,2.454046964896385852e+00
2.554712295360847651e+00,2.757384915041648732e+00,3.151923886690354060e+00,4.362317817366980321e+00
2.723412564194625851e+00,1.759056326315615815e+00,2.185790355572337251e+00,3.972715839272712657e+00
2.209819192878092142e+00,1.099094178621006890e+00,3.446243335935545549e+00,4.372923235395026254e+00
1.524319258937191446e+00,2.462269732756022123e+00,3.122809830471880321e+00,4.032074094305178047e-01
2.117496561906301977e+00,2.740880932213674903e+00,1.789699820547400178e+00,4.007773892410407157e+00
3.501323691620295442e+00,1.917048200511794143e+00,2.193699802326246395e+00,3.886385208998067498e+00
1.470415431474550338e+00,2.614482770397211109e+00,3.142641940834925762e+00,2.566244606017705543e+00
1.315993621747271858e+00,2.853201096734974129e+00,3.050725598183354315e+00,4.199241779759177007e+00
5.271494132691918466e-01,2.720802619400925160e+00,3.180357561998521376e+00,3.281861677078428574e+00
-3.079044618619564133e-01,1.935052225635698786e+00,3.275396038488668005e+00,4.186074910736463650e+00
3.515471738837787186e+00,2.683088584037417679e+00,3.319812306698313620e+00,1.694840470107182862e+00
2.204879861955217346e-01,2.411226717831493893e+00,3.247654837595061572e+00,1.820030860050581012e-01
-3.866261599119050762e-01,3.215219692841282395e+00,3.215648560492178287e+00,2.128057973556918281e+00
2.253396464106760533e-02,2.653174848029510979e+00,3.166617074637293694e+00,4.240710984807895656e+00
1.418705512320877604e+00,2.415439000922509738e+00,3.291334440857213384e+00,4.134086480265293240e+00
3.199761913663698998e+00,2.918856047716039459e+00,3.020070635214849641e+00,4.176344937939310498e+00
9.758534204176050331e-01,9.919255881694147847e-01,2.568284748457553501e+00,3.939744756830243055e+00
4.458788204566094038e+00,2.701728991712105454e+00,3.561102166624443122e+00,4.693762966688543870e+00
-2.724681087321751960e-01,2.251395228262359716e+00,2.871600480162912916e+00,3.657877712036342821e+00
2.832508345232453095e+00,3.052724104987438292e+00,3.235497418758121135e+00,4.242817995679830645e+00
1.428652968782486488e+00,3.307734403117576605e+00,3.307585456473904006e+00,2.805488930034789608e+00
2.401055485721164395e-01,3.042524236585020248e+00,9.770050052998286993e-01,4.052019962124782104e+00
1.063302554454558013e+00,1.911648909783010941e+00,2.909970382305186565e+00,1.841917614970372430e+00
1.124135707570664167e+00,2.820844649329855791e+00,2.915104595552382882e+00,-4.193839420670543716e-01
2.374561518825645923e+00,3.007374981641001366e+00,2.767621770993114350e+00,4.236997765420845496e+00
3.585341458540293180e-01,1.852527258991146342e+00,2.900394541388362502e+00,1.063515214869688252e+00
2.246982508777072951e+00,1.563437886803899834e+00,9.875281670147685320e-01,4.025403225643003680e+00
5.749258093835578620e-01,1.972175431747519081e+00,2.966364907757512270e+00,1.101047167881763045e+00
1.297778290033643200e+00,2.011295532899276317e+00,2.921441614351280691e+00,-2.561171950435647826e+00
1.706156255823774837e+00,2.328400252381797930e+00,3.056938796793041035e+00,3.802096557542116173e+00
3.629124916152186131e+00,2.991418066933547060e+00,3.314079925128441850e+00,2.549524359674845808e+00
2.102304351554422635e+00,2.531362847490870038e+00,2.518116618339662161e+00,4.118722597806419472e+00
6.122751049664703071e-01,2.934847506563363684e+00,2.061720550645313565e+00,4.041484298722483715e+00
1.930634408712424310e+00,1.112541667164043346e+00,2.689193409279317049e+00,4.134450558590387459e+00
3.381446222843528027e+00,3.106934735573557038e+00,3.212591512761161727e+00,3.821443451465830421e+00
3.883040821366062101e+00,1.436835084389141093e+00,3.325735794311333926e+00,3.839187967157414505e+00
3.012436189993457525e+00,2.812890078875014410e+00,3.014806497049617562e+00,4.047960169795056018e+00
6.760562488467620756e-01,2.440265747883833658e+00,2.664718217787875876e+00,3.871701224761653570e+00
1.659066696934575980e+00,2.427683447695882180e+00,2.902237460535346703e+00,1.797324949964078211e+00
8.118856976470016917e-01,1.038814332437333121e+00,3.304528348055255194e+00,4.434793795720842091e+00
1.804715349998398777e+00,2.465740205868917734e+00,2.094213129022127085e+00,3.830573386102073652e+00
3.645096931677662688e+00,2.658337137063077282e+00,3.293068480543351662e+00,4.498850177512477622e+00
2.422451819714897869e+00,3.371213833620580136e+00,3.310344116263285841e+00,4.343529508884126145e+00
4.427146729767109101e-01,2.442297882145364252e+00,2.970359073933696248e+00,4.260198533177632640e+00
2.646312995110685407e+00,2.474357909576183623e+00,2.225860871124670126e+00,2.303715849231053880e-01
1.173764295050208073e+00,2.328278203749936104e+00,3.171213228418924945e+00,3.016884431464934124e+00
2.622185028012756103e+00,1.873546006095416327e+00,3.007508597908251868e+00,4.147172863577813118e+00
2.598106823195082349e+00,1.976194548941385021e+00,3.070657787624262003e+00,4.162953354689525653e+00
-1.743246058605061044e-01,2.838715889199694420e+00,3.167600227027792315e+00,3.931474185930984078e+00
2.716525147119887684e+00,2.563363769684004367e+00,6.015202631433158587e-01,3.954459560210565883e+00
2.055626300502897685e-01,9.052036494743282979e-01,3.264791964327536711e+00,4.276654045280021244e+00
-5.965359098798916904e-01,2.475190792894134351e+00,3.059192260231984317e+00,-9.667376852408566812e-01
9.856754094260520294e-01,2.696795024597917312e+00,2.998376619062022908e+00,1.201102221279169768e+00
1.330735560103153636e+00,1.386292796379646974e+00,1.422777558989545499e+00,3.763867019839952199e+00
2.831913459551924195e+00,3.022294307174045347e+00,3.164128737633707278e+00,1.652282265901432234e+00
2.057424166898792706e+00,2.584796224472007076e+00,2.011380610445729022e+00,4.117962889840244500e+00
7.094210168227421676e-03,2.649374311333415832e+00,2.963025164130109967e+00,-3.019513017725067860e-01
4.353278664086230876e-01,3.335464354162005929e+00,3.251404520583555779e+00,4.610409951688760444e+00
3.091190980645170394e-01,2.634535305973589647e+00,2.991399100113385945e+00,3.832999195416798788e+00
8.402038688051468585e-01,2.880289793287341027e+00,2.536710382525449781e+00,4.115537886372020893e+00
-3.477250735790629932e+00,1.825426393786984347e+00,3.303838975998466321e+00,4.033525610077639101e+00
9.107886059636682852e-01,8.941530725832249615e-01,1.353912826323968144e+00,3.670546987264035277e+00
9.235194172472777074e-01,2.960107652659213606e+00,3.138913938718877361e+00,4.211845571503088692e+00
3.717116744782680282e+00,3.019808769889293920e+00,3.142599487032903927e+00,3.937754781617724298e+00
1.375916831838185139e+00,2.449297558214750925e+00,1.993352154005591403e+00,1.110270870709203495e+00
-1.999995171355229140e-01,1.442719107707645776e+00,3.133053999932199130e+00,3.221878458128145883e+00
2.681441469638798925e+00,2.298049333490977730e+00,3.132432642998468353e+00,3.717120092440072465e+00
1.468368447589715853e+00,2.843594264074239319e+00,2.802208176646068249e+00,4.186771635580949891e+00
-2.287335556727430053e-01,2.959816159172302896e+00,3.212179700033104268e+00,3.460925528116504779e+00
3.748002102998010177e+00,2.648912904205896091e+00,1.706209136280670169e+00,4.212066386435789234e+00
2.937625997914859344e+00,3.020121118498446222e+00,2.292107988845783151e+00,4.163215008150426222e+00
3.318741430465711240e+00,2.742299805239198029e+00,1.898215808359847045e+00,3.714350873589562507e+00
1.526083765554200999e+00,2.632282591983645226e+00,3.643758273692281890e-01,3.610865519173092064e+00
9.410086219300408672e-01,3.054466282828205426e+00,3.168516593524328240e+00,3.782885148431383460e+00
2.760487361185306465e+00,2.479145319155474425e+00,3.108215073090707659e+00,4.106617779499758925e+00
3.371200965360257040e+00,2.828061178350352201e+00,3.533888412427688586e+00,4.328977255148200420e+00
-5.441889583387051310e+00,2.774442897960242682e+00,1.126670374067497926e+00,3.516473897737515397e+00
3.142870601485948434e+00,2.134403302535876623e+00,2.764408160801514747e+00,4.306051773440649377e+00
-2.608737214055207865e+00,2.573793117181095269e+00,2.939961536374214646e+00,3.130823477523407394e+00
2.912891775707692421e+00,2.512290480412191496e+00,3.058697622236615565e+00,2.690636172646634350e+00
2.454011137869547277e-01,2.693761179008821394e+00,3.143933040068723983e+00,3.915861590827562910e+00
1.942959394062620859e+00,1.827229894089423157e+00,3.316598838879519562e+00,4.120572727136114999e+00
2.228968086591987419e+00,3.307956748739740771e+00,3.445929126374568163e+00,4.409403450721271156e+00
-1.091634126546953354e+00,2.561946278413169686e+00,3.057368148081919479e+00,3.629194961215087556e+00
2.087868718575913718e+00,2.670603918928206255e+00,2.124477898217167038e+00,-1.860070731843597835e+00
1.927903214655369624e+00,2.713580181744014386e+00,2.909286784852454844e+00,2.449791342505155178e+00
1.836519753578168546e+00,1.433171063780729115e+00,3.189969059245768790e+00,3.714509145070195917e+00
6.850106605863260922e-01,2.683016997892177624e+00,1.971354165868720365e+00,1.751280466519633539e+00
3.685979657217460792e-01,2.645790074335462982e+00,2.971290469270214007e+00,2.885902692093812227e+00
3.127001417150493179e+00,1.747604557269174075e+00,2.757273153124829790e+00,4.180630799767580896e+00
1.806049467879603965e+00,3.077237464731105820e+00,3.387178785811230775e+00,4.308632472864738716e+00
2.250690255342678192e+00,1.754438577898625340e+00,3.429834703242093497e+00,4.382184280661745035e+00
1.176773128427993420e+00,2.721147079809188796e+00,2.432325628521488259e+00,4.003342754456030050e+00
3.350719280390672683e+00,2.863908294042124325e+00,1.880911718008328348e+00,4.227111613282660940e+00
7.799141600017155396e-01,2.401631719987411095e+00,3.253635836186729247e+00,4.494364951760848825e+00
2.506359569499740925e+00,2.230921356065572958e+00,3.317518007855197126e+00,4.443446200716689276e+00
1.957537237622222648e+00,2.994362069341683696e+00,2.128764854556046693e+00,4.115462046487373904e+00
2.092000080828418263e+00,4.868350903804958829e-01,3.186293489449002259e+00,4.120285445931423318e+00
1.728949286683156616e+00,1.895757181487971232e+00,3.122354683802341935e+00,2.874304672416033934e+00
1.842334958420346114e+00,2.221223718307079764e+00,3.194403581108135270e+00,4.377358642882783535e+00
2.310878501474608271e+00,1.309774860821458331e+00,3.787500797888716964e+00,4.647679285878330901e+00
1.935531250609893839e+00,3.101242492301756748e+00,3.132546618609868716e+00,4.061635260528214886e+00
2.528046678143053949e+00,2.824488470519312955e+00,1.447988934949784978e+00,4.170890935568508873e+00
3.236866105195941312e+00,1.746691447833191635e+00,2.002585749631338174e+00,3.983855692764206147e+00
2.021434603469703717e+00,3.317985225561485230e+00,3.546198251883682762e+00,4.359461054166366978e+00
2.967118799723031941e+00,1.980297591987858485e+00,1.809212401675118764e+00,3.623846623286716362e+00
1.818778060869050028e+00,1.270223964526527194e+00,3.428958394158540202e+00,4.350287607436603921e+00
3.349168753504160989e+00,9.026172463178334660e-01,3.363185316122714763e+00,4.172104415339950023e+00
1.866594189137128490e+00,3.128786718422212676e+00,3.044900673593527785e+00,4.057320924909520343e+00
-8.549288453076008265e-01,2.664421103763268128e+00,2.955810707948976823e+00,1.572201720200155917e+00
2.679760886761643146e+00,2.474102721954320128e+00,2.602881325261277912e+00,3.723245914804617307e+00
1.083242249197513107e+00,1.012790745635442580e+00,1.348336685594729856e+00,3.331826832715221620e+00
1.812769408262552950e+00,1.586319777446731694e+00,3.126544012540956707e+00,3.037221516724651238e+00
3.076650129141624390e+00,2.369413639341451550e+00,2.429051223768498691e+00,4.309235969092852336e+00
1.634954018898402417e+00,2.965896392745227761e+00,3.158754269062411968e+00,8.762411632307650633e-01
8.379744695128429344e-01,1.754573931504243234e+00,3.006683184472016546e+00,4.074451167193798184e+00
1.836715510405181995e+00,3.201378408638247297e+00,3.151606967986469776e+00,1.571038590861401907e-01
3.680230351368424024e+00,2.451754589880015711e+00,1.921294685765354782e+00,4.129942979674126491e+00
1.145056810344842635e+00,2.398946713181091095e+00,2.515505027368712732e+00,3.983815088882066036e+00
-4.677713141260539942e-01,3.448930990160111953e+00,3.450182762445506590e+00,4.302734037884620832e+00
3.340599095957625941e+00,3.095368309744534141e+00,3.313304864834355268e+00,3.191921929920858325e+00
2.727873902351557689e+00,2.819103710598890977e+00,2.362106354316641621e+00,3.796757502945120599e+00
1.436852754942450794e+00,2.747659270627557770e+00,1.924356654812060308e+00,4.092582280703123132e+00
2.058238596031344958e+00,2.956720112486725949e+00,2.380795263870995715e+00,3.860080706548651985e+00
2.278392500476455682e-02,1.645560208172171412e+00,3.437945159539685047e+00,4.174803155429408719e+00
3.174356818059028029e+00,1.788467105183776384e+00,2.706183383718861357e+00,4.325674028301563112e+00
2.984238356849390428e+00,1.550948920733437042e+00,2.321108639329650281e+00,3.795361990773252980e+00
-2.299432827715670591e-01,2.792150366510623982e+00,1.655752708543726026e+00,4.141052047389802482e+00
1.763506746788051194e+00,2.569562209968505151e+00,3.541000915672691818e+00,4.386858883947544641e+00
1.872454200778070010e+00,2.561503193488176233e+00,2.556592586711815329e+00,4.031495298108003666e+00
-4.238647511576378868e+00,2.400671840651241951e+00,3.116818146089925801e+00,-1.039714835585053176e+00
1.501006973055623694e+00,2.696882629593386316e+00,3.335416154029610780e+00,3.730304445221150456e+00
2.670936772836218331e+00,2.232176730534519038e+00,3.114811525912341672e+00,4.144341879717681643e+00
2.657175961113908969e-01,2.510490486957910328e+00,3.584943429405805571e+00,4.102437453200848516e+00
1.844351462962032784e+00,2.668591214999675110e+00,3.073332070582998732e+00,4.131758648070567475e+00
3.157657093299276241e+00,2.906132741461053381e+00,2.289993054111537418e+00,4.273835063066417028e+00
3.340142833946871725e+00,2.872918958476200935e+00,3.177441255699904321e+00,1.770022483441284766e+00
1.505082772700063076e+00,3.104952916508248784e+00,3.062074710605461547e+00,4.224260358401367377e+00
6.638463746063404392e-01,2.530303663283778537e+00,3.314142793158019629e+00,3.972647065454000703e+00
1.287253597565011010e+00,1.794521860524770140e+00,2.243585731381593451e+00,4.301016278574824270e+00
2.031962620750681126e+00,1.549768300832090384e+00,3.023237969888389554e+00,-1.154156232876828447e-01
-1.277999084146946185e+00,1.884894552421521041e+00,3.046219525214285628e+00,-1.318370584254422218e+00
1.499786699489407127e-01,2.980032016305135478e+00,3.036823823372379216e+00,2.438181033285204968e+00
1.253661944513928095e+00,1.261215831703556445e+00,2.027688371167465586e+00,3.684255274458244855e+00
1.759694946163915974e+00,1.161227724813251427e+00,4.652627126984043571e-01,3.635970174309522296e+00
1.624226953743368451e+00,1.742746300196596154e+00,3.464324875316986407e+00,4.377938118164893311e+00
1.112565500553212239e+00,3.014731687079116096e+00,2.774793528619520888e+00,3.874263368417897535e+00
-1.780184061914638294e+00,2.029574282968706012e+00,2.266858049978222489e+00,3.939671280072611470e+00
3.397569904914156336e+00,2.223414865568622556e+00,2.987429558741131697e+00,2.937608575032331082e+00
3.200001720909194436e+00,9.140531803749754047e-01,3.014741249938730494e+00,8.106492100628550634e-01
1.177959873512312239e+00,2.603002574475634212e+00,2.785252204619565575e+00,4.020252957530810356e+00
2.710285553147871340e+00,2.420146864855237112e+00,3.171318523440057380e+00,4.188117552067900817e+00
1.972342460035902079e+00,2.482019963368176096e+00,2.351415609074090973e+00,3.921253714917460442e+00
2.109745156753604967e+00,2.685074156507230914e+00,2.529645014772614164e+00,3.654592319640902698e+00
-1.361880038475837829e-01,3.135215814577227533e+00,3.214992820892142333e+00,1.685286007793393104e+00
1.745261591525931522e+00,3.026479464825869492e+00,2.184120081851014028e+00,3.930791766366001028e+00
1.207784954274968126e+00,2.198328566151078967e+00,2.991335842357066621e+00,-6.777016916641650512e-01
3.304338836420119385e+00,2.725109493573290020e+00,3.070130333336388073e+00,4.757890221787989815e-01
-3.357109458432230298e-01,1.482395755982869545e+00,2.924082971365814299e+00,1.207914429691510083e+00
3.845688624106373688e+00,3.244016440090610853e+00,3.352615640986907675e+00,-8.505686432502830296e-01
1.576438458846161961e+00,1.219772638878320326e+00,2.688126114616725904e+00,4.032881425495142835e+00
1.441682697781929701e+00,2.089369978371857339e+00,3.442148795558564345e+00,4.157874207509221876e+00
1.021491874270041400e+00,2.801012095219199693e+00,3.037159864667140052e+00,2.398769200758618325e+00
6.129901162905282419e-01,-2.694249158237012054e-01,2.481553923963310648e+00,3.622992162758887691e+00
3.091264005955776550e+00,2.250711092883558528e+00,1.731202762457129785e+00,3.689995540269757068e+00
3.226999587118607682e+00,1.989859144744180686e+00,3.132162903902337092e+00,2.987417715379748540e+00
2.480058859089956602e+00,1.650014015079202645e+00,3.278398035629642937e+00,3.992195955945871066e+00
1.597761418787682075e-01,3.090917542378063487e+00,1.340765860124290221e+00,3.893299123197720757e+00
1.429072883325487098e+00,1.879056881375819277e+00,3.282334849198126570e+00,4.189570206598373758e+00
1.269583499412134220e+00,2.783102016241550292e+00,3.215116778993001301e+00,4.469944103811125835e+00
4.202705611610917935e-01,2.320571481670608893e+00,3.148924984585339093e+00,3.009999301532298333e+00
2.284595893798039068e+00,3.112373057123045239e+00,2.875879329183041122e+00,3.945524921956368836e+00
3.293664854193415703e+00,3.832927665579296539e-01,2.204689679355636311e+00,4.007684475827268500e+00
-2.505405457304156869e+00,1.852032480239353962e+00,3.625777216551675064e+00,4.687000838523340818e+00
7.368477017608622281e-01,2.534913439092663534e+00,3.146481787321974810e+00,1.715605236925517696e+00
2.659383620694622419e+00,3.138110178586999144e+00,2.675177584116097407e+00,3.933060766684067566e+00
-4.148297023125908090e-01,5.955575821542027359e-01,2.942114776042987767e+00,4.045288535989271850e+00
2.895397254032599843e+00,1.666176387698035555e+00,3.492177001942184944e+00,4.671447420521788629e+00
3.365035544041370841e+00,2.717806098974083540e+00,3.231218420804723213e+00,3.793421609610325707e+00
2.291046311372456845e+00,3.194117224560741874e-01,3.107865076323789388e+00,3.921019265514744223e+00
2.706621531965921701e+00,3.430071979382277814e+00,2.453966106277689185e+00,4.322208312013808396e+00
-5.089842203108387864e-01,2.923591725046866152e+00,3.278179355029802622e+00,3.875211442396079509e+00
2.509355738973493288e+00,2.986034926348154261e+00,3.680270875389660024e+00,4.153155906145331144e+00
3.544957916753132210e+00,2.808624781890506572e+00,2.732694970724352856e+00,7.866940480179757111e-01
3.072923345159437325e+00,1.645721532183808344e+00,3.303752543744787218e+00,4.195907915298664470e+00
2.616761428564657432e+00,2.517430483012156106e+00,3.571974689708097284e+00,4.378246006379289845e+00
1.345903661484694869e+00,2.764778307716043937e+00,2.321658491530343316e+00,3.784949714026244028e+00
3.207170199909499253e+00,1.965463698414946281e+00,3.199355815739073794e+00,2.149465425895127790e+00
1.209411718617552145e+00,1.274877933042272149e+00,3.092970709067062174e+00,3.815735417156425058e+00
2.458911301989302522e+00,2.598671392020354354e+00,3.007312064090942982e+00,2.602928336368125262e+00
-7.956749823932984800e-01,3.049937983600879310e+00,3.207986770189507730e+00,2.676960664707612292e+00
2.820835480411777674e+00,2.474708198653762015e+00,2.793369442574354267e+00,4.111910195706943938e+00
2.761903232423462029e+00,3.005844685299548846e+00,3.152652907410493199e+00,1.728550621875324600e+00
2.754813296872598460e+00,9.218441548159730381e-01,3.041488117180288775e+00,4.319024175044948066e+00
3.239888554968972212e+00,1.949790092549640974e+00,2.774950515536505069e+00,3.892856505661949296e+00
-8.242796784184491798e-02,1.190678886674879866e+00,3.568909722742857227e+00,4.353406459860347688e+00
2.363352826497385983e+00,2.432105357065867057e+00,3.223532208179414216e+00,3.543197811549698262e+00
1.524303254351449644e+00,2.393896399540120346e+00,3.112687920637744909e+00,3.744869673774427810e+00
2.234402108268981557e+00,2.760577741420210174e+00,2.587261432007360362e+00,1.591575655927387478e+00
2.937433222932799293e+00,3.142612138991899062e+00,3.232439037017033279e+00,3.369153339486592902e+00
8.079466467299646348e-01,2.548713715868041962e+00,3.175746937669960968e+00,4.367408053524902911e+00
9.689098465460981302e-01,2.061729117160902902e+00,3.443514278151079466e+00,4.133841692287328229e+00
1.866084820073950379e+00,2.804486794049518394e+00,2.602432651394543939e+00,4.328140318004583875e+00
-1.529385093476277602e+00,2.313151400756642051e+00,2.972042676676410533e+00,2.661817817434958489e+00
3.033876433092801861e+00,1.309602735569280751e+00,3.265259307836274161e+00,4.060528250431902464e+00
1.037947315792908443e+00,2.548277401649368556e+00,2.771125599927309224e+00,4.210236343415134641e+00
1.794116729274495003e-01,1.787357975705124780e+00,3.177421632562681619e+00,3.822802472415698372e+00
2.727077182477113837e+00,2.576819439298279946e+00,1.991032634026669967e+00,2.905393189025953227e-01
2.509124681449731664e+00,1.733653824608214267e+00,3.053631591321077643e+00,4.323788965575978693e+00
3.256120636689706860e+00,2.490541459023462245e+00,3.109462156345732975e+00,3.311330256278973927e+00
1.716031779699228155e+00,2.024917700615816329e+00,2.405648986244394827e+00,3.866704253342759579e+00
2.007859324627199182e+00,2.753899305035217182e+00,9.900464702051409160e-01,4.184481656812788941e+00
8.791662688715541352e-01,3.049983537995569538e+00,3.631301709220646323e+00,4.368702762778806203e+00
3.196530770458995807e+00,2.819709984479194631e+00,2.732308995550072783e+00,3.208943592000364831e+00
-2.634717533116469834e+00,2.833067932906490505e+00,3.323624656315173453e+00,4.049059777088138468e+00
2.464722727801410773e+00,2.836251056539991655e+00,3.514239662471853265e+00,4.202916354172343105e+00
6.542688211387103214e-01,1.014217093484876875e+00,2.740949071921602087e+00,3.494439270045969437e+00
1.065091411601604587e+00,2.367075908271186968e+00,3.055691103659323726e+00,4.305295771072191080e+00
2.817159531261054894e+00,3.104353403357897889e+00,3.105552534027387956e+00,1.899170772848828070e+00
1.748313514639773469e+00,3.038065273136401956e+00,2.956408562084019032e+00,3.857813942865464085e+00
3.230628772616630062e+00,1.589557217945477996e+00,2.944883142689790123e+00,1.319959968539607509e+00
1.258126649935606967e+00,1.352398027568180394e+00,3.299881700163220799e+00,4.416989849792900102e+00
-7.029530314292417037e-01,1.984623169914840890e+00,3.105770678213876312e+00,4.079187504398979591e+00
1.361058830579525258e+00,2.854309096844103166e+00,3.133842583403645410e+00,4.193398953950911334e+00
3.230503146696070971e+00,2.978992362316507769e+00,2.958570656717062430e+00,4.372266985129147798e+00
2.425736826390892720e+00,2.553692374317388047e+00,3.284114830265469465e+00,2.288364221135859911e+00
-3.938958120617682135e-01,1.971091999382048154e+00,3.133296062063619214e+00,4.085072779707964230e+00
2.095934468617710600e+00,2.977796236777589645e+00,3.104628922473644081e+00,-2.843068529929024812e-01
1.932758094354447564e-02,2.862947519397682772e+00,2.989369913416517921e+00,4.073016950867566877e+00
1.391160359400542612e+00,2.456982266161150896e+00,3.174917795713342095e+00,4.307765567157712638e+00
-6.212415185057302836e-01,2.736194932579217198e+00,2.313774872519019254e+00,4.035540111383358663e+00
1.307085687725281886e+00,3.456925260813047629e+00,3.084135373932576751e+00,4.411921075130846859e+00
-8.216951896936732780e-01,2.418440531257660897e+00,3.278450948710878610e+00,4.614956734213224721e+00
7.430388849378645189e-01,1.674085633831972730e+00,3.329317575866507006e+00,4.007047403828186916e+00
9.743402899015978225e-01,3.171451403768304367e+00,3.567334237762617821e+00,4.421686000714251996e+00
-1.028785925814354352e+00,2.968760629711630017e+00,3.199739752320687636e+00,1.159676316969424192e+00
5.362869404952566033e-01,2.074906677845556491e+00,3.211008859073377852e+00,4.269507435691773267e+00
1.474849288312818640e-01,2.702075186585330524e+00,1.542310711376142507e+00,3.968347687741878183e+00
4.674910863018599261e-01,2.430875383305171944e+00,3.187643259480609004e+00,4.066581318819267210e+00
-2.059935147668332078e+00,2.680456239824423825e+00,3.397464783058516513e+00,3.969170485483065391e+00
3.352173365412920436e+00,3.295876755656649060e+00,3.334947616577386587e+00,4.502661075461798390e+00
-3.220339966188956016e+00,2.824962775383010438e+00,3.137166953141402370e+00,2.912647376472011995e+00
1.321967789757032830e-01,2.607768745226990870e+00,3.054717326224451135e+00,3.063539135257773882e+00
3.323964782276532137e+00,2.868397944807221212e+00,3.076795246323499988e+00,2.036615099947525209e+00
2.569103148383990565e+00,2.337071260636358172e+00,2.946828129911025052e+00,1.078732148334034857e+00
1.826316506128739192e+00,2.386718688773032060e+00,2.226150051923637019e+00,4.077971490094656204e+00
3.311880270501092127e+00,2.503685648702257627e+00,3.127480715030490188e+00,2.858264724202990159e+00
-7.708333066151418222e-02,3.164006680256250092e+00,2.994188466762928602e+00,4.239995317661342966e+00
3.345807392445834694e+00,1.360753334289578564e+00,3.074171712472321794e+00,1.559259482425349841e+00
-3.611742619058566084e-01,-2.795808296930499814e-01,7.693860303912625209e-01,3.265927100495437330e+00
-5.568287312493760410e-01,-2.324267548329497224e-01,3.125417588896940657e+00,3.217998182155524578e+00
-3.956934062884803760e-01,1.967944687977811080e+00,3.004914937945331488e+00,3.705797875822010035e+00
3.370370426941139641e+00,2.594976626430641531e+00,2.137253522143546469e+00,7.375002796825391727e-02
2.774618259833867562e-01,2.408230104186410259e+00,2.939756684821914323e+00,-3.749291868246542592e-01
-2.301638841375082123e-01,3.386511344341788021e+00,2.898592364690197876e+00,4.439134649272974187e+00
3.161858053458737938e+00,3.012638070830909953e+00,3.046673006431676711e+00,3.841163622557423274e+00
1.426219267844307970e+00,1.844955077336656535e+00,3.077136833540928151e+00,3.887786643448626567e+00
3.146850243236641198e+00,2.797170211025292286e+00,3.149448386078723239e+00,3.966577231720339825e+00
1.082261256191076049e+00,1.480812490470133636e+00,2.936135938056904315e+00,2.817775070969320783e+00
7.191608925904997562e-01,2.218159302030282998e+00,3.281708983555199133e+00,4.294211657934660309e+00
4.183623665261739788e-01,3.001290391298086835e+00,3.280644745169608356e+00,4.165247722561938204e+00
4.683837269879479459e-01,2.753303548924433741e+00,2.077372812199030250e+00,3.797310084011222830e+00
3.378121383215523910e+00,1.582464925470226325e+00,2.969132230704058184e+00,6.060052386654029011e-01
1.253241366222628272e+00,2.552167927301318695e+00,3.002881545484370474e+00,1.789142149395034798e+00
5.766585112859029527e-01,5.017757879455938541e-01,3.137873305213013886e+00,3.483325909560300637e+00
2.067311742363139082e+00,2.937687693142125855e+00,3.163329915674386150e+00,4.126087202621352645e+00
3.258116031643461419e+00,3.046552013297837203e+00,2.482578974013197826e+00,3.737976908764195194e+00
-1.993601263482160491e+00,2.219604719073981602e+00,2.224547914591882503e+00,3.983211867914719484e+00
1.323583795309355882e+00,2.829371951200705393e+00,3.118475203274269525e+00,3.916663799469670693e+00
8.750405042251512278e-01,1.931930165759145002e+00,2.691445984854879736e+00,3.726756754930637960e+00
9.750325485636235356e-01,2.910917936667685613e+00,2.905598573351177105e+00,4.196583221992414181e+00
1.432559775157054460e+00,2.460716735230160435e+00,2.964557187042858200e+00,3.075037855922842844e+00
-4.041349753115355270e-01,2.144388755893325005e+00,3.111408200919713263e+00,4.160550276463151675e+00
3.344835804005866553e+00,3.481750369440007375e+00,1.987969378517247199e+00,4.010991758581051059e+00
1.752289468154568652e+00,2.607936124361571739e+00,2.708231816611206710e+00,3.814692534690260928e+00
-2.101804950102102332e+00,2.947512653482127654e+00,2.980697761435329607e+00,1.960948448404159050e+00
4.413952603820012754e-01,2.379694867184857898e+00,3.112168300271093813e+00,1.761476258308313669e+00
9.163834720084808039e-01,3.406604638361081516e+00,3.043287643096513229e+00,4.129116436675293933e+00
2.621564929820669576e+00,2.020800851284251465e+00,3.155295136127934885e+00,4.207438388621966396e+00
2.758468143786155569e+00,2.626854424258195486e+00,3.121682202967140274e+00,2.290755953182030069e+00
1.875713310087428809e+00,2.315590139872650166e+00,2.988506606951136124e+00,3.819605680906287049e+00
2.228913350856490005e+00,2.681953513804745448e+00,2.997967354100787407e+00,3.933774404570133942e+00
-4.793672473882102381e-01,1.115784725808619315e+00,3.018260494437517760e+00,3.117973251363554521e+00
1.294070303877242534e+00,2.258344412991227568e+00,2.869672623691410518e+00,4.213059657592593155e+00
-1.158667603653599665e+00,1.933857040000497962e+00,3.166913770417977947e+00,4.124879127185260508e+00
2.560418133811723784e+00,2.548555163619004915e+00,2.714558028833243597e+00,3.846483112582660624e+00
3.737278974102446139e+00,2.862681331464538736e+00,2.969124857571790344e+00,4.201208021365469669e+00
3.749600185492861115e+00,2.096664455750472111e+00,2.567395772641992480e+00,4.006979973538329354e+00
1.899787374715905308e+00,3.329084843106766112e+00,3.203526030947776881e+00,1.116061814249043493e+00
9.947537200013223391e-01,2.182503391303651785e+00,2.658927451666017294e+00,3.926444616133912380e+00
8.223970289058878391e-01,2.841643007878298377e+00,3.110967293632029840e+00,2.586032076205016850e+00
1.471754444952716678e+00,2.542465290018164126e+00,3.045216887160618668e+00,3.855758563024585417e+00
1.318857913681036775e+00,2.805050445850623575e+00,2.937913918972648197e+00,4.052478206354619417e+00
-1.476630156432591878e+00,1.264049109308718277e+00,2.353911740696672084e+00,4.030608355293749057e+00
-1.126253174993450124e-01,7.021122678484300605e-01,2.865074834656136549e+00,-3.515863446275316329e-01


==> Data4/mulmuhatmb32.dat <==
# arm1,arm2,arm3,arm4
6.280788916597682681e-01,0.000000000000000000e+00,7.844669479448911353e-01,7.895775587446398625e-01
6.254746064131155858e-01,7.845068671137148675e-01,8.114659079911534789e-01,8.330491775601053250e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.757792020549974410e-01,8.597767794667839913e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.206111980306220133e-01,8.409465863031082566e-01
0.000000000000000000e+00,7.093176221752671706e-01,0.000000000000000000e+00,8.199547074993636109e-01
5.311711083759946828e-01,3.032273365675469678e-01,7.660775147098709548e-01,8.245242095540392668e-01
4.572377772998836853e-01,7.448301501161165294e-01,7.457949162036595636e-01,8.182587346787826288e-01
2.885118756825465480e-01,5.347001853128052762e-01,6.162342802819609222e-01,7.674801456398027133e-01
7.084396210038550468e-01,5.814075316580025188e-01,8.255859546237006574e-01,7.496012365108020159e-01
6.920677294710335659e-01,0.000000000000000000e+00,7.872974999953283870e-01,8.516407168287919438e-01
6.289418166687916756e-01,4.711166205917526884e-01,8.432200066217880874e-01,8.883110659702142531e-01
0.000000000000000000e+00,5.934025645195379894e-01,7.686646351427456336e-01,7.901864193306669115e-01
0.000000000000000000e+00,6.965098617526079838e-01,8.019533466279237244e-01,7.993978785754124461e-01
7.977495436473482915e-01,3.134581267789831038e-01,2.477197585924526824e-01,8.503478454691112409e-01
3.017802145833185512e-01,7.088540624163249815e-01,7.061999918729703341e-01,8.188869380024520472e-01
0.000000000000000000e+00,2.562438142648300610e-01,8.157546448190399202e-01,8.434805664060718300e-01
7.910608312214478799e-01,5.808035108540476887e-01,8.915412958012786104e-01,9.104500391489463995e-01
3.580440670101520118e-01,5.682083094180909733e-01,8.225094569733982786e-01,8.365494860806903521e-01
4.448811833639729207e-01,5.061644341875153330e-01,7.120281777171697524e-01,7.806827301393673979e-01
7.435446216705317024e-01,5.059583969678679294e-01,7.850028750397295418e-01,8.157147506911631707e-01
5.177907395117766765e-01,5.857655245373644126e-01,6.655674498970302055e-01,7.764939943302490155e-01
5.409297426177724910e-01,6.327183631637927075e-01,0.000000000000000000e+00,7.750120060871655836e-01
6.268715023969061440e-01,0.000000000000000000e+00,7.426704758731261791e-01,8.601111850162431738e-01
0.000000000000000000e+00,4.849262259731396130e-01,7.928521000030687160e-01,6.986595452316585186e-01
6.298878568482293439e-01,0.000000000000000000e+00,6.691177577548172994e-01,8.105595440477557645e-01
6.397973240211496382e-01,2.481049088147913306e-01,6.972705828929435246e-01,7.970541635190201424e-01
7.943216086379427665e-01,3.115453046640147550e-01,8.479001318261651932e-01,8.393026696894454464e-01
5.203625457347846872e-01,5.880667261985966787e-01,7.556385800932885477e-01,8.623567787792938422e-01
3.527056407673208049e-01,5.010406126794124670e-01,7.435106698805787895e-01,7.312128189960820368e-01
5.689170648432431143e-01,5.087063549636823279e-01,8.117909467910147114e-01,7.682933778034627403e-01
6.298060565677714440e-01,7.071702889252520219e-01,4.051662672896610418e-01,8.082392444343784454e-01
5.691490731550779003e-01,7.036944855842516278e-01,7.121542920024868106e-01,7.435124491258756629e-01
3.662373820894418430e-01,4.773822289710292766e-01,7.935200769970527368e-01,8.533475008292525921e-01
0.000000000000000000e+00,2.994199486295243684e-01,7.208266638377548441e-01,8.375833384951845151e-01
3.476400674286357351e-01,5.149326362113026967e-01,7.931649100551242393e-01,8.362286073182504387e-01
0.000000000000000000e+00,6.034674194639579881e-01,6.637425214767687098e-01,6.807676725746907298e-01
6.413970097907125689e-01,5.036230831928569796e-01,7.509294670558919194e-01,7.244926780948478529e-01
3.528321669656041548e-01,4.556804521543122988e-01,5.143065432082285504e-01,7.833241621349344985e-01
6.875640850289717054e-01,7.081532537294340512e-01,6.530332257106534755e-01,7.621582750956480412e-01
2.816641035159166973e-01,6.185289368915742880e-01,2.488647819951228524e-01,7.886954648403126100e-01
0.000000000000000000e+00,5.842662196685396436e-01,7.462222665098031671e-01,7.986376903555447715e-01
5.359112317327098252e-01,7.215675201069126077e-01,5.768751298964247543e-01,8.360805785533917955e-01
5.443165922291168801e-01,7.248938846708693484e-01,4.777395968493511336e-01,8.034649582827287917e-01
5.251421616995507469e-01,3.105205658465527430e-01,8.351331597334404888e-01,8.565776769963946435e-01
0.000000000000000000e+00,5.851194172783772407e-01,5.763773386748124450e-01,7.988141686184683232e-01
5.542695586534492902e-01,5.067279324956162068e-01,7.634665180987733057e-01,7.957215619074731183e-01
5.565622625786675881e-01,6.810542010095488319e-01,2.369308190364037003e-01,7.866015921698891189e-01
3.625891712857082227e-01,7.447995585800749607e-01,7.633491416395056239e-01,8.270373737709117989e-01
7.114862768126308801e-01,5.027452293722031174e-01,8.126157806061971023e-01,8.437926113256298821e-01
5.313044661138944802e-01,6.427332855976231052e-01,8.618125358668152769e-01,8.721272731192625249e-01
0.000000000000000000e+00,4.581687888547494869e-01,7.370554969646543331e-01,9.301495155611018140e-01
5.616898471096533063e-01,2.505674669817999911e-01,6.611774547209359199e-01,7.447550466971674110e-01
6.935013832068243067e-01,5.131589330096560930e-01,6.224925557268417009e-01,8.614254835279026024e-01
0.000000000000000000e+00,5.032609054781982394e-01,7.936044934463941658e-01,8.014602124246374970e-01
0.000000000000000000e+00,6.549090055728928883e-01,7.941505848956151858e-01,8.069128506089968678e-01
6.305231981217457315e-01,7.336551155685767656e-01,8.238399119990426067e-01,7.896012911394285627e-01
6.318401679848493213e-01,2.499545632560586095e-01,7.287486844506014805e-01,8.351683098969474583e-01
5.514123798943615373e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.156310612966661822e-01
0.000000000000000000e+00,4.004559375622847028e-01,8.314778337821278065e-01,7.966696761360666512e-01
0.000000000000000000e+00,5.155253889921114219e-01,6.737949015177289169e-01,8.416408277446767450e-01
0.000000000000000000e+00,1.994282549709193442e-01,6.044758602333070163e-01,7.778588235460048850e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.951770862098118675e-01,7.048283261162885394e-01
5.704137407232279244e-01,2.404899170798268926e-01,8.198733029051777921e-01,8.405701775665621600e-01
4.413863554865833927e-01,5.804032313902052209e-01,7.297515478091487484e-01,7.110723786003907421e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.819932526383513549e-01,8.344888845775332298e-01
0.000000000000000000e+00,5.693820674362302103e-01,7.893225059188248016e-01,8.396741665329219284e-01
0.000000000000000000e+00,2.520651870644083914e-01,7.650253595746860924e-01,7.403803461508440265e-01
6.744723084298028803e-01,6.568506098499731216e-01,7.119033305644085763e-01,2.575894911568877843e-01
0.000000000000000000e+00,7.510130314855575362e-01,7.991196665397736210e-01,8.775860696722190823e-01
4.595249123479225872e-01,2.406106900823271055e-01,7.754817866982753882e-01,8.467697731541634631e-01
5.765594366976098950e-01,0.000000000000000000e+00,8.049694179225787005e-01,8.103513092528089601e-01
5.482166512624196963e-01,0.000000000000000000e+00,8.240459768661022588e-01,8.393411577449009231e-01
3.368990413131611739e-01,5.842808247089735785e-01,6.254897578888045651e-01,8.222347109626935158e-01
5.678631153739084336e-01,0.000000000000000000e+00,7.661942489856166105e-01,8.018732673728858895e-01
3.567823930167127178e-01,6.354880981672897944e-01,5.570105090363419720e-01,7.426553029245576143e-01
6.504731730449939686e-01,4.213557755395351268e-01,7.783756577397942245e-01,7.220932825824584178e-01
4.552470810064997986e-01,2.970903800952193752e-01,3.149061959683215339e-01,8.269020712418272412e-01
5.340161073453335572e-01,5.739346713686077628e-01,5.777467755292076124e-01,8.219074915661064296e-01
0.000000000000000000e+00,4.801866748543781038e-01,8.163202968036497031e-01,8.391907918785397325e-01
6.351766514566139499e-01,6.833896526613599809e-01,8.090589778553531897e-01,8.382583185545352533e-01
6.299099334759953317e-01,4.717790723319110757e-01,4.926921869173257473e-01,8.031810968412317342e-01
3.746534657402286750e-01,5.090135587023254526e-01,7.793671418273833140e-01,7.538498211581243780e-01
0.000000000000000000e+00,4.020149633294333724e-01,8.005467467584913566e-01,8.184990411881308825e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.419467007840571338e-01,7.807644619099917138e-01
0.000000000000000000e+00,8.260162372523224272e-01,3.066275259535037323e-01,8.421113390294205914e-01
5.395765453497025632e-01,4.149076154820434681e-01,6.959678081115632242e-01,5.223679492524690993e-01
6.762983649177825018e-01,2.095721099863176173e-01,6.553400236934583400e-01,8.295791413983307772e-01
6.773413741154166168e-01,6.414262814753596276e-01,3.097470855646455856e-01,8.083526416662044634e-01
6.976308699949498315e-01,6.842594940125430458e-01,7.372131914370720907e-01,8.048581733277302419e-01
7.425661318568240743e-01,6.350818048075612676e-01,7.810442526417861187e-01,7.995084355375262630e-01
7.013493254220205531e-01,3.469295372028614599e-01,7.142303874367263994e-01,6.554953904348216343e-01
4.579637432476077463e-01,2.470033419105280847e-01,7.439614052057946791e-01,7.854753015931765781e-01
6.919876589910198827e-01,6.811461997738651464e-01,7.399052546184727852e-01,8.729857738655734112e-01
0.000000000000000000e+00,3.072494935251827153e-01,7.955505631155603830e-01,7.798969277628079455e-01
0.000000000000000000e+00,5.826222470366468897e-01,7.962776283293505619e-01,8.638389139076260159e-01
0.000000000000000000e+00,6.553664600681952113e-01,7.991416245788609540e-01,8.477399056695621438e-01
6.961531817529158506e-01,6.690693482488921928e-01,8.229398143562410839e-01,8.277984033712942891e-01
5.202472092994507857e-01,4.585078923330110912e-01,6.753328382810118713e-01,2.453077215342904793e-01
6.895180607673676576e-01,4.102668956536381084e-01,6.916926153655325038e-01,7.364502751468134933e-01
5.298657383590847925e-01,4.627739411464526498e-01,8.225217242169692300e-01,8.368590773743349587e-01
4.700859561657888541e-01,5.841438738996371782e-01,7.660798037060529975e-01,7.279529585552034776e-01
6.399732803249947866e-01,4.722292075898663621e-01,7.859686032442945169e-01,8.273272046637361044e-01
0.000000000000000000e+00,2.565017456530675477e-01,6.782206871591562880e-01,8.366584596133072038e-01
6.279650412220612044e-01,3.062479257583831105e-01,7.969144670400957198e-01,8.190971548857456375e-01
0.000000000000000000e+00,3.085048384186994674e-01,3.043836075467136748e-01,8.793285221109223837e-01
3.547461347709432999e-01,6.924991697210987063e-01,6.540825058358322730e-01,8.330393220225231765e-01
7.019747327970778938e-01,7.633574325191360144e-01,7.718132296413598992e-01,8.076769837849637756e-01
5.844059202490663463e-01,6.340225322925823193e-01,7.847917218996889321e-01,6.660334258712293787e-01
3.561977877051732966e-01,4.002441840105450677e-01,8.178640023909974355e-01,8.022707133236662846e-01
7.400968758738698527e-01,4.870152183103353960e-01,6.438634108193275196e-01,8.497135840717093824e-01
0.000000000000000000e+00,3.064840916767774814e-01,7.213258733313641091e-01,8.442794091219106845e-01
6.947416161804840229e-01,5.534948377905872796e-01,5.312373352935819693e-01,7.605383824248017621e-01
5.482421205820909860e-01,5.099700679679036730e-01,7.133729129718895390e-01,7.839920035343073135e-01
7.504182494818345539e-01,6.447342737132487622e-01,7.496955830193000603e-01,8.236433663958352414e-01
0.000000000000000000e+00,5.818928355822856613e-01,6.258656830612744359e-01,8.271702915299786740e-01
5.377644541380479648e-01,6.527526165484153209e-01,7.664462422815448983e-01,8.612608203694918085e-01
6.414027767077246089e-01,5.162988706900397684e-01,0.000000000000000000e+00,7.901515961814601363e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.397886748136279778e-01,8.816861755632715569e-01
6.346020852051298400e-01,5.278944600112744912e-01,7.172462816810077912e-01,7.792407255187360215e-01
4.645408872456086025e-01,7.416240865940407767e-01,8.073568684842266086e-01,8.102343855876157352e-01
3.637225980714795526e-01,2.544123018064157193e-01,7.222914593956689666e-01,7.790368408277951184e-01
0.000000000000000000e+00,4.519914343223496722e-01,6.475688433785914411e-01,5.844516202657833448e-01
5.245195772913180399e-01,0.000000000000000000e+00,8.382497893673185319e-01,8.494422731749001754e-01
5.270606665784201006e-01,6.671067659617860857e-01,8.395790567261617321e-01,8.006723873250416457e-01
5.285594985346115937e-01,7.372646135667446643e-01,7.646621701794750203e-01,8.763632784132782128e-01
5.074185557662106438e-01,0.000000000000000000e+00,7.869028565741426062e-01,8.255535383826101414e-01
4.656410269556193748e-01,7.442675640161662276e-01,6.734306665265152869e-01,7.561813846086976598e-01
0.000000000000000000e+00,2.565288042803814950e-01,8.198894033324680697e-01,8.387491868551778529e-01
6.306166234227407186e-01,4.719293090652590950e-01,5.818447140112199545e-01,8.714986399284464502e-01
0.000000000000000000e+00,6.087574288877286577e-01,7.242266062738319521e-01,8.606887536560131613e-01
0.000000000000000000e+00,4.753137048726221447e-01,3.953844550330463115e-01,8.771862346802551391e-01
0.000000000000000000e+00,4.769567450103078809e-01,6.860724378496743103e-01,7.295729075741206326e-01
0.000000000000000000e+00,6.575177829660920903e-01,7.454272101076574453e-01,8.436506829379188943e-01
6.289598164630078037e-01,7.205365137087491600e-01,6.788458170921991552e-01,8.859730715699417614e-01
0.000000000000000000e+00,4.092405491051203104e-01,7.099081871534799193e-01,5.908609654094747476e-01
3.628434963489708953e-01,4.115791612957508394e-01,5.807504429884400299e-01,8.024774178584609396e-01
2.915959392209402923e-01,2.554174041626431357e-01,7.658777229938521502e-01,7.389281413076853600e-01
0.000000000000000000e+00,4.618795974753217015e-01,8.062049918086854339e-01,8.652962350424545646e-01
5.355174509355145052e-01,5.897133011335577990e-01,7.388753060479791301e-01,8.289456386749058936e-01
3.537133902115606743e-01,4.706588374838108768e-01,6.566010453668860158e-01,8.825492555292998587e-01
5.286721429362315483e-01,5.836222148124301512e-01,6.608506008819884370e-01,8.288533832647028143e-01
3.529598796255289939e-01,0.000000000000000000e+00,8.105702071400335829e-01,8.051317873718158991e-01
5.844339480012104016e-01,5.810907806953657939e-01,6.663226896359615292e-01,7.844745925553627819e-01
5.425512828663601184e-01,5.837180846464904427e-01,8.181261273421426283e-01,8.985656844056580939e-01
3.562542547349648592e-01,4.041437853887260290e-01,7.406566262500068332e-01,6.859525881036807604e-01
7.700324057400114164e-01,5.885114534948709952e-01,0.000000000000000000e+00,8.012397160207302971e-01
3.562206438431513855e-01,4.760882163978733539e-01,7.975039717519140092e-01,8.262370774176373001e-01
0.000000000000000000e+00,5.807449631894419095e-01,6.739119345762624169e-01,7.695111764281954425e-01
3.512643010035811364e-01,5.872910646329122519e-01,5.888635997795569343e-01,8.133414731470522963e-01
0.000000000000000000e+00,3.104662799587337152e-01,6.574555394974306299e-01,7.907184726333862379e-01
4.636544560658459879e-01,2.531222686361271901e-01,6.927133359982173832e-01,7.862514553552426566e-01
7.058637829362988114e-01,3.107852678903522126e-01,7.466204326069950659e-01,8.210697106941146073e-01
7.081524709679805074e-01,4.055255877139454235e-01,7.950911544916140494e-01,8.267668463239778998e-01
6.436667675802910660e-01,7.097815631800676872e-01,7.173950485263260735e-01,8.195010964544557908e-01
2.809553708085891222e-01,2.984094428223400541e-01,7.185549687803555186e-01,8.104837658598084138e-01
3.448135709258961512e-01,5.814760204161235624e-01,7.484438982326190315e-01,8.143276804501431432e-01
0.000000000000000000e+00,3.092233193664695179e-01,8.468026667788396411e-01,8.524072501753445774e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.963050879363137158e-01,8.640716648964005264e-01
0.000000000000000000e+00,5.752776099838533552e-01,8.184799342012017975e-01,8.440218432405776072e-01
6.450560519742256638e-01,4.007191007252902670e-01,9.052994156227616163e-01,9.215473464460036679e-01
3.583678237525361743e-01,8.802480496192469639e-01,6.826344318286984292e-01,8.750374654150080422e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.039990541453266859e-01,8.169639038815919019e-01
4.748004624620736358e-01,2.506067890534081077e-01,7.367658135256646146e-01,8.270570230338709639e-01
5.751901730192785500e-01,6.826142245684279075e-01,4.896528870809020439e-01,8.041780224699517365e-01
5.536765079625416419e-01,2.391256648712317967e-01,6.839550177533184616e-01,8.421982401298225840e-01
5.014966453311340278e-01,4.815970990830074627e-01,7.279097604786620712e-01,6.899874184735593774e-01
5.724310322811256846e-01,5.873847446632337599e-01,8.840699326882394127e-01,8.128159863181686484e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.244734630106217654e-01,7.567617026108245382e-01
0.000000000000000000e+00,3.041678626798332563e-01,7.793958476020466097e-01,7.683514979120001920e-01
3.537969307559004073e-01,7.032553618550246854e-01,0.000000000000000000e+00,8.526200019375851369e-01
4.506873794495052099e-01,5.148544433068262816e-01,7.171619259019680337e-01,7.604173917115994996e-01
7.244679640098623530e-01,5.754749606547164831e-01,6.454632198426827339e-01,7.853208723139610825e-01
4.625937770574032326e-01,2.392849651454627413e-01,5.724384747993291889e-01,7.851327505982603761e-01
4.813492982143915966e-01,6.501446314652725711e-01,8.710245148007117466e-01,9.073286650923012564e-01
3.567680165818770122e-01,4.076808383276641079e-01,0.000000000000000000e+00,8.469534662386607460e-01
6.797996104625784186e-01,2.443325839316295434e-01,7.259545289645302768e-01,7.882591891773059745e-01
7.035781716659863516e-01,0.000000000000000000e+00,7.087309210244283619e-01,8.039037502909910371e-01
0.000000000000000000e+00,4.882320744831715187e-01,7.359450546853547603e-01,8.310472193693320131e-01
0.000000000000000000e+00,6.361661162929233004e-01,7.031584095896332709e-01,8.554534850280361979e-01
0.000000000000000000e+00,4.690268353960537207e-01,8.277636005689189558e-01,8.684825216181729646e-01
6.289897644286669420e-01,5.155006497936949206e-01,7.946289912247692655e-01,8.071796400281627815e-01
5.923963233623010805e-01,6.336449565066470946e-01,4.807661626723724324e-01,7.298412376721148398e-01
4.133059412107031871e-01,6.149512149277842621e-01,6.359769895085513047e-01,7.580655629746124724e-01
3.506074287537483958e-01,4.096943723229438672e-01,7.904798755604731664e-01,8.462686592543290365e-01
0.000000000000000000e+00,6.399155200068566973e-01,7.827625221100026343e-01,8.386359606268325440e-01
0.000000000000000000e+00,2.574838410219489893e-01,7.593072851056165140e-01,6.794614272200446559e-01
7.417752154816402710e-01,5.867207352964967093e-01,6.842807146643695715e-01,7.903771538171310285e-01
3.615493810206161229e-01,0.000000000000000000e+00,6.871865074098576498e-01,8.603343800801647179e-01
5.251560298300428364e-01,5.119819740140505449e-01,5.952365199045285271e-01,7.499583925776301951e-01
0.000000000000000000e+00,5.923637188151960054e-01,7.260237554498313317e-01,8.184229355001483297e-01
0.000000000000000000e+00,6.874357007701707989e-01,7.850590856208488066e-01,8.517793581274909487e-01
6.810215014474646500e-01,0.000000000000000000e+00,7.910661022141033394e-01,7.117574900365898349e-01
6.670187312556891124e-01,5.742555987988111621e-01,7.919168379646542855e-01,8.730652652465101804e-01
3.984430849096314842e-01,6.524165889631212689e-01,6.870749241902195381e-01,7.591540355616509528e-01
5.339962713597659061e-01,6.501953123080967956e-01,6.763965145105684806e-01,8.209313166698591901e-01
5.214146763835524334e-01,6.534119663561734903e-01,7.623606258303662342e-01,8.230668640578348016e-01
0.000000000000000000e+00,5.112459713691835939e-01,4.141646036642069317e-01,8.073730288157842105e-01
5.624046479236068929e-01,5.383607129284371240e-01,6.334034217746444817e-01,7.395746417500417280e-01
0.000000000000000000e+00,5.078304573409122558e-01,7.720735465910042450e-01,8.222072912400176792e-01
4.643664742731795636e-01,4.820600193835019587e-01,4.022299376083555145e-01,8.329066005900621628e-01
0.000000000000000000e+00,7.327688147096128590e-01,6.455939453349202051e-01,8.047905528963813504e-01
0.000000000000000000e+00,6.524855249742838037e-01,6.155823295696516428e-01,8.506660938321787269e-01
4.555006776858393502e-01,4.689134283384387980e-01,7.600949807945482917e-01,6.921196725205936984e-01
3.560985303531180035e-01,7.227494061892153487e-01,3.171604756399235558e-01,8.317777130610931602e-01
3.746031915592805683e-01,0.000000000000000000e+00,8.403364266584052444e-01,8.296411937449829077e-01
3.105234715546246749e-01,0.000000000000000000e+00,7.024702503651215624e-01,7.459850517261404912e-01
3.555329434366713559e-01,5.866382681603434790e-01,8.013279127456781614e-01,9.032946979471563331e-01
0.000000000000000000e+00,6.452565797873408560e-01,6.899918504189426205e-01,7.778421176705544449e-01
0.000000000000000000e+00,5.945146194620039015e-01,6.865263060041519871e-01,5.600462436584972004e-01
4.591713794514389324e-01,5.858366503402667735e-01,7.936535269300751816e-01,8.046009248821544002e-01
5.419097742827894137e-01,7.647605266023760340e-01,8.234253602176110354e-01,8.788438902657206286e-01
0.000000000000000000e+00,4.037694096766561436e-01,7.169280955656092136e-01,8.312460513199498857e-01
6.282513631913007046e-01,0.000000000000000000e+00,7.829946775216791721e-01,8.228695230755240786e-01
5.294045670071707566e-01,0.000000000000000000e+00,8.374359399229682754e-01,8.610924126307037962e-01
5.985327368483633892e-01,5.927973175933070049e-01,6.306454029472934320e-01,7.482050001402086314e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.121828823180806678e-01,8.677534581637331712e-01
3.492292090674665728e-01,4.669730934118773158e-01,7.479385125147746116e-01,8.244081898657040774e-01
4.872617381337563947e-01,5.298871319728698515e-01,5.919861733540778825e-01,6.661802756402210868e-01
3.513242899253739004e-01,4.806201314410226688e-01,7.039380170225697508e-01,8.094766768762948761e-01
3.524125172525137684e-01,6.482364661273876116e-01,5.930651758184164457e-01,8.254869921989134163e-01
4.541702930933078086e-01,3.067539126895095780e-01,6.370438461578611378e-01,7.720381757805901968e-01
7.337283237397419500e-01,4.036784572844242525e-01,7.408784993900258131e-01,8.374552396938159671e-01
4.832677249150120202e-01,5.379577419529525395e-01,4.018140228233338940e-01,8.283082964269410375e-01
3.362651708877019696e-01,5.745175433739625470e-01,5.799015814128958279e-01,7.995768164259335897e-01
7.089241849577718746e-01,6.769162343563698281e-01,6.548922501646773364e-01,7.975982269193009344e-01
3.500093550089987682e-01,3.074698689427003417e-01,7.469819851725790771e-01,7.680007874394504386e-01
5.670354101927996826e-01,2.520473570218981774e-01,6.502912405614780234e-01,7.717969724950445309e-01
4.564399692581005974e-01,2.525172123031281801e-01,6.504832741198538493e-01,8.427862568008768207e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.764172149962654812e-01,8.539225106195541537e-01
5.642670218771921320e-01,4.028875247039406249e-01,2.478956339485213489e-01,8.203514199884444080e-01
3.507073001027221637e-01,5.782670773971100298e-01,8.583168279755608587e-01,8.904784158892756762e-01
0.000000000000000000e+00,4.119080516923729895e-01,8.044139738590161404e-01,7.561466283017266310e-01
3.492341961324242350e-01,6.444523016832240936e-01,7.333734889178826766e-01,7.748994252882621669e-01
3.732705293451333839e-01,5.854945135052002092e-01,7.261533992363198298e-01,7.697377505525568875e-01
3.670967257215606572e-01,3.989220766591063394e-01,6.809862788090902397e-01,8.326869603975950440e-01
7.519931393522942820e-01,5.224716368469650707e-01,6.881788111610036562e-01,8.720054738102930303e-01
4.591693005448079234e-01,3.545314671718952093e-01,6.955466797468620177e-01,6.307281245351110677e-01
0.000000000000000000e+00,2.545539870261692705e-01,5.862111119840771600e-01,8.348071842493838268e-01
0.000000000000000000e+00,3.005794608401309298e-01,8.135631366607396497e-01,8.505121865834450734e-01
7.739201177775646423e-01,7.458210556559746740e-01,8.246296632785250491e-01,4.703569753021138999e-01
0.000000000000000000e+00,5.844605438938290654e-01,6.847905414635957477e-01,5.383007815920154426e-01
7.931464041867900550e-01,4.052147235670398584e-01,6.599701534030243399e-01,8.466628643405393895e-01
0.000000000000000000e+00,7.059285742698837574e-01,8.176212265194762185e-01,8.201820302507879523e-01
0.000000000000000000e+00,6.917905262363303054e-01,6.940679959977157365e-01,4.751795638456248194e-01
0.000000000000000000e+00,5.376286935432019742e-01,7.397886411886434033e-01,7.065267383674183055e-01
0.000000000000000000e+00,3.073806192370178714e-01,8.048987477148564773e-01,8.256762104624012499e-01
0.000000000000000000e+00,6.899918615914666375e-01,8.016249502594402498e-01,8.326526771021026674e-01
2.901365400205579981e-01,5.255595873275972219e-01,7.400513708938449842e-01,8.034402834135443427e-01
4.642870189623972133e-01,5.763789089206703409e-01,8.131413732675548678e-01,8.137335889591023053e-01
6.457963208566197544e-01,4.697073315177242026e-01,8.141283693378871256e-01,8.273122967970032438e-01
5.466433710465117279e-01,0.000000000000000000e+00,8.152874735249722171e-01,7.946673335170144625e-01
5.664479894827008088e-01,5.247610747822992749e-01,4.962125980690837990e-01,8.326826369850577336e-01
6.230713124520540491e-01,4.035176865267222635e-01,6.444155138288818474e-01,7.911501858736077475e-01
0.000000000000000000e+00,5.836280431984504080e-01,6.804872030031435814e-01,7.765936419697069271e-01
4.671190944570712267e-01,2.520620330668529308e-01,8.357860444428997226e-01,8.937351971326319422e-01
0.000000000000000000e+00,6.311420974225676606e-01,8.265466114807110687e-01,8.445640840503781943e-01
0.000000000000000000e+00,4.768819269627807000e-01,7.848966836580876238e-01,8.232154426987182694e-01
0.000000000000000000e+00,5.865750124111304142e-01,6.458146565196636324e-01,8.582716337261477868e-01
6.465313018138271195e-01,4.762788137799232602e-01,7.344000445279296185e-01,8.124440659266931597e-01
3.472590525439578357e-01,4.823480745694280758e-01,7.544448831964162272e-01,8.478048347351497815e-01
0.000000000000000000e+00,3.817722221455224774e-01,6.595049832013889501e-01,7.891012114525056687e-01
5.351644591143908114e-01,0.000000000000000000e+00,5.070308349977454832e-01,7.897343368060529833e-01
0.000000000000000000e+00,6.591153916046732508e-01,7.849065213078851855e-01,8.143594574926783514e-01
7.434367375240388265e-01,6.375858970252031854e-01,8.536436429389548941e-01,8.675423007471597669e-01
3.579464129406392248e-01,4.189507864696576100e-01,7.980649753321927831e-01,8.698973346157951037e-01
4.709441398197521389e-01,6.597667534611459939e-01,5.139282353383644031e-01,8.202945234165067712e-01
6.901949144756008847e-01,6.915000046027416358e-01,5.800317237018011163e-01,8.087012506738390227e-01
0.000000000000000000e+00,2.934646051178285697e-01,8.063522598822259191e-01,8.655186568659255508e-01
7.448850330607438286e-01,4.857423465335005131e-01,7.785047534578117823e-01,9.334231401717063559e-01
6.297436592384935139e-01,6.196509500680473792e-01,7.734928263755116440e-01,8.198619705239127420e-01
4.631558232094795113e-01,7.879340928522424736e-01,5.787882453019239648e-01,8.339283121464283743e-01
4.652322475741897390e-01,2.516061855600356667e-01,8.056373437891852785e-01,8.576087312859703715e-01
4.495444134993701324e-01,6.655417557814724550e-01,6.978187808399571868e-01,7.857596597176743636e-01
3.670022139100620473e-01,5.787569778940366838e-01,7.491735261269377721e-01,7.042322257477594549e-01
4.525349705856920868e-01,7.158353136195896305e-01,8.003390379069948990e-01,8.408250099516072495e-01
7.129122037717814386e-01,5.277989311273554307e-01,7.261149511928773892e-01,7.880311904685466384e-01
6.200356032935065986e-01,7.182695693361619282e-01,7.910534668700073269e-01,7.846719115589951832e-01
5.287272277392806030e-01,7.889453986242963568e-01,7.094295707853256472e-01,8.082332679254775609e-01
3.498079137558453011e-01,7.136715475330753788e-01,6.957455494279835007e-01,7.376010573980835705e-01
0.000000000000000000e+00,6.811915743012261215e-01,6.839606083993029495e-01,8.049594770915089459e-01
6.942229631085410357e-01,6.496958466793609777e-01,7.389361647521623944e-01,8.733615740621137880e-01
0.000000000000000000e+00,7.406892085817947669e-01,7.565615906943976565e-01,7.430977996089962456e-01
5.666705750471863201e-01,5.778943505299821704e-01,5.119072882863933138e-01,8.240072077606572787e-01
5.298068316009705292e-01,0.000000000000000000e+00,8.516828307633472761e-01,8.461512281724908879e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.490145958776282198e-01,8.500830559477723369e-01
7.457652105479292137e-01,3.068659514837485114e-01,4.833260279929733061e-01,7.892165465034910454e-01
0.000000000000000000e+00,4.690987418811488063e-01,6.732587987694472753e-01,8.825363698187012051e-01
0.000000000000000000e+00,4.743279049409244719e-01,7.509546715995083499e-01,8.192468126172487430e-01
0.000000000000000000e+00,5.820635784707315352e-01,5.871711825918941585e-01,8.459514393625133799e-01
3.475923307371536208e-01,5.264239898171775289e-01,7.727186361220044208e-01,5.365789162607010887e-01
2.984155500429992447e-01,7.093088635241727724e-01,8.354684550598320270e-01,8.568720970588861174e-01
3.570964441917864329e-01,5.076824356830565987e-01,8.391658484672626095e-01,8.280683197101513793e-01
3.691052877474950700e-01,8.295318467738361790e-01,5.007111936961782250e-01,8.632876284695939484e-01
5.719391120196550826e-01,3.614019175051279564e-01,7.237080856740994994e-01,7.227860754048045511e-01
0.000000000000000000e+00,2.511359648573996406e-01,8.077575546685591412e-01,8.770448514595133860e-01
2.951957278192032241e-01,6.974727967757547997e-01,7.776058170050460516e-01,8.068370498766909149e-01
0.000000000000000000e+00,5.108852428904844256e-01,6.886314953263953376e-01,8.102816145548233928e-01
5.690446846776495704e-01,7.406938578619304270e-01,5.894093308175949453e-01,8.802800480619462631e-01
6.386456848676701492e-01,3.095005075719726717e-01,9.128794880342135931e-01,9.125079282823750360e-01
3.020636334842377591e-01,5.813518523646582503e-01,3.101287985489130095e-01,7.915778373542010637e-01
5.235866110234730364e-01,7.517957456184728438e-01,7.462828558294272163e-01,7.987596952467982403e-01
6.365311863946037096e-01,2.501135996475186696e-01,7.753489042038088641e-01,7.982546666991495732e-01
6.306418692384598845e-01,0.000000000000000000e+00,6.796764447835003109e-01,7.434650286544305375e-01
0.000000000000000000e+00,4.460986906161590326e-01,7.485270183045633630e-01,8.410381333881870036e-01
0.000000000000000000e+00,6.724876698744215453e-01,4.786384313021710968e-01,7.939775988009687424e-01
6.330932537161999552e-01,2.972574565648392619e-01,8.057791055538652270e-01,7.192071084455919916e-01
0.000000000000000000e+00,5.156251135658608264e-01,7.056523805632745061e-01,8.063538126418319241e-01
0.000000000000000000e+00,7.141174912611766290e-01,5.794599367119689370e-01,7.942695610651985261e-01
5.217613633441010590e-01,6.408192087107954515e-01,5.836748736466531584e-01,8.410432790658554092e-01
5.391489489784581091e-01,2.507886447399029217e-01,8.019956792391129685e-01,7.432984075549804448e-01
6.814305770096320547e-01,6.676793019870972401e-01,7.521524961670107423e-01,7.264053287213352306e-01
3.385703127128305012e-01,4.760033005997161837e-01,7.138728286860889227e-01,7.741806206555241765e-01
5.267786000256942103e-01,4.211270010219637649e-01,7.747337049327910341e-01,7.982784654664040191e-01
3.572484095475610411e-01,3.908593301899471739e-01,7.881521759692350360e-01,8.520819244599140418e-01
3.466406108733465219e-01,2.542092923405120386e-01,7.641357245570576939e-01,7.924685133449694829e-01
7.166009407212767801e-01,3.061738289745062347e-01,4.673463941523214871e-01,7.970352293671953969e-01
0.000000000000000000e+00,6.868932470626604170e-01,0.000000000000000000e+00,8.707022875878621671e-01
0.000000000000000000e+00,3.050106695818255442e-01,7.884035271345597451e-01,8.347618359775417218e-01
0.000000000000000000e+00,6.783596675501291084e-01,4.805484435893783157e-01,8.231736120381281108e-01
5.292296958970809095e-01,2.382335295100153905e-01,6.761882892869266470e-01,8.270999973473717182e-01
4.531954942951672560e-01,3.004341143737409570e-01,5.755956007777123240e-01,8.916533604049998729e-01
0.000000000000000000e+00,4.088989099864089871e-01,7.591270949175540350e-01,7.776026618852667216e-01
6.338095410603910018e-01,4.060473904352019936e-01,6.643057329007687750e-01,7.840328924300181690e-01
6.340984348232932000e-01,4.786632775222178227e-01,8.205275508560411213e-01,8.124284221558147889e-01
0.000000000000000000e+00,4.481553467031483273e-01,5.099870967869568616e-01,8.212754353218978398e-01
0.000000000000000000e+00,6.967241312634754324e-01,7.592253484754112325e-01,8.589348212302003738e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.343386043816285680e-01,3.021866494381684198e-01
6.228256031842908103e-01,7.723143375994321325e-01,8.032664029931989580e-01,8.221320526565747411e-01
0.000000000000000000e+00,3.486408390190874895e-01,7.107217888955924545e-01,8.110395076437189044e-01
5.668989575924574531e-01,0.000000000000000000e+00,7.792039794402179087e-01,7.721096598259590271e-01
0.000000000000000000e+00,4.978829760497044399e-01,7.914202365797466943e-01,8.153588625666433609e-01
5.733744914630124478e-01,0.000000000000000000e+00,5.177907333760909392e-01,7.953326110783269787e-01
3.725200657835961993e-01,6.310190644320012865e-01,6.773407598659766382e-01,7.582856834243182353e-01
6.391296769106216136e-01,2.096572497961062820e-01,7.875484805624446416e-01,7.840752916557982566e-01
5.540653456048194592e-01,4.157806633340651592e-01,7.472942077407082051e-01,7.710456335920417015e-01
3.659880134431408027e-01,3.907497118186680773e-01,8.214703017059865608e-01,8.469342649870178485e-01
6.422589947943512234e-01,0.000000000000000000e+00,8.143533084081333584e-01,8.355136154014404237e-01
3.416191281602966034e-01,5.934954000904395510e-01,7.274917986179346707e-01,5.875288353110715844e-01
3.633993532935746451e-01,4.033682386519389373e-01,7.840757924238833665e-01,8.472130528084358403e-01
7.171837215899163898e-01,7.544245681096540812e-01,7.265214938264471511e-01,7.037443371228898625e-01
3.531446652946690912e-01,5.111643810282939793e-01,7.820758368155933393e-01,7.642751333957362725e-01
3.534105588643025042e-01,4.871605191483155961e-01,3.564434825344006130e-01,7.982083183348626099e-01
3.488955243566682629e-01,5.130706035979201163e-01,0.000000000000000000e+00,7.656071824852884733e-01
0.000000000000000000e+00,4.878336447623065064e-01,8.132108435411422587e-01,8.319063811444310508e-01
6.219876304017466495e-01,5.119578013637381408e-01,7.097569514672945612e-01,7.736570984352653113e-01
0.000000000000000000e+00,5.945762058566479435e-01,5.841408764786848451e-01,7.948659478437969383e-01
5.389641521026322657e-01,7.344002701663598920e-01,5.791666139771483035e-01,7.982001882214876387e-01
5.289289129928267386e-01,5.942746672751455517e-01,5.298177426946479862e-01,7.754591460569176808e-01
2.950664380350894733e-01,5.286976972830748078e-01,7.169721509760224043e-01,6.875894392288559587e-01
5.264114788628493358e-01,6.701975101453064854e-01,7.708373709547349240e-01,8.807072087131093685e-01
6.395345488966812653e-01,6.491556751357909771e-01,8.078405077395213185e-01,8.430455939837429025e-01
0.000000000000000000e+00,4.095640028123508358e-01,3.069687001449622477e-01,8.047902629492930116e-01
4.474769416945628131e-01,6.563755906689993092e-01,7.642772777985259447e-01,6.636956580878459189e-01
0.000000000000000000e+00,5.881198582838431665e-01,4.759493932439002317e-01,7.679952143990229629e-01
6.200994617417641130e-01,0.000000000000000000e+00,7.986198195158796809e-01,8.166560324185725417e-01
6.291439359339564552e-01,4.689024639824314611e-01,7.386966366517631055e-01,8.605510856283737908e-01
0.000000000000000000e+00,4.821791609942340240e-01,8.054804392659469237e-01,6.966870647154873586e-01
6.408996698213007548e-01,2.383505459238783319e-01,7.260618914643399702e-01,7.964122216081308547e-01
4.621711347226600264e-01,5.946476888449134801e-01,6.354725382399006861e-01,8.587469688481629282e-01
4.513651425605497147e-01,0.000000000000000000e+00,6.941380363314425539e-01,7.901441270962128449e-01
0.000000000000000000e+00,8.120179474595463631e-01,8.434826731253534104e-01,8.717541976004122839e-01
7.214520894210380009e-01,0.000000000000000000e+00,2.053545929855165597e-01,7.752059264592838783e-01
3.766834057726233809e-01,5.832796013578909200e-01,7.591722522590894640e-01,7.798354960472172470e-01
0.000000000000000000e+00,5.812054971526937619e-01,7.790486178051637678e-01,8.394761565223417543e-01
5.174292731842434767e-01,6.676913158095113543e-01,8.201594097628600588e-01,7.686123540283146260e-01
3.631356309856692555e-01,5.039642639234833688e-01,8.036456900570094763e-01,6.855344387838420150e-01
6.269300851506691696e-01,5.876150095461905032e-01,6.998634002417133404e-01,8.327741689567979000e-01
5.360056879471500890e-01,7.447077466847651372e-01,3.039499296387924709e-01,7.779374069547764226e-01
0.000000000000000000e+00,4.004514545933915426e-01,7.957783420753081760e-01,8.522048165046240964e-01
0.000000000000000000e+00,5.076836547525622745e-01,6.789051234973099147e-01,7.186554830083274892e-01
3.539285544957164742e-01,2.931697776293175073e-01,7.700451046992660142e-01,8.475441518421702458e-01
6.591301928459836201e-01,6.764725606460884055e-01,4.585331526799461543e-01,7.759608946272847918e-01
5.729509083757930998e-01,2.566402756939434870e-01,6.433548404236182350e-01,7.314040918196146324e-01
0.000000000000000000e+00,6.338301724669588300e-01,4.712692990794521974e-01,7.670111604155674945e-01
4.474033857434673855e-01,6.530778430977435267e-01,6.838054820479803064e-01,8.532403231058142135e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.012906445729399696e-01,8.116167085290011407e-01
4.605517620844363780e-01,6.807090320644311188e-01,7.486262869325728264e-01,8.157602391435229139e-01
3.512602203159889691e-01,4.528150914284151396e-01,6.402810934265512621e-01,7.764120786264440133e-01
3.637821994314320850e-01,3.062112637007130544e-01,5.868104957955935230e-01,8.975075187077622418e-01
5.252816184715998205e-01,5.894306775198969728e-01,5.678987433306004196e-01,7.887985847672795980e-01
6.981335080322814690e-01,7.115900747898949996e-01,4.776364192326331137e-01,8.460719961515594800e-01
6.299545233800726285e-01,5.828527072284603872e-01,7.527921376889075145e-01,8.250893551800455583e-01
0.000000000000000000e+00,6.310900984161346150e-01,5.136636748385602358e-01,8.437949802370936503e-01
3.546604722255024544e-01,6.498733230595756805e-01,5.704658623738833034e-01,8.426394579662715989e-01
5.323457775871754949e-01,3.012346414622132929e-01,7.891239208926837945e-01,8.430106335336938761e-01
5.299220890569077413e-01,6.538441639268630645e-01,7.427363872208762041e-01,7.991482809463880121e-01
0.000000000000000000e+00,5.932325503629632957e-01,8.640991920500620260e-01,8.467558188624753068e-01
3.631314287514570971e-01,4.072247748490737118e-01,5.776003886911060814e-01,7.580074963557235090e-01
0.000000000000000000e+00,4.984957907837362368e-01,6.373941988681235404e-01,8.747170320597221771e-01
7.559041290164061344e-01,4.989272799762157207e-01,8.349521849477598012e-01,8.400795803789815608e-01
8.033488164080583305e-01,5.833292378244573362e-01,7.159683126222212701e-01,8.357952918043413115e-01
0.000000000000000000e+00,5.830001147831601616e-01,4.638159009378698405e-01,8.521857137634450963e-01
8.113111157247855365e-01,7.173250894077456419e-01,0.000000000000000000e+00,8.427801364975422427e-01
5.274118324055760976e-01,6.753285907895169027e-01,8.402854297056193689e-01,8.326230764830957476e-01
0.000000000000000000e+00,3.125635804323831923e-01,7.053600561073744002e-01,8.300058051284290306e-01
6.308813879207892938e-01,4.012876127271005622e-01,6.585342230989489343e-01,8.525608653163277983e-01
5.344162997113970359e-01,3.097427907651061907e-01,7.783786698061204712e-01,8.793340893505819933e-01
6.604498389982397244e-01,6.353589541006982033e-01,7.588743234325578957e-01,7.878949834801726171e-01
0.000000000000000000e+00,2.133893385831733824e-01,7.661187072231615547e-01,7.842451597501967075e-01
4.708690152444031107e-01,5.853526457935417371e-01,6.962043049673442008e-01,8.556007821325963825e-01
3.551989082526837982e-01,0.000000000000000000e+00,7.967570337457234864e-01,6.573346550524306053e-01
5.070640089820652729e-01,6.238343098902976447e-01,4.388387851046044452e-01,7.994672785774814550e-01
3.384255886000897551e-01,5.873976131729310435e-01,7.658187209168113574e-01,7.091096299678528725e-01
0.000000000000000000e+00,2.992641674158686982e-01,7.064303279060306640e-01,7.604808504633667754e-01
0.000000000000000000e+00,6.267557826437939461e-01,5.837731132874102169e-01,8.449467196209030639e-01
0.000000000000000000e+00,3.986144570325452219e-01,5.148708580575982463e-01,7.223575750680770735e-01
4.541076057158475177e-01,2.593315715871313820e-01,5.930296364134686193e-01,8.179741528235970893e-01
6.321454060440285794e-01,5.861040362293303829e-01,8.278734063376814722e-01,8.232799236447689850e-01
0.000000000000000000e+00,4.681449409605450418e-01,7.080570332507728493e-01,6.660136673076512137e-01
6.317399942685315573e-01,6.462985987518099495e-01,7.421321349082929952e-01,8.105503483139773202e-01
5.307533184346933108e-01,5.710500196228471825e-01,5.626885953492244408e-01,0.000000000000000000e+00
7.300192157448668340e-01,6.568748415911491723e-01,7.104755409349463591e-01,7.680376795216627972e-01
0.000000000000000000e+00,3.169063016370790020e-01,6.487429088997145321e-01,7.410558569433730591e-01
0.000000000000000000e+00,6.191750226524592726e-01,8.209334420715619363e-01,7.811149655376287138e-01
7.554229568869293976e-01,0.000000000000000000e+00,8.129253502002717902e-01,8.422659632512666805e-01
5.577923355293120666e-01,5.187425785450481275e-01,6.841103299829021100e-01,8.051628084239874639e-01
3.597673149070007570e-01,2.583340555406185013e-01,6.425676950628806949e-01,7.947459108937791061e-01
5.653981133244821988e-01,2.486416477516985579e-01,8.135197234063507032e-01,8.446842556115012890e-01
5.447884335202719530e-01,2.986483230004202127e-01,7.524432021328225639e-01,8.174678333843857780e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.454905701466697288e-01,8.634009232166108827e-01
3.600769457496930670e-01,4.055825454463772295e-01,7.045559921085317034e-01,4.144898761299828926e-01
4.610133370910023398e-01,6.560655285508050216e-01,6.432887002039993085e-01,8.128593911337694822e-01
7.379557875443153447e-01,4.018769583408681179e-01,6.947345617793353467e-01,7.962643578644548192e-01
6.534014389994569072e-01,6.897823802372785584e-01,8.135348127218823278e-01,8.120249068379363777e-01
6.293544990736464895e-01,4.089445948522795748e-01,7.908223341140798723e-01,7.730745357882267133e-01
0.000000000000000000e+00,6.677806159375301309e-01,7.463521693003077884e-01,6.862401688307572245e-01
7.474090221246931787e-01,7.395142677795703001e-01,7.452426469983775004e-01,8.225577930984915298e-01
0.000000000000000000e+00,7.321466616257299442e-01,7.186184203767070899e-01,7.981301552960404777e-01
6.069169005943355621e-01,4.542575831996252811e-01,3.499448769223701960e-01,7.956012725438783573e-01
3.480285169434004233e-01,5.808968592057264235e-01,4.616014499405808325e-01,8.129729945521507739e-01
4.678465771833782982e-01,0.000000000000000000e+00,7.590388381188372113e-01,8.309678688169458427e-01
5.319794200236465098e-01,6.934250540225247450e-01,7.004478003329632774e-01,8.150143330652118712e-01
7.899030318993934818e-01,3.139654396646353041e-01,8.614726778171926114e-01,8.529861956112145815e-01
0.000000000000000000e+00,3.722414164190818164e-01,6.202883168784346646e-01,7.476979592763204341e-01
0.000000000000000000e+00,4.969241048840710717e-01,8.148279449157400656e-01,7.867967069157242310e-01
6.890743118790195743e-01,4.494601410100811933e-01,7.437319973661945527e-01,7.155672748810045780e-01
7.049085262791041639e-01,5.823287462102666456e-01,7.366080001925060516e-01,8.066558090693558558e-01
0.000000000000000000e+00,7.697022874417120963e-01,5.030903284861971692e-01,8.336727004838015986e-01
0.000000000000000000e+00,5.867358672954379184e-01,6.367631316808850528e-01,7.502440508022908405e-01
0.000000000000000000e+00,6.424304468595880557e-01,4.062132412597704856e-01,7.609066694973432021e-01
3.519790524921809771e-01,3.143080417887027522e-01,8.098356166652480592e-01,7.781830873433814855e-01
6.311164636162523989e-01,5.058302481733522038e-01,7.900193416538690006e-01,8.358747255923404396e-01
4.752190886054880048e-01,8.249758546219916333e-01,7.998655684513049646e-01,8.440495019507365804e-01
0.000000000000000000e+00,7.671971186895258921e-01,0.000000000000000000e+00,8.285810953550580837e-01
7.076651623684984127e-01,5.846984441871110327e-01,7.180155174665319162e-01,7.892186105928722384e-01
2.913197311433176062e-01,7.286812289185405911e-01,6.780915436759662462e-01,7.733778441740372100e-01
4.478223535912514430e-01,6.455040566084783160e-01,7.834088085324195649e-01,8.244904015264907793e-01
4.554425359268670093e-01,6.341814973076067563e-01,7.668156622878637974e-01,7.717558930242173210e-01
0.000000000000000000e+00,4.081422469674036990e-01,7.615521994889251634e-01,7.346337749209201906e-01
4.487256849761513955e-01,7.173391271464781838e-01,8.123114471396952752e-01,6.365070030290385095e-01
0.000000000000000000e+00,6.267748303772173735e-01,6.328777075847022981e-01,8.165746258373486333e-01
3.651595535427701877e-01,6.683131670121819079e-01,7.429188099289074643e-01,7.284863328918010916e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.180031658518210902e-01,8.410965605315929849e-01
6.341583739213711990e-01,3.119363414848720373e-01,8.095988296129142947e-01,8.555932231049890868e-01
4.664771692035049044e-01,5.937687481095301756e-01,5.864985648116471939e-01,9.258870742160928424e-01
4.444581981620780997e-01,3.146063605303250910e-01,8.408594137387371825e-01,8.776311599735230340e-01
3.700193560588300734e-01,2.534123339989100554e-01,7.531245905681326347e-01,8.378613279543183356e-01
5.151824541161789117e-01,6.860363608020852988e-01,7.827088367727058626e-01,8.175641125425237021e-01
3.538843050242647115e-01,6.963370054840357648e-01,6.725906283926892382e-01,8.049590357657094852e-01
0.000000000000000000e+00,2.533319013202162129e-01,6.908313616200099094e-01,7.676084714755421201e-01
0.000000000000000000e+00,7.778060832245302647e-01,8.515893383110250126e-01,8.550295230333830876e-01
5.661068933564550321e-01,4.734680100234596178e-01,7.954940102299314919e-01,8.102120399835341935e-01
3.542695929585500392e-01,4.058003286478112370e-01,6.776466820144991798e-01,7.754272988407897582e-01
7.732779207036398761e-01,4.843020104566120310e-01,8.531640546837410133e-01,8.743100107686304634e-01
0.000000000000000000e+00,3.096391031352039858e-01,7.205962586048659801e-01,7.893765304768927127e-01
5.298877410919038411e-01,7.787525772372893007e-01,7.791781841360782002e-01,8.516177897281397291e-01
6.883302440771053021e-01,6.691635667688221600e-01,4.160906640140650814e-01,7.869378837792133652e-01
6.163058551805367102e-01,5.795960829038564466e-01,6.697673872450548016e-01,8.095070012914751256e-01
5.615414825074754868e-01,4.763766493336273888e-01,8.445307826024619491e-01,8.387773210712557992e-01
4.660274712285529253e-01,0.000000000000000000e+00,5.840059446600367465e-01,7.871996541044302687e-01
6.320128228671453297e-01,0.000000000000000000e+00,8.059436951846256081e-01,8.103191644348386458e-01
0.000000000000000000e+00,7.006998761363383288e-01,2.965390352170218513e-01,7.456425642913192542e-01
6.929931300457332632e-01,7.678215648502187962e-01,8.034235647157389471e-01,8.662380533174659503e-01
4.599015874077757027e-01,4.874639795586306890e-01,7.141393346129375486e-01,8.346801426757520792e-01
7.244145702658757457e-01,4.710641588210564001e-01,6.867303592330055162e-01,8.272907140482048671e-01
2.970472652039022887e-01,5.152681102925313894e-01,7.651347471933669375e-01,7.815474671567935738e-01
6.340753567028221127e-01,5.903634921206042385e-01,7.952818268583572436e-01,8.498166881621539437e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.329285589861477046e-01,8.413952524189408644e-01
5.718809092754081336e-01,4.130623144172999583e-01,8.041013145923161520e-01,7.765431643227473923e-01
6.299171928102762497e-01,5.224548215765137948e-01,7.478002491447854894e-01,7.845594723694928607e-01
4.466829302443887095e-01,3.995204955557825066e-01,6.451881247174848788e-01,7.066187948150562947e-01
5.421800795533544548e-01,0.000000000000000000e+00,5.814087315732732186e-01,8.201764803276705429e-01
3.716898757666908804e-01,5.755571445553251397e-01,8.045256625584422672e-01,8.165511052375420409e-01
0.000000000000000000e+00,4.936263339801054140e-01,4.048482746740982297e-01,8.166911113883437157e-01
5.340089040872590953e-01,5.925595787097606149e-01,7.356066107076962846e-01,7.665121237022330947e-01
0.000000000000000000e+00,6.995730479479485009e-01,6.876354447754825516e-01,8.342384746349488234e-01
0.000000000000000000e+00,5.902971658473629146e-01,7.479932792885966020e-01,8.509729041356445256e-01
7.615960387963268685e-01,6.371183511882219097e-01,4.847843724159867640e-01,8.574741398429878148e-01
3.544725358452996966e-01,7.053831951099750475e-01,3.100487347754666834e-01,8.172202317395201865e-01
6.983336104047669357e-01,6.826107600570335832e-01,8.527769383443568607e-01,8.935440041996479676e-01
3.520703792681892930e-01,7.039898691276736953e-01,8.548738627755809727e-01,8.611025894291268745e-01
0.000000000000000000e+00,3.098492220094239413e-01,5.699272944909590244e-01,7.904552185570854483e-01
6.816162372424205973e-01,6.830100695330074689e-01,5.835604899968040993e-01,8.539137474997698929e-01
6.393249108575006501e-01,2.483503798799098494e-01,7.681447913620151891e-01,7.997177450150091405e-01
0.000000000000000000e+00,2.389990472660261378e-01,7.753879919281454480e-01,8.013031447911546090e-01
0.000000000000000000e+00,5.826463384046109972e-01,3.084622616623761138e-01,8.379734949292267920e-01
0.000000000000000000e+00,7.475343863094598973e-01,4.078175684135638690e-01,8.069923991028228327e-01
4.729160934879866329e-01,5.416903148397418377e-01,4.005049827182167732e-01,7.702018841318910569e-01
0.000000000000000000e+00,6.693350531917290347e-01,6.470016428763122329e-01,8.484665498661362326e-01
0.000000000000000000e+00,5.042908094056576251e-01,8.017159833289870807e-01,8.058190050289382178e-01
6.414409019590279204e-01,5.786451094969751185e-01,9.066816131904490428e-01,8.919192081780848991e-01
0.000000000000000000e+00,3.008105241176148859e-01,6.169250844532923050e-01,7.327008194657674833e-01
4.478913570795023391e-01,3.079606097257846509e-01,4.737225108258965589e-01,7.860315198379302926e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.057026482730005323e-01,8.265911478943243074e-01
0.000000000000000000e+00,6.695803752588671554e-01,6.586498825339390795e-01,7.970444373288571027e-01
3.477511937447465007e-01,6.743881609479303041e-01,6.730052591000958984e-01,8.685753758262380053e-01
4.512323820236169292e-01,3.058852118915262874e-01,5.501288347936483802e-01,7.431487912035642518e-01
8.247020559850934962e-01,3.076228846479848178e-01,8.602127161205291861e-01,9.067704466878644398e-01
0.000000000000000000e+00,5.829514970844873467e-01,7.935370012861586719e-01,8.079622534185053606e-01
2.923140586754936487e-01,0.000000000000000000e+00,8.113663442006276982e-01,8.039687899617755651e-01
7.740447040161414494e-01,5.078287204375500075e-01,3.870767816425419450e-01,8.710163604320868558e-01
6.373396184325921254e-01,5.265218906049203840e-01,7.553388416968479513e-01,7.644255811156995817e-01
4.458182393916659270e-01,2.458487546952692337e-01,8.123968293261464302e-01,8.447519792155513407e-01
0.000000000000000000e+00,3.097186672303082755e-01,4.841687405811176403e-01,7.607900175439276103e-01
0.000000000000000000e+00,5.021045933961758578e-01,6.879769686548632412e-01,6.535927303056896509e-01
7.473918051905036330e-01,7.206801192925070820e-01,6.274196142901475870e-01,8.033489782242186905e-01
3.530752185302884483e-01,5.054949661395871097e-01,8.230515439072472184e-01,8.095721519324122761e-01
5.673006471160324526e-01,5.856578211772183185e-01,7.053257640878691781e-01,8.150818841373612678e-01
6.334568565691049979e-01,5.839840314940880628e-01,8.508648783260183146e-01,8.286372908173146312e-01
0.000000000000000000e+00,5.118862186598858166e-01,5.756525126918161650e-01,8.484955531408351348e-01
0.000000000000000000e+00,6.918291037313445413e-01,2.574055949167822765e-01,8.197511803015097298e-01
0.000000000000000000e+00,6.870507155483615014e-01,7.824714072290624989e-01,8.597231273138284946e-01
4.623904874734721115e-01,5.219501804144925927e-01,7.491745881172837684e-01,6.674821228065663803e-01
3.568120183933388700e-01,6.819903148798741599e-01,8.524576251815888517e-01,5.681399653001224515e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.562760455471259302e-01,7.669129672725978342e-01
0.000000000000000000e+00,4.530984085567208997e-01,7.089423220032849970e-01,8.026242902595844830e-01
6.563627554370419226e-01,5.907145480425353146e-01,7.099576560879605758e-01,8.623358024063471072e-01
3.521907633330986220e-01,3.986546856351550483e-01,7.242796842182122052e-01,8.055404554609993939e-01
0.000000000000000000e+00,5.755164704856833291e-01,6.479409253544071712e-01,8.314657220635317536e-01
6.920471349962131757e-01,6.507478095612737601e-01,8.281166146215450663e-01,8.478812048492818665e-01
0.000000000000000000e+00,5.798337430053707164e-01,7.824484530001908356e-01,8.478237736496037069e-01
4.560041303803786805e-01,5.707979983194678697e-01,6.614452463263440496e-01,8.315114230182104604e-01
0.000000000000000000e+00,6.667944156401429678e-01,7.164883281907509227e-01,7.459708176763616416e-01
0.000000000000000000e+00,5.868662803878592626e-01,7.703967976088128555e-01,6.671820401103776277e-01
0.000000000000000000e+00,4.700408579840454903e-01,7.907581175906908122e-01,8.250081284375451185e-01
6.291643474848345186e-01,5.880222483773158704e-01,5.126906461017994854e-01,7.826364234857237090e-01
5.638381804399577035e-01,6.775977062645481830e-01,7.805871149982124280e-01,8.062702682552186362e-01
3.531305596017531023e-01,4.040692093137828178e-01,7.430136992555272935e-01,7.747442161426454366e-01
5.425209161712665207e-01,8.162321586014741337e-01,7.840189933147502233e-01,8.447805589058930975e-01
0.000000000000000000e+00,2.485731834668919171e-01,7.452697496756204298e-01,8.273706442115339454e-01
0.000000000000000000e+00,7.541244463842247114e-01,7.682323427187610632e-01,7.547503818126410913e-01
5.609378659394087530e-01,5.915804909144343204e-01,5.846928435916993738e-01,7.194723523148566224e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.058760635084778023e-01,7.613982594910662094e-01
3.525169680788404758e-01,6.226548885814611189e-01,8.167527272915001690e-01,7.129113331268028819e-01
5.213472162500363272e-01,6.342802852152762405e-01,7.928839442951014505e-01,8.504309958020503935e-01
6.852238826092212909e-01,5.049166081973492926e-01,7.513162077918217330e-01,7.824225226025310898e-01
3.335019050520745543e-01,6.478104595920530784e-01,5.361790251483380398e-01,7.978820455546330459e-01
5.554706303701919534e-01,6.013441730137079055e-01,2.002508505879553036e-01,7.931495185603754106e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.252087712281092724e-01,7.892240325144724844e-01
0.000000000000000000e+00,7.050035540240978671e-01,7.650365914173077320e-01,8.067825441976369527e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.748892227063627347e-01,8.238138821089497910e-01
6.864895738647076584e-01,4.020535490300039538e-01,8.236545421468706163e-01,8.365376352218425460e-01
6.386926950107599810e-01,7.209218263689594064e-01,8.156135858104071046e-01,7.478740853408052391e-01
7.329708283634825960e-01,4.776882433904369729e-01,7.903232394593743271e-01,8.582709066126165132e-01
0.000000000000000000e+00,2.433708924193136725e-01,7.647660456438438725e-01,8.080609496073418718e-01
0.000000000000000000e+00,3.077615312808288373e-01,7.584849068814428774e-01,8.062783970899314312e-01
3.598017066596164160e-01,5.120300541580484754e-01,6.843611054991348697e-01,8.609991777786883960e-01
5.215073756718767717e-01,4.695714144694306258e-01,8.343303765312345410e-01,8.506086479021011115e-01
0.000000000000000000e+00,6.630954545551149826e-01,7.613399687568774832e-01,7.557262529471758805e-01
4.519152782136404700e-01,6.801957618511296211e-01,5.242556502926929429e-01,8.729130746897948434e-01
3.607961828463251974e-01,5.756421403670592962e-01,7.920284315910093298e-01,8.273651267380196517e-01
0.000000000000000000e+00,5.099954445773762224e-01,6.762247030078489818e-01,8.476519444087926569e-01
0.000000000000000000e+00,7.833000587045761964e-01,7.112769667069641644e-01,8.331061646322415193e-01
5.469335735995654035e-01,4.532866465557824354e-01,7.261205688464549279e-01,7.026382133461810398e-01
6.353297636064061393e-01,7.158604227511476958e-01,7.935185771834954993e-01,7.713621522256384200e-01
0.000000000000000000e+00,7.831917446705468633e-01,8.351818506589370195e-01,8.876765401654254095e-01
6.335980417500249873e-01,6.333305524128145514e-01,6.465651355150436874e-01,7.973387391279811443e-01
5.215697634445082276e-01,6.348106760199283549e-01,8.276092485671554533e-01,8.543014607384318282e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.802725419926070716e-01,8.975422182402661431e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.648509171761043168e-01,8.499546730265674643e-01
3.578762723601492945e-01,6.504893784538721135e-01,5.916334307001169801e-01,7.747885597360808507e-01
6.296970232831984315e-01,5.060845677832501721e-01,7.684561327718116841e-01,8.251806448354583878e-01
3.529528822297148261e-01,3.173181881934783455e-01,8.039135026904400405e-01,8.385930832791954614e-01
5.182492964418098369e-01,5.127482444242514870e-01,7.115150280770209390e-01,6.868241305815137032e-01
5.237038751812090887e-01,6.860097269893020711e-01,7.466673928683950079e-01,7.807200847815516376e-01
6.425611664307990800e-01,0.000000000000000000e+00,6.951554762144183108e-01,7.642153737582529915e-01
5.192132911320271882e-01,6.441909548160240639e-01,7.764189358873271329e-01,8.239622011416137815e-01
4.715684194211818281e-01,0.000000000000000000e+00,7.155043456099945409e-01,8.384711960795016017e-01
5.306669414843094845e-01,2.862366378125006383e-01,5.899387258711304982e-01,8.224188436782585709e-01
8.807048839516747885e-01,6.789376179213938434e-01,8.158009359056092036e-01,8.749841636720405713e-01
6.992212005208469083e-01,7.531050932258313013e-01,8.222427038094273222e-01,9.014987836344839911e-01
0.000000000000000000e+00,8.143153078163621883e-01,5.739667967967210238e-01,8.298672537839038021e-01
5.366451296812982941e-01,7.812116639251038830e-01,7.490773674457666953e-01,8.673878338415023093e-01
3.460647286737646433e-01,3.416840096766065593e-01,7.978279524442969395e-01,8.064926238080933896e-01
6.312199615239457717e-01,6.188975847215065773e-01,7.836757592779249881e-01,8.053318067581388684e-01
0.000000000000000000e+00,5.781611834669124761e-01,8.399131451343330168e-01,8.357079775346226702e-01
3.471916525666014497e-01,7.154620066606460771e-01,7.833030212766692868e-01,8.051229869093404767e-01
7.034183213144966640e-01,7.424691743313014403e-01,7.738054748445434283e-01,8.688938817356459676e-01
5.897037899241861503e-01,6.721855396993364762e-01,7.213326029546275331e-01,8.048954508766226201e-01
6.382876808414628123e-01,4.888573683369851763e-01,0.000000000000000000e+00,8.524282856212272996e-01
0.000000000000000000e+00,2.944477160799265358e-01,7.813788440093079046e-01,8.179125101107992402e-01
4.476933840413095389e-01,4.816784858920898915e-01,7.493171180011090060e-01,7.743614689527569261e-01
5.217770931417545777e-01,6.270435408534740240e-01,8.009360408629645489e-01,8.112454065965787331e-01
7.461386814033250658e-01,4.056557785235478386e-01,6.407360439202559599e-01,8.121191338985747077e-01
5.260787636534691725e-01,5.784081843276371870e-01,7.385184857819446780e-01,8.074623860267549080e-01
6.867883028486749808e-01,5.286536386069922155e-01,8.273662232986467302e-01,8.911313578819022307e-01
0.000000000000000000e+00,5.827087328780747866e-01,7.411209355883652261e-01,8.113479133544927446e-01
7.439847396924971212e-01,0.000000000000000000e+00,8.065285555379820837e-01,7.515607179463389409e-01
3.573862894256825129e-01,0.000000000000000000e+00,8.490483726398873054e-01,8.692334932120372448e-01
4.457141364533608874e-01,6.599750143449887307e-01,7.225111058849985612e-01,7.578958099800969794e-01
6.975310834504884205e-01,7.487568339079646584e-01,7.986854088323240841e-01,8.602655327346210301e-01
6.368585218995818087e-01,7.619253973320122553e-01,8.689152876596165642e-01,9.199606541532329151e-01
0.000000000000000000e+00,2.570706171790926309e-01,7.562107565045191881e-01,5.833196484312639374e-01
3.638368326669642605e-01,6.387180625929242961e-01,7.548369979565204835e-01,8.019159472421215629e-01
6.179992322889432677e-01,6.305676687500803013e-01,7.930379774003302185e-01,7.909439844783936469e-01
4.664844366279135568e-01,2.599226253255519925e-01,7.770864962703172285e-01,8.200974587390588155e-01
3.502316924915455099e-01,4.833008436951046760e-01,7.783723217234411740e-01,6.713657226015659063e-01
3.658669166938156581e-01,6.743545288777883506e-01,7.715060651915063294e-01,8.086334116994944310e-01
0.000000000000000000e+00,6.792793618503605302e-01,7.590118312986575688e-01,6.934849132074102362e-01
4.664543853553052011e-01,7.852112307991377937e-01,7.843868131313954661e-01,6.324796479918393111e-01
7.245432332383632268e-01,6.581319232886737591e-01,8.012189096323187876e-01,8.610569480989853641e-01
4.471481042905279812e-01,6.316994845293073535e-01,7.890772510433124998e-01,7.706732726250619114e-01
0.000000000000000000e+00,6.442170710150192381e-01,8.200585706413089371e-01,8.374752630912646323e-01
0.000000000000000000e+00,5.771779411864081943e-01,7.846305773361689218e-01,8.558388485540496804e-01
5.502410455606093764e-01,2.551208883769319757e-01,7.471873225829785969e-01,8.085530069740104464e-01
0.000000000000000000e+00,4.082420434720110958e-01,7.383748868716272229e-01,8.180810604829583665e-01
6.742728756223539399e-01,7.192188853323334685e-01,8.376272345899500316e-01,9.181089381600916477e-01
3.486075127673482488e-01,0.000000000000000000e+00,7.337422713796613039e-01,7.312687499893100185e-01
6.276759501818152120e-01,5.218994844640028052e-01,6.337333058459090340e-01,7.856951131856392267e-01
3.616449622551679566e-01,5.801176074636074098e-01,7.369921761292613782e-01,8.434916245239783006e-01
7.473190028691480968e-01,6.421588997154610290e-01,7.212778584416124072e-01,8.001701193799448664e-01
4.700773607063387094e-01,6.570341229780212178e-01,7.972226698580818782e-01,7.849113862101814165e-01
0.000000000000000000e+00,3.089482333657007640e-01,8.042047626167362351e-01,8.391533066882972403e-01
0.000000000000000000e+00,3.011598731609817503e-01,8.513372359870489126e-01,8.448168386967054300e-01
0.000000000000000000e+00,2.186145888311663010e-01,6.709626015933848331e-01,7.049525244876951868e-01
4.557286500594251444e-01,3.195535202907761052e-01,7.762357151163733482e-01,8.377117757840115697e-01
5.351915242840254994e-01,5.039837069286643434e-01,7.892405909593706026e-01,8.413826676447939690e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.712527263218617035e-01,7.809935120992546054e-01
6.658191934301815884e-01,3.043059054770656524e-01,7.743598165975376091e-01,7.568122970633779367e-01
0.000000000000000000e+00,4.105327634062627129e-01,4.085101124136650830e-01,7.663329897916598688e-01
7.339660689759033296e-01,7.730385231634279153e-01,7.273975058988645381e-01,8.372049770026739335e-01
6.492565632578026769e-01,3.950105826685773036e-01,7.951265958783757526e-01,7.359947447095878115e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.868642805983542488e-01,7.922621250148002003e-01
5.322957451473560031e-01,4.733913981525584291e-01,8.055709794267795765e-01,8.425659923960852060e-01
5.516346165356829090e-01,0.000000000000000000e+00,6.954589440626036678e-01,6.319421237722522289e-01
4.641140110558725773e-01,2.482050358598901496e-01,7.452814705984335264e-01,7.719010413977022145e-01
0.000000000000000000e+00,3.999364595048122140e-01,8.103234439598903105e-01,8.837508682282987360e-01
0.000000000000000000e+00,2.530373173152353217e-01,7.621330017196217277e-01,8.233070168780277642e-01
4.451373153943387062e-01,6.402032929460956812e-01,7.994759330296096200e-01,8.516569843859135291e-01
5.302492604904600615e-01,7.922780250734896557e-01,7.814921191134200917e-01,8.362336842975875983e-01
3.504561501749984820e-01,0.000000000000000000e+00,4.511779520813639643e-01,7.145197785942972724e-01
0.000000000000000000e+00,4.016709040608974490e-01,6.791947809904395061e-01,7.650893858176027740e-01
6.338027990119630140e-01,2.507102185325444932e-01,7.673435350815024369e-01,7.969697606722138117e-01
6.223553747888821430e-01,6.348458266162428920e-01,5.114349776185060925e-01,7.918361150869732690e-01
5.519945205977050406e-01,5.870739298984561927e-01,7.821604816153870932e-01,8.371927030220052135e-01
0.000000000000000000e+00,4.751678029037084694e-01,5.149125712514179831e-01,7.941090646462696245e-01
5.319689831485526765e-01,7.455868807972666490e-01,7.470512048031625607e-01,8.348749977981128056e-01
5.401999564692816502e-01,6.615628271189869514e-01,6.353331182989625514e-01,7.596347573896120586e-01
5.637204741946970632e-01,4.397157304636133413e-01,7.737567706472479045e-01,8.048420512159533136e-01
5.558029307102170247e-01,3.089525556482898283e-01,7.718121320926698559e-01,7.758777985295391977e-01
4.693851090166826223e-01,6.928083092347059324e-01,8.105415452772624096e-01,8.461197316331305895e-01
3.541870788479136722e-01,8.087043347107433222e-01,4.509627275379507472e-01,8.377454893776098421e-01
6.473760302088575891e-01,6.317717430556653024e-01,6.320183096788347665e-01,8.695942988809522989e-01
5.636306856047884617e-01,6.531520529944011555e-01,7.185206158024611822e-01,5.874759782733830482e-01
7.526033075303865116e-01,6.430197317773520549e-01,6.533112536399914294e-01,8.243230206432672347e-01
3.662337665808169107e-01,8.108750638912167741e-01,3.028815693188610658e-01,8.437336490894663532e-01
2.906495464396071648e-01,4.104439388368157915e-01,8.116273963302502725e-01,8.364450559338664215e-01
0.000000000000000000e+00,4.968897922358331276e-01,7.500639089216840638e-01,8.439208253094929724e-01
0.000000000000000000e+00,7.364966912443070557e-01,8.082577419398451202e-01,8.118061320390729252e-01
5.583927638911021507e-01,4.038660057328067321e-01,7.270993064792786731e-01,6.696732879600613142e-01
5.461451372984451602e-01,5.145181932974709493e-01,7.971545243214989140e-01,5.870122604416735390e-01
0.000000000000000000e+00,3.134472880459827082e-01,7.537440300589296482e-01,7.932316676512762843e-01
5.142091967401969388e-01,4.094449468194469866e-01,5.745232154727819562e-01,7.735354163394883020e-01
6.901273323633647649e-01,4.933815854042288285e-01,8.487771300100149796e-01,8.616142427689560401e-01
4.586009810889852822e-01,3.044494195587360008e-01,8.324593988418929058e-01,8.333454389841699061e-01
0.000000000000000000e+00,6.380720949693874378e-01,6.586812781698683228e-01,8.308926693960300147e-01
0.000000000000000000e+00,3.908677602094743353e-01,8.010876486721748568e-01,8.516624203879417099e-01
4.559094365325772058e-01,4.627627325074731846e-01,7.250951881572980096e-01,7.772286575875836379e-01
0.000000000000000000e+00,7.132169310152102204e-01,7.015430954444891176e-01,7.590635481239919047e-01
6.342173240261439471e-01,3.056715587691864466e-01,7.755311579345756101e-01,8.070292864986092773e-01
3.449524368080678083e-01,2.418262307097880370e-01,7.594324741167709503e-01,7.893513813186401329e-01
0.000000000000000000e+00,5.824497816037059739e-01,8.104292743670630239e-01,7.456287966860870586e-01
0.000000000000000000e+00,7.394666496733505179e-01,7.723898739775848510e-01,8.412779943550172668e-01
0.000000000000000000e+00,4.028370315646828681e-01,7.534423560706360323e-01,8.132988191526062671e-01
0.000000000000000000e+00,6.885649465391529001e-01,7.467902826299926966e-01,7.722147113301207622e-01
0.000000000000000000e+00,3.203143881467915843e-01,5.922736629063151126e-01,8.401819614545495973e-01
5.332036838012508273e-01,7.290372855758443515e-01,8.130208223569718173e-01,8.186698906276670407e-01
4.656076710582351952e-01,6.475435096315995676e-01,6.760173723172954174e-01,8.342140688028415463e-01
3.602799614897127523e-01,5.787505467504601153e-01,4.732889005193649523e-01,8.187888163659687857e-01
5.688753611301805568e-01,5.779374063929765271e-01,7.834015702167907991e-01,8.173730654489659297e-01
0.000000000000000000e+00,3.995705385694176548e-01,7.517024072723675898e-01,7.456813049232287050e-01
6.292075120136995103e-01,7.990535015492002957e-01,7.795967276325054263e-01,8.697701199149493467e-01
6.963472338360687797e-01,5.727901057028745857e-01,7.841789370838290196e-01,8.292067143541764773e-01
0.000000000000000000e+00,6.609444459395916738e-01,7.801141339819591680e-01,7.628824440346440028e-01
0.000000000000000000e+00,3.986361764077697711e-01,4.913564577441041914e-01,8.458951380101807915e-01
2.952751147033423340e-01,5.837466946533965695e-01,6.879164627932471410e-01,8.280400246045258594e-01
3.540655966087709050e-01,5.961350158239768771e-01,7.587943100468467206e-01,8.108545265349612619e-01
6.376375334556771968e-01,5.842698860739586886e-01,7.475310100191079332e-01,7.931720826792252321e-01
4.567523234188802239e-01,0.000000000000000000e+00,7.990886366771253746e-01,8.339616133454680336e-01
5.775865101207562358e-01,3.522307580799803328e-01,7.280589027760135945e-01,6.923555645837897732e-01
6.491809849583541903e-01,6.406363359149640502e-01,4.761070808167978119e-01,8.179451576290075465e-01
0.000000000000000000e+00,3.021264983207350152e-01,3.193613338813731106e-01,8.405585062399976159e-01
4.331975273242621993e-01,3.043676789395317606e-01,7.157930957535024730e-01,7.785299038266868532e-01
0.000000000000000000e+00,4.024175946043639374e-01,7.657454678414106208e-01,6.975362202053274618e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.177158232286884099e-01,8.652820953337386767e-01
5.566977297156557869e-01,4.832955150726017113e-01,7.429292897320992628e-01,7.956653110382282401e-01
6.437443562538424091e-01,5.886990938098722870e-01,7.370818009133369708e-01,8.699091144274861964e-01
6.322498728551251279e-01,6.384242741670598242e-01,8.127405429280922800e-01,8.524286684949475834e-01
0.000000000000000000e+00,4.771547646665464382e-01,7.869847881716746096e-01,8.026614841122765576e-01
7.715929102853497090e-01,2.473380240843444655e-01,7.908372056251817828e-01,5.810355339297752497e-01
3.485419040495358334e-01,2.607483154310682449e-01,7.774764573189241190e-01,7.710282713883575001e-01
4.557649596312010054e-01,5.788757810492575206e-01,7.723658586880366439e-01,8.418067400374084075e-01
5.103060661148470789e-01,6.598289944997702827e-01,6.711163635595823740e-01,7.687219307725375872e-01
6.630357717306178955e-01,5.874477492473241247e-01,6.979567934762578307e-01,6.485278897788619989e-01
3.504889778383014631e-01,5.742788840287050833e-01,8.504156907880975336e-01,9.023298465315207073e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.983357523796329236e-01,7.543376437368306542e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.810602661910490685e-01,8.138508825969903437e-01
4.653785302876151664e-01,2.461934795495553108e-01,8.425635467354519736e-01,8.188074339919833022e-01
0.000000000000000000e+00,6.207012466915311499e-01,0.000000000000000000e+00,7.596187697088589985e-01
0.000000000000000000e+00,6.553771392279352792e-01,3.002656162011907437e-01,7.882567984302144559e-01
0.000000000000000000e+00,2.962606136605099305e-01,7.973274743988544300e-01,8.648593012512602041e-01
3.576705631732337021e-01,6.421175243126355792e-01,7.476979629893830692e-01,8.092750926501499631e-01
0.000000000000000000e+00,7.121439642477674914e-01,7.128684445676420900e-01,7.899945451962053777e-01
0.000000000000000000e+00,6.588143725547452867e-01,0.000000000000000000e+00,8.544721742950097676e-01
5.314794843130700164e-01,6.430084170718169956e-01,6.921970577734648522e-01,5.846671103674310199e-01
7.789156689808188760e-01,3.166728834223110356e-01,5.910675459824360489e-01,8.515316305668286789e-01
3.686199627002394452e-01,6.538733797886142618e-01,8.225893588236933285e-01,8.266310314210121302e-01
0.000000000000000000e+00,2.487133974423424709e-01,8.411884784155072570e-01,8.751380876625752814e-01
0.000000000000000000e+00,7.018907796728419690e-01,8.201744510265789323e-01,8.386139183777637784e-01
6.494666450862295326e-01,6.505514229366939905e-01,6.806363786569340490e-01,8.362999400232478120e-01
5.357806647291241120e-01,6.928295948068986521e-01,8.226920457342621340e-01,8.574324489137977734e-01
0.000000000000000000e+00,2.997623133714353294e-01,3.159002918281614281e-01,8.985830451462355484e-01
6.908477470325777858e-01,4.079210326869855407e-01,5.841591665485796891e-01,7.653555101822419049e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.964522207719030522e-01,5.765956446381045319e-01
5.218227231567107438e-01,7.013991892702403641e-01,7.932506967277512810e-01,8.642690424841491525e-01
6.407979139011350522e-01,4.839163005334688461e-01,5.079721627407220996e-01,8.326234919027457604e-01
6.966369786970845190e-01,0.000000000000000000e+00,7.868339166868404400e-01,8.052460477323040156e-01
8.144003979225763468e-01,5.906913651864531545e-01,8.533000212650879712e-01,9.036634352885128951e-01
4.563870469546178477e-01,6.912686409494136486e-01,2.999285746251114104e-01,7.897358353392691654e-01
0.000000000000000000e+00,2.498609528727422091e-01,8.132967831193412822e-01,7.905499646675075986e-01
3.022078339863249474e-01,6.238088288559955341e-01,6.909916998921039610e-01,5.803929305532218308e-01
5.378571199117994084e-01,6.494236825728010309e-01,6.359852770495888485e-01,8.468809022043382040e-01
0.000000000000000000e+00,5.330730401039310840e-01,6.465422295183202994e-01,3.113741991438360168e-01
6.197497186467640917e-01,6.466796545793556117e-01,5.935830302248441548e-01,8.933666487251327171e-01
5.481251740505068692e-01,4.376455978924775336e-01,7.245101346538134202e-01,8.328339044159255300e-01
3.648637963078024127e-01,4.081736776446917014e-01,6.025675391973197570e-01,8.159102082977530701e-01
4.508778784687476615e-01,0.000000000000000000e+00,7.376758149931592623e-01,5.103757064642546748e-01
5.437562151086723361e-01,5.013899929547953604e-01,7.761220204692231839e-01,6.975357803055388661e-01
4.614098803905553603e-01,0.000000000000000000e+00,6.884268378623695783e-01,8.154930882405463377e-01
6.281285933341178573e-01,7.832305299658748332e-01,7.726394262137012969e-01,8.644067321787315406e-01
0.000000000000000000e+00,5.753245442721468539e-01,8.249642453982818369e-01,8.336409079803264177e-01
7.345814455810906196e-01,6.526578397957905064e-01,5.991857098840626117e-01,8.497714061737957625e-01
0.000000000000000000e+00,5.862860449008171493e-01,6.798947402358566094e-01,7.487755822072725831e-01
4.823087175290858286e-01,4.698431054534230600e-01,8.589854196811942399e-01,8.848258581629455666e-01
6.402997254788933557e-01,6.395448313658405048e-01,8.010241453472086715e-01,8.437406064130690275e-01
5.359107315543366612e-01,5.074754192929584740e-01,7.209832262794308999e-01,8.690665242639225019e-01
3.725105005797757496e-01,5.788836762891568233e-01,4.055451796481415738e-01,7.594802934841045072e-01
5.681787830778726178e-01,5.181262719387653704e-01,4.885916262763907447e-01,8.119205065648018582e-01
4.427057322009999574e-01,0.000000000000000000e+00,7.188851501349970974e-01,5.165786494705055798e-01
4.652054897727706528e-01,6.397621512008022648e-01,7.737016799921277999e-01,8.604702610951131536e-01
4.636919199370939104e-01,2.535270096030332043e-01,7.972582565900731000e-01,8.306205595873232816e-01
0.000000000000000000e+00,6.211440511616801441e-01,0.000000000000000000e+00,8.094893804619024413e-01
6.323458934707208989e-01,7.304686794031185482e-01,7.759448274437841242e-01,7.284509963390907172e-01
4.522649211693219318e-01,5.951828812773104493e-01,7.337299282102368592e-01,7.362588022014361355e-01
7.763238104419637464e-01,0.000000000000000000e+00,5.765139247574071479e-01,8.632569057600772977e-01
5.237698783277180414e-01,3.821917226696308068e-01,8.013118965657407555e-01,7.908864980097515263e-01
0.000000000000000000e+00,6.925747254339243986e-01,7.116076183401398580e-01,8.873189771150100658e-01
6.964221923390960800e-01,3.095433306098532844e-01,5.856177197214588181e-01,7.691312609388443189e-01
6.285570931830151142e-01,6.900998495057526494e-01,8.247817829477294138e-01,8.025118039974330486e-01
5.345883139981176813e-01,4.022248690980000929e-01,7.944858932238613169e-01,8.304931458228138608e-01
0.000000000000000000e+00,4.123945314464081968e-01,4.712279498627184871e-01,7.504009829473593518e-01
0.000000000000000000e+00,3.493260969115994374e-01,8.041113507467426702e-01,8.398617672374910637e-01
7.662939281223227761e-01,0.000000000000000000e+00,5.023262820832405939e-01,8.769892336708261515e-01
0.000000000000000000e+00,6.892606355309431887e-01,7.497650206947591434e-01,9.140382278447655162e-01
6.820216491686090787e-01,3.942110653515097929e-01,6.365507373416097181e-01,7.714900295817422871e-01
7.852593983625341112e-01,5.777189224630951969e-01,8.173108689474941624e-01,8.497999478749019842e-01
5.256032714517366866e-01,4.785908993546136303e-01,7.208157431288857442e-01,7.939869376852728422e-01
5.248812853110720322e-01,4.922757296268996940e-01,8.315050018710371527e-01,8.911922344614652269e-01
5.552467820321046466e-01,5.811970636442764793e-01,5.855988854003566502e-01,8.654571808796724941e-01
5.361108493211383941e-01,5.868520612141276960e-01,5.810530194487100175e-01,7.761601068179260210e-01
0.000000000000000000e+00,4.037652156948126070e-01,5.819204608859290806e-01,8.052657502863536099e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.825967949810900270e-01,7.393743787152475822e-01
7.429730406256543906e-01,6.576756220206294579e-01,8.261955608395497030e-01,8.528637118013964180e-01
5.431433667503489104e-01,5.781890050804233683e-01,7.974400137590954563e-01,8.891164105211863955e-01
0.000000000000000000e+00,5.078922599362973855e-01,5.849107711554253353e-01,8.115623349110527851e-01
6.202970002435188590e-01,4.007361572201014743e-01,5.794496617192912424e-01,8.111040675393029753e-01
0.000000000000000000e+00,7.858735535456927712e-01,7.036749616255989492e-01,8.533869134826468361e-01
3.451972695214057252e-01,6.751811372672064104e-01,8.213081469742123941e-01,8.267216155793190024e-01
0.000000000000000000e+00,6.177169969431827168e-01,6.252269586242877875e-01,7.280183504706672082e-01
6.217116761698133764e-01,5.203247147728669031e-01,7.669842824260336700e-01,8.317930473935011282e-01
4.661259194220029323e-01,7.515677431473681835e-01,5.864179658232371306e-01,7.844496850693484236e-01
7.766644787355573287e-01,4.102253474956536472e-01,5.108343808324017354e-01,7.800101569762946108e-01
5.572078090352848845e-01,3.005744119074104659e-01,4.728947279024305894e-01,8.580599406816410424e-01
5.751363702352376706e-01,6.783573210715448942e-01,7.422214312952025717e-01,7.988103407438668091e-01
6.329490816018104038e-01,2.974736040211369836e-01,8.443666426250959756e-01,8.897513020596192757e-01
4.741547878622061618e-01,5.100404899884426468e-01,8.545892499415551624e-01,8.925707806535346789e-01
3.650222613811085481e-01,3.002537202880281031e-01,8.053768049147038699e-01,8.416395094689969048e-01
6.382755159336361839e-01,2.524964859464825517e-01,7.929977075678759091e-01,8.403673057797425017e-01
0.000000000000000000e+00,6.833789941811133639e-01,7.763947924246135113e-01,8.064523766877111921e-01
2.829208380934609690e-01,4.099084728606948724e-01,2.663515999880857743e-01,7.302629670651129556e-01
0.000000000000000000e+00,8.398199393894274500e-01,5.787237242934447634e-01,8.826764489549073778e-01
0.000000000000000000e+00,5.810509224606117407e-01,7.519205783797647813e-01,8.125754728859254650e-01
7.271109714649124367e-01,6.842042653282529585e-01,8.291380111793271723e-01,7.767642564883383560e-01
5.313254794463629915e-01,3.024122868697015631e-01,8.281252450440120816e-01,8.342678712208448921e-01
0.000000000000000000e+00,2.481843732340625053e-01,7.047775963972974234e-01,7.718906254632803554e-01
7.040063147865407434e-01,7.419637666892259231e-01,6.471432000641188509e-01,8.604848919710463839e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.091329271924528888e-01,8.026846727877045007e-01
0.000000000000000000e+00,5.804707710592127423e-01,8.237532327909110608e-01,8.437684052658971368e-01
0.000000000000000000e+00,3.154847780356601628e-01,8.539861926206967491e-01,8.498880862856457163e-01
5.175272229318090833e-01,7.677745218337442834e-01,7.987077101922643863e-01,8.155227357472859540e-01
0.000000000000000000e+00,4.731192714215279316e-01,7.922495687613950732e-01,8.133586849525035190e-01
0.000000000000000000e+00,4.853752603387115339e-01,3.008467333321612758e-01,8.103327459996907400e-01
0.000000000000000000e+00,6.739817648592556498e-01,4.793117352928332187e-01,7.818939463637594178e-01
7.066036448783401536e-01,5.092837947337454096e-01,6.859408830481297237e-01,7.738453689537972968e-01
0.000000000000000000e+00,6.580143670750528972e-01,7.904341578236991905e-01,8.243931006681860518e-01
3.523838853389272829e-01,0.000000000000000000e+00,7.784515224481279860e-01,7.894235944987015863e-01
0.000000000000000000e+00,6.517488142256099293e-01,6.788088867345043464e-01,5.452774399920314874e-01
6.425214310268181350e-01,7.494688439322181317e-01,7.439877571921810206e-01,8.786971642328831322e-01
6.317610765555015107e-01,4.083158556921478999e-01,7.486598815030371945e-01,8.025104581207235244e-01
5.270894161239141340e-01,4.805619936392402369e-01,8.075968795706797154e-01,7.682214184663689327e-01
3.501183918988689525e-01,5.886900242265553640e-01,8.417718028990843759e-01,8.467934524638042193e-01
4.513737550648525554e-01,2.429100629147122048e-01,7.453557437075567504e-01,8.208779571653138651e-01
0.000000000000000000e+00,5.873476931840659887e-01,6.250106095030637521e-01,8.031409697001896664e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.811237249833857810e-01,7.480249892313374227e-01
0.000000000000000000e+00,5.813674528460324176e-01,8.580715334243860237e-01,8.800707674665534386e-01
0.000000000000000000e+00,6.491373146288564877e-01,6.357453599420248569e-01,8.010974610524147499e-01
3.612111859877377151e-01,6.359366229478775612e-01,7.836436641619145549e-01,7.388866150081507822e-01
0.000000000000000000e+00,5.193545432400776818e-01,7.698202737456989464e-01,7.653993312719273856e-01
7.409997159564154501e-01,2.523319681700897932e-01,3.050580324625492001e-01,7.955604780220419947e-01
3.011421030742433280e-01,5.406460972886141247e-01,6.505434305001284168e-01,5.343097113315949942e-01
5.360138666092523207e-01,0.000000000000000000e+00,8.151422776951271487e-01,8.634840954430370585e-01
6.340510346026797528e-01,6.405830529661377115e-01,7.778751879250694889e-01,7.388106452235113641e-01
6.345252977491910862e-01,4.730003028305325707e-01,7.404387928354997372e-01,8.089261476922618987e-01
0.000000000000000000e+00,6.442735404480559591e-01,5.839751764394693900e-01,8.497582067948011852e-01
6.413307694006855630e-01,3.025588788103530380e-01,7.586582787513346249e-01,8.191444428289056390e-01
3.461385157180080774e-01,3.186271785728449490e-01,8.249845202059084004e-01,8.545224907577990692e-01
6.787717013330867299e-01,4.069296178201874392e-01,7.476553774940322139e-01,5.109154601260904593e-01
3.540229092118131193e-01,6.909763398298680581e-01,7.822183300620759727e-01,8.076141793498520238e-01
6.349168106762496100e-01,6.365083490914097419e-01,7.476240917444135770e-01,8.217885259986459356e-01
6.401409663642672054e-01,4.034366899151105024e-01,7.099011597468091184e-01,8.199517777193682244e-01
7.028067363388168509e-01,5.854292675884341657e-01,7.888905485311533683e-01,8.534275596113334306e-01
0.000000000000000000e+00,3.981831662206726241e-01,8.259452681877460511e-01,8.563900799000355724e-01
6.295740334155792706e-01,3.106337794403657981e-01,5.805550065091122924e-01,8.878468245162178807e-01
0.000000000000000000e+00,4.882734511340704464e-01,7.092248453525686891e-01,8.257170098655575163e-01
6.846915219387190721e-01,5.841395280871430895e-01,8.666412606474676039e-01,8.658761312130847099e-01
0.000000000000000000e+00,5.895482670573871653e-01,7.662848529496695260e-01,7.514409524170801991e-01
6.312127185280933528e-01,4.852400483502221085e-01,7.131528493765882937e-01,8.399318903769961153e-01
4.485195967334948408e-01,4.990095456552131603e-01,7.971106574051255445e-01,8.320423011747890563e-01
3.977826157530406359e-01,5.029672595625556131e-01,7.542561030579713055e-01,7.195063118175037964e-01
6.485630629768421862e-01,5.858110188916265670e-01,6.799666699272428616e-01,8.245032016559898924e-01
0.000000000000000000e+00,5.256301062773162114e-01,7.580469504403359871e-01,7.271858233563790463e-01
3.681389387068175756e-01,5.472241754299964622e-01,6.991968334121191342e-01,5.416685950298703034e-01
4.626743725972618515e-01,3.526079236638534065e-01,7.649247714697857692e-01,7.396373806641151072e-01
7.575458654588996810e-01,4.088443180482782546e-01,8.126711288508137176e-01,8.684688912955501605e-01
7.876814777522177513e-01,3.103849775384136533e-01,6.807025745585703058e-01,8.097784633307322233e-01
6.191243762318883181e-01,6.900379545437721474e-01,7.863197697483396142e-01,8.679183760288633476e-01
0.000000000000000000e+00,3.957870112187325540e-01,8.096372806162644986e-01,8.028029605363742327e-01
0.000000000000000000e+00,5.832477799699109511e-01,7.789995786479895212e-01,8.343803047372012616e-01
5.597353220222831549e-01,3.119509646754542453e-01,7.434437031902967341e-01,7.852406068517836513e-01
5.548923370961442725e-01,5.803204288759561402e-01,6.611947878222841357e-01,7.572403574126340686e-01
5.644007052655710677e-01,4.991513445660868964e-01,6.579965413736865720e-01,8.248485086534697031e-01
5.536778148653256348e-01,2.550702223648666500e-01,3.134578492437165576e-01,8.357890562124137279e-01
0.000000000000000000e+00,6.786878423814619588e-01,8.573716833589291042e-01,8.530132902686039520e-01
3.536873739254668969e-01,5.778502491611798852e-01,7.823196877211929801e-01,6.341556833112392821e-01
6.343085266646379949e-01,4.098919608088746336e-01,8.458524495316425140e-01,8.832625314260809102e-01
5.479788086785097878e-01,6.197610309606633727e-01,7.871944564016244428e-01,8.221722875920500773e-01
6.814248087854075653e-01,0.000000000000000000e+00,8.336199220152555878e-01,6.656901297489472569e-01
5.787716586183215828e-01,6.727742510486620642e-01,7.675883138522000548e-01,5.884967929594662195e-01
3.516430920205541044e-01,5.451721156287920866e-01,5.026248863932073485e-01,7.609952658831536931e-01
5.252854085755414015e-01,5.793075991876524000e-01,7.462776146566769686e-01,8.700650662837751126e-01
5.527713161405699571e-01,7.091521706949710513e-01,7.989881494318155086e-01,8.528862066448321677e-01
0.000000000000000000e+00,2.976715025242849810e-01,6.489882064289675956e-01,8.751241692160953711e-01
0.000000000000000000e+00,3.597670590398033830e-01,7.083205461445009066e-01,6.416362561257447084e-01
5.264595994203858931e-01,7.402399682444752438e-01,7.398745476338509652e-01,7.963885538819684973e-01
4.661206313596638062e-01,2.944366317495925589e-01,6.457040661720834240e-01,8.185028562831608845e-01
7.289618219958327039e-01,7.071872980564596345e-01,8.223084417419030956e-01,8.658672646355771718e-01
0.000000000000000000e+00,6.756221081070817869e-01,8.080517043289496826e-01,8.286777289444046124e-01
6.249956648066808951e-01,6.310994927519596454e-01,7.137300111289414106e-01,8.731706504896993293e-01
4.618304510172044353e-01,0.000000000000000000e+00,6.400953668731950152e-01,7.880467313030380394e-01
5.873727090572877785e-01,5.108870887694529905e-01,5.479027013917272537e-01,6.850201772946362677e-01
3.685053127100007542e-01,6.807793743413910192e-01,8.619752086391365697e-01,8.273404220095150752e-01
7.488162557452021639e-01,3.961190113620431386e-01,4.773845820574328380e-01,8.412412771467673300e-01
3.480412273688482383e-01,2.542787511536298561e-01,7.530903435744787933e-01,8.497279249607645468e-01
5.945194418751917897e-01,4.796089250659681946e-01,6.827662479282756713e-01,7.443090090893819122e-01
0.000000000000000000e+00,3.964989564835496028e-01,8.729579824419704259e-01,8.838032841829003283e-01
4.573888641037773262e-01,2.981991421930734187e-01,7.454289684015943385e-01,7.659320125022962555e-01
4.603259744681033050e-01,3.045845069351267864e-01,7.729578836031617550e-01,8.488790088306231718e-01
0.000000000000000000e+00,5.087904068197457441e-01,7.668157082784919920e-01,7.898842077831604858e-01
4.880050385844800220e-01,0.000000000000000000e+00,7.218866098820754251e-01,7.338036352287045094e-01
2.885164852146818171e-01,4.680705282076113583e-01,7.558762149617160864e-01,8.761122858200729446e-01
6.307132864151955287e-01,2.896515914822979099e-01,7.815703166792551393e-01,7.591022931038337029e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.113006260407915171e-01,8.391017645310450135e-01
4.713394578165401860e-01,6.874378187186616085e-01,6.865133459485431855e-01,8.315456534133631727e-01
5.346021872679580511e-01,7.427597851886882374e-01,7.887460248469995161e-01,8.503169476952260331e-01
5.309556530594250479e-01,4.788609453900636859e-01,5.879330075515829535e-01,7.942674625882207851e-01
3.519826749911461605e-01,4.150705792911995040e-01,7.041637903893331885e-01,7.697506050191916804e-01
0.000000000000000000e+00,5.254936303794228714e-01,6.682546857769056103e-01,8.123252771176142639e-01
6.313445630520424512e-01,3.051884010847584205e-01,7.628312902218146174e-01,7.666361928461488118e-01
0.000000000000000000e+00,2.415803541217879102e-01,7.427284276221862713e-01,8.139192499703550299e-01
0.000000000000000000e+00,4.863639346231393712e-01,7.729367920941028203e-01,8.391920244250991034e-01
3.549785324401810160e-01,0.000000000000000000e+00,4.870974290497029346e-01,7.733864144459207113e-01
4.425514050882906614e-01,5.873330661393922902e-01,6.785923586176952904e-01,6.411292049981701657e-01
5.324124945821598898e-01,3.096403091416018993e-01,7.758280592765315342e-01,7.948609636769450315e-01
3.590859586154890870e-01,0.000000000000000000e+00,7.788407745996460685e-01,3.075445221604862778e-01
3.444089125209644497e-01,4.991991704868510293e-01,7.198429926877808471e-01,8.248261061527139004e-01
0.000000000000000000e+00,4.109238487275036489e-01,7.331243068819619513e-01,6.862122053801011923e-01
0.000000000000000000e+00,2.663358675162719735e-01,7.622344487963181869e-01,7.072133476576295541e-01
7.486512390062481925e-01,4.168535698878342854e-01,6.770486054773908746e-01,8.323135085777968456e-01
0.000000000000000000e+00,4.069555454991351517e-01,8.021837809164651389e-01,8.665354868644743469e-01
6.360756750437031037e-01,7.277706457695413134e-01,7.232081488398488522e-01,8.137035253131779111e-01
7.868232160540519216e-01,4.031696402226616627e-01,7.232112560421765091e-01,8.217777075523517993e-01
7.550317122865475294e-01,3.111962585035280560e-01,7.084346654697480927e-01,8.023182979689726935e-01
7.458104803642143787e-01,7.458043909320161147e-01,4.207403449284442543e-01,8.508236015774474081e-01
6.365949743238051850e-01,5.780472420693086866e-01,4.068171116396827602e-01,7.655138001436656570e-01
6.888817076060460565e-01,4.689864646554443017e-01,7.783252669198658102e-01,8.458718583043042250e-01
6.336342440071998094e-01,5.218479010930687778e-01,5.691041107772507601e-01,8.732528238040100366e-01
4.641439001720386592e-01,7.060499688905139681e-01,6.875445377587301454e-01,7.783563160369288969e-01
3.435786101701936435e-01,2.561129938997618316e-01,6.831777384747733661e-01,7.261814333283670431e-01
3.586609649170940939e-01,7.677224290957456176e-01,7.856250517202676420e-01,8.365645416671211310e-01
3.650719383005872620e-01,3.941254688068733802e-01,3.037948578235557529e-01,8.473651999590314787e-01
7.293766947512225762e-01,7.119411255071573796e-01,7.794435838374378367e-01,8.577679842509839947e-01
6.458244444181485688e-01,6.239348510641339329e-01,4.504098928763842213e-01,7.115524208125902916e-01
6.539529414081592940e-01,7.073812983168620283e-01,8.632697881338984303e-01,9.199565121854547112e-01
6.306299111538598012e-01,4.868918424140105117e-01,6.830570378233760120e-01,8.535908451163065624e-01
0.000000000000000000e+00,5.379891225686168621e-01,4.005251624475890115e-01,7.295987335207441138e-01
6.721323512700694280e-01,6.947184973367550587e-01,6.683248296083430517e-01,8.119838220830714048e-01
5.482621697258707183e-01,7.023851885426418695e-01,7.910126385143100292e-01,8.311526378327505071e-01
4.556025991714874879e-01,4.940372998942177407e-01,8.112792701352552482e-01,8.242787609205581845e-01
0.000000000000000000e+00,6.757885314760996298e-01,6.543791734193933340e-01,9.125941329529039248e-01
5.329007325937585859e-01,2.403959913008301696e-01,6.107321810438710585e-01,7.855014045287872504e-01
5.615747201462076843e-01,3.090076637555044248e-01,7.002973130396524803e-01,8.019571302261819801e-01
4.623030770881196849e-01,3.955556743383965013e-01,7.515833588434823742e-01,7.954491733047147628e-01
0.000000000000000000e+00,5.803449163323675108e-01,4.567544668921646456e-01,7.657791783197888114e-01
0.000000000000000000e+00,3.071615568180713352e-01,7.956114999187607895e-01,7.782945789523372238e-01
0.000000000000000000e+00,6.971525748463248684e-01,7.440394074099653254e-01,7.977059471692503623e-01
5.524899292907450299e-01,6.655130838461718046e-01,5.324174086898509906e-01,7.122284286979275736e-01
4.600562377650624368e-01,5.502923339822374249e-01,7.339221293817169700e-01,7.603945213491155597e-01
0.000000000000000000e+00,5.361515358651303131e-01,6.897085495128993937e-01,5.843498380228042688e-01
4.570325942110873285e-01,5.869733344375318573e-01,4.304937698042186622e-01,7.838920846409848098e-01
3.449801611710697768e-01,7.070105047954832189e-01,8.406447840773787483e-01,8.360251493282494506e-01
0.000000000000000000e+00,3.098751787331007757e-01,7.935029641260566979e-01,9.166041943880282039e-01
7.816847468972962787e-01,7.395495436988427373e-01,7.591679533785977707e-01,8.382937593967477730e-01
4.628494793074149349e-01,5.603051005783861171e-01,4.013023313775190837e-01,8.002305371371312148e-01
0.000000000000000000e+00,5.104906674526651367e-01,5.864627919318099458e-01,8.238788517691727487e-01
6.556931767460842941e-01,5.746864763151855460e-01,5.736156190774797103e-01,9.040167071121523179e-01
0.000000000000000000e+00,2.985878557163199054e-01,8.621406191053797574e-01,8.552473854738888992e-01
0.000000000000000000e+00,7.427781372087606249e-01,5.851170360162817330e-01,8.216274557899331255e-01
6.393087623338142844e-01,4.809236818960703763e-01,7.740223336316313096e-01,7.880837128695706850e-01
4.655574264244066729e-01,6.585565103869909231e-01,7.476982808175728357e-01,8.698281054081863362e-01
5.635711800954524842e-01,2.508937609989558837e-01,0.000000000000000000e+00,7.636773626725573694e-01
4.395094901636656393e-01,0.000000000000000000e+00,5.753690686003843924e-01,8.253579164629673004e-01
5.588445664499319676e-01,0.000000000000000000e+00,5.886058117317005678e-01,7.838377883390581502e-01
7.432512754108919761e-01,5.180817482583324196e-01,4.748713827370122931e-01,8.094699133141339820e-01
3.585816631268033405e-01,4.030114852599304132e-01,3.138647272370992947e-01,8.745888098590322013e-01
5.344440951344122670e-01,0.000000000000000000e+00,7.304490521963979965e-01,8.325300073110957211e-01
7.186892844910865996e-01,5.845564595993775203e-01,0.000000000000000000e+00,8.626898112610748015e-01
6.607654859879119602e-01,5.824854854973817719e-01,7.472330448741847375e-01,6.349698403799881596e-01
3.653619498580237823e-01,7.118408085985241662e-01,8.652890134553538060e-01,8.720691605301502669e-01
0.000000000000000000e+00,2.467960593822466631e-01,4.785696616383988133e-01,8.410778827922793521e-01
0.000000000000000000e+00,5.890682178988233542e-01,3.182850862175499174e-01,7.643728523680269893e-01
6.324860867925923280e-01,8.085410453066547154e-01,3.131251452412725511e-01,8.354581281167594575e-01
5.138241685814775028e-01,6.461581027003934219e-01,8.247819008704607713e-01,7.884511045390449890e-01
0.000000000000000000e+00,7.808551800607931304e-01,5.736678542982718287e-01,8.787143887775040740e-01
6.291610737242470108e-01,2.604259256406978862e-01,7.257330435441617933e-01,7.665168812843197177e-01
6.316084953240882482e-01,7.378379185514338801e-01,8.298083946308291159e-01,8.039461442684766590e-01
3.569090751899729463e-01,5.830147757091852512e-01,7.981674229560012934e-01,8.365068863258143805e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.010922290183167815e-01,8.390412977905693515e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.839602565081567498e-01,8.334393718363056758e-01
4.981942841272322120e-01,4.104640923883587922e-01,7.212748026537663115e-01,7.492942793075768604e-01
6.254664303718326934e-01,5.888737145228217784e-01,5.713023493834925581e-01,8.034120146025434117e-01
6.311264282806454684e-01,4.565617355785401288e-01,7.573872052137196054e-01,7.570699990201995577e-01
6.421087916407678398e-01,5.894870507178562313e-01,7.480732394288728271e-01,8.023425326457106488e-01
7.176234862255411739e-01,2.986573459615481374e-01,7.871676914905152422e-01,7.919708085167194156e-01
6.291705265965550353e-01,2.472987574832326563e-01,7.447100183963397679e-01,7.938997406727142936e-01
7.827616196917644986e-01,5.042379725825866243e-01,8.043032621412364858e-01,8.334190630800721866e-01
5.418802761038430393e-01,5.076823258755087664e-01,8.150536416633601400e-01,8.372751194199469227e-01
0.000000000000000000e+00,5.081066979432014019e-01,7.875519524782519376e-01,8.054674345798003010e-01
0.000000000000000000e+00,5.793232107101004003e-01,8.077100257449238985e-01,8.255330084611538499e-01
4.641247354151795124e-01,0.000000000000000000e+00,3.199020192980387978e-01,8.177706123974370911e-01
7.347192270968769812e-01,5.854487326023214422e-01,6.275606138267082468e-01,8.255205420839804020e-01
3.519346763559960678e-01,7.747608785105765117e-01,8.046488509376322762e-01,8.416504554058101828e-01
4.498362855551178985e-01,5.806911157251990474e-01,7.640741158836986680e-01,5.220743317128415661e-01
6.346576133624464156e-01,3.919972996158628820e-01,5.889728243956700027e-01,8.469763056397815459e-01
6.933584746117722464e-01,6.899287793022568227e-01,6.853105674659590862e-01,7.898033741599209678e-01
5.653731109545228062e-01,4.000210029732595429e-01,7.187657313086840416e-01,7.932522344580841267e-01
4.669721436253386759e-01,4.066220882389258717e-01,5.775963391751148812e-01,8.551114111254533023e-01
7.049684429544975650e-01,3.111914752620911218e-01,6.771769840302503951e-01,8.394231463868718768e-01
7.004025045055721765e-01,7.075116316308072140e-01,7.652961702884373274e-01,8.556373745122796137e-01
5.418695142844198731e-01,6.506117138640719055e-01,6.840990455172967222e-01,8.377846294576850594e-01
6.871896543887643372e-01,4.918417050785293121e-01,6.910423914530237077e-01,8.205991140959877361e-01
3.625006633884144680e-01,7.118023277929905746e-01,6.578690324424618652e-01,8.605224552870709420e-01
3.650648266024971722e-01,3.051053995040514111e-01,8.573490929313584141e-01,8.849590839858663127e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.447580517943645839e-01,8.554427547278845578e-01
0.000000000000000000e+00,3.028617257093835224e-01,6.552572024984673060e-01,7.881283809541212992e-01
0.000000000000000000e+00,6.414504434392531707e-01,6.860903450250654956e-01,7.783622584448262050e-01
3.666500022255034796e-01,7.261686144896900563e-01,8.052759061940838459e-01,8.007196683598118980e-01
0.000000000000000000e+00,5.808812374730117911e-01,6.574012924963863469e-01,7.963798330313636153e-01
8.410608571392874655e-01,4.740082102581683610e-01,3.073777892500668130e-01,8.485369290421466149e-01
2.911676005072638129e-01,3.091889836633044952e-01,6.881404012852579966e-01,7.416944766603700279e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.982883677079212315e-01,8.050728247569615137e-01
8.051063798089620471e-01,7.054124129152904432e-01,7.463737641803948053e-01,8.346871524473686854e-01
0.000000000000000000e+00,3.050966227010621923e-01,7.395157727378320889e-01,5.825765425588569357e-01
0.000000000000000000e+00,7.531103997054290344e-01,7.695380230192278015e-01,8.071588079588630782e-01
3.753049118105043491e-01,6.311518652601532109e-01,3.006692021227512779e-01,8.574619679342602163e-01
7.217926558318585872e-01,7.264957903183134613e-01,7.188678499755148943e-01,8.414121249412374048e-01
7.086845059406754466e-01,2.573614353055547754e-01,7.545385073007683241e-01,8.170044369276182605e-01
5.589115564109911061e-01,2.533188288808442823e-01,5.146333228424874173e-01,7.456173412878457363e-01
2.875807244177366884e-01,0.000000000000000000e+00,7.073943985452543215e-01,7.521843138550131647e-01
3.658233853230136168e-01,6.304728243975362689e-01,6.870227947531177826e-01,7.767451505861818761e-01
3.553133324502845136e-01,2.432377774425736328e-01,7.773262814843612256e-01,5.108539738298358834e-01


==> Data4/mulmuhatmb41.dat <==
# arm1,arm2,arm3,arm4
2.824259054677847214e+00,2.277985653876245742e+00,1.740254956460187019e+00,4.315530241843877235e+00
1.320260226433235040e+00,2.333423077709201543e+00,2.621874277431152311e+00,4.565594145448090835e+00
1.698371548853117918e+00,3.366804084265719865e+00,3.701101617902811114e+00,3.236046118958071816e+00
2.019930915607583088e+00,3.046165910522613540e+00,3.317349532961873404e+00,4.429508123946277465e+00
9.021903197021028387e-01,2.607967563795899224e+00,3.536099769966100315e+00,4.015787169568882042e+00
1.677397344913609478e+00,2.659813285992429943e+00,3.235040491755873937e+00,1.828441116381678944e+00
9.562831476249369356e-01,1.891869786437195833e+00,2.377810409061834385e+00,3.975150763332156778e+00
2.853306818016241309e+00,2.384833568572851448e+00,3.260333740552667336e+00,4.595539336671642161e+00
3.409583074109086454e+00,2.668721450165540965e+00,3.354163892714370210e+00,3.465437935819038806e+00
2.690346014932076812e+00,2.749791756780568530e+00,3.167200050250226440e+00,1.428800878771933291e+00
1.441080643661125871e+00,3.091572301198884265e+00,3.283283031624243620e+00,4.312347552752848756e+00
2.712516761374463403e+00,3.042279480025615879e+00,2.782399267307607449e+00,4.234557600351344320e+00
2.553513234941326981e+00,1.725132842517755005e+00,1.314353096481790883e+00,3.007474585739295492e+00
3.461117345961523650e+00,2.635923529153521461e+00,2.698831461821677991e+00,4.565732712529430692e+00
1.111867568330263900e+00,2.502328315045152074e+00,6.195349569917532051e-01,8.700091438445269887e-01
2.929570597220824357e+00,2.167413698085591367e+00,1.544521659254988188e+00,4.193247088986887583e+00
3.071689413271747604e+00,3.031438295222038004e+00,3.442397547548233128e+00,3.400413480211801343e+00
3.035164369564109954e+00,2.387678849739355069e+00,2.898979658534839299e+00,4.289802532944410274e+00
2.478058464216760015e+00,2.130065693845302199e+00,2.766301612590837067e+00,4.348710765415999546e+00
2.671233574780320197e+00,2.338400513521245561e+00,3.351980884983857933e+00,2.106302969726941310e+00
2.075434847404053151e+00,2.132136635432960503e+00,2.776006599139950293e+00,4.345514310842085948e+00
3.114734885474543358e+00,3.051572623949810215e+00,3.084010793971005970e+00,4.371144763611102491e+00
3.132005256839411889e+00,2.600504067028226007e+00,3.160689631721284254e+00,4.126058270590815980e+00
1.887174104683965625e+00,2.312509996106444365e+00,3.376612097879592600e+00,4.044136863973887941e+00
2.155843989874769218e+00,2.756948676656186592e+00,1.648312207392814033e+00,4.504716976514560045e+00
3.360296984906239626e+00,2.569580763272464097e+00,2.084205609565603634e+00,4.442397229969649253e+00
2.026791854782552971e+00,2.503980920812404865e+00,1.322632100339890204e+00,4.442157991971585673e+00
1.282703317634997786e+00,2.859127788057310049e+00,3.338733008470276431e+00,1.671416162629213664e+00
1.322870773314787751e+00,2.909851846977062007e+00,3.363580860153142282e+00,4.493296011770206988e+00
8.213932969408539453e-01,2.269658988085779594e+00,2.947293847173693582e+00,4.299921738252170833e+00
3.200758960888857363e+00,3.033750150281783409e+00,2.050455220277851875e+00,4.279783418655425109e+00
3.030627995769251903e+00,2.905562509813841565e+00,3.498015158880460884e+00,-1.229073886308071906e-01
3.660226277033695741e+00,2.177955156891836719e+00,2.914806133355564377e+00,4.434279504152279117e+00
2.411999544296336673e+00,2.686978710843052731e+00,2.479241249373936196e+00,1.182388516477216545e+00
2.009924686953139528e+00,2.668280801966484983e+00,2.365797066270805882e+00,4.091347063543253171e+00
-1.036748962637901172e-01,1.051238345084750003e+00,3.366029853638730973e+00,3.757029731371980930e+00
2.889899737347063624e+00,1.825875017096684427e+00,3.710873985532761488e+00,4.742876172512611177e+00
1.622731206331691878e+00,2.715661692150145967e+00,3.356511489205483478e+00,1.491319385115377871e+00
2.294953276178409940e+00,8.923069682895328203e-01,3.290710297644947602e+00,2.314663078956469722e+00
2.493711683974742854e+00,2.230588702589938688e+00,1.881944879393113501e+00,4.585732445989155970e+00
3.766275266224067497e+00,2.468988209903203224e+00,2.470581482422824049e+00,4.651040888103297632e+00
1.883450633170969724e+00,2.668828353418916333e+00,1.839285252619481170e+00,2.163200362229029228e+00
5.867185827245109397e-01,2.603631330280914646e+00,1.617402805968085833e+00,1.737864968429270185e-01
2.534971133304525281e+00,2.594962428940088550e+00,1.998373073748345607e+00,1.367607782560023688e+00
1.176083527207781643e+00,1.496439910645153804e+00,2.868702935809290810e+00,4.629102386102132982e+00
2.859774792087853790e+00,2.773496167869019313e+00,2.775259294990883419e+00,5.596003671938044599e-01
3.298438742667445744e+00,2.641076054280643959e+00,3.511872899297019401e+00,3.013800861669717168e+00
-4.988706999249102325e-01,2.771794549130727425e+00,2.332268094938158232e+00,4.385952506421288533e+00
1.675686065752111764e+00,2.725501232896817783e+00,2.625851613349165614e+00,4.621979713504629217e+00
2.800713637126005295e+00,3.241319048599632602e+00,1.614035949736695841e+00,4.059250836222073389e+00
9.766838265619063320e-01,1.778601131716680994e+00,3.172315412038630544e+00,1.567835883092764560e+00
2.083560226780593716e+00,3.089460619238501682e+00,3.552209835216165068e+00,3.119470399973153008e+00
1.953624295100200525e+00,2.944402315059055475e+00,3.106930670414092432e+00,4.625175501004534340e+00
-4.570129531919340238e-01,2.583608215685286424e+00,3.240188852507988493e+00,2.868046466049571919e-01
2.661250726511450448e+00,2.888562197141954169e+00,3.289860433024529573e+00,4.766139798487340151e+00
3.261086347752953252e+00,2.566386273286560993e+00,3.255353439133792381e+00,4.383741188765313268e+00
-9.264415428305147748e-02,2.738599179686451723e+00,3.162799848513642154e+00,4.498033920184672851e+00
2.701243751434536655e+00,1.756232419662729027e+00,3.037561642806315465e+00,4.445175092088609503e+00
1.693678705247630090e+00,1.413808108258592933e+00,3.289154357148376118e+00,2.222412535563348612e+00
3.161450976656973832e+00,1.658966849331744653e+00,2.604382619937045007e+00,4.446169045292613475e+00
6.778663660130178625e-01,2.855583266020847777e+00,2.470075646627630572e+00,1.976544304537917407e+00
1.413679266055997363e+00,2.783302336430963031e+00,3.294539128989582455e+00,1.966507055243954749e+00
2.639198517520132015e+00,2.064980660683088054e+00,3.125338295023039059e+00,4.432108938858476677e+00
1.463088043735598864e+00,2.695067773108241749e+00,2.421298827299628087e+00,4.009348285306394644e+00
3.223422698164675193e+00,2.536715470287964180e+00,1.671180936564779840e+00,4.067168612007081130e+00
1.317551563288172356e-01,2.991246867346404326e+00,3.508772385614705946e+00,2.348498716701043154e+00
2.352886395781280893e+00,1.483928690067951139e+00,3.129043772321201899e+00,-1.545255742178871960e+00
1.825889973776800845e+00,2.021880195348638942e+00,3.482216496024425734e+00,4.278003672430574333e+00
2.551351454443955280e+00,2.712445425515296993e+00,3.336300121102015570e+00,2.432076236703830663e+00
3.528767467269239066e+00,2.520838401861234868e+00,2.587409580276544219e+00,4.092261890475842989e+00
2.961957562628696028e+00,2.211931173993974653e+00,1.909096617102637117e+00,4.288532946055056527e+00
2.734606456100588723e+00,2.958028532450265757e+00,3.439352049902105524e+00,4.355870396410336909e+00
2.260019393872837679e+00,2.405704781909281387e+00,2.879322132557295966e+00,4.300194843239998121e+00
2.868432955917330052e+00,2.705875494682180804e+00,2.218819803522924072e+00,4.429215881833821200e+00
2.966940715940999063e+00,2.668484698512869624e+00,2.787078229382345729e+00,4.424009065294976395e+00
1.678487246403000066e+00,2.493670542992679096e+00,2.423480194430394974e+00,4.288293623665701659e+00
1.610553313596033709e+00,3.115267547425526473e+00,3.355872931662502889e+00,1.026892684509862264e+00
9.325074658271238492e-01,2.094580879113614902e+00,2.752406212845074140e+00,4.397893745520073949e+00
1.507010964512290663e+00,2.737548896752442840e+00,2.455760662751276246e+00,4.560203980359573528e+00
3.279943713309257269e+00,1.990256038032097052e+00,3.448224407798997415e+00,8.226551266612576185e-01
-9.838160410242081932e-02,1.273163664066838896e+00,2.333091935164735897e+00,4.126967000379738515e+00
1.458959457409360283e+00,2.772139213177140959e+00,3.467819651337209930e+00,4.981703392594267754e-01
1.890525589374002946e+00,2.726647764581460631e+00,3.005131754503640007e+00,4.170761661786848151e+00
2.863406824666695272e+00,2.570450953841570296e+00,3.210948022063048857e+00,2.285151643139825772e+00
3.300324801044041578e+00,2.223274858470273507e+00,7.605624605345251421e-01,4.335684688026365308e+00
1.980553793077992397e+00,1.538915432930160199e+00,3.243349060336448098e+00,4.226328201769315562e+00
3.027131177679160512e+00,2.798595637823578564e+00,3.486583693304713627e+00,3.666005262676288012e+00
8.298145013414581772e-01,2.453753741677805245e+00,3.120581379462240346e+00,1.574888150023938671e+00
2.339950005080744244e+00,2.444485764136202999e+00,3.260916254046399398e+00,4.384578961359551386e+00
2.879101488541971676e+00,1.765015006725639157e+00,3.449750673419475167e+00,3.360692538155864995e+00
3.284416787835434448e+00,3.096233977574240015e+00,3.407057878718214194e+00,1.195921635854606535e+00
2.298827582100637201e+00,2.890430161752103988e+00,3.437466059447833011e+00,4.463399857362599477e+00
3.523040776864135637e+00,2.659696570353956346e+00,2.780489401253691817e+00,4.240909991603979634e+00
2.298314418401488979e+00,3.157377995299904594e+00,3.532780772885117049e+00,2.676634201644780275e-01
1.866855267280778330e+00,2.551625126242139885e+00,3.401234746668633235e+00,3.084371983060097300e+00
-4.300592660310367243e-01,2.795674093776302271e+00,2.473814225345655871e+00,2.227848986784350060e+00
-4.670006174871909055e-01,2.616231920701773461e+00,2.348909633764681537e+00,4.404963516647524280e+00
3.200951973005658147e+00,2.297812935978613247e+00,3.481300697832962143e+00,2.264128774816872358e+00
9.806296484425519600e-01,2.367728191000704197e+00,3.236725965085667678e+00,1.465575364518090229e+00
3.037326061545446265e+00,9.459783138638012678e-01,3.160080455297104685e+00,2.454553210159664545e+00
2.117787642812457349e+00,1.846256524345123218e+00,3.038817889164387331e+00,2.625969043452602292e-01
3.793546245831112440e+00,3.128758033446386033e+00,2.792052883511311201e+00,4.664769733871358071e+00
2.262835967700135065e+00,2.701990159115683632e+00,3.415053975898943772e+00,8.462102202071672963e-01
2.323229872256123762e+00,2.491185553071800118e+00,1.936117762241691187e+00,4.141363702924067525e+00
2.666398083007762931e+00,2.755498558474167581e+00,3.371501849488582003e+00,3.871298073983401089e+00
2.042015508633117093e+00,3.101530085926174074e+00,3.616667938863095788e+00,4.406342840939897698e+00
2.308778070717267372e+00,2.630032267330517648e+00,8.205756275409566980e-01,4.171288410178886963e+00
2.366201025246369216e+00,2.520102879768716608e+00,1.447732377347964228e+00,2.475124667619442498e+00
2.887203018640746688e+00,1.468768299179831649e+00,3.358691490883175756e+00,9.919208403017005793e-01
6.622861858476436492e-01,2.775111466184904785e+00,2.868872577668961643e+00,1.816528081972837994e+00
1.663651189658414742e+00,2.798702870860935832e+00,3.395521506034069326e+00,1.540171705849751715e+00
1.813309793154488814e+00,2.903686491801716230e+00,3.578737824595922490e+00,4.588935554152915763e+00
2.605750551266992954e+00,2.474835993668796696e+00,3.140360330368201947e+00,1.349937999213299378e+00
3.423478686864701359e+00,2.915338476773515985e+00,3.416997465501272035e+00,2.229784525802455342e+00
2.310920950277862040e+00,2.955481982075787606e+00,3.526438915940568464e+00,4.434329747155409507e+00
2.701157330970008985e+00,2.430400760951956229e+00,3.515494674184214130e+00,1.958498628221226667e+00
2.341006401403061543e-01,2.942950134625895053e+00,3.396274460376790483e+00,4.666156538147860466e+00
1.236761001000303395e+00,2.795958522270023838e+00,3.452708596320431589e+00,3.722534072471440858e+00
9.775435335360532774e-01,2.389759566184234796e+00,1.066409922583839931e+00,4.477569654343780847e+00
2.289015741424382799e+00,2.395235379886389904e+00,2.360046428942267571e+00,4.533538690312282959e+00
2.295594929068153878e+00,1.712961380626712993e+00,3.296584593544142905e+00,2.018107425825514056e+00
1.878119734285845777e+00,2.807041846354817238e+00,3.342011014340934505e+00,3.684320512709574835e+00
1.761459949986929896e+00,2.272266665956556686e+00,3.356077890498149863e+00,2.717875687995096268e+00
2.524341985508437691e+00,1.695972172037856884e+00,3.069528005789802894e+00,1.166346634385968972e+00
3.036500290485759201e+00,1.935862993271660448e+00,3.189868700649273858e+00,1.635855922302488441e+00
3.076884694311480484e+00,1.846991179942321981e+00,3.214671101947465193e+00,1.664955422101275673e+00
1.982280450619363865e+00,2.928332388592969071e+00,1.898969273340659125e+00,4.837188473669289834e+00
-1.365949458284125284e-01,2.127861958893581207e+00,1.435640240050958250e+00,4.150808111045686921e+00
1.473461155526758493e+00,1.646436806084396576e+00,3.313454946835051818e+00,3.080846343557069211e+00
1.846849994939767647e+00,2.220001192024054326e+00,2.850830326587333374e+00,4.527885331874538011e+00
3.397383575853998749e+00,2.579206077112486728e+00,3.421606265353563270e+00,1.834514048483079751e+00
2.751251124856704422e+00,2.705149955534475570e+00,2.109060923297616519e+00,2.389850846151452934e+00
3.054901816033775308e+00,3.330622460497721704e+00,2.175545070525238600e+00,4.346533758626630828e+00
6.674605206181291051e-01,2.609562539466881326e+00,2.634339166593914761e-01,-1.376248128711661245e-01
2.213799111809036546e+00,1.754930684635399141e+00,3.320340569995912983e+00,1.035743480025917096e+00
2.351947781266013671e+00,1.749345944195136671e+00,3.061440469870822412e+00,3.444799350546364103e+00
2.107914027924916667e+00,2.586645818546913667e+00,3.281738544937442548e+00,3.039227501415732391e+00
2.048939440698148928e+00,2.881469492188602377e+00,3.219357954682864786e+00,4.203401354969980019e+00
9.069935438660843285e-01,3.218096678115189402e+00,2.628674990824786839e+00,4.212585401262066043e+00
-8.611859363173034465e-01,2.745484772531175732e+00,2.704728425688195159e+00,4.043256647635573131e+00
5.461062644296399426e-01,1.618149775889750286e+00,3.278250909675993530e+00,1.643346357620755205e+00
1.082897703151794566e+00,2.123784662433337633e+00,1.613458871182801069e+00,4.530253754591814896e+00
2.332735072512357011e+00,2.800289792408796608e+00,3.200095422056598249e+00,4.319451795612518907e+00
1.188038394038179568e+00,2.057261229769870692e+00,2.588853597832624587e+00,4.575347962125929868e+00
2.149514267147427660e+00,6.610926581782318179e-01,3.492158110575080965e+00,2.372801561069807885e+00
3.551953034301083001e+00,1.768538453130112931e+00,2.579214323826210631e+00,4.175144841964702813e+00
3.425804013517603774e+00,2.436912865076677370e+00,3.493526036073271168e+00,4.565879264392232351e+00
2.698812779255929328e+00,2.898166595445253790e+00,3.606248914954404583e+00,2.622717918354736000e+00
8.515735897762291007e-01,2.605200621068213707e+00,3.283753683416061886e+00,3.018260920193438501e-01
2.203156043614132198e+00,2.451298021164455498e+00,3.480965899811306663e+00,4.347600398733890259e+00
2.092975886226565052e+00,2.363103482948219369e+00,3.265470955258072294e+00,-1.570227894384771616e+00
2.837896928415263087e+00,2.361076258622267332e+00,3.291862691266842944e+00,4.345076354733911628e-01
-1.325878049459321861e+00,1.660101151234343542e+00,3.211869599350987148e+00,3.696074460011693041e+00
1.441963267523098113e-01,2.136698006393713101e+00,5.046648796409762827e-01,4.234143909863802513e+00
3.525049720349005433e+00,3.350285473406583225e+00,3.974981029700855650e+00,4.663473835118327138e+00
1.032485047757298879e+00,2.189697013535266024e+00,3.237342984689221659e+00,3.108203349183919606e+00
1.890457012417122495e+00,2.023170993907299486e+00,3.149104520836695897e+00,1.170042115651326542e+00
2.118426126856831182e+00,2.620811857581111237e+00,3.649261184603551644e+00,4.572978493754788154e+00
3.629048331720065246e+00,2.371246669935830553e+00,4.057556964406145994e+00,4.529737825467350376e+00
3.072086390809138035e+00,2.813343182649690188e+00,3.471504758008786773e+00,2.312652838290245150e+00
1.233181091269648366e+00,2.607796591541410525e+00,3.411415731887661007e+00,2.051324837016968772e+00
6.318590879023077145e-01,2.843362786462086955e+00,3.398976250352730322e+00,2.003426179122985484e+00
2.108505315375744260e+00,4.751623166854103686e-01,1.212857937965048372e-01,4.070995671551674633e+00
-4.316780192456957654e-01,5.862070926869528131e-01,3.471085572958844789e+00,4.472085743703855698e+00
1.753892711797620241e-01,2.492415522977848408e+00,1.084159909259011512e+00,1.636345935105072424e+00
1.675035146136635733e+00,2.185778548515182607e+00,3.258154749919688786e+00,3.311111111408137742e+00
1.021384198757176343e+00,2.449973592622007867e+00,3.484029609711638553e+00,3.173971072674021787e+00
1.980974138339329782e+00,2.362143394926709661e+00,3.450056735682768050e+00,1.207354122700086574e+00
2.745912945001264927e+00,2.049467315726788641e+00,7.050334876474124712e-01,7.496512129195178620e-01
7.637581503475987521e-01,2.432262532898079588e+00,2.209854563939235295e+00,4.360922204689531512e+00
8.739169464760470074e-01,2.478943653009978654e+00,3.340957631698934005e+00,-5.479677148766254335e-01
7.803526377279353943e-01,2.526718166565477208e+00,1.753464545073865288e+00,1.425021922954998521e+00
1.057985268591453920e+00,2.235896004536126469e+00,2.053355489400503942e+00,4.096837663682880937e+00
1.809328397100971042e+00,2.862908236999471168e+00,3.457760153348900189e+00,3.537134377928493834e+00
2.404740974966334655e+00,2.066614118367049890e+00,1.940534970425485284e+00,4.380741067415122814e+00
1.818173371732366705e+00,2.839992032896621943e+00,3.614015141176837087e+00,3.505339420142858042e+00
2.072592513743680254e+00,2.839365888906716151e+00,3.435934052146122131e+00,1.937541993789584582e+00
3.742723014800913295e-01,2.572662560494475947e+00,3.272638892819664136e+00,2.107386632457055597e+00
2.184427051454557400e+00,2.539529611438119172e+00,1.722695236754122172e+00,1.306810996929349322e+00
2.689121286642861097e+00,9.107655498895127488e-01,3.287689895615928837e+00,6.711271774204655705e-01
2.072925733662920322e-01,2.625610194658043017e+00,1.708284713589451886e+00,2.965591701601186791e-01
8.061931057179342330e-01,2.076532337114845639e+00,1.195517371768445747e+00,4.345418322415241619e+00
1.393092392428832760e+00,2.086057040211493518e+00,1.010081952515845316e+00,4.048745294334865186e+00
4.787457039963096128e-01,3.085297005503913503e+00,1.577721065210057061e+00,4.444000843674611900e+00
2.831503634189290519e+00,2.148513626153244260e+00,3.278209637829453627e+00,2.194963847683004676e+00
3.187704355454561433e+00,3.240984207084685043e+00,3.426468507608075864e+00,1.981887354725101247e+00
1.307070317683889593e+00,3.081048296604430359e+00,3.531994520163212581e+00,2.892120957822446936e+00
2.513324090245989240e+00,3.043421933339010454e+00,3.423522916950120898e+00,3.944926788319196298e+00
3.432723668666620931e+00,2.988021099456808827e+00,3.408108101205756135e+00,1.526069753356653624e+00
8.105777990710948400e-01,3.204265834094613297e+00,2.891838142918923715e+00,4.591821414455435679e+00
9.391124356253598426e-01,2.797356765099836995e+00,3.176925505016544804e+00,2.293214936289746930e+00
3.264827625183054582e+00,3.160942978749556875e+00,3.385728220810258371e+00,3.110895756426344860e+00
1.614972676332459223e+00,1.875515305711065173e+00,3.175741989944776300e+00,1.373021065175687561e+00
1.918149565943423118e+00,2.687539905724090517e+00,2.849386540873350082e+00,4.566765927722443053e+00
3.399811892491937826e+00,3.503533071641107721e+00,2.543769614468682327e+00,4.193180470205929211e+00
3.266586641239302313e+00,2.533531699811417237e+00,2.235341194036848833e+00,4.385626523426318535e+00
2.106497236397657513e+00,1.801443533422508070e+00,3.520596260079553730e+00,4.577069387535461331e+00
1.281793986589477408e+00,2.788183642363179171e+00,3.122280198195262368e+00,3.643979126798200241e-01
2.872441743363297384e+00,2.462961905084775971e+00,3.447007345253628063e+00,3.225671334669555801e+00
2.899336997273538330e+00,2.722426893647390322e+00,1.267228359562818207e+00,2.304252237788394275e+00
1.744439698333565936e+00,2.770577010513747940e+00,1.990735474855528819e+00,3.191225948690151526e+00
-6.499357476230337438e-01,1.876621500967760037e+00,3.342559852737610360e+00,-2.203390185384153099e-01
1.555713343543998040e+00,3.257086158951058685e+00,3.731175677700387272e+00,2.975758559340655474e+00
2.457767431687604365e+00,2.822371024303854448e+00,3.251875774192499957e+00,4.935874331629114486e+00
2.184816502680854811e+00,2.001798268182568563e+00,2.034906269795177636e+00,4.292351424433642926e+00
1.879349654370483291e+00,2.330545901823652510e+00,3.198749302671767492e+00,6.720553507546621619e-01
-2.905026650334148752e-01,2.822287854695347153e+00,3.210452764604648124e+00,4.334561945260922755e+00
7.709972190765996825e-01,2.808924283757842311e+00,2.400977943117833302e+00,4.472853861828815170e+00
3.308764411476907252e+00,2.996985265109615604e+00,1.645588375919020629e+00,4.179225725123534296e+00
2.491717861033343251e+00,2.657057421014317633e+00,1.847358527116630178e+00,4.650029739323219502e+00
1.193532927451091297e+00,2.540361115847910689e+00,2.688649484633048647e+00,3.665320076114674475e+00
7.069701330973515718e-01,2.370653558750271728e+00,3.275492071690041307e+00,1.900036694157270167e+00
2.834725682322721152e+00,2.848401526862442967e+00,3.591693554402172417e+00,4.248312425695642602e+00
2.573192627750152450e+00,2.473026787555465678e+00,1.392305779402244204e+00,4.334188282096602229e+00
3.607358997267281264e+00,2.846434735991078657e+00,3.704346967382261546e+00,1.929728849177307026e+00
2.400220501893087111e+00,2.830338350193673858e+00,3.352489394929203392e+00,2.224242435068519708e+00
5.257820844996523579e-01,1.100962991245761247e+00,3.172592108670361011e+00,3.788505509862902798e+00
2.887558017787340336e+00,2.840155518680646196e+00,1.392553303138937215e+00,4.380258761976623560e+00
2.550855554178970142e+00,1.128949600811606224e+00,2.558531347490898167e+00,4.270562759502576355e+00
2.328741181466064347e+00,3.116566672091741985e+00,3.400171817119234330e+00,1.283139544525961018e+00
2.159577941806540835e+00,2.744517023057388982e+00,3.376214697446369595e+00,-1.793487151402004542e-01
-7.171705703053832259e-01,2.614309112454080264e+00,3.392204671371847891e+00,1.590401956598851418e+00
1.158618077578476457e+00,3.025492011566645267e+00,2.763558618970227698e+00,4.691281290143514582e+00
1.113489857178160847e+00,2.613905261142194014e+00,2.367424535003756603e+00,2.129273247320107032e+00
1.533416610861723095e+00,2.050779209604870701e+00,2.819660040433486170e+00,4.156486756797519000e+00
2.958428319302603970e+00,1.823200821197635602e+00,1.383785884436307789e+00,4.140673843250750608e+00
2.980890046991206077e+00,2.149775889038712418e+00,1.901337435974778112e+00,4.618202744046775443e+00
3.102319861381076294e+00,2.311382836274703312e+00,3.646462563940502832e+00,2.650351690029938645e+00
1.439639111343160582e+00,2.617872000919876374e+00,1.480579043723893928e+00,1.698766723690694480e+00
2.612415057342837965e+00,2.458517322519909953e+00,3.334785852136548101e+00,-3.484596622269547361e-01
-5.794958237859555439e-01,1.981732567213177587e+00,1.204936742968084618e+00,4.081818467270356798e+00
3.613612393088108665e-01,3.163959108705340029e+00,2.634919481516450279e+00,4.306520317142883414e+00
2.794007993217449304e+00,2.957797570477055160e+00,3.384657674278150452e+00,2.085864326187274465e+00
2.552722899374853416e+00,2.843482290448108518e+00,3.573639833176834646e+00,4.539047535372676911e+00
2.586140446367839907e+00,1.931055512915125005e+00,2.401291458353774999e+00,4.432214864416473610e+00
2.772220919321609411e+00,2.355219033411166674e+00,2.791503197087892740e+00,4.750385653746494796e+00
-6.009207131642685384e-01,2.951704889737323700e+00,3.563062608739042680e+00,4.442828454678178218e+00
1.189070211548686862e+00,2.687487308835937672e+00,2.427539888323774875e+00,4.239654893134387592e+00
2.460982153636779746e+00,2.380597469461155136e+00,1.150922987844693601e+00,4.199676868668800189e+00
2.172957639165924881e+00,2.926247960629006162e+00,1.474749932885668580e+00,4.428284663770874374e+00
2.536612429752427733e+00,2.531703530293934801e+00,3.446094366377598028e+00,2.453913246157977568e+00
2.990215243813338475e+00,2.495670603863484605e+00,1.524953697260374774e+00,4.478944537145070015e+00
7.137711821767765974e-01,2.043567728615290235e+00,3.536685400556071723e+00,2.224999261320995458e+00
1.910306736921343784e+00,2.132853700408344544e+00,3.204656866713823327e+00,1.210080626055014319e+00
2.801556616750663586e+00,2.546969946973878685e+00,2.877085235693576770e+00,4.299658969450767643e+00
1.387974345308498059e+00,2.902616955226426487e+00,3.480069274749137076e+00,4.318456796010287313e+00
3.228588876366162541e+00,3.315010865931787176e+00,3.295952066039734785e+00,4.246581348837935366e+00
4.988831327987209852e-01,2.506075928634327710e+00,2.097213390464695237e+00,3.321256150189844991e+00
2.957876103581291716e+00,2.353442181145033452e+00,3.295420316059657129e+00,1.802769630136660473e+00
2.325818592956659714e+00,2.413804730629037110e+00,3.202837459777232443e+00,4.425093966085873021e+00
2.234542122615269300e+00,2.622581485394174017e+00,3.293398963684319281e+00,1.739449272426393245e+00
2.370601151099026360e+00,2.553037680949826971e+00,3.117113031987184701e+00,1.174127599952002665e+00
3.260459911068403382e+00,1.500013627705449881e+00,3.463621488906919232e+00,5.428536759655628874e-01
1.532779290748667256e+00,2.565115105017072406e+00,3.450749132151691878e+00,2.314982987899957934e+00
2.353414518305428693e+00,2.365412921480064323e+00,3.412328346437042637e+00,4.252096778630106044e+00
9.242130487240549641e-01,2.722744950597475011e+00,1.859447423354429141e+00,2.230905074401329458e+00
1.341808479749156735e+00,2.757784335500979900e+00,2.203705981504690214e+00,1.947198202643500631e+00
1.054329394449085910e+00,2.244498420603509015e+00,3.158522041390641188e+00,2.305250640244554727e+00
3.306017652327072120e+00,3.121417422655043516e+00,3.164502493322840060e+00,4.465925432116199190e+00
1.627476907086399249e+00,2.506538689557003874e+00,3.685347828940141124e+00,2.475408163512471393e+00
3.187719996037570613e+00,1.819251768350665932e+00,3.279063648556480803e+00,1.660250539825873561e+00
1.703276670314521679e+00,2.557914125285179363e+00,3.460241729698592117e+00,4.027756779639396711e+00
2.525013591813596747e+00,2.591070936112785272e+00,1.497380189456382293e+00,1.828020435534347010e+00
1.481662482339712317e-01,2.419305448336547482e+00,1.665266443931033402e+00,4.499966038529194634e+00
2.567618990886372021e+00,3.261310312909190490e+00,3.642421494610826649e+00,1.078820538014918728e+00
2.352265644124527544e+00,2.514452345627244956e+00,3.200645408084723975e+00,1.865765715719133411e+00
1.825782924491236914e+00,2.560694764121195899e+00,3.362690992832995995e+00,-2.366534440398368744e-01
2.961082312783007264e+00,2.770843361826306861e+00,3.596316479190960536e+00,2.892034701275167929e+00
2.778227483936643427e+00,2.374124551998996857e+00,3.101905592785780819e+00,3.292277578940936422e-01
2.313853281391823558e+00,1.962388912397858398e+00,1.665075362788617896e+00,2.031390779231047716e+00
1.869326460047096683e+00,1.370097692025798786e+00,3.346794761247545935e+00,4.808001055320776373e+00
2.798201204750397242e+00,1.961860354433072828e+00,2.244991555569132213e+00,4.314308045581432438e+00
6.059379262711699354e-01,1.836758544614524480e+00,1.439668479133133561e+00,3.916424926105848137e+00
8.720492817231045857e-01,2.937092306130002495e+00,3.522492297652207505e+00,2.336012466262867626e+00
2.980897686810634273e+00,2.947331314036687022e+00,3.328143876934254841e+00,1.110261554916971871e+00
2.320825419780617072e+00,2.817106895590597126e+00,3.279168412370872865e+00,-7.520627153279212385e-01
1.364422379260878060e+00,2.047340005813839348e+00,3.327058697921600583e+00,1.951859637625561916e+00
1.479586493169658290e+00,3.232026022890633676e+00,3.170341536739504917e+00,4.592394956011482066e+00
1.290702221209424572e+00,2.928388592981911565e+00,2.119464943007904001e+00,4.316102173346711979e+00
2.535000752031451476e+00,1.628209967832508598e+00,2.952900078996103073e+00,3.983480829615632768e+00
1.029653058904374641e+00,2.949168354288600913e+00,2.458650834342348990e+00,4.233238644819889096e+00
2.591967174122178363e+00,1.761317503793035533e+00,3.296303080568139254e+00,3.199551414806933280e+00
2.377676656239560149e+00,1.724739087884813449e+00,3.513958301292473330e+00,4.561918060822057086e+00
8.703134357938802079e-01,3.009638346022106781e+00,1.833980426644318706e+00,4.578777229607577048e+00
1.120225825539589382e+00,1.814278458190845988e+00,3.162106164574500333e+00,1.654712930987047192e+00
2.326875513399148110e-01,2.639459988661757794e+00,1.417665488712148925e+00,1.581078850353373033e+00
3.354328062620199447e+00,1.796379697485191773e+00,2.290798130190036197e+00,4.488096862040876545e+00
2.761590748285529529e+00,2.317734595117336927e+00,3.255190209687794933e+00,1.276787934738256469e+00
1.337478515330004170e+00,2.388241360026284177e+00,3.509788304976640294e+00,4.524862707232186310e+00
-3.854405498619368209e-01,2.517988693768073993e+00,5.769978935126084396e-01,4.241001270943213441e+00
2.622305477911897054e+00,2.362920080206006634e+00,2.224248825046710287e+00,4.505481742342475115e+00
1.430470329515533656e+00,2.053498795135731747e+00,2.537205955917523958e+00,4.524755846972491113e+00
3.728488469033198194e-01,1.094230162032600928e+00,2.041984863131690364e+00,4.305642812744084225e+00
2.776331716023658025e+00,1.970075778971001945e+00,3.041228968433037139e+00,9.326147057532175877e-01
3.462312659489906519e+00,2.857586484981897712e+00,4.001191596264340511e+00,4.647085424810024179e+00
1.974587347904399603e+00,2.706797700204156776e+00,2.030601532171132817e+00,4.609468251294425833e+00
2.160584264568554680e+00,2.578505379301307965e+00,1.686231142692053320e+00,2.827898361310082098e+00
1.247689493679579709e+00,2.652238238490137512e+00,3.241347320900056950e+00,3.504160606371236941e+00
1.480412840049926348e+00,2.479204851184054537e+00,3.376489889758444107e+00,3.498496984830492096e+00
2.575766174191834956e+00,2.866325065309365705e+00,1.826258238062320682e+00,4.467443552145542895e+00
3.512985898819104502e+00,2.381310944604832613e+00,1.938188064856266823e+00,4.202847952470911252e+00
3.217430295815729480e+00,2.582166271697865501e+00,3.647700743616231200e+00,4.500454478475703901e+00
1.958401133266963523e+00,1.993555927884709256e+00,3.062213222052589057e+00,4.227086307987819147e+00
1.628317534742011352e+00,2.967699901790689765e+00,2.651727807838444306e+00,4.581764500965007869e+00
2.870941811621313011e+00,2.830402357200735519e+00,2.416980610575426791e+00,1.316801112681171615e+00
6.217549054735840297e-01,1.148376183778025084e+00,3.351408497362015737e+00,8.823426014745212598e-01
2.022325409400507645e+00,2.129913267354960560e+00,3.635370991708796407e+00,4.489863336806187988e+00
2.901487410348923657e+00,2.302226387830642818e+00,3.268173413213754319e+00,1.936875138166934462e+00
2.254390515855766441e+00,2.583041039084100543e+00,1.794048194902351900e+00,1.451887487770167073e+00
1.557729317037451988e+00,2.147789332331784706e+00,3.426583381707761333e+00,4.606231889821621905e+00
1.756106494452326805e+00,2.016123518073440923e+00,3.193176736857432640e+00,1.584452848074353826e+00
1.935798325159000077e+00,2.278947099646026597e+00,3.360596273624583574e+00,2.126198433292317613e+00
1.832203040681838591e+00,2.995960020818972058e+00,2.332576100588856338e+00,1.380641145959939475e+00
1.349988066815488219e+00,2.225898993527419822e+00,3.241580156648980360e+00,8.421908312519724715e-01
3.399461504349022611e+00,2.431577324056783063e+00,3.335479834684074607e+00,4.450670840698769837e+00
1.002814570980376629e+00,1.971824905362905334e+00,3.306355852813710250e+00,1.225881977385997690e+00
1.748837487836986115e+00,2.769522166944022867e+00,2.578109366814422376e+00,1.129290263055034771e+00
2.967337099343988260e+00,1.403287681257374464e+00,3.308974324777533838e+00,4.394148628733704598e+00
2.795062229379333907e+00,2.577458002830240069e+00,1.494603876931919872e+00,4.111663639555540151e+00
6.402861315313064239e-01,2.682093432255979515e+00,2.056160016538205682e+00,3.457553565768580195e-01
1.297101759290937073e+00,2.566768748577364700e+00,3.048773188966865888e+00,4.612768595362116919e+00
4.450369043128601376e-01,1.885623470454279804e+00,3.028622673879614258e+00,6.652866143784247344e-01
2.652046238124286415e+00,3.093155038294894688e+00,3.358459803961250323e+00,4.534052371273782356e+00
2.263305980169736387e+00,2.787969358994947910e+00,2.492081523723143732e+00,4.318218251074549485e+00
1.611034731186518520e+00,2.889322174776152607e+00,3.284756767234785713e+00,1.107570502360819331e+00
2.519311325667987767e+00,2.501532213863678411e+00,3.328319409850283073e+00,1.906663972657780759e+00
1.395422514286694060e+00,2.488118303359330596e+00,2.468860821966387231e+00,4.139605399851168599e+00
2.135786622648963018e+00,1.899480634307806781e+00,2.769588628994692936e+00,4.535699112880973161e+00
1.993033634790291719e+00,1.595152377618846984e+00,2.164406307213556868e+00,4.416668922329961333e+00
2.235035969732698469e+00,2.525332365082444852e+00,3.273991989012717152e+00,1.255814139266580254e+00
1.051119414305359046e+00,3.320176643094769453e+00,3.632611418245254242e+00,4.490344389685306581e+00
2.799634157803176926e+00,2.420344466135602612e+00,1.619757015931481137e+00,4.377846305411791761e+00
7.993074650176923424e-01,2.699050923059988616e+00,2.696809558173060672e+00,4.468638855377969676e+00
3.334090455340770642e+00,2.716549052932423436e+00,2.917548105644343526e+00,4.169083448249457646e+00
2.391612679095939331e+00,2.018830611053289203e+00,3.422347735909804456e+00,4.721499206333635179e+00
8.977241711122316836e-01,8.408607027615698781e-01,2.687718508363279302e+00,4.662661744371613182e+00
2.904576296896993703e+00,3.203149897935577695e+00,3.510380398377854316e+00,3.739328168448488476e+00
2.036551125786970839e+00,2.804014558867159224e+00,3.226001859086049972e+00,4.443415352274996621e+00
2.079886178945481223e+00,2.598456517328112003e+00,2.505930839965273105e+00,4.279066716086517452e+00
2.594783358545255325e+00,2.620395787033170443e+00,3.194749754666136088e+00,4.288762161648033810e+00
2.148296002595407206e+00,3.101247564479058028e+00,3.436800805003506820e+00,2.258687278962843159e+00
1.952239269977921632e+00,2.823910617486413699e+00,3.489071804887283079e+00,4.304869919794133359e+00
2.169486198720340209e+00,1.633859632690405572e+00,3.492964633229853177e+00,2.280353683770321993e+00
2.543219281361261963e+00,2.708315096356262330e+00,3.218481397303883718e+00,1.072764288898198526e+00
1.266239273324831993e+00,2.590081103186650413e+00,2.961964188708980927e+00,4.011573229227343163e+00
2.154353713357779032e+00,2.153567918767445910e+00,1.496323506040812878e+00,3.853515981881959984e+00
7.258648459057635005e-01,2.668579926438256145e+00,2.374853290641100401e+00,2.021358263334127159e+00
2.624554568737912152e+00,1.786786154595412457e+00,3.314239637136719097e+00,2.370043519212701622e+00
3.360605864566643231e+00,2.366345878801055402e+00,3.478069621298232494e+00,4.747205259347804684e+00
2.833707930191074809e+00,2.912563494493741967e+00,3.653825483066877489e+00,4.462692031785802094e+00
1.967537822877376552e+00,3.041409922484741735e+00,3.561932794009670111e+00,3.894481479500993437e+00
2.864751646658018291e+00,2.787707505403762998e+00,3.360211796188021349e+00,2.411949189854279307e+00
2.745922051019912047e+00,1.783002129799476920e+00,3.454526636357400982e+00,3.954910948376555435e+00
3.753496805061626307e-01,2.813578856686203888e+00,3.322431613500606673e+00,3.960693399514636504e+00
2.634879172202256647e+00,2.660884272358929881e+00,2.362458237938684036e+00,1.661727701605070440e+00
2.951540976675858463e+00,3.211229789350425801e+00,3.735360152569844328e+00,3.016145606644177413e+00
1.329683263483750322e+00,2.938677127554911728e+00,1.766309027456575809e+00,4.350049018170247805e+00
3.460210494895904265e+00,2.343417719475400229e+00,3.625441834884914893e+00,2.816973716295053443e+00
1.826771784484387373e+00,2.821244362426093222e+00,3.768655093598045625e+00,4.632045672329338615e+00
1.458210441311154293e+00,2.333262857778123145e+00,3.341835697079324596e+00,5.615299714576232892e-01
1.352622299120408877e+00,8.408789468442654513e-01,3.026951026509896003e+00,1.041739925285808166e+00
1.335836482635290867e+00,2.657575991778688973e+00,3.411552752230499141e+00,3.413290151287792451e+00
3.069877461210404501e+00,2.491849448671501488e+00,3.214983897431128668e+00,4.492404120178198568e+00
3.281762369474522600e+00,3.311667439632982823e+00,3.445587931453555353e+00,1.027590528160504668e+00
3.783945792891899362e+00,2.598318738347505708e+00,1.240419365330038826e+00,4.563733303294277732e+00
2.260098775464934651e+00,2.309181462935907980e+00,2.972275618029332378e+00,4.530166551097902783e+00
1.952663303162656128e+00,1.201703535963415170e+00,3.126303319444351914e+00,1.057162956058689263e+00
3.113739026257958287e+00,9.332057857196494055e-01,3.230244780119485792e+00,4.021299220317296808e+00
3.118398309636621235e+00,1.785927401421184113e+00,3.283537786652945822e+00,2.324641188921121593e+00
2.198437195322441973e+00,1.639439940330090328e+00,3.367953504528534481e+00,3.151682148957815954e+00
2.666154689649244069e+00,2.632026333752663927e+00,3.051318072056015573e+00,4.441257220712962805e+00
1.965389718847645240e+00,2.376053992783194957e+00,3.379183033145634951e+00,1.587637105485709466e+00
1.590120568459551853e+00,2.274737268720441463e+00,3.588730907380438317e+00,2.821854924311317347e+00
2.144959908011168537e+00,2.671838975636388280e+00,3.373079806489738264e+00,1.862643578316436788e+00
1.776015840504042043e+00,2.749614019692597111e+00,3.342405931069037273e+00,1.401837666658226400e+00
1.565774109201001074e-01,2.633584968486865296e+00,3.189929206169900944e+00,6.439059599722156690e-01
2.741685546845368027e+00,2.142008150295961144e+00,3.427321180018961133e+00,3.278080557726099631e+00
2.795267593186906208e+00,2.947721423518644190e+00,3.335401849834137344e+00,2.729872298835698263e+00
1.915517208393821003e+00,1.763254250343595508e+00,3.041750854109824154e+00,4.727440914411555895e+00
2.731392179404909193e+00,2.035908878511468068e+00,1.650965774910693629e+00,4.318017830245162614e+00
1.928034697904885686e+00,2.697408221587854538e+00,2.302757023671975656e+00,1.873303835763890257e+00
2.723466901417739283e+00,2.949626114094850315e+00,3.436763861593903346e+00,4.836897109912293047e+00
2.783580542526649104e+00,3.111438673536599087e+00,3.499660043606187099e+00,4.351670760659605897e+00
3.028155328148446124e+00,2.605258412607438512e+00,3.557433968274052116e+00,2.152405483240104722e+00
3.512926053476118859e+00,2.386854463858081310e+00,2.941320514634648831e+00,4.366256553624764614e+00
2.269141030979803908e+00,2.772799166839433838e+00,3.365764861957589726e+00,1.174912881306506396e+00
1.370541657922789147e+00,2.773379023472124505e+00,1.694115724182106097e+00,4.165857315788466408e+00
3.284058662392310257e+00,2.509730764914277046e+00,3.215549401490539694e+00,4.653752433817436085e+00
2.957505388843199245e+00,1.320009288013952009e+00,3.344432597073380808e+00,2.698670420250454782e+00
1.649644815673732445e+00,2.441988225593445971e+00,1.741438734237752195e+00,9.401303866660805086e-01
2.935883392768590561e+00,2.530140527704800579e+00,3.367756418499387561e+00,5.475956103091146332e-01
1.183754683169990773e+00,2.781636234155759446e+00,3.301264458211474295e+00,4.490882520208492323e-01
2.520974635791358054e+00,1.749273994514445096e+00,3.172450692684573248e+00,1.333299479080649608e+00
3.050514754633498082e+00,1.795180156626342338e+00,3.439527293649447870e+00,1.946243532610132609e+00
2.109914956400484876e+00,2.228480568601777012e+00,3.306778458710404767e+00,1.868063955697795597e+00
2.093316367954276558e+00,1.726132508329891291e+00,3.223078809208643758e+00,1.088999286948370671e+00
4.230913357745396119e-01,2.539806421627832655e+00,3.375300141892420225e+00,1.996904617479448030e+00
2.927647848386619067e+00,2.172975637663955073e+00,3.381838344567473342e+00,4.344341721451238092e-01
2.514925604164708339e+00,2.333769036494417470e+00,3.295718391491087917e+00,2.258836500288090576e+00
2.650525294860166525e+00,2.858756259990799631e+00,3.121005703013333576e+00,1.000070702994636518e+00
1.074442370273074987e+00,3.309270645553616941e+00,2.309598472094505972e+00,4.386571304767679536e+00
1.600878619496160615e+00,2.843954165508705501e+00,2.564647418722933558e+00,4.435649800629640538e+00
2.148199336296388928e+00,2.369447748297095035e+00,3.515619351352404998e+00,1.490731374937600773e+00
1.716771684166069400e+00,3.037554361122183799e+00,3.211096652484486391e+00,4.207264421252295605e+00
1.412419914869824433e+00,2.895830035570432059e+00,2.904068180523597942e+00,4.489583849843542751e+00
1.589929107542725539e+00,1.498395471133560974e+00,3.198827536162981211e+00,4.009887251233414496e+00
1.209798544613625904e+00,2.029069325214567954e+00,3.263739384597916349e+00,9.931203725777723035e-01
2.458261679188515458e+00,2.159234330359134812e+00,3.271405066850407106e+00,2.025895170849905114e+00
2.215239968366478074e+00,3.220124848514663185e+00,2.297218002600315945e+00,4.313469005723586491e+00
1.461724431830294657e+00,2.697485456210457322e+00,2.775933699020774803e+00,4.404037116057240908e+00
7.272507918288028117e-01,2.949635998906297463e+00,1.422267772407922237e+00,4.360574823118639642e+00
2.774584520421643052e+00,2.479521611872042008e+00,3.380330706894495663e+00,2.149537761534547009e+00
-4.962245617111601947e-02,2.533696879721254458e+00,2.297676565101180124e+00,4.491488940323312917e+00
1.044240381305062915e+00,2.203887528550621866e+00,3.081331977533317890e+00,2.991163926449524446e+00
2.188930987088204105e+00,2.343987814340462883e+00,2.388247042891407101e+00,4.439706305172700596e+00
2.695473664874545427e+00,1.429985363845227342e+00,3.268304701507951382e+00,-6.448858054759807334e-01
1.626075964775476113e+00,9.016236795561924922e-01,3.229784089297704330e+00,1.573906500678054154e+00
2.347723509695944788e+00,2.727897696628120539e+00,3.275045132937137726e+00,7.745403314266159356e-01
1.595471184151764144e+00,2.354584586228856580e+00,3.445783932385630521e+00,3.903751713352350272e+00
2.041942003875094169e+00,3.147804757656889940e+00,3.717198775663154375e+00,4.271472617896424850e+00
5.832991338868286357e-01,2.712671892798192985e+00,1.990882652002037734e+00,3.031845488855235526e+00
1.212405549824919326e+00,1.354426557818521504e+00,3.242638926372953811e+00,1.945471813436019382e-01
3.281474433707768146e+00,3.229970369281981224e+00,3.519682955589576334e+00,4.330282610891729611e+00
2.264992722766180577e+00,2.629561046065449936e+00,2.001207859796072075e+00,6.284495275404023973e-01
3.438600026377936381e+00,2.805502330964097624e+00,3.499026791098483358e+00,3.708658051621442908e-01
3.085538932603510087e+00,1.551687007829433362e+00,3.012059970188341484e+00,4.609616525611139437e+00
2.635692513150659444e+00,2.664101059660188398e+00,2.892431897966787790e+00,4.607181769835746010e+00
2.394617974726952703e+00,2.963473054939972151e+00,3.302701139249043738e+00,3.321701676335726994e+00
2.893368579387543882e+00,1.833885775505272431e+00,3.394504144770199350e+00,2.305853500901192010e+00
3.379715411011211312e+00,1.413468883802567078e+00,3.744302987241653558e+00,4.431211619416188796e+00
2.714202658746714403e-01,2.065043608809496334e+00,3.358891426128308044e+00,2.036028382176787055e+00
3.132514299623680998e+00,2.422511888366330357e+00,2.488041297346133440e+00,4.833611708132735885e+00
8.353880522261771802e-01,2.057111493981509387e+00,3.518467752896049294e+00,4.330000736003985828e+00
6.441768523335835717e-01,2.678515718427021408e+00,2.558755029968091677e+00,1.499190829705133066e+00
1.462106425921393171e+00,1.037100453008458656e+00,1.730070859055487853e+00,3.867849312367216186e+00
2.253893043412857011e+00,2.637845670920169638e+00,1.684465610544147118e+00,2.719617889278810541e+00
2.049435690295947854e+00,2.264163889819722275e+00,3.280274356636476263e+00,2.880270742272465490e-01
1.750457902778787211e+00,2.934414534945404274e+00,3.267747555067845866e+00,4.483710483379356404e+00
1.760126557752377918e+00,2.683267420356735045e+00,3.303983843023106548e+00,3.614774332340696894e+00
2.355704777518448978e+00,2.931615272368465419e+00,3.417089265269209530e+00,4.441846715623372077e+00
1.633401410244035068e+00,2.111335721537765053e+00,3.483188483083919706e+00,2.569892516145511063e+00
1.082625536571774738e+00,3.481906291327576231e+00,3.354750994864280855e+00,4.542312180889345186e+00
1.051505190470323425e+00,3.050092148237977696e+00,3.600699218561265624e+00,2.715668960957200451e+00
1.456751244021341707e+00,1.919963997885554718e+00,3.328686211604805489e+00,1.763522698266424271e+00
2.248626242674985232e+00,2.561800915332230755e+00,1.644072251958680564e+00,3.994973634664575890e+00
2.684123655154923682e+00,3.040186133017419134e+00,3.051236646844730949e+00,4.608969358119164639e+00
6.898460228184736254e-01,2.858287163169648259e+00,2.771021127416411822e+00,2.099887072106706221e+00
7.197589092714069547e-01,1.036322160797460645e+00,3.148500893341882545e+00,1.690425690103767087e+00
1.889227358056664308e+00,2.786826324033171876e+00,3.330001953179348106e+00,1.808178986011092837e+00
8.927711060381486874e-01,2.675822225348931216e+00,3.201581471033467352e+00,4.156710996751971976e+00
2.163013219944614818e+00,2.135410461026434614e+00,3.134578206436125836e+00,1.786821627697761761e+00
3.294625308573502220e+00,2.774937869852299510e+00,3.418562248979152063e+00,2.991305915745409383e+00
4.599019051361897259e-01,1.828358572467134069e+00,1.885394631349465167e+00,4.256067710968034490e+00
1.901519270937864992e+00,3.140763692378182537e+00,2.121153483339123014e+00,3.977220667165680901e+00
2.519202416443439674e+00,2.147444665090373128e+00,2.716370296981096555e+00,4.305518404918689868e+00
2.110001334763782488e-01,2.057250511021363693e+00,3.162855073374978954e+00,1.770124547361950462e+00
3.610134040533422350e+00,1.888371116723346343e+00,1.805391383136610850e+00,4.160526544362163293e+00
6.195747643666040805e-01,2.930536604696153180e+00,3.393371961900681466e+00,3.013528592631721459e+00
1.458411279413461603e+00,2.041864794967290564e+00,3.266798783573375609e+00,2.055733823591479048e+00
1.502809819603436736e+00,2.480497064477906743e+00,1.214715306432818220e+00,4.395008169822029132e+00
8.728048590652583982e-01,2.764732243387258315e+00,1.990006212285433840e+00,4.266914359357855346e+00
2.760838993475055680e+00,3.187355660975549565e+00,1.746212319521807332e+00,4.344434387706423983e+00
3.330015563662398759e-02,3.034292506493931896e+00,3.509582255017590580e+00,4.678357434576346563e+00
3.094131608586755622e+00,2.728280272767279691e+00,2.456750676271215461e+00,4.207033606336142206e+00
1.903199091171516200e+00,2.470732170564367003e+00,3.374612394076840882e+00,1.541588206728490951e+00
1.891133461929972892e+00,2.902672419689678929e+00,3.360352848250934166e+00,9.273774351396486537e-01
1.264955662545235615e+00,2.397370131186076669e+00,3.448575770705862187e+00,2.608594867150840546e+00
2.546112984349067077e+00,2.629003593860503418e+00,1.818738141787438867e+00,3.402070120450968016e+00
1.358322661241108564e+00,2.857055200014495089e+00,3.181912210616013148e+00,4.874363046782649533e+00
-1.467673152618286458e+00,2.764872054745670216e+00,3.586818900867096982e+00,2.688365069177603761e+00
8.694127120305098488e-01,2.220288971336199957e+00,3.411491758135495989e+00,4.660705247891142378e+00
1.979104302685160910e+00,3.090612674705783380e+00,3.336682813859069174e+00,9.406789728984186194e-01
2.119900305229709403e+00,2.999270546785068436e+00,3.151475658134960778e+00,-1.679599239707077196e-01
2.070030985256167799e+00,2.215015121071870929e+00,3.196396333858947614e+00,1.595631233800775650e+00
2.164674075283066657e+00,2.631348505096733348e+00,2.469032149667800269e+00,3.038116682007784064e+00
2.899885906453485429e+00,2.071050728893469639e+00,3.255350824672075039e+00,4.465184034782341271e+00
1.381159157432299889e+00,2.587049839643229987e+00,3.328320324270992447e+00,3.430115055409021174e+00
1.285150464218144384e+00,2.998474819365445576e+00,3.273434348197986843e+00,4.394115013265525782e+00
9.833250878172926646e-01,3.111222229874575973e+00,3.799611140986026925e+00,4.744219049555340462e+00
2.778021361663781441e+00,2.686688899301395317e+00,2.992831564879639306e+00,4.779143119908709991e+00
5.973241626910740232e-01,2.505693695416665534e+00,3.135382426550543666e+00,1.357386444252201674e+00
1.771820945320788043e+00,3.249002884869500729e+00,2.558354418234552341e+00,4.496769759774742248e+00
3.159696184631412219e+00,7.868635132156814871e-01,3.365673459789119804e+00,2.000733228725738222e+00
2.710148961911728271e+00,2.538680780228666389e+00,3.364719757963801072e+00,2.972570890714853142e+00
2.180830789395892921e+00,2.544645085028432785e+00,2.824734073953062641e+00,4.700892876290832412e+00
1.233334970349930337e+00,2.682126882853383520e+00,3.439152753096848869e+00,2.312162427839844270e+00
2.702416230735233960e+00,2.134961731360986992e+00,3.463121915214623314e+00,2.353182423792124389e+00
2.934723248548237073e+00,2.803606974196311885e+00,3.275859604279145465e+00,3.569292880613546437e+00
3.454747274254847955e+00,2.770479331746161122e+00,3.372919080859513752e+00,4.693632072940228994e+00
2.754111742509048000e+00,2.080306268656698876e+00,3.351812572337600660e+00,2.195390275600553665e+00
2.599249633048191122e+00,2.819637434759856731e+00,3.221614224646602853e+00,3.452272281467263060e+00
2.774295020390809441e+00,2.562813257279936696e+00,9.717545738407437073e-01,1.453014600759580999e+00
2.633235954754223229e+00,2.189812078195926048e+00,2.237903661189426074e+00,4.258129062059090586e+00
1.209514041873777090e+00,3.110858748807104224e+00,3.747606623984333751e+00,4.890649717701190724e+00
1.755428478835995953e+00,2.239906212708000055e+00,3.206876037090648168e+00,2.004146432876701578e+00
2.790159867047702136e+00,2.294135737072719561e+00,1.813567447554607304e+00,-5.742705473230103053e-02
-1.634123013792797341e+00,2.269671250285622222e+00,8.414889139183276967e-01,4.283277635754489943e+00
3.195609087149284377e+00,2.876204534585992789e+00,3.641856216813817770e+00,3.588969266104383493e+00
1.669826155948471502e+00,2.015091224306568840e+00,3.289943179808058282e+00,3.436803596735262367e+00
1.681792748720850605e+00,2.914910274075772190e+00,2.831945806881457361e+00,4.288806808546539173e+00
1.113340755187993691e+00,1.676819720782759759e+00,3.279822026869514850e+00,2.417078101118234290e+00
2.376226443301837854e+00,2.504610660132446487e+00,3.372042160372740405e+00,-4.348339193548511616e-02
2.342572441638188341e+00,1.840170892085870147e+00,3.246233864711647321e+00,2.284986674231919146e+00
2.119814128531031905e+00,2.637321385368925686e+00,2.710064811525556561e+00,4.693415223595469143e+00
2.149062957106497862e+00,2.996132202499728336e+00,3.454068573547270038e+00,-1.174100886216743245e+00
7.465564876403143479e-01,7.088168847759976909e-01,3.381150512701372346e+00,3.875326357635266117e+00
2.868104317894119681e+00,7.246998796803969523e-01,3.144197360941438646e+00,1.455830264596259083e+00
2.824043199795613468e+00,3.313653103861456284e+00,3.625542841672984906e+00,4.392465610365966278e+00
2.676540212148440290e+00,3.451530169323992148e+00,3.182418095423691806e+00,4.538770032361185258e+00
7.573865003054454093e-01,2.998146747975489301e+00,2.412118064934176687e+00,4.466961575672158347e+00
2.992355343499489617e+00,2.723604510014151714e+00,3.592883525570229164e+00,2.749904404653487955e+00
1.878611297479085840e+00,3.170508779190323256e+00,2.969648800340649153e+00,4.523066130874612512e+00
2.912975791042157425e+00,3.026715946372180444e+00,3.551432041819472030e+00,3.395645676780370437e+00
1.809712361620944954e+00,2.002549738736631113e+00,3.186641859508751562e+00,2.033048613236704494e+00
2.154045790422430606e+00,2.295210875117736471e+00,2.339208089364371634e+00,4.291383661265141924e+00
2.494141835971191157e-01,2.736908092146468796e+00,3.457925841089116936e+00,1.029150863806710170e+00
3.314496918299978390e+00,2.105805192261041014e+00,3.400021086396253001e+00,2.094706969863341151e+00
3.005751717174541593e+00,2.993928195279266902e+00,3.362665067189702484e+00,2.483584222170927891e+00
-1.263100612025599201e+00,3.048052419703305649e+00,3.358357914308619296e+00,1.833089153245348379e+00
1.009291775151037962e+00,2.589393601293462410e+00,2.831617889223276396e+00,4.238968204986727883e+00
3.070384924425391571e+00,3.345435166805504679e+00,2.259722430028960893e+00,4.370289574444558234e+00
2.599341240318312263e+00,3.135810725343012528e+00,1.820860719990262666e+00,4.581249392673849563e+00
1.146574408267379830e-01,2.733456730274424373e+00,2.276079596492098123e+00,4.379258142013441102e+00
3.192696036460362041e+00,2.032003916802683996e+00,3.094137919479744703e+00,4.808897791121331089e+00
2.473646300903613149e+00,2.895652715510983022e+00,3.274481108492139025e+00,1.025115178600538801e+00
2.837270021163764255e+00,2.718505991904873298e+00,3.301774877845504719e+00,2.327074524207394468e+00
2.453689396299157721e+00,2.476699590771329618e+00,2.806633238318505086e+00,4.241521743423609436e+00
1.240450600174728857e+00,2.706300041944860624e+00,2.658376612228712244e+00,4.014866681936985593e+00
2.884603801112435306e+00,2.695322054250113730e+00,3.017279746970869869e+00,3.531577338425951673e+00
3.013525349663960462e+00,2.953006930349317383e+00,3.339151366260598053e+00,3.672803063245417388e+00
1.802622920340120505e+00,2.013290741489636826e+00,3.527369487235911372e+00,2.826331092343365103e+00
2.811446410843951860e-01,2.372378833037882995e+00,1.372795684525516036e+00,4.082637837825460636e+00
1.130532015033547832e+00,2.711318559672712958e+00,1.878032962013653107e+00,1.009068589541395472e-01
-8.128250110690510288e-02,2.169747351393378043e+00,1.790074873052175386e+00,4.142200991331352888e+00
3.047969789902129634e+00,2.848697962997146949e+00,2.737270183615057029e+00,4.443750854559855412e+00
8.682828480544739769e-01,1.619966273605456530e+00,3.164373469115237647e+00,1.945416489346522670e+00
1.499834400362351827e+00,3.301002564243229465e+00,2.685059268715369818e+00,4.290089843299725203e+00
1.846362718646209267e+00,2.174736678030964487e+00,3.322311653828409206e+00,2.401624918381810581e+00
1.284997108444831060e+00,2.887910686791190340e+00,2.348834597262723367e+00,2.048192538218710279e+00
1.251612670374475211e+00,3.053446474374143182e+00,2.493797041173844597e+00,4.157346661880515271e+00
2.846080557597709948e+00,2.402462554585466759e+00,2.206174843310724221e+00,4.477807156942552602e+00
1.315690011618162902e+00,3.239065553307563405e+00,1.554739523349261132e+00,3.968900884722627254e+00
2.669412683996669866e+00,1.968287814946865888e+00,3.227811025355472818e+00,-9.432617734116185426e-01
1.731288920269582920e+00,2.398980670967168383e+00,1.953098715889058923e+00,4.329210320184900596e+00
1.703142672618394471e+00,2.552365120622558603e+00,1.176564405897680965e+00,1.132987770193819355e+00
8.474722411291416568e-01,2.868345483195912760e+00,3.206466469523709950e+00,2.657903926226391267e+00
1.677568204328941937e+00,2.983283060817702115e+00,1.993576805127537099e+00,4.408829607239756143e+00
2.679657728413247675e+00,2.337884984271805244e+00,2.583598599164885545e+00,4.290195510033466775e+00
1.591602922805112730e+00,1.922331923846150259e+00,3.204492113812070553e+00,3.343277500916836953e+00
1.650721669516933332e+00,3.091529912431375315e+00,3.609650330485763892e+00,4.209731913693720351e+00
2.663628248515796937e+00,2.643926342074478519e+00,2.263315449108512567e+00,4.251034829936021886e+00
1.967789227550226450e+00,2.460716095383166380e+00,3.202581113208550434e+00,1.157927058384825125e+00
3.132690892600446642e+00,1.480083155330405909e+00,3.087717124498047472e+00,-1.140213535513060261e+00
6.375316368744204931e-01,2.645838655523504279e+00,3.229082797420109063e+00,1.435624492893615267e+00
2.970077611373615589e+00,2.919588942689725908e+00,1.998591483595846929e+00,4.226232958369875448e+00
2.288718096969748927e+00,2.214320233266077409e+00,3.549585352356839696e+00,4.493559029144586603e+00
2.818421153629334874e+00,2.413139371909923891e+00,2.481727968877716961e+00,4.308070749380902953e+00
3.019037521647638833e+00,2.803579968752247797e+00,3.514304745443773914e+00,3.384684604701304167e+00
2.835679804149286554e+00,2.178869592008824796e+00,3.278701687326873504e+00,3.681907873935589048e+00
3.105957953390473758e+00,2.734334323733408123e+00,2.103537879204027572e+00,4.403463701032139355e+00
2.796617761545800551e+00,2.954454262177823143e+00,3.210417996433899024e+00,1.699715746528171589e+00
1.696816700615838558e+00,2.791105323600781229e+00,3.388980002430115324e+00,2.203339090927599386e+00
1.709377965532091759e+00,1.852830432346820544e+00,3.576604579046499310e+00,2.929442628424313799e+00
2.359504341109168291e+00,1.742568275229856800e+00,2.413772048632064848e+00,4.510944579119073872e+00
2.818227627689525061e+00,1.914631643428258645e+00,3.600832246918713064e+00,4.570348654549217571e+00
3.346480999340182283e-01,2.283890227567257014e+00,2.088693951222188705e+00,4.513551398640038848e+00
6.541099580073332920e-01,2.623269082841515942e+00,3.378436892626288213e+00,2.277834798179241282e+00
1.856727807346585157e+00,2.673307874808087181e+00,2.962695828523847830e+00,4.345080778205254290e+00
2.824343535172819664e+00,2.742909626184279581e+00,2.133546865869450748e+00,1.855722701373315076e+00
3.161400666802916426e+00,3.022654148190304202e+00,3.228956692161988329e+00,3.466311720731064305e+00
1.558811423367183702e+00,2.546418234436719885e+00,3.362996132488458301e+00,7.540059052599080713e-01
1.946216351383709853e+00,2.649936053796337010e+00,3.324494585558547932e+00,4.189102316130883352e+00
1.750192724928223420e+00,2.300803131418955871e+00,3.192632740490727095e+00,4.450785575081350309e+00
2.190013634731670322e+00,2.400265312738511181e+00,3.078748677652869858e+00,2.997219106432186919e+00
2.455903878786966033e+00,2.633475469953260539e+00,3.395057153581457765e+00,2.565728957437282798e+00
2.651553854938693444e+00,2.667233046037457367e+00,3.338281965830680598e+00,1.786645525440898385e+00
1.445739900698807201e+00,2.051831670385404038e+00,3.160527886000362496e+00,1.131549000478529798e+00
2.176429921144515056e+00,2.401885236603620744e+00,3.517334784228814737e+00,3.709885845828251316e+00
-3.480632116470164239e-01,3.611415470247400505e-01,3.375360638972785932e+00,2.792540639321444473e+00
1.660844371178788137e+00,2.394081651460755022e+00,3.321840118963915955e+00,4.402981210944854062e+00
1.610698916097176525e+00,2.697800466317799017e+00,1.463892728016593647e+00,3.233916606087442247e+00
3.410195138817558647e+00,3.028417955971936859e+00,3.543962201045266713e+00,4.584159840846777634e+00
2.400145386478019560e+00,2.588752666456740403e+00,2.638897598056625604e+00,4.327372677076322560e+00
2.895816946306733808e+00,1.389855236763577917e+00,3.204067780776818974e+00,8.045219653216797440e-01
1.564619413988227237e+00,2.823430102062205016e+00,2.235487528351610464e+00,4.550839487620857327e+00
3.484704144848026264e+00,2.709573302038247089e+00,2.474178009464919281e+00,4.661615922309684912e+00
1.062084019539638824e+00,2.748097536771327398e+00,2.174163497993229388e+00,-1.363548517167343821e+00
2.517819294473924163e+00,2.118752268342297018e+00,2.644443139331374759e+00,4.282363042551674326e+00
4.399471202741842557e-01,2.798965800748891564e+00,2.452526811447595101e+00,4.698227549470844977e+00
3.085600621425443446e+00,2.714617178734185732e+00,3.432854467313148028e+00,2.147821176431466306e+00
1.267552406317664415e+00,2.533310820393395613e+00,8.197431187284011100e-01,-1.930047206510145941e-01
1.724031047520653726e+00,2.667033972408803688e+00,1.989555945332279308e+00,4.474339367387189625e+00
2.470040346260800490e+00,2.136682655321037405e+00,3.418095378615189084e+00,1.976524543745784346e+00
1.630403651480383465e+00,2.021771880582114100e+00,2.644485606604571437e+00,3.999480401308543875e+00
3.185314452050885259e-01,2.886555045671614916e+00,2.486935110178203789e+00,4.535260152733695094e+00
4.163119464438496120e-01,3.204552612830328329e+00,3.524422430809182050e+00,4.338508996716972987e+00
1.341672912792190697e+00,2.143798200799628795e+00,3.444579186289769446e+00,4.424771649414000585e+00
1.638866400724700925e-03,2.583216676195106754e+00,1.340532913816391503e+00,1.237692742887086306e+00
2.572532783794602373e+00,2.927068812323232461e+00,3.612136912751037432e+00,2.515948589065242214e+00
2.280709845348116716e+00,2.552476670428292405e+00,1.618389502983504924e+00,1.530077361021497717e+00
2.963725774340551844e+00,1.183438068208007232e+00,3.431655717512545500e+00,3.358557616241509614e+00
2.641555366426483253e+00,2.799104920427698762e+00,1.099513674603682656e+00,2.228552198226748882e+00
3.676419237580977661e+00,3.100530425180002769e+00,2.182659669941632963e+00,4.540505001238297922e+00
1.411164581016862485e+00,2.869089296865201533e+00,3.290554857974751002e+00,4.495658328557656347e+00
2.957484043007490015e+00,2.744253849918280252e+00,2.308347048514838296e+00,4.721524919714266133e+00
2.543009311215390866e+00,3.116421085935848101e+00,3.197007314505917908e+00,4.573951198697606024e+00
1.941948199874092618e+00,2.435272670446171794e+00,3.671330082517343385e+00,3.299016626865091339e+00
9.819816752473841115e-01,2.352139889107528692e+00,1.466805848030029669e+00,4.183034747702119915e+00
7.409974212316763342e-01,1.663618985293521702e+00,3.237639724782646500e+00,2.119614688830975702e+00
3.383719573542078418e+00,2.607425353696199544e+00,2.325820130383014828e+00,4.526225238193958056e+00
2.808470492933653251e+00,3.035348857678723533e+00,3.566953199586769596e+00,3.642750739345087752e+00
-1.504539495125800652e-02,2.617612597302554356e+00,1.754945692991784156e+00,1.751816810495876453e+00
-4.009529153760154063e-01,1.934059607966833960e+00,2.594587173524400825e+00,4.031151174176066831e+00
2.831734318826934160e+00,3.280840244919880799e+00,2.843398667567111460e+00,4.625167814377485698e+00
1.491658316576142340e+00,2.584317389785536268e+00,2.142148114300306716e+00,4.444557289705770131e+00
-3.199598629861797328e-01,2.669034680968869644e+00,2.883236672588576965e+00,4.376103858175568462e+00
7.115410334356997435e-01,2.497966163397431938e+00,3.305540724374004924e+00,2.820746031059565562e-01
-9.769398803549823596e-01,2.377632920838952835e+00,1.999089550810975169e+00,4.472223494533959176e+00
1.946831756514435741e+00,1.422068736527700050e+00,3.356534487506575903e+00,2.650260057691324445e+00
1.894175682851065634e+00,2.555338025076244080e+00,3.333761834925676570e+00,4.378273926527855409e+00
-8.084146042533956189e-01,2.517923281501579957e+00,1.682791994896140730e+00,1.889540074034389727e+00
9.758688834551509927e-01,1.772222036669483858e+00,3.053644284208403281e+00,4.402216671283944116e+00
3.311709967039965896e+00,3.058413975161527354e+00,3.533547709949893534e+00,4.373401066606657395e+00
1.152738710547477119e+00,2.366203632641603605e+00,3.283792885859331268e+00,7.310802711588866298e-01
3.229164385213173283e+00,2.953589086000660391e+00,3.334998638575869645e+00,3.564853733438956951e+00
3.401660830467160057e+00,2.215425918848634268e+00,3.622464864360479098e+00,2.318556301026998057e+00
1.775356836070234534e+00,2.194987468902780847e+00,3.332816669259857534e+00,4.734508506577383424e-01
1.803559797149463684e+00,2.623733146374426894e+00,1.814181914150967856e+00,2.076867419905296774e+00
1.603552526630515729e+00,1.799216728017514422e+00,3.146038573671043004e+00,1.448593256668665008e+00
1.901505597944134207e+00,2.235428498371076156e+00,4.101014113861611854e+00,4.829524066640295210e+00
2.587970737591484216e+00,2.600559610782540609e+00,1.789146288170950339e+00,1.725902536402297072e+00
3.610235062425876662e-01,1.244840927888709592e+00,-1.317229007918068184e-01,4.044632071650367422e+00
2.210669662028009519e+00,3.183206612261871182e+00,2.703532241311760842e+00,4.401923155309241054e+00
2.575538782059403786e+00,2.819125826644258037e+00,1.997763585581873391e+00,2.317444055508963263e+00
2.251731543184828155e+00,2.562094880985539280e+00,3.250263378236881717e+00,3.130800897884967515e+00
1.110548024708964521e+00,2.369817084231359061e+00,3.232210040275286911e+00,1.750726135157242291e+00
2.419160764136945918e+00,1.880376441489199690e+00,3.434934277395219393e+00,2.270651591039142492e+00
1.099276187953330819e+00,2.372148129179509013e+00,3.380261204578964396e+00,7.452181212434795254e-01
-1.578368160893218075e+00,2.878564481343250048e+00,3.277815490402308019e+00,2.783172175892989486e+00
2.984251718565943623e+00,2.450057839966590656e+00,3.492647827018013462e+00,2.595865322414981247e+00
8.519472652228564646e-01,2.789472794406179013e+00,3.482246784616128910e+00,2.107597039021204210e+00
2.863485056814128349e+00,2.839208114980371622e+00,2.348280708381016435e+00,2.676718593982226668e+00
1.262515788901704905e+00,2.592881197048707786e+00,1.363069530879914115e+00,1.648832660716357035e+00
1.958760349986478522e+00,3.292640020219754771e+00,3.085657677178360814e+00,4.335724452526184436e+00
2.421548457394139042e+00,2.458184382901867693e+00,3.320669366661453736e+00,1.163273727419998904e+00
3.023364289195995092e+00,2.398484163636027233e+00,3.180157411984309235e+00,2.231273150775711756e+00
3.644612528804286544e+00,2.664509721586638680e+00,3.090996952936903686e+00,4.703498134494420668e+00
2.911579176931665458e+00,2.800295208483624343e+00,3.257614801960096340e+00,2.576201374797472354e+00
2.551236269812228397e+00,2.225960105319543914e+00,3.086247278265230598e+00,4.544930592074996056e+00
1.916300952469209173e+00,3.086300243799579679e+00,3.546361241162956368e+00,2.853200389460671893e+00
1.403612049242210169e+00,2.367043852905695633e+00,1.771120581048217790e+00,4.293859860730732336e+00
2.494956792277773783e+00,2.916640012295317330e+00,3.583465307878630046e+00,2.636081276938412987e+00
2.648470478153615026e+00,2.874344055801240749e+00,3.183873015710488641e+00,4.386910015104916738e+00
1.629868617513402507e+00,2.132047951703529343e+00,1.865865336567196442e+00,3.959705311194876565e+00
2.544276662732806393e+00,1.881629722700951302e+00,2.114851633239728468e+00,4.450745169376842725e+00
-1.985474933801024966e-02,2.710178170654772956e+00,2.802858711393864777e+00,4.383701807742078849e+00
1.370511384971001556e+00,2.718063645510309989e+00,2.711606154392915080e+00,2.997346215898976762e+00
-4.543690387149396104e-02,1.697741933072155929e+00,6.709005551668160150e-01,4.162639028593979162e+00
2.809360120711577036e+00,2.185050708184394175e+00,3.198168524697815762e+00,1.431911258852518021e+00
2.520699013223594243e+00,1.951746064178014883e+00,3.137070677559097298e+00,1.099609492502270802e+00
5.808365749489396990e-01,2.571462264870352232e+00,2.982654635692812750e+00,4.561674387699098610e+00
-1.010705272777025765e-01,2.905551170877549438e+00,1.505389829305180172e+00,2.260020496336622386e+00
1.828586761671231242e+00,3.053036329726309894e+00,2.195304394605277043e+00,4.635091919808145278e+00
2.261452129582631088e+00,2.514279765555570201e+00,1.975880454343043269e+00,4.256851814905356690e+00
1.354727639595902033e+00,2.674765874153147927e+00,2.813593509638069090e+00,4.646270112038509481e+00
1.781542673680154287e+00,2.816847006997343694e+00,2.347321069331728349e+00,3.687933750074182004e+00
-5.723239528571555379e-01,2.896680695073452050e+00,2.027028978012443083e+00,4.756256090619549681e+00
2.775261862213621367e+00,2.653168032469637172e+00,1.031810078219034033e+00,1.893633626611301191e+00
2.928600662720168391e+00,3.029844387237209169e+00,3.362799142240971317e+00,8.515541450513985922e-01
3.240694783056780270e+00,2.729873240372541421e+00,3.283369370305879720e+00,2.775823330931920907e+00
2.338789627086065082e+00,1.957421234759688433e+00,3.604288758660891379e+00,2.810165959884616704e+00
1.550065974944096592e+00,2.520863279017492076e+00,3.204481593186042865e+00,1.823288567650795056e+00
3.224867242907514697e+00,2.736258870220445782e+00,3.328791161323387815e+00,4.035163804800360410e+00
2.373030830703967364e+00,2.775371393560223776e+00,3.347723608804654916e+00,1.568625938382059326e+00
3.361238695884185557e+00,2.217650650095297049e+00,3.486920033068540814e+00,3.013972043237350462e+00
3.099620609272121907e+00,2.565338340923353666e+00,1.142765876344165044e+00,4.415637170817722890e+00
3.209886366690903436e+00,1.911551291582939349e+00,3.422685537296911829e+00,-1.807317638893062017e-01
-7.909251302940030204e-01,1.779181140969831487e+00,3.370154680721544782e+00,1.937039344230315763e+00
1.977167743243186226e+00,2.433563629183053578e+00,3.144453205823085629e+00,-1.116268717931797827e+00
-5.316787143872737653e-01,2.638903115417000844e+00,3.349462713263509528e+00,1.676635926648740504e+00
3.017101097962457956e+00,2.137101008930322177e+00,2.484878739369763778e+00,4.347100967961138096e+00
1.845964123788125910e+00,1.410885800181925775e+00,3.191852887762021140e+00,2.968555924231857546e+00
2.555385488327000409e+00,2.046711264803983799e+00,3.452370764607558318e+00,1.466305200643198914e+00
3.153224247441630546e+00,1.769506372769627411e+00,3.192118200984357834e+00,2.950427096400861871e+00
2.835438175020188911e+00,2.968471421896731854e+00,3.431365582589093854e+00,3.524982092692850344e+00
2.687731992521879221e+00,2.157118702724854398e+00,2.101653204805942643e+00,4.278047194780916662e+00
1.809988771402860630e+00,2.932581604345225301e+00,3.441490510145579496e+00,1.787456103250171902e+00
2.057661996953632055e+00,2.706677807676289405e+00,3.386955469308170041e+00,1.580456681525670648e+00
2.336255148420293359e+00,1.916202685575183695e+00,3.235339963266532948e+00,4.304141094642133680e+00
7.923916742495686893e-01,2.026348334374734161e+00,3.342534039082034170e+00,2.196524156282397389e+00
3.786914959866805486e+00,3.007117143453339470e+00,2.486875682944325483e+00,4.375113061547729387e+00
1.695415767102971039e+00,2.862481358356140149e+00,2.268542572607830543e+00,4.124408180716139682e+00
3.203927698352523556e+00,2.143806309208278194e+00,3.321212451918564401e+00,2.716899959671044584e+00
1.352512336691544137e+00,2.667605045065765346e+00,2.485997990420150572e+00,4.189282570679200290e+00
2.181372779707373866e+00,1.441397285788182936e+00,3.334633594676959412e+00,1.972067609499406071e+00
2.290483933943415984e+00,2.752241923412904523e+00,2.068907255323020777e+00,4.207681813286319183e+00
2.050608884090656225e+00,2.384865237312864927e+00,3.181089308162302842e+00,1.471964927036904403e+00
1.084705277355528574e+00,3.139540179340583936e+00,2.742227872252310128e+00,4.391353854461064188e+00
2.720822976730131959e+00,2.597681923863681241e+00,1.327324255425714972e+00,2.344740706920070750e+00
1.582442338615391186e+00,2.822987169462312096e+00,3.302385752141439035e+00,4.808362975851739662e+00
1.780185722365223988e+00,2.726550354882038452e+00,1.127006340913981219e+00,4.323998757477088617e+00
1.325671893250630173e+00,2.513038964045777757e+00,1.956829714336233650e+00,4.516039446988717287e+00
2.665583035602707263e+00,2.011157078718795788e+00,2.375992203082622822e+00,4.076036648195294987e+00
2.528541412273657585e+00,2.272630387581704436e+00,3.393019831517148255e+00,3.089424560919819207e+00
2.672110914229259837e+00,2.073135415878808452e+00,3.267326150081128588e+00,1.081994523095926697e+00
2.164416896131687196e+00,2.519386778026511120e+00,3.269208482712957053e+00,3.487965563240218447e+00
2.899409068642649245e+00,2.794735483618709271e+00,2.676746176416346934e+00,3.079786728534214646e+00
2.328805589940096343e+00,2.509830309533516601e+00,3.398213549839149028e+00,3.149637732335905937e+00
2.735223253613849881e+00,2.309170124153069992e+00,3.391648183697996366e+00,1.966647298567385960e+00
2.893181254645213585e+00,2.430843014285652970e+00,3.151380285953388594e+00,1.856842823184996050e+00
-2.218635105132468865e+00,1.954704961173167499e+00,2.474899478404212871e+00,4.414100567779197348e+00
7.570289226820842154e-01,2.161423773801464332e+00,2.883196051635509960e+00,4.691583696592584118e+00
2.775874022941669850e+00,2.467811440027269931e+00,3.409776724253104963e+00,1.550936404384779754e+00
2.836755995736699898e+00,1.915103243800958310e+00,3.412217104533679990e+00,3.302015670968765804e+00
2.124022461618436441e+00,2.609194539363279386e+00,1.091988045347122016e+00,1.046654297545435819e+00
9.707857865681032150e-01,2.668918710352423229e+00,1.762557021335444896e+00,1.522372261538302185e+00
2.430023726961660024e+00,2.849745996433428630e+00,2.161996962341883766e+00,4.348116291799989597e+00
1.382086849338411305e+00,2.280244397074201235e+00,3.454479490552105236e+00,2.267488645268622260e+00
2.694921888570735558e+00,2.577367766223002121e+00,2.436427980276123062e+00,4.511073115246038157e+00
2.730129021771522169e+00,9.259344919108729588e-01,7.844055015095712236e-01,4.023954831993793668e+00
1.268580585522937287e+00,2.741883051046911213e+00,3.276364004442411826e+00,1.300643123781404453e+00
3.208063175865648375e+00,2.236717289070410342e+00,2.862397493486197764e+00,4.461170684063424652e+00
2.922968159263813259e+00,2.817653447053648286e+00,2.212070154792876497e+00,3.145498172374915136e+00
1.579278942273498298e+00,3.205105577717489940e+00,1.567408743694695072e+00,4.469439120929102671e+00
3.734396261196507028e-02,2.307652988766796920e+00,3.221837978143348380e+00,3.722148736837750604e+00
-1.648293375266187022e+00,2.425534375411173116e+00,3.218027579242346281e+00,2.484754231300604577e+00
2.468849252168516806e+00,2.727332333431991884e+00,3.429185032755103446e+00,4.436336984879837075e+00
3.494054098600047009e+00,2.496803390349856766e+00,2.823679248537709796e+00,4.474578763147579963e+00
2.670232367028519072e+00,2.806889259985200891e+00,2.834744178962094185e+00,3.987470605485714970e+00
1.985524981787073262e+00,2.281058403085638453e+00,3.230341415093759050e+00,1.174694642064110228e+00
3.194913611247242713e+00,2.196121046547123257e+00,1.550032821480035627e+00,1.888468011470681995e+00
2.754802849559332856e+00,2.530321231076535504e+00,3.474361798964438641e+00,6.702987902439118129e-01
3.329659836998553502e+00,2.573949420845017322e+00,3.048025337929048728e+00,4.749314694558139038e+00
3.148412427458484153e+00,3.220553556412903529e+00,3.434788912742158917e+00,6.450843857398881331e-01
2.111669986381178532e+00,1.944438714363441401e+00,1.667432197946988381e+00,4.268854623782392110e+00
2.942965913873632822e+00,2.174620258889667035e+00,3.137826871649616045e+00,2.000840620768206790e+00
2.985197439464940761e+00,2.389893423046845378e+00,3.664765006732178865e+00,4.370951848626079439e+00
1.039546444213218512e+00,2.445003346040977910e+00,1.547983248647131438e+00,4.427893125908030747e+00
1.802371192398344757e+00,2.352278775968109414e+00,3.269688161980703445e+00,-3.948631146697376693e+00
2.374333821687910184e+00,3.000894097986354314e+00,3.381233755354969173e+00,2.622799904718344344e+00
1.590125824187450965e+00,2.946016021162880971e+00,3.287806541794288773e+00,4.357332528539565430e+00
9.124272351911085766e-01,1.974596877914476245e+00,3.323482118790390238e+00,4.514221830855580819e+00
9.842273026390522261e-01,2.738820122745657670e+00,3.282504008931103723e+00,5.357769914524713073e+00
1.741610944848779541e+00,2.586031714455160113e+00,3.508798553209606652e+00,2.363274233417880232e+00
2.493139726437842985e+00,2.440583527778364736e+00,1.828057449070273011e+00,4.101229523485390160e+00
2.266747164128006808e+00,1.164227911478086908e+00,8.872875005857308039e-01,3.842307852594324391e+00
1.338100608902147659e+00,2.170235216011049850e+00,3.309471580779961286e+00,2.542495483083864638e+00
1.783746064255562702e+00,2.489895194432292680e+00,3.448518000002862127e+00,3.422746465281705674e+00
1.549487569058860315e+00,2.206145658644148355e+00,3.097301039015240232e+00,4.546092656973213408e+00
6.141651947313611082e-01,2.018900929992590854e+00,3.124487087030030974e+00,2.013687296786093484e+00
2.295555127539960605e+00,2.366556334900075331e+00,1.046928169212824278e+00,4.376898673291952591e+00
3.888314874980104197e+00,2.876807943790043787e+00,2.998608470729648534e+00,4.610342109036162483e+00
2.960032908377292493e+00,2.511229451301637106e+00,1.636424931170298969e+00,4.567727389434820928e+00
2.306195078644537766e+00,1.299862299268548904e+00,3.366426210389038332e+00,-1.096762642338120486e-01
2.557839986468446014e+00,2.786150960571658786e+00,1.848746911527068937e+00,2.393274475779858079e+00
2.215026017372666800e+00,2.427921596301348295e+00,3.399109629056080717e+00,-1.274551897091574570e+00
2.722647272861333345e+00,2.547261839735790456e+00,3.530393912962941805e+00,2.220268181703120014e+00
-1.569255303449073047e-01,3.367839001535955390e+00,2.100421603985845653e+00,4.338673164693394924e+00
2.782064271287875368e+00,2.675059085738126896e+00,1.815763152102984002e+00,2.173793074301561212e+00
2.339669720398534825e+00,2.732120627485842057e+00,3.311716500618863357e+00,2.307281341791574736e+00
2.603212227494024589e+00,2.573493777480373002e+00,3.132041115625867622e+00,4.354954807630241120e+00
2.610127455867646606e+00,2.867444711011729819e+00,2.204258660594076158e+00,4.272825856974368008e+00
2.045127744706439543e+00,2.276449500810694193e+00,3.286219727489224862e+00,-2.725282756640893478e+00
2.938999853175793042e+00,2.769876237168107824e+00,2.691564875727616712e+00,4.534319144626264730e+00
8.564681825878444066e-01,2.833902995917480627e+00,3.331171149304519741e+00,4.795196935676592886e+00
2.638262969778171652e+00,2.619265956647494953e+00,3.500973453712337147e+00,7.512029861273656905e-01
7.018806478336143684e-01,1.552669842505783437e+00,2.822348289992546722e+00,4.578230935525883893e+00
2.721084310165586828e+00,2.504254649015689171e+00,3.302953289638381307e+00,2.740572134370981239e+00
3.658966020615444403e+00,2.213520039399595518e+00,2.130340863170270271e+00,4.051674473859242731e+00
3.022620535303766509e+00,2.257093410220326835e+00,3.010604889960222685e+00,4.982324853403751419e+00
3.196655281935366411e+00,1.556769811840780005e+00,3.096838523156433265e+00,3.413021148740249533e+00
2.568167656024567425e+00,2.591249268188033916e+00,1.799407324419623810e+00,1.854209680585638953e+00
2.082920477189519559e+00,2.613362416352332129e+00,3.302185104827963347e+00,1.187091429356059491e+00
2.276380768566597546e+00,2.272719950354609608e+00,3.331505967338207697e+00,7.081934760920585159e-01
8.904275523216269583e-01,2.651549694436205584e+00,3.401416376659629481e+00,2.596318990279787631e+00
2.348165848506015507e+00,2.252700395284250590e+00,3.378247168267253908e+00,2.953525677891792434e+00
2.896324057284510589e-01,1.592026913518827635e+00,2.868897330510151278e+00,4.139996082942454692e+00
2.966983972833538541e+00,2.531425218634413721e+00,1.706113530267768130e+00,4.165424551692129995e+00
2.957639898235504550e+00,2.044224586574023839e+00,3.458716952782483034e+00,2.614444838566706952e+00
2.435990799798252837e+00,2.482358917255788722e+00,3.228535042253933618e+00,4.566958076664191069e+00
2.632131614208655268e+00,3.013872894199256081e+00,3.306177596163920818e+00,4.445430119510239919e+00
2.782382557773913412e+00,1.999510932644545713e+00,3.634083781935978141e+00,2.844012030285289150e+00
2.436036362216568829e+00,2.746572346996582592e+00,2.398514998022373224e+00,3.201305531240703495e+00
2.529974024026458768e+00,2.556776285708114216e+00,2.850617829385186930e-01,6.679876615767632586e-03
2.746240064995448815e+00,2.108171084720790844e+00,3.543029591631686070e+00,1.700270594015507841e+00
6.301146534043958192e-02,2.360432255683438285e+00,2.073327098423605630e+00,4.421659065440503689e+00
3.212069616955973927e+00,2.128551772659518004e+00,3.440125429095817200e+00,3.857767593464539679e+00
2.686690061930162354e+00,2.896418160870944725e+00,3.563565295247061115e+00,2.791745505336344912e-01
2.628551932519267886e+00,1.257584840808134929e+00,3.278541757987897043e+00,1.686895420237065846e+00
2.117370967048031183e+00,1.306834712931417508e+00,3.287001419009260683e+00,5.089694779549625014e-01
4.260846481755975468e-01,2.838940370787148115e+00,1.150463471890391887e+00,4.408118835558902049e+00
2.659283184539076750e+00,1.619355551585171415e+00,3.131693182908362960e+00,4.446918564578948185e+00
2.805570664705867578e+00,2.872262614246483103e+00,1.629950680988496936e+00,4.225767228985905177e+00
-7.952821565173462393e-02,2.724718366473730669e+00,3.547448131562306539e+00,3.285218550552813532e+00
2.512026491634562486e+00,2.237111169053191961e+00,3.163649523426502963e+00,6.412094542916150219e-01
1.731849061759875408e+00,2.864063363468691392e+00,2.169870128291921940e+00,4.337565466860731078e+00
3.483118609750471606e+00,3.304656235338990555e+00,2.934413864130108074e+00,4.480879752314619324e+00
2.731431769285398214e+00,1.526362296247375072e+00,2.238987144224612535e+00,2.842840375667829544e+00
3.000707144160357664e+00,1.887054345237536346e+00,3.477172149790589639e+00,3.098627331439844035e+00
2.300563532666190181e+00,2.504180905641654853e+00,2.312092997880689893e+00,4.667094148122005848e+00
3.337805494622915869e+00,2.815994702448814557e+00,1.537318105052092099e+00,4.237351073288874836e+00
2.481660681651342237e+00,1.919846939010434683e+00,3.190957318446677959e+00,9.810748935478823540e-01
1.420954706584223626e+00,2.410037305892934523e+00,2.501565683333280887e+00,4.481265743654708089e+00
2.543184852268360885e+00,1.881828066984783332e+00,3.241922291016883229e+00,7.073229351141332444e-01
1.625087609436590474e+00,2.208796905598978011e+00,3.353459156423196141e+00,3.346205813550785280e+00
2.822489322791660538e+00,2.827914605020544148e+00,3.306389982771116287e+00,1.456840356577513429e+00
2.438584421372005373e+00,2.826823410586016383e+00,6.392273956713925287e-01,4.237603213151145631e+00
3.289038339330882632e+00,2.251926126370626946e+00,3.301844646909048109e+00,1.025198952468945546e+00
1.558869355055901629e+00,2.686560780990591368e+00,1.847923724112553456e+00,2.262622952301323487e+00
8.899744396063420382e-01,2.274729223724681670e+00,3.308183817083081291e+00,9.631005777964558590e-01
2.857518085016751641e+00,2.279513720851385816e+00,1.388805907318593880e+00,4.122044038108993114e+00
1.397393808252689551e+00,2.216739990206334276e+00,3.259974389515921889e+00,1.971381425803107712e+00
3.619547372515845574e+00,1.913776531965997840e+00,2.634483771739928759e+00,4.412157042741592150e+00
1.635611092138538947e+00,2.991848107073705965e+00,3.088548904420473917e+00,3.306163630335457349e+00
1.962352886067917357e+00,2.463547632995338521e+00,2.411717844174589231e+00,4.359933565959533297e+00
2.748580319802920613e+00,2.771170761391781756e+00,1.936158087400366989e+00,1.696499473233857858e+00
2.264657961861792579e+00,2.631796272423756022e+00,3.333440246269944840e+00,1.137284326681182511e+00
1.937679276745877699e+00,3.587366798568651927e+00,1.339135053689806565e+00,4.568436985594063415e+00
2.297272050122739273e+00,2.615362718628810867e+00,3.414415291751157433e+00,3.440233925378400226e+00
-9.642769291342173643e-02,2.894944567659827772e+00,2.734472420509949764e+00,4.482682838009487192e+00
2.820261769343071379e+00,2.737608958742071774e+00,3.490334668948467112e+00,4.623101848316082396e+00
2.128138541441241927e+00,1.748211457855094242e+00,3.197078990009166066e+00,1.850869618048453180e+00
3.170177303080556896e+00,2.206479954832840651e+00,2.347414324639156114e+00,4.261873173639409096e+00
3.112464703309615555e+00,2.287553858234042004e+00,3.354824657986918535e+00,-1.682037624774621876e-01
3.522347208456052314e+00,3.135446571127052717e+00,3.390488537975186123e+00,4.879581783852387389e+00
2.066566335651319086e+00,2.597943179723532392e+00,1.389432410359815462e+00,2.759578214647011585e-01
-4.571195382347933989e-01,3.437327088814842391e+00,3.690800899741931929e+00,4.531591055649845323e+00
2.376116921154090011e+00,1.654192484454342305e+00,2.178009976223707067e+00,4.543826374146513025e+00
2.972561675341248932e+00,3.149899669469196084e+00,3.467957337846036658e+00,3.868380691157335960e-01
1.520406006353311357e+00,2.637451030593522372e+00,3.686144408763478264e+00,4.416195020463051790e+00
1.898997626526824911e+00,2.857374542883597268e+00,3.008895298031581955e+00,4.630769259202693000e+00
1.625020137626530747e+00,2.662932670560339332e+00,2.432784546631913791e+00,4.254350348319669628e+00
1.587865209164660341e+00,2.427026403519789710e+00,2.357943379625600855e+00,4.278451038901187609e+00
1.634233879513622423e-01,3.200641524623728973e+00,3.644268393267678707e+00,2.134145375854810567e+00
2.814438697105056342e+00,2.913711608216505322e+00,2.587158772885205682e+00,1.412510558330440480e+00
3.324106619395880369e+00,2.449790691831941203e+00,1.766416714252637465e+00,3.958940505109635133e+00
3.068544679588598001e+00,2.892855628466925122e+00,3.585615978407463267e+00,-1.456063089002820110e+00
2.174890699541504269e+00,2.088108928863956937e+00,3.296947154828629323e+00,1.925582217163332999e+00
1.857640077169225856e+00,1.764419084673807925e+00,2.289991663606504524e+00,3.901266245372474906e+00
8.357542443643786179e-01,1.710781511382875930e+00,3.513378781012967078e+00,2.579175927417958647e+00
2.970700960443879435e+00,2.390877363369680708e+00,3.360696291019254822e+00,4.235076966940766852e+00
2.898214349006511092e+00,2.594523187545876741e+00,5.441066685680473469e-01,9.654475259503834117e-01
8.091735891803528702e-01,2.786265320750808350e+00,3.496110044637250169e+00,3.878949343583617981e+00
1.630276988138852579e+00,2.363024921520194610e+00,3.462853923401192802e+00,4.149323884079118230e+00
2.543703403168685373e+00,2.038978031722006090e+00,3.234730903324278373e+00,1.573802488236481167e+00
1.981429392920132981e+00,2.918385873309533363e+00,3.596039083394095837e+00,4.593113612508750165e+00
2.465195784652958189e+00,2.715958832894024511e+00,3.451387818732172263e+00,1.390845292651329057e+00
4.310118399703558367e+00,2.523754873293023060e+00,2.319824454315339679e+00,4.386007330066662213e+00
3.296346293352783174e+00,3.087449915308396520e+00,1.166585260189014317e+00,4.239308680320836409e+00
2.397682407653619063e-01,2.394622760745925394e+00,3.489057709912622318e+00,3.583139744658800030e+00
9.778567420502354279e-01,3.080459753301417081e+00,3.549666287967285783e+00,2.471785488280981546e+00
-9.264358860332497225e-02,2.243200975460747149e+00,2.235275263107617150e+00,4.264008254082722438e+00
1.265136848929238722e+00,2.434004353141025589e+00,3.239151550931719026e+00,4.514067976132890792e+00
2.969476412271208066e+00,2.894836452108481506e+00,2.471610726934586832e+00,2.640711001539122638e+00
2.293900980627518571e+00,2.613987069121404883e+00,2.651438505354347885e+00,4.164253310247016948e+00
1.721746891603661123e+00,2.728300546567811402e+00,3.285367391432882478e+00,3.357099726669520390e+00
6.267982279486747910e-01,2.828209622168246895e+00,3.556279799689689991e+00,2.562797535250464165e+00
9.669660528739558725e-01,2.405681270887206846e+00,3.403729061323227612e+00,2.669560236074957960e+00
3.027485685845378249e+00,1.646719312464550722e+00,2.714794561668805173e+00,4.398546929280953144e+00
6.231570952483935777e-01,2.274365606891758596e+00,2.956192717693935990e+00,4.432495067238415132e+00
1.252128014050483573e+00,7.038751299673993156e-01,3.366013978916666538e+00,2.373311920024901323e+00
4.822645238695659753e-01,2.632262753729606164e+00,3.301324365954335871e+00,-1.822640576859910766e-01
3.279367449198747231e+00,2.535312660433749254e+00,3.279565764408974182e+00,3.823203828952320027e+00
3.738313033855404033e+00,3.143082793240092432e+00,2.278225512774854966e+00,4.277090370419072585e+00
1.053668824651013303e+00,2.731629112511458679e+00,2.647616423107195693e+00,4.550980134116834996e+00
1.929473007778998994e+00,2.420501794732885514e+00,2.831528822404675960e+00,4.139580975024902187e+00
5.510469959605294177e-01,1.370708756660942607e+00,3.770817166077975902e+00,4.613675396427463937e+00
3.189469627954448772e+00,2.080129666789503506e+00,3.063247073871476100e+00,1.924909011449340290e-01
7.013050201012832607e-01,2.783698034784583442e+00,3.561055693887309470e+00,1.203842417463979908e+00
2.228655859908950987e+00,1.476386623452103475e+00,1.339907873609124334e+00,4.129641491147518551e+00
3.392346472694494519e+00,2.501227968532924617e+00,3.125182187858751348e+00,4.193389823421128426e+00
2.667746522371830853e+00,2.793388516224380780e+00,2.609230738601214572e+00,2.197653461836484023e+00
-2.034774789378138937e+00,2.641247384794235042e+00,3.447525683243515715e+00,2.589192353697143290e+00
3.387089633325695015e+00,3.125509544686221108e+00,3.606144970013600570e+00,4.657027349695943563e+00
1.770360763569329476e+00,2.405514464353977644e+00,3.137951335472200398e+00,1.265449786044430258e+00
3.310475159511947485e+00,2.846525804970618800e+00,3.368940714568984252e+00,3.610315443898925558e+00
6.581309462254518738e-01,1.507228920191662880e+00,1.916659086251244926e+00,4.089758395136870561e+00
1.543414170185361645e+00,2.340653418704447652e+00,3.253114684721419181e+00,4.579131033341271362e+00
2.803642734749097531e+00,2.161728175601300261e+00,3.842943265085259519e+00,4.320979967107302144e+00
1.244450164091212008e+00,2.956088035307764539e+00,2.190964440504839850e+00,2.801493187408748309e+00
2.692037230238240042e+00,1.648899138181657342e+00,3.266000966091384683e+00,2.094267548834532811e+00
3.751928665689064246e+00,1.909837221442634458e+00,2.239965318632146651e+00,4.295182123573392019e+00
2.849124417758432948e+00,3.552588781131232221e+00,3.278730887604224709e+00,4.428458049987687772e+00
1.328782429445481972e+00,2.514084907551754178e+00,2.234685131755736798e+00,4.130571532625488373e+00
3.253336772057435322e+00,1.795679973033922128e+00,2.610731012455216771e+00,4.673855162801785923e+00
1.988439578651119755e+00,2.814245253024468152e+00,2.344489946839433347e+00,4.498402264687042518e+00
1.367365727134991271e+00,1.282256047544663158e+00,3.187490183534067434e+00,2.146360229549108656e+00
2.526038906583068400e+00,2.503615174609601812e+00,2.742957383203058708e+00,4.431182957925329013e+00
2.716286456254809245e+00,2.428996582000447546e+00,2.397513440228588255e+00,4.524213636617156808e+00
1.027140682757743173e+00,2.446399691152540079e+00,3.135601109360928618e+00,4.446648278310662228e+00
7.601874875376439800e-01,2.571875565330008939e+00,3.387437474711917584e+00,4.131366335174393001e+00
2.779708403489002499e+00,2.928291772718096375e+00,1.673471603744192127e+00,2.277681840723420503e+00
2.356708153197448752e+00,2.739401756998588233e+00,1.843726650727864458e+00,4.348862015311198981e+00
3.100926962876342063e+00,3.135066414216486130e+00,3.433734579688218158e+00,2.324717943747427018e+00
2.703152493408653712e+00,3.250282510954238813e+00,3.178954294538224978e+00,4.690931746266990388e+00
2.655787023355940413e+00,2.292375814354471242e+00,2.758574996841419491e+00,4.479122942020310916e+00
2.025551150430257241e+00,2.433165599835177773e+00,3.094444031701388376e+00,4.363165817539368163e+00
7.163640498669390233e-01,9.994358746490874523e-01,3.276061286677464768e+00,2.100494999687531283e+00
5.967614298945320694e-01,2.002941641003058937e+00,3.030213301395613179e+00,4.463546886532648195e+00
2.054066629215780537e+00,2.358290413699751564e+00,3.014124413331214836e+00,4.658218551400913121e+00
1.480854077990646944e+00,3.439540779069468535e+00,2.815506853620867389e+00,4.760025857655184822e+00
2.026692123747885432e+00,2.501466821082343639e+00,3.608925780121198024e+00,4.364750007297722334e+00
1.598508222737015094e+00,2.751018722063115263e+00,2.442695050117186906e+00,4.513559977265293455e+00
1.281675360175569267e+00,2.333025748936949473e+00,3.571988910291829189e+00,2.477107275280781451e+00
2.153607707317477082e+00,2.716344108775273991e+00,3.397952265256324988e+00,-4.950359620693766671e-01
-2.112012480513048018e-02,2.154729671153355230e+00,3.426935166232802921e+00,4.534434157435205393e+00
2.981491829791405923e+00,1.846400079787283488e+00,3.739110425249377201e+00,4.532261123131267055e+00
8.473976857040207422e-01,2.392141975353938133e+00,1.957941718981255796e+00,4.176317931388685345e+00
2.658223232928927260e+00,1.754616516376197088e+00,2.639166435879644723e+00,4.158734597163811664e+00
7.016956292710073706e-01,2.772079691062640183e+00,3.189030938311564700e+00,2.085687684040898660e+00
1.758901386515456355e+00,2.785771190721108681e+00,3.390656173463304501e+00,3.117410486897488564e+00
-7.362074092936029546e-01,2.135194940072862924e+00,1.771192828790068674e+00,3.898871374729046213e+00
3.755129587515596779e+00,2.574483575150583015e+00,3.894522979463230783e+00,4.557361258547391714e+00
1.505863891127571019e+00,2.683041842284284328e+00,3.336610975692213099e+00,4.080063760067562106e-01
2.647791281475634584e+00,2.464705724952671595e+00,3.333323916917461105e+00,4.692363142552118394e-01
2.329425821927471496e+00,2.980089691055745504e+00,2.138507787835380647e+00,4.247479024521890523e+00
4.252820873172404870e-01,2.895060863541142560e+00,3.267171817539695766e+00,4.411850162377225715e+00
2.278179370060283926e+00,2.432058117463785862e+00,3.076597452630897678e+00,4.269280351076786495e+00
1.646930063919434195e+00,2.541527467305380927e+00,1.111926181313095618e+00,1.265123803191305907e+00
2.525991122030593061e+00,2.133956087690751957e+00,3.216880821717398309e+00,4.420922532224553336e+00
2.541207085375760677e+00,2.741268166296198405e+00,1.793370931728829776e+00,4.684677235519888683e+00
2.433679394975583943e+00,3.068769947630106021e+00,1.947961786768997117e+00,4.058230547683645106e+00
1.381829876325840312e+00,3.080077616089323733e+00,3.698052817745928866e+00,8.380602788151660931e-01
2.916426595365534613e+00,3.180151235400777043e+00,1.924447670293888413e+00,4.367694506464638415e+00
2.881521439645926996e+00,2.237896432768534005e+00,3.411022880879482244e+00,2.739138173332871240e+00
2.341886355586722868e+00,2.363920976861223711e+00,2.752198169034111519e+00,4.357949808569518524e+00
1.065036832805679845e+00,1.788305402702538682e+00,3.192240175595999485e+00,2.998277927719321112e-01
2.486409804635740795e+00,2.276570342513430933e+00,3.277823901037422605e+00,7.048330259509782980e-01
3.736133420527216309e+00,2.541312258016613868e+00,2.851162688650596522e+00,4.860613801168902626e+00
1.266780317760218155e+00,2.943362259315423834e+00,3.222109574934338028e+00,3.955512838699808409e+00
2.100536582142455533e+00,2.545826900225315104e+00,1.618457931838018338e+00,4.337902039601305049e+00
-2.313834231766154215e-01,2.405625295493002636e+00,2.884454760671768536e+00,4.485823242836154634e+00
2.749144785338454078e+00,1.966171306322107570e+00,3.784495034932438884e+00,4.686096018796326312e+00
-6.950011874851051985e-01,2.864553141793711788e+00,3.345270252276741463e+00,4.021275965475539671e+00
2.509859383468188376e+00,2.633677228832671080e+00,3.289117418558683781e+00,7.746355110414153700e-01
-3.106708152543827817e-01,2.186992291032515467e+00,3.217376996433240599e+00,1.947068465939230109e+00
3.237404034273893227e+00,2.883271920365166885e+00,3.637783389202205342e+00,4.823872300887561693e+00
1.896022962444759097e+00,2.723521675753571181e+00,3.313166572118689146e+00,3.296224095031302426e+00
2.136989433481389256e+00,2.380660914169396403e+00,3.525508980987638097e+00,-9.612373680477651616e-01
2.959290924569344394e+00,3.054937081445343150e+00,3.406668782757593217e+00,-1.456397865609077025e+00
-2.658506869881209142e-02,2.260384304053075777e+00,3.121393919547565954e+00,9.155558167619544108e-01
2.680541992014752850e+00,2.962026107776275285e+00,2.894164373556777914e+00,1.694839955932619269e+00
1.636160232413334192e+00,2.661962396121134944e+00,2.051289688472008432e+00,4.566985323913149486e+00
1.704619641506512684e+00,2.869430080366198510e+00,2.261652219374769235e+00,1.553687644741748253e+00
2.361039247495852589e+00,2.831243229786577942e+00,2.212949723401615998e+00,-1.186542247791161575e+00
1.282641366030315089e+00,2.150176635298361560e+00,3.142468997181423251e+00,5.630232118936842056e-01
1.519849010898152830e+00,1.992568358099420456e+00,3.386682309709324823e+00,3.286396080537360653e+00
2.897900856401022240e-01,2.502613313687886532e+00,4.036010700667048035e+00,4.627984561458140966e+00
2.834939929992933649e+00,1.558926076563227348e+00,3.461319394393287840e+00,3.938686453013056976e+00
2.615632164498921330e+00,2.236435175480174564e+00,3.212765455904718515e+00,-1.173210273367821799e-01
2.392026281665094789e+00,1.335445891562185849e+00,3.292946721195085136e+00,2.408850876304225785e+00
2.212744362622715233e+00,1.609236516726844091e+00,3.622896228021147635e+00,4.475839125812166586e+00
9.572426926838151218e-01,2.650266704675511509e+00,2.975899583886975730e+00,4.692646326337314377e+00
4.220581633692090939e-01,2.004721869115817512e+00,3.440590347257002524e+00,2.542370394941390721e+00
3.842049433184577367e+00,3.011445946142316643e+00,2.103337719191129107e+00,4.209525620941788837e+00
2.675423222158036740e+00,2.217656299150568611e+00,3.343064010883793014e+00,3.531653504999044541e-02
2.896012100916330656e+00,2.475880287875233954e+00,3.311134244831825946e+00,3.455363872290138083e+00
3.207828843703957933e+00,2.656475481630898638e+00,3.406190555913083617e+00,2.720861613929856038e+00
2.288349677610928889e+00,2.013763073232058165e+00,3.214435342255732575e+00,3.355819375564795592e+00
5.170787378144314772e-01,2.721720495877073542e+00,3.198425468927688087e+00,3.175678393277837408e+00
2.248711029569199216e+00,1.937616223726522424e+00,3.467011282002473216e+00,2.697930480765269312e+00
3.487642162889247333e-01,2.123872875790250525e+00,2.572506607178751903e+00,4.311437938482217902e+00
1.618383105641514996e+00,2.560502145265764806e+00,2.133136900129128488e+00,4.177084853664394082e+00
1.742924142827170897e+00,2.013507082137031112e+00,3.328821418901555251e+00,2.584949884492675487e+00
-3.211087093525818448e-01,2.443385123620291033e+00,3.558552038230361259e+00,2.849440203230926283e+00
2.746688771270922924e+00,2.632986463246450803e+00,3.185271506533611241e+00,4.446083566679502219e+00
2.689254836167238594e+00,2.394907104268107823e+00,1.616012792190563818e+00,4.229468253431770464e+00
2.015466536288567312e+00,1.823733172237713918e+00,3.343562745043751505e+00,4.220002329509297212e+00
1.697435463946417977e+00,1.389223227713297204e+00,3.143151739775328579e+00,-1.405221497005617604e+00
1.590261272495206768e+00,3.245802138141202775e+00,3.645950376806755155e+00,2.874330212624974568e+00
2.395230601833254980e+00,2.415461421286952071e+00,3.113090677040753818e+00,4.583269469055561984e+00
2.005895588003322239e+00,2.597443217123790227e+00,2.209876232355037828e+00,4.409040535757963397e+00
7.485651284644515568e-01,2.811506516406017564e+00,3.215179617688264546e+00,5.247509432800493423e-01
2.958426562207375987e+00,2.806951581747611613e+00,3.105071539895459143e+00,4.832482047454150553e+00
2.660976309189656330e+00,2.829707916981552440e+00,2.984368416332114915e+00,4.320075102820913671e+00
1.631903024401753166e+00,2.932886419626432595e+00,3.300419147275554188e+00,2.976691185638556281e+00
9.644838999980677174e-01,3.220332695598773665e+00,3.357418584374837867e+00,4.825570480983158994e+00
2.441870679228955510e+00,2.379700041238973274e+00,3.382589589777908579e+00,2.751862489994256311e+00
3.170636801021862183e+00,1.196385461485103496e+00,3.332150525188778634e+00,1.147806983423434790e+00
2.498323493267819551e+00,2.430830964231648572e+00,3.381053670038808523e+00,1.025813076227104492e+00
3.203372920449686134e+00,2.364379305932190256e+00,3.448215486292967924e+00,2.796237135963564491e+00
8.394508078053748434e-01,2.618068853870612056e+00,3.606471703498866699e+00,2.805132713729288962e+00
1.876928627200145971e+00,2.304719364763607281e+00,1.563880342955886960e+00,4.405239824391212089e+00
1.609384298171316674e+00,2.682885662602064514e+00,2.396899906469285302e+00,4.392193065760025661e+00
2.343601735819844656e+00,1.656666411052737375e+00,3.201046269186877069e+00,2.959584990948864736e+00
2.220626500775666035e+00,2.251342531595287522e+00,3.244845315837792565e+00,3.536343060305097374e+00
3.831914805578378491e+00,2.721750962999434087e+00,1.877534044825684534e+00,4.689438743991619418e+00
2.301958948166792585e+00,2.652543773367962654e+00,7.240102179213299127e-01,1.427005267641087594e+00
5.717970999261224874e-01,3.103917269444499194e+00,1.213822080716509433e+00,4.364855683907067352e+00
3.322496926798701011e+00,3.165159134626193360e+00,3.541703053370935272e+00,2.297039990020776301e+00
1.688671325291021041e+00,1.134914596995608038e+00,3.131682330145957316e+00,4.315524325364764380e+00
3.138311359873765305e+00,2.834174533609928659e+00,1.684856033934675423e+00,4.338012011812642399e+00
3.151980446780363376e+00,1.932316945812745823e+00,3.239684164515705955e+00,2.456285409043861556e-01
2.839275946357331826e+00,2.056875958451127140e+00,3.269403250450186871e+00,4.205007711146926397e+00
2.623978650164718207e+00,2.577858684113319310e+00,2.103275586404472985e+00,4.053663064641905400e+00
1.858269340079453880e+00,3.192082663413393639e+00,2.828469112351942538e+00,4.360776514524066449e+00
2.623009413044411264e+00,2.499964472294634810e+00,1.587527941199092796e+00,4.584415705676559760e+00
2.838762909767837073e+00,2.304720778234221168e+00,3.333882278794864984e+00,2.457992875747240014e+00
3.302762574825931274e+00,2.553214016404358411e+00,3.808393812293901615e+00,4.800774425708267401e+00
2.004143682303687335e+00,2.301565808214818709e+00,2.920637775092961075e+00,3.931333024505100582e+00


==> Data4/mulmuhatmb42.dat <==
# arm1,arm2,arm3,arm4
6.934549123954505401e-01,4.139599199884946290e-01,0.000000000000000000e+00,8.612380387933079584e-01
8.699990620486630633e-01,6.216908438210785315e-01,6.175721937682714380e-01,8.907062549421341791e-01
6.689032973334589904e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.609922195142044599e-01
2.910993234854922784e-01,6.067077958414683891e-01,8.684441788629835290e-01,8.934333896526556185e-01
0.000000000000000000e+00,4.291377471820285727e-01,0.000000000000000000e+00,7.681336017163851171e-01
5.970322539871799616e-01,9.096176963313580277e-01,3.978590623935963633e-01,9.125907946454561159e-01
4.345803688274946786e-01,6.493979810803791608e-01,7.977167583376546522e-01,6.277784278440812216e-01
3.851551920390254291e-01,7.223114895442526162e-01,3.859650227256252175e-01,9.005450008663912209e-01
6.286272237945724761e-01,0.000000000000000000e+00,8.199808592847001032e-01,8.169381035355289811e-01
2.694648467342605769e-01,0.000000000000000000e+00,8.399975241758861344e-01,8.944096932873593087e-01
0.000000000000000000e+00,8.249499636361736776e-01,8.790012831731269793e-01,8.069292097043774259e-01
0.000000000000000000e+00,3.997300023889235887e-01,8.386065143009931999e-01,8.835106381530860586e-01
6.284389604394120532e-01,2.810357027908425565e-01,8.025246638675641586e-01,8.695499414318347275e-01
8.863400669480079319e-01,3.855282023152618032e-01,8.688622809544023218e-01,9.061009736174041596e-01
0.000000000000000000e+00,4.836763959528567747e-01,8.607679930388982825e-01,8.656726664115076408e-01
5.964687592952430117e-01,6.054092216450330799e-01,9.052029494162188161e-01,9.035451487674992510e-01
0.000000000000000000e+00,5.934626719942179829e-01,8.068793513200880341e-01,9.083612126843478851e-01
6.126387352453035451e-01,0.000000000000000000e+00,6.101692704281458379e-01,8.668844272122672168e-01
7.967052976926836116e-01,9.130343479484646085e-01,3.927989977258040111e-01,9.223148085907802995e-01
0.000000000000000000e+00,6.995245044640585608e-01,7.678455199408442677e-01,9.487710714032613346e-01
3.317639248952855002e-01,0.000000000000000000e+00,7.633524986332713702e-01,6.307597055438980416e-01
6.006369062789360669e-01,7.927360182207846551e-01,9.009492916459952427e-01,9.318528056763286660e-01
8.189919241447475295e-01,8.354452397302545297e-01,6.112289734930573815e-01,8.774679737606940755e-01
6.149613522029365731e-01,7.356338064634843077e-01,9.024384044211449796e-01,8.127024116245253893e-01
0.000000000000000000e+00,4.225078723860919427e-01,7.304538408992047316e-01,8.250128221756626301e-01
8.016955013850163292e-01,0.000000000000000000e+00,7.984951358037450930e-01,9.016079483725496502e-01
0.000000000000000000e+00,8.066013172710784218e-01,4.615755693871758103e-01,8.627435751167826794e-01
6.159480022493971640e-01,8.324805460513891031e-01,8.647438851934782233e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.527658319518194752e-01,4.606887550078118121e-01,6.588752222818868853e-01
6.185394097897576327e-01,0.000000000000000000e+00,7.953465294409209907e-01,8.922921791894411481e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.684827653105302803e-01,8.969952183682602387e-01
6.370529437862657574e-01,8.293209503045397835e-01,8.447193283378041651e-01,8.184795817401122608e-01
6.191428068769262438e-01,6.081006398744513985e-01,0.000000000000000000e+00,8.394603432941470933e-01
8.679940632567307857e-01,0.000000000000000000e+00,7.672005118817374347e-01,9.444275719455944573e-01
5.920930177558931806e-01,6.066990205871093389e-01,8.678552378302474279e-01,9.257670254130648813e-01
4.081758773031629595e-01,0.000000000000000000e+00,4.230030289233442931e-01,7.979613964256846437e-01
6.194667969411660202e-01,8.065152935730884876e-01,8.609956478697458060e-01,0.000000000000000000e+00
6.185901178984538618e-01,0.000000000000000000e+00,8.016449853562818140e-01,4.308228893654264535e-01
8.035651411962385637e-01,6.182006561592642280e-01,9.043698210964501438e-01,9.078227641891879474e-01
3.998880949579049493e-01,8.021845263378549751e-01,8.793811777652753570e-01,8.165692464489856528e-01
6.153713817394810270e-01,0.000000000000000000e+00,8.041689889315188911e-01,8.829695241527344418e-01
0.000000000000000000e+00,6.340584066582493072e-01,8.488519203761912824e-01,8.039402765428605990e-01
3.061045612900989976e-01,7.072777615095519055e-01,6.380997161631993819e-01,8.575393961246826624e-01
0.000000000000000000e+00,4.160465852790117269e-01,7.279771920488933290e-01,8.448769632871805380e-01
0.000000000000000000e+00,8.748954338053960278e-01,0.000000000000000000e+00,8.955256419218926567e-01
2.821670921198190518e-01,0.000000000000000000e+00,7.934116555836115969e-01,8.327132743006904203e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.900291514614536936e-01,4.283871744008656002e-01
0.000000000000000000e+00,6.417965845835305050e-01,8.003485359291222512e-01,6.368898284870186943e-01
6.431005628521921924e-01,6.298801913419549425e-01,8.052283182314758925e-01,6.362680569161953681e-01
0.000000000000000000e+00,3.240728954510601056e-01,7.493399517058578763e-01,4.462651867538138806e-01
5.912862436149516343e-01,6.842268925877372787e-01,0.000000000000000000e+00,6.433183946130875963e-01
0.000000000000000000e+00,6.100975765827771902e-01,0.000000000000000000e+00,8.606056835675967021e-01
6.181048352753653052e-01,7.787164794602225992e-01,3.889686666243302171e-01,8.663127874759635194e-01
5.393850787161873495e-01,4.285434748285034678e-01,8.261518535934188057e-01,8.059980102260165813e-01
7.973542378126435848e-01,6.317724826322548282e-01,8.590540821429183405e-01,0.000000000000000000e+00
4.153744324674987221e-01,4.969716656944265787e-01,7.921835336408838968e-01,8.169757603867372486e-01
2.953220924133678205e-01,0.000000000000000000e+00,8.795070059654651606e-01,9.013142317331916953e-01
6.385353013543009215e-01,6.649014743620593748e-01,7.911795674222350527e-01,4.458593405818710997e-01
6.163762741664735589e-01,6.075462075919801919e-01,9.010918719909504215e-01,9.094538571500925261e-01
0.000000000000000000e+00,6.555901303437116079e-01,0.000000000000000000e+00,6.406812065038326454e-01
0.000000000000000000e+00,7.397138955629988244e-01,6.106191701458745236e-01,8.650360108133253734e-01
4.064792570420848183e-01,5.965202892153238512e-01,6.047231869368427937e-01,8.855826745922974474e-01
4.782793563398809455e-01,4.190423514907833935e-01,8.594354670099138005e-01,7.741063169075258488e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.011724585408116717e-01,8.409103642835460413e-01
7.248748065719773370e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.607440111474814470e-01
0.000000000000000000e+00,7.939423460508080455e-01,3.884165093281981007e-01,8.801583280737709236e-01
6.316512811671308736e-01,0.000000000000000000e+00,8.177325769547160172e-01,3.087898293309555564e-01
0.000000000000000000e+00,8.123658916874773039e-01,8.378762131164779747e-01,6.316522900454716316e-01
0.000000000000000000e+00,6.243480125693088301e-01,8.265011884527251329e-01,8.651631097316172525e-01
4.329804612831672506e-01,6.431997124066565208e-01,8.143966443355562523e-01,6.353638406754984480e-01
0.000000000000000000e+00,6.021043037131940112e-01,0.000000000000000000e+00,8.254313881985870793e-01
0.000000000000000000e+00,7.315388772121969030e-01,0.000000000000000000e+00,8.821858782368573459e-01
0.000000000000000000e+00,3.143273829225232130e-01,7.982822540754583862e-01,6.236498983137815921e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.056139117072732336e-01,8.495219231073405375e-01
0.000000000000000000e+00,8.446044448359806278e-01,0.000000000000000000e+00,8.982060085380401127e-01
6.211705600710255570e-01,8.094070652894896911e-01,8.251831267941409642e-01,8.916959576583781688e-01
4.442497352633913987e-01,6.406676138945316401e-01,7.731342020340582488e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.280555765206636831e-01,7.615422063193081348e-01,8.260057390621805551e-01
0.000000000000000000e+00,8.149991443078563602e-01,8.433358143328278933e-01,8.259587501231668849e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.657599846419291811e-01,8.786252514204730968e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.781515772520899210e-01,8.932298041357379370e-01
4.124274520486646001e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.343621544017516545e-01
4.568576730188075308e-01,5.373090812493912516e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.809370344811642495e-01,7.968499847511109069e-01,8.885740604039107371e-01
6.144495865618531116e-01,8.307415094647428999e-01,6.924895690731137643e-01,8.841979684701258835e-01
7.504787745306747970e-01,0.000000000000000000e+00,8.398151086193020864e-01,7.720561988998978498e-01
3.904783578265338395e-01,7.122079357213635387e-01,8.907347487124143148e-01,9.234732671489347400e-01
3.877622499309517634e-01,5.978752276083858508e-01,9.031706611757048808e-01,9.297652172929062875e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.943049601196043863e-01,7.408506887828556486e-01
0.000000000000000000e+00,7.534781868773059443e-01,8.213282969791008137e-01,6.326813751972641953e-01
0.000000000000000000e+00,6.364418979101751361e-01,8.553031552349963373e-01,8.051817246503799597e-01
5.918497640773359159e-01,4.617919761237382348e-01,8.015612017294695413e-01,8.995235867247928230e-01
0.000000000000000000e+00,8.340292267079585375e-01,8.583538507677827001e-01,6.979499628383933896e-01
4.215737210161427662e-01,7.415198078198239617e-01,0.000000000000000000e+00,8.508557221081648470e-01
3.827496736367215768e-01,5.913262563019353601e-01,7.935624556527183238e-01,9.207586101936787726e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.523638264873122594e-01,8.839590062098883205e-01
0.000000000000000000e+00,6.145154477726371134e-01,0.000000000000000000e+00,8.402142701379431422e-01
0.000000000000000000e+00,6.199410897550923227e-01,7.936543379064064929e-01,8.822017114064641952e-01
6.181133954066424518e-01,0.000000000000000000e+00,8.015736703348467218e-01,8.585936108369123243e-01
0.000000000000000000e+00,6.232171255571876678e-01,8.831472620955814756e-01,8.993149262929285293e-01
6.346312427393404620e-01,7.415542307426878921e-01,8.258150186791552994e-01,4.193976324584018922e-01
4.141534104898351720e-01,7.085690371193184012e-01,8.868866959761986246e-01,8.547692488506308806e-01
0.000000000000000000e+00,6.220458845018550509e-01,4.131207175682110599e-01,8.426845113624904515e-01
5.878948046152032703e-01,7.953143800207053138e-01,6.125181609313408160e-01,9.080740479244552299e-01
4.632185364456471999e-01,0.000000000000000000e+00,8.082227308296058288e-01,6.258879945844098014e-01
4.341063677554318767e-01,6.211736418931752546e-01,8.206652237468614608e-01,8.196228241122344160e-01
3.988750718192057843e-01,7.975224665820797032e-01,3.979907018083393977e-01,8.625198154815871820e-01
2.893252428157087053e-01,5.363644903174336065e-01,6.164376826492051764e-01,8.567184077929291819e-01
8.103846530663817438e-01,7.128432715012729126e-01,6.285341696661045363e-01,8.624805549727371234e-01
6.200676785393710588e-01,6.232374085351531923e-01,6.214728117650215600e-01,8.541175874645751120e-01
4.287963603601154805e-01,6.459534615731603591e-01,7.799047429577116164e-01,6.350200125784868366e-01
8.015751635112032814e-01,6.059458911542803250e-01,7.982392525417296714e-01,9.079793376026561447e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.745562175747536804e-01,6.354745131937138414e-01
6.120383119023757867e-01,6.222352963019097682e-01,8.089445809183303249e-01,8.828038786186211961e-01
6.099665730924981322e-01,0.000000000000000000e+00,8.099291663096851446e-01,8.864949571125025907e-01
0.000000000000000000e+00,6.469089355960035981e-01,6.213918931441742011e-01,8.409584066691568882e-01
4.262275333591603044e-01,7.484443146832205906e-01,8.703587158609203955e-01,8.091050987315054899e-01
2.355122567106922027e-01,0.000000000000000000e+00,7.939258218311704418e-01,8.474221300052524608e-01
5.931927907433439673e-01,8.555787412222279897e-01,7.629238582668311786e-01,9.287246204765710056e-01
4.440127896602790725e-01,7.088746541613584196e-01,0.000000000000000000e+00,6.502433295838411231e-01
5.814689318912285021e-01,2.866910787868002797e-01,9.633493677424811441e-01,9.635142534368859035e-01
5.583374191571127687e-01,0.000000000000000000e+00,7.993439150500732948e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.169229434524888811e-01,6.300181568946625621e-01,8.264738099088175804e-01
7.377523945221757806e-01,0.000000000000000000e+00,8.184660684104027029e-01,7.511560255386164897e-01
6.274135169864929473e-01,4.082316834902329772e-01,8.393087305994226810e-01,8.169662278432414659e-01
8.065788332017217455e-01,0.000000000000000000e+00,8.918041769505508087e-01,9.075642752324973861e-01
0.000000000000000000e+00,6.290587679925235820e-01,8.265834490879231389e-01,7.159454988644122775e-01
4.053983957837322127e-01,5.951372192659120097e-01,8.227556823881868597e-01,9.024570248963709185e-01
8.537666271683332919e-01,7.983416174390907116e-01,8.818649235677555875e-01,9.305319507698631698e-01
6.359343092562560473e-01,7.780517116753794538e-01,8.147896242149614832e-01,6.320551756378972597e-01
6.605726486888657822e-01,6.626521705476964286e-01,0.000000000000000000e+00,6.687192508109629507e-01
6.224694356968774045e-01,0.000000000000000000e+00,8.102227328295926734e-01,8.581903123230346653e-01
4.059358160607619559e-01,6.247015433716414101e-01,6.289390746134586596e-01,8.349336025204618927e-01
6.193363193853855808e-01,6.048749898110082901e-01,4.183162025140045870e-01,8.616943095517320961e-01
0.000000000000000000e+00,7.140288529904701420e-01,8.090505586920280212e-01,8.751479464212196246e-01
8.887943043193813342e-01,0.000000000000000000e+00,8.029755626718839689e-01,8.999206041709534309e-01
0.000000000000000000e+00,7.958377764471527005e-01,8.848792574559799506e-01,8.058759310425043232e-01
4.178917251255565013e-01,7.478517041536871801e-01,7.977633850674528126e-01,7.284257203356609978e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.549479028603718112e-01,7.922032721500062991e-01
6.893695173861057457e-01,5.805359925422237666e-01,0.000000000000000000e+00,9.443274634129922296e-01
0.000000000000000000e+00,7.795854532409735027e-01,8.565590791248058888e-01,8.573036178613667735e-01
0.000000000000000000e+00,7.242323616786068285e-01,6.065985028484528474e-01,9.018528170402536626e-01
3.673769928728883860e-01,9.089692251205229168e-01,6.052175904259003980e-01,9.370598017807377778e-01
4.099523766101260125e-01,5.554400726615735806e-01,6.319531690925496159e-01,8.642888606072487434e-01
5.952080823554929401e-01,0.000000000000000000e+00,8.001606312950647615e-01,9.211141980670968232e-01
6.291574344694341736e-01,4.064360036458469772e-01,6.245251063538417302e-01,8.483059487673588750e-01
5.286170610911204992e-01,6.886835061949592163e-01,7.397916038165968100e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.071294686516357508e-01,4.910368943031575006e-01,8.678126556305496564e-01
3.999421942103254524e-01,0.000000000000000000e+00,7.588857058879393547e-01,6.296519805472624576e-01
5.821574088420624626e-01,6.117584894174450394e-01,7.199837313697750041e-01,9.060386632030253962e-01
0.000000000000000000e+00,5.999241830453250213e-01,0.000000000000000000e+00,8.603665159238753635e-01
6.331730230078251864e-01,6.418166590869502919e-01,8.132512570718430922e-01,6.522002852925329330e-01
0.000000000000000000e+00,6.869857064243278799e-01,4.550170126785223479e-01,6.562484326719385530e-01
6.132860647511462204e-01,8.816286947557415710e-01,8.934641429482964581e-01,8.049596515807041497e-01
0.000000000000000000e+00,5.868262742060743609e-01,3.950838638309565054e-01,8.430598999469463006e-01
2.959984046528902901e-01,6.299249567918460135e-01,6.210647390647034971e-01,8.389522612251779643e-01
0.000000000000000000e+00,7.663628922912830710e-01,7.981381294764434697e-01,8.938490427643787095e-01
5.928435135375461629e-01,5.913740818116948184e-01,0.000000000000000000e+00,8.972620049537406439e-01
6.165836671066854402e-01,7.418178511706103873e-01,8.535062559885540079e-01,8.195313370370683748e-01
0.000000000000000000e+00,6.000870103783310094e-01,0.000000000000000000e+00,8.877360100635490747e-01
5.052797340743868659e-01,3.197664845490910679e-01,7.962484153742755977e-01,6.387822953754580535e-01
0.000000000000000000e+00,8.484281826806363558e-01,6.075128371888427470e-01,9.130177529956633453e-01
7.296461314515080288e-01,6.136700967780552851e-01,6.291059488165049451e-01,8.615332155745986098e-01
8.116741519127016469e-01,6.024704980050574754e-01,8.670695621327365599e-01,9.276283549255585070e-01
5.384525361507810359e-01,6.886317162599896458e-01,0.000000000000000000e+00,6.528507580187083992e-01
6.332133019944296004e-01,0.000000000000000000e+00,8.379912642038231940e-01,7.962056412016242923e-01
6.372535789492896896e-01,3.344604990394217658e-01,8.042674827465032816e-01,6.395313809348586176e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.625276383954316728e-01,9.081177412778471680e-01
3.992489613046534824e-01,0.000000000000000000e+00,6.033029101001674555e-01,8.761194469310559230e-01
0.000000000000000000e+00,4.485263132378953799e-01,7.261519415139379152e-01,6.535544869876729335e-01
0.000000000000000000e+00,4.319531028932329653e-01,8.270757756777395997e-01,7.055827170827771999e-01
0.000000000000000000e+00,8.179743984556514524e-01,8.851660288707163815e-01,8.841198350187492450e-01
3.184683748347935106e-01,0.000000000000000000e+00,6.975436982977706313e-01,0.000000000000000000e+00
5.644872093780188838e-01,5.309260059758169614e-01,0.000000000000000000e+00,8.346880353330077273e-01
0.000000000000000000e+00,5.146163755665454920e-01,7.846543886617367569e-01,4.243772699862919384e-01
0.000000000000000000e+00,8.045127451456374201e-01,8.473523071696913433e-01,8.912712209542432706e-01
0.000000000000000000e+00,5.957573942479381657e-01,9.156568416727181026e-01,9.333723095592689756e-01
0.000000000000000000e+00,4.115501735968130070e-01,8.592600911665894126e-01,7.926461780411460101e-01
6.066184746986542642e-01,4.064591149631843203e-01,9.007074428777489539e-01,9.380939248084527726e-01
0.000000000000000000e+00,7.444163588704152401e-01,7.914345840668183252e-01,8.866151616631530175e-01
3.067593679661924089e-01,0.000000000000000000e+00,8.386962623311468024e-01,8.373460319303810406e-01
6.413569263385705543e-01,4.115358116455882231e-01,7.866415457874441630e-01,6.490211849320900450e-01
6.720868420579126923e-01,6.008548173274681492e-01,9.176297202985899126e-01,9.158496834243194940e-01
4.228615203064384764e-01,0.000000000000000000e+00,7.826696481023442953e-01,6.240399972993808664e-01
6.944106756224261989e-01,4.143461908221927059e-01,8.233087992058670812e-01,8.657052372486199188e-01
3.875336225324368944e-01,6.158724429283760626e-01,0.000000000000000000e+00,8.908064520545952991e-01
0.000000000000000000e+00,8.020397305751705286e-01,8.241897320686588646e-01,0.000000000000000000e+00
6.605445002406657995e-01,0.000000000000000000e+00,7.305528833429386637e-01,6.623319993435404784e-01
6.153351603979554385e-01,6.083885082538185163e-01,7.880950697465257671e-01,8.981848843345735522e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.925859902445085980e-01,8.709745425915595973e-01
4.834422375583715681e-01,7.830570949264556990e-01,6.152573611762041095e-01,8.879043076552314284e-01
6.416264451658637569e-01,7.432128175362131550e-01,8.139367904574690282e-01,0.000000000000000000e+00
4.152164591095954260e-01,7.175878466521850019e-01,0.000000000000000000e+00,8.386677499767984933e-01
8.057846639021635227e-01,0.000000000000000000e+00,7.955967310707582341e-01,8.834010061707187056e-01
8.591261172475554986e-01,7.919073747202004521e-01,0.000000000000000000e+00,9.098516671753735796e-01
5.678834920144293363e-01,4.904030880884225896e-01,6.271951863743436828e-01,8.448757881859475516e-01
5.061254274613173898e-01,5.602192263521209581e-01,6.051748890082651045e-01,8.573297140108521175e-01
0.000000000000000000e+00,8.654729468897262024e-01,0.000000000000000000e+00,8.852964025301245377e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.162476194974530364e-01,8.408531355135657748e-01
0.000000000000000000e+00,0.000000000000000000e+00,2.568217022139221983e-01,7.734463792922500192e-01
7.929799895227801487e-01,0.000000000000000000e+00,8.779097843625386366e-01,9.210868428333215396e-01
7.116672177088188000e-01,7.975597715117899167e-01,3.012373303845192196e-01,8.915900737485823457e-01
7.370762545198026316e-01,7.220972851747660126e-01,7.386370644997054535e-01,8.731344697159101331e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.912082381578339207e-01,6.353951187125266298e-01
0.000000000000000000e+00,3.963080569541866383e-01,6.095648026512066053e-01,8.465466068573888059e-01
0.000000000000000000e+00,6.080141644176734195e-01,0.000000000000000000e+00,8.428718395754615234e-01
5.958668811240768193e-01,6.136310055868963165e-01,7.730531648128720068e-01,9.016101532217225545e-01
6.422683122120843580e-01,0.000000000000000000e+00,7.891533553069324247e-01,6.280621719454422269e-01
3.931884387882187970e-01,0.000000000000000000e+00,6.978293274133297031e-01,0.000000000000000000e+00
4.179371535710571517e-01,5.997261501013515517e-01,6.236097213972713327e-01,8.598795983208928906e-01
0.000000000000000000e+00,5.532453235929573054e-01,7.400856934570498868e-01,8.274219526474893005e-01
0.000000000000000000e+00,6.291616470929473071e-01,8.465016023970879377e-01,6.214366724763831229e-01
6.082512606877933381e-01,3.954366283364643131e-01,6.066184764631199489e-01,8.732100907396309619e-01
4.132041839510314229e-01,7.167627399849051395e-01,0.000000000000000000e+00,8.776907648872612766e-01
7.863109972149661120e-01,7.189702659848118405e-01,0.000000000000000000e+00,9.032536899323339030e-01
3.496211181807533652e-01,5.643869735740406623e-01,4.548854611468162723e-01,8.870271029405990548e-01
1.834123310349746738e-01,6.091577311402942563e-01,9.075855233767397001e-01,8.686559558674272763e-01
0.000000000000000000e+00,3.915180984640024842e-01,3.811175899869277961e-01,8.598121697253017226e-01
0.000000000000000000e+00,6.631248699091856214e-01,8.320871114650594258e-01,6.344186146342034593e-01
4.348942864881841786e-01,0.000000000000000000e+00,7.150051706879327895e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.417231005517827880e-01,7.289507150222046539e-01,9.127643358671168050e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.490112790252279495e-01,7.762648543256671640e-01
0.000000000000000000e+00,3.962349277024298511e-01,6.754958610729082658e-01,8.904134187003580614e-01
6.174358618919004726e-01,8.050358698830877291e-01,0.000000000000000000e+00,8.580451724029404259e-01
0.000000000000000000e+00,6.209776705933180985e-01,0.000000000000000000e+00,8.367205240588918569e-01
0.000000000000000000e+00,7.861610043572859752e-01,7.908883735269003346e-01,9.338811689801483906e-01
0.000000000000000000e+00,2.947596361699933443e-01,0.000000000000000000e+00,8.205133414843650552e-01
4.095191605529922563e-01,6.858948800129571755e-01,6.265946824732415710e-01,8.535566111526584621e-01
6.264067211068108376e-01,0.000000000000000000e+00,6.259418680155360848e-01,8.452757426642570904e-01
0.000000000000000000e+00,5.520859432146286716e-01,7.691773735302933623e-01,6.466830701597725550e-01
8.008814403447431784e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.024912045074604539e-01
6.374766840041279359e-01,0.000000000000000000e+00,7.621266278871872135e-01,4.880482216318873245e-01
0.000000000000000000e+00,6.401952441928246973e-01,0.000000000000000000e+00,6.352316030342909370e-01
6.227309369430396035e-01,7.600814830868126704e-01,8.488688950922320675e-01,6.224342883249160963e-01
2.810859190541602493e-01,0.000000000000000000e+00,8.632537839731676543e-01,9.415105766606487459e-01
6.192663480218663086e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.220913265059942576e-01
4.064323018079016858e-01,0.000000000000000000e+00,8.000114414162414755e-01,8.678239839565762281e-01
4.871413148311469210e-01,5.943341224838444292e-01,3.022680094802840944e-01,8.774414929856629852e-01
6.040420343809658199e-01,6.073405421687372296e-01,6.229673652915892479e-01,8.753315729810858814e-01
0.000000000000000000e+00,4.166824354896211946e-01,7.675946632354995192e-01,8.343024066360159585e-01
0.000000000000000000e+00,6.186506335166006565e-01,8.450149598890482894e-01,8.088827242349329039e-01
7.928647038633419575e-01,0.000000000000000000e+00,8.538604762363475320e-01,8.970780592021116995e-01
8.048993504822772316e-01,4.064812809587850517e-01,8.232117136655885403e-01,8.163027150013567601e-01
6.037915151407982073e-01,8.416313703648522493e-01,7.737046996672671817e-01,9.192854963141655622e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.066066416468693490e-01,7.302590106321620311e-01
8.064798508065891269e-01,3.817622717171911817e-01,9.025080176495120510e-01,9.134724321421732185e-01
5.049181970197549330e-01,6.386771738020509126e-01,0.000000000000000000e+00,4.577982991640420218e-01
5.946368988414858503e-01,4.343831694591053783e-01,7.845606097856334671e-01,6.428513425987567587e-01
0.000000000000000000e+00,3.822565468839839165e-01,7.765696739790319825e-01,8.990101285551270749e-01
6.340708342100624950e-01,8.142685224638426256e-01,7.467168093379534799e-01,8.645487234044348934e-01
7.963856508347924024e-01,6.093911179439521764e-01,6.185172609127369547e-01,8.760799787019198925e-01
8.053871734709607821e-01,0.000000000000000000e+00,8.438997088068812547e-01,9.294024135264880027e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.009353122622606902e-01,0.000000000000000000e+00
1.696862939186618568e-01,0.000000000000000000e+00,7.269163551809253443e-01,0.000000000000000000e+00
5.844452180490112836e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.138646176092394935e-01
6.297160526556504490e-01,0.000000000000000000e+00,6.943772691725940138e-01,8.097400481847745191e-01
6.136138342187400507e-01,6.296438346533452801e-01,4.925375743898465219e-01,8.512805064438437874e-01
6.773038488111123856e-01,5.415807534934177214e-01,0.000000000000000000e+00,6.453750826977560084e-01
4.044470443349101885e-01,4.572174004882876286e-01,0.000000000000000000e+00,8.486705215171912453e-01
0.000000000000000000e+00,6.130876219753735867e-01,6.171300629208195110e-01,8.586083692130739298e-01
6.211006304397874711e-01,6.042650643125977439e-01,0.000000000000000000e+00,8.725885019690087230e-01
4.898744610756505802e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.060249332011881540e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.727649987761255668e-01,9.159591660667700808e-01
7.952861069910032166e-01,0.000000000000000000e+00,6.274708731480818091e-01,8.631335623875365792e-01
6.044261442836919018e-01,3.017508145017465671e-01,0.000000000000000000e+00,8.696513799461271788e-01
4.114783261819316418e-01,0.000000000000000000e+00,6.123013322755107568e-01,8.484867768267787547e-01
8.014747904346870566e-01,5.939060492128133140e-01,8.300063902887110379e-01,9.218057034090822999e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.136071562347562125e-01,8.803860701553324342e-01
2.161338199377372538e-01,0.000000000000000000e+00,6.247775485262325734e-01,7.947739450719779608e-01
3.646386014909323015e-01,8.831890285040835398e-01,9.296805073503174865e-01,9.279171315228174066e-01
0.000000000000000000e+00,6.253786808182153489e-01,5.268397111434348634e-01,8.370111869346369415e-01
3.974654083681229411e-01,8.015311188546903054e-01,7.399263970675039603e-01,8.854945737121892035e-01
4.864346777157427804e-01,5.677978030634929230e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,6.190022214071564388e-01,8.177317831344970145e-01,8.455628975604647657e-01
0.000000000000000000e+00,5.162917198609062730e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.796453193476352350e-01,2.866161112982061887e-01,8.726534176012559207e-01,9.331966496118765386e-01
4.779053341201098815e-01,6.165837430670462194e-01,6.097233065549206854e-01,8.823839654392635623e-01
0.000000000000000000e+00,6.269979625920685251e-01,7.922352341218589222e-01,8.790231548756269886e-01
0.000000000000000000e+00,6.105368836377358388e-01,6.141686062760571829e-01,8.503777751176142541e-01
4.265225626843407447e-01,0.000000000000000000e+00,8.313507223434851712e-01,6.145756858051637517e-01
5.960146628969538174e-01,7.245763393117031770e-01,8.390743464243354266e-01,9.062052945194054576e-01
3.880249720378921019e-01,0.000000000000000000e+00,8.920928792331183077e-01,9.192547687511171128e-01
3.076487422271304006e-01,0.000000000000000000e+00,4.051661225667223531e-01,8.295993170932393079e-01
0.000000000000000000e+00,6.056491033158730719e-01,8.018510227425396097e-01,8.805953258153690344e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.996998305150480046e-01,8.588869839631469993e-01
6.148516118362512550e-01,0.000000000000000000e+00,7.982298202634670048e-01,8.999207698340014883e-01
0.000000000000000000e+00,4.731570601492360306e-01,8.269209178580468889e-01,6.307763365022642787e-01
5.899696255142302670e-01,0.000000000000000000e+00,5.572156340017495602e-01,4.826236659308327792e-01
6.137118237405099208e-01,5.981948573014024273e-01,9.122561701773751475e-01,8.746263716287031587e-01
5.440348686442595394e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,6.309716277483581326e-01,7.826064712013828251e-01,6.260294597914284331e-01
3.038166668708618401e-01,0.000000000000000000e+00,8.734544675600841579e-01,8.799401913945508191e-01
0.000000000000000000e+00,4.242083003248339201e-01,7.897365911183306109e-01,4.229881705762190691e-01
0.000000000000000000e+00,7.994355551911510593e-01,0.000000000000000000e+00,8.429473244759712047e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.219515413113454461e-01,8.453096691160273402e-01
0.000000000000000000e+00,5.498548510445638859e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.210383190760036975e-01,6.355943819539242590e-01,8.120374358085958866e-01,6.464614207577579208e-01
4.536771685475791127e-01,6.583344453007793362e-01,7.484768741073818399e-01,6.458963454306533292e-01
0.000000000000000000e+00,6.459718700053013185e-01,7.831520601211602317e-01,7.393969261692354689e-01
0.000000000000000000e+00,8.034265195961108885e-01,7.983647733106781219e-01,9.178124681675937646e-01
4.182590743365087738e-01,0.000000000000000000e+00,7.287495986661121083e-01,8.545437532433642902e-01
2.850835975210969098e-01,8.799149739239426893e-01,3.859666227115993720e-01,8.883658718271298937e-01
3.976359475633408636e-01,3.983191445390121821e-01,6.033574413211111320e-01,8.539107357500447248e-01
0.000000000000000000e+00,6.330348734178286030e-01,5.801275432968651113e-01,9.238968860124627813e-01
2.969771716071711865e-01,6.365641653142557477e-01,8.027870456468901850e-01,8.482861769911040906e-01
6.056661480106233508e-01,0.000000000000000000e+00,8.778107183887564613e-01,8.965842154204531900e-01
4.984761109389413414e-01,0.000000000000000000e+00,6.083009269701072919e-01,8.892345394215949161e-01
0.000000000000000000e+00,8.185774137829655572e-01,8.435945809420298813e-01,8.910705564474696860e-01
8.836468354030995176e-01,8.047259198084586451e-01,8.552750422921868712e-01,8.957512568723497992e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.251960983567180330e-01,8.006527076233189710e-01
3.774640321514287078e-01,8.625619047055279598e-01,5.693587014279027914e-01,9.502738204732159577e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.019764908912507817e-01,7.257051004248569193e-01
4.069892216224830772e-01,4.070748596107672257e-01,7.618228680539771425e-01,8.749059673345662702e-01
0.000000000000000000e+00,6.360419225502083052e-01,8.005708047852436726e-01,0.000000000000000000e+00
5.849841085027991383e-01,8.859233534964217061e-01,9.014327243530143585e-01,9.359157686692203271e-01
0.000000000000000000e+00,6.372966675832576477e-01,8.627172648757709394e-01,8.138419346344365479e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.649581254081343262e-01,8.015520641658524514e-01
0.000000000000000000e+00,9.426928481993354092e-01,8.939699735740503916e-01,8.886965274899105705e-01
4.254400519612442921e-01,5.256887084793957499e-01,7.817607179194829836e-01,6.398180618033088018e-01
0.000000000000000000e+00,4.996330088982055551e-01,7.726142258416965891e-01,9.009331502533132197e-01
0.000000000000000000e+00,6.221800583523514616e-01,6.203334533150345331e-01,8.329346147261196265e-01
0.000000000000000000e+00,4.918309673400679261e-01,7.764893052459705958e-01,6.374562515024421172e-01
4.059209996567868517e-01,4.021414341605702436e-01,2.380879186163842587e-01,8.327884714762949780e-01
7.333626021157522157e-01,0.000000000000000000e+00,6.287115724709099185e-01,8.575654290221292886e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.918155545851789379e-01,8.772650299952805542e-01
0.000000000000000000e+00,6.027604065659266652e-01,8.751186714761995944e-01,9.102464911100660583e-01
0.000000000000000000e+00,7.452135516149676064e-01,7.392101558739920808e-01,8.452584341189556261e-01
0.000000000000000000e+00,2.981117236301602524e-01,8.084123474673459153e-01,8.885201674211619105e-01
0.000000000000000000e+00,6.157527985502662116e-01,0.000000000000000000e+00,8.827627965970947788e-01
6.122661018477084660e-01,0.000000000000000000e+00,7.916636841932509494e-01,8.982354624689753431e-01
6.233781383659351416e-01,5.426989654095085713e-01,6.262663056554309549e-01,8.686774460531828668e-01
7.991620587528049935e-01,0.000000000000000000e+00,8.524767715284945480e-01,8.774732803052455177e-01
4.097539707741816306e-01,6.384605629108672797e-01,8.367406714292732195e-01,6.243113598581779833e-01
0.000000000000000000e+00,4.034050437036672543e-01,6.101110354949793591e-01,8.454346877132490334e-01
2.981724598065606524e-01,5.015060153720924951e-01,6.317475101628196033e-01,8.183214617669469781e-01
3.912695364210336813e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.217101842585711191e-01
3.937032484204354699e-01,5.302103878629800260e-01,6.114874450937193284e-01,8.685993564668146316e-01
6.022267595639813065e-01,3.135037313238034362e-01,8.701821896008086199e-01,9.105791362698832936e-01
0.000000000000000000e+00,7.842454299606308465e-01,3.861173011014118472e-01,8.930769370302142907e-01
4.277256246711861332e-01,5.844911951464096811e-01,7.442923762549218392e-01,8.409204264961031017e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.759154708932788358e-01,9.141620844647996291e-01
0.000000000000000000e+00,3.801691430099234381e-01,7.784470983306938097e-01,6.339148266859865322e-01
0.000000000000000000e+00,8.053006645849655198e-01,8.138908327529628117e-01,6.357226255231251955e-01
0.000000000000000000e+00,6.177532153451830155e-01,5.522533257031867482e-01,8.227277301739477355e-01
8.092492620748888976e-01,6.164514980794024712e-01,8.122344210701812894e-01,9.023418975096449968e-01
0.000000000000000000e+00,6.565284984983161820e-01,7.300505781748793943e-01,4.463664309582195400e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.804914236676698813e-01
8.074080432496928417e-01,2.845077534725261037e-01,0.000000000000000000e+00,8.837614081034317337e-01
4.827967265026181232e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.717434251088837405e-01,6.377549515082021614e-01,8.215980048088273868e-01,0.000000000000000000e+00
6.298938440618349066e-01,4.159441678274760634e-01,6.303222573812599094e-01,8.238919415889438547e-01
2.827326280300147543e-01,2.765454544235662615e-01,7.910236503822318799e-01,8.976947882374092247e-01
0.000000000000000000e+00,4.938894274482537039e-01,7.827425296538736976e-01,8.228766779899975292e-01
0.000000000000000000e+00,5.806013659305142571e-01,9.178988355533693744e-01,9.088244249698255173e-01
6.001241244800787911e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.698735994868109778e-01
3.953824574088177779e-01,7.958030077432250993e-01,8.081765693382728655e-01,9.062609085962259892e-01
3.961884098837327728e-01,0.000000000000000000e+00,8.892179048781828632e-01,9.041010224051577726e-01
4.127661288863090916e-01,7.998931518993420697e-01,8.136367689723233987e-01,8.621116639610453269e-01
6.489544340853284909e-01,4.415769453098365993e-01,7.670119650536464384e-01,6.389144781678883778e-01
7.037312867019447360e-01,4.061820081184702169e-01,0.000000000000000000e+00,8.551159478945142833e-01
7.306494757490187286e-01,0.000000000000000000e+00,8.458360189960816289e-01,9.041946398277926900e-01
6.038785406669595623e-01,4.842102762415076422e-01,8.007956837455786347e-01,8.893060285162334155e-01
7.377138315361103649e-01,4.855793914904734665e-01,8.834709477196704963e-01,8.992832655879086090e-01
7.455776817944743673e-01,6.105682634187048485e-01,8.836265523944124567e-01,8.161846854413206120e-01
3.049071841788554282e-01,7.711200644079128086e-01,6.262487837364967280e-01,8.647449418921214770e-01
3.231294587496809090e-01,0.000000000000000000e+00,7.710946175138460035e-01,6.304279649598080182e-01
4.086604097746717179e-01,7.954279007045895744e-01,6.125183886961035329e-01,8.840763996264627833e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.205486064336006580e-01,8.311884113045638900e-01
0.000000000000000000e+00,6.138221912432630933e-01,0.000000000000000000e+00,8.415976899527248811e-01
8.697650436701389598e-01,0.000000000000000000e+00,6.194122615745318861e-01,8.761491683637749883e-01
7.254644792166199396e-01,7.983683260547894678e-01,8.753713025111223844e-01,9.141855571515901113e-01
5.989888471298296935e-01,8.790626014011475586e-01,8.852104836454751657e-01,9.334574015982065598e-01
6.265928784314784838e-01,5.172560938582149159e-01,7.247371410167094963e-01,8.710705777982573617e-01
6.359634028719208798e-01,7.343049820362590463e-01,8.150270328785553797e-01,4.357789137496190790e-01
6.330251690294949052e-01,8.027143234548232975e-01,8.951144385437540540e-01,6.277497221024803675e-01
0.000000000000000000e+00,3.646363094041427111e-01,7.780006201508596897e-01,6.378073503746148898e-01
8.079638947357864476e-01,6.241215574560623480e-01,0.000000000000000000e+00,8.528334571654542229e-01
4.222165126060914986e-01,0.000000000000000000e+00,6.172502091184278727e-01,7.962979025677978662e-01
6.182224984124105038e-01,4.110779405354523797e-01,6.124394742721910312e-01,8.666712883660224742e-01
4.027339041147385834e-01,4.701548674161717400e-01,6.069408224151613407e-01,8.710397519703454439e-01
0.000000000000000000e+00,8.333353941736967307e-01,4.123680371865111605e-01,8.727942065449837417e-01
3.990634528830038219e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.584242351931824500e-01
4.074644261290321645e-01,0.000000000000000000e+00,8.468181521246528343e-01,6.154593398328394027e-01
7.652536054581172698e-01,6.319719957702079061e-01,4.286840971949132939e-01,7.947984998932319245e-01
3.008855342509307307e-01,7.318112139956008955e-01,6.252858831631433745e-01,8.369715241784261295e-01
6.056721909482252197e-01,0.000000000000000000e+00,7.223192521644299369e-01,0.000000000000000000e+00
4.128772464566553002e-01,6.994078676117516657e-01,8.312306357477634577e-01,8.081131091718787296e-01
8.219477753334633041e-01,0.000000000000000000e+00,8.104967932504357764e-01,8.897896525201400841e-01
4.068299103412829076e-01,8.039032056942841953e-01,8.558086962045499124e-01,6.191444401151380283e-01
6.139545362916521976e-01,8.626531279064245661e-01,8.840595860056509325e-01,8.575581158774646662e-01
6.052212518794073404e-01,0.000000000000000000e+00,8.072989255630861338e-01,8.968732332896562909e-01
4.222225368906159515e-01,6.264277327224864189e-01,0.000000000000000000e+00,8.098238760564743233e-01
0.000000000000000000e+00,7.821155640432650991e-01,9.528392865454843319e-01,8.643351631073863395e-01
0.000000000000000000e+00,6.344050646396249826e-01,6.293867951255285309e-01,8.245279574633959108e-01
0.000000000000000000e+00,3.851607789835236328e-01,5.889011032328995698e-01,8.789052987730260336e-01
6.253891562972031526e-01,4.113375474789425779e-01,6.192193046358726027e-01,8.669299121007537634e-01
4.502968528122884839e-01,7.222714138229424652e-01,6.336673837780106844e-01,0.000000000000000000e+00
7.583203407020657760e-01,0.000000000000000000e+00,9.075489504349431025e-01,9.321714755973034006e-01
2.988404639401818219e-01,6.092344708996337843e-01,8.598373519233667439e-01,8.909492539703232072e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.885837359245169598e-01,8.894644996020073524e-01
0.000000000000000000e+00,7.036716689912299039e-01,6.089318971810716574e-01,8.712671459259276885e-01
6.186463114521403295e-01,8.029772167721103138e-01,6.178316960908883937e-01,8.867980643600035240e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.880908199569824690e-01,8.565019591650661068e-01
0.000000000000000000e+00,6.242244793023532523e-01,0.000000000000000000e+00,8.596828909151102982e-01
0.000000000000000000e+00,7.831213155332709119e-01,7.885900775287657538e-01,9.347824955281980319e-01
6.001434536839445055e-01,5.907134575382495534e-01,9.562503805396993517e-01,9.433607975442380722e-01
6.194919697017160498e-01,6.338207669916408049e-01,7.963365071010534146e-01,4.406219030139364445e-01
7.186751742834993628e-01,0.000000000000000000e+00,8.483442844591158050e-01,9.222609326423530929e-01
0.000000000000000000e+00,6.212548813612268628e-01,8.748524547771199256e-01,8.719771311981017181e-01
0.000000000000000000e+00,6.160771549906518540e-01,7.919847566500630709e-01,8.852668792676633425e-01
0.000000000000000000e+00,7.825555796247697371e-01,7.943190637976643709e-01,8.723141908889529006e-01
0.000000000000000000e+00,4.831701814967648834e-01,8.678051518747474935e-01,8.806141300302374741e-01
6.496643668856745268e-01,4.285949794960992043e-01,7.952348216867010100e-01,7.461428025527463426e-01
4.135198647178892628e-01,0.000000000000000000e+00,7.266115489446995923e-01,8.566857531119348446e-01
4.132334262507145195e-01,7.990004972127205951e-01,0.000000000000000000e+00,8.559036080474194952e-01
5.949353177353267075e-01,0.000000000000000000e+00,9.066899949571480821e-01,9.157760920685994455e-01
5.741424007999288426e-01,3.952011982547588564e-01,5.390451059142354895e-01,8.757416031960125746e-01
9.220308396809240303e-01,8.911487957548206440e-01,5.835956449062826845e-01,9.467347443399428686e-01
8.218002078000732347e-01,8.189666794496286428e-01,6.158204917937157852e-01,8.464923655619776000e-01
3.948899962639245143e-01,6.324067552603498399e-01,7.946081697355854567e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,6.112725372649641109e-01,8.474674215283394263e-01
4.383394872941316356e-01,0.000000000000000000e+00,7.399304687305134909e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.901017708368638370e-01,4.121525100339781811e-01,8.451705060589784768e-01
7.910103998345557885e-01,4.009096048748073127e-01,8.045133601984537641e-01,9.209237788936411873e-01
0.000000000000000000e+00,7.216044731127853051e-01,9.069056807151548716e-01,9.353378639359000157e-01
3.624160244763512950e-01,1.813483948668443979e-01,7.915036102076610236e-01,9.123527105072575250e-01
2.925524309134706069e-01,5.973436477807105849e-01,8.599705860109506661e-01,8.957901666908905103e-01
0.000000000000000000e+00,6.774716571079393290e-01,7.823750120401102848e-01,0.000000000000000000e+00
6.042169005413913219e-01,0.000000000000000000e+00,8.856269799544927990e-01,9.329695727814968365e-01
0.000000000000000000e+00,5.023364141239321512e-01,6.193987955773926357e-01,8.273682062762141021e-01
6.633945890644381560e-01,7.386393837764264614e-01,6.522692288261217053e-01,6.657722686087582664e-01
6.291558427265084852e-01,0.000000000000000000e+00,8.407794622610395008e-01,8.001225248434686854e-01
0.000000000000000000e+00,2.961410198202242272e-01,7.885507273758832758e-01,9.048551220815667095e-01
6.039280683790386739e-01,2.784788985141529727e-01,8.632294815460870296e-01,9.115208488299523237e-01
0.000000000000000000e+00,4.243876924398814476e-01,0.000000000000000000e+00,7.994011608530440238e-01
6.335056838045137750e-01,6.312668729306107895e-01,8.134417941037702660e-01,8.400422038560398930e-01
2.277011600218505072e-01,4.116855228128869504e-01,8.611565240480969496e-01,9.096045060953797945e-01
7.584422071171654789e-01,6.396790544745247775e-01,8.490867842368241547e-01,6.223341035337737193e-01
8.006840836142371520e-01,0.000000000000000000e+00,8.645783623010622199e-01,6.147746273711814924e-01
4.151724522759935310e-01,0.000000000000000000e+00,7.191033864869368353e-01,8.556588268614216952e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.009021434409803186e-01,8.545032790676280188e-01
0.000000000000000000e+00,6.263504126466512556e-01,7.993520115508624402e-01,8.859263065218954125e-01
4.896578569521106150e-01,0.000000000000000000e+00,5.006555597152255732e-01,8.685142626448203451e-01
7.089678788571533996e-01,7.887299897157760142e-01,8.306941384459187727e-01,6.294665485383243997e-01
4.250013174743686450e-01,8.084926338600668672e-01,8.306071626907992611e-01,7.441093957629485445e-01
6.203215772963868169e-01,0.000000000000000000e+00,8.324780527101911520e-01,6.387654883844184894e-01
0.000000000000000000e+00,6.290267174674026851e-01,6.180056447245617646e-01,8.452697272711038323e-01
5.861552792581063986e-01,6.522374534245867217e-01,7.586103346079311471e-01,0.000000000000000000e+00
0.000000000000000000e+00,8.249574201666285411e-01,6.255114020432007704e-01,8.794498692887960933e-01
7.269414240056514265e-01,0.000000000000000000e+00,6.207132711589767871e-01,8.754320265164149406e-01
0.000000000000000000e+00,7.213379502546535260e-01,7.644332721951992982e-01,9.196253243626189011e-01
0.000000000000000000e+00,8.065872453149275367e-01,8.359990736185795024e-01,7.453426580023413406e-01
1.727327039250614593e-01,6.370974969868931082e-01,7.873504045179572364e-01,4.227046750204926928e-01
4.051590132585449755e-01,6.001144296198217543e-01,0.000000000000000000e+00,8.548675853073658404e-01
4.127927005521939141e-01,5.059737580631493703e-01,0.000000000000000000e+00,8.007896735717280334e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.961622812150852546e-01
3.036569444242930293e-01,6.250211966614728221e-01,5.770071398913315663e-01,8.693186568436497286e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.442171605493701492e-01,0.000000000000000000e+00
6.180454542622444425e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.600484576773014256e-01
8.087440724118725166e-01,8.016376106723541728e-01,8.795054183373034462e-01,9.083647093477171808e-01
6.165791705694489977e-01,7.994485548564256305e-01,7.456237922177348931e-01,8.978924549452186321e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.911701276963988394e-01,8.201062853868416047e-01
4.680665672331953964e-01,6.240484994724608825e-01,5.830938233506457458e-01,0.000000000000000000e+00
6.195035647478612795e-01,7.446918855868980280e-01,8.654705464621308408e-01,6.259714091454331442e-01
7.292125098654551607e-01,6.169246818391878051e-01,8.797542332371375284e-01,6.354366104802839921e-01
0.000000000000000000e+00,6.320600752032425884e-01,8.122581783576185988e-01,7.677185374323701739e-01
0.000000000000000000e+00,6.383289401314825584e-01,8.060487287650522914e-01,6.377087513491319637e-01
0.000000000000000000e+00,6.017291048815962551e-01,7.907517680781839253e-01,9.070320632028021635e-01
5.837600874707633558e-01,5.753918588978403914e-01,9.108881932194639042e-01,9.492356030136257505e-01
6.710939571811880278e-01,4.130449452727619208e-01,0.000000000000000000e+00,8.465562514591119525e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.191418188532716416e-01
6.087093511334367157e-01,0.000000000000000000e+00,8.190704543159013085e-01,4.155887279623211028e-01
7.478081924998642993e-01,0.000000000000000000e+00,8.457710011335520806e-01,8.076024734450236719e-01
8.168004755624271862e-01,0.000000000000000000e+00,8.050821424044888319e-01,8.966152921436558731e-01
8.177375133470461410e-01,7.511834422321701510e-01,8.448560093204213750e-01,7.823605987955352115e-01
0.000000000000000000e+00,8.102101908612669989e-01,8.123494634500338929e-01,8.690148627197813447e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.684979092508994247e-01,8.992950152711480793e-01
4.849454634766608985e-01,7.935014512537945652e-01,0.000000000000000000e+00,8.891937411387741408e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.924786552355653768e-01,8.344948892971359999e-01
5.903350696992815116e-01,6.224748445784882289e-01,8.877093268534953507e-01,8.983022269889409106e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.826680458562244036e-01,6.296489092314828673e-01
0.000000000000000000e+00,6.343234798404877584e-01,8.325015462113940501e-01,6.288092300862604400e-01
0.000000000000000000e+00,6.689799403080483042e-01,7.116889358229016027e-01,8.416275613941839318e-01
0.000000000000000000e+00,8.292881264464259106e-01,8.115853143368855216e-01,9.019309280805838380e-01
4.597891389933443373e-01,7.578673558273316679e-01,9.095025467270290154e-01,8.119149115135751993e-01
0.000000000000000000e+00,7.280805953733644476e-01,7.774451896150678110e-01,8.728896372817340765e-01
0.000000000000000000e+00,7.869876704614583440e-01,0.000000000000000000e+00,8.886675910455205107e-01
4.283292968159628789e-01,5.678310544493130330e-01,7.516315368752296555e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.361114413058678307e-01,8.106247445027544574e-01,7.733827875734073931e-01
0.000000000000000000e+00,6.447328559020920613e-01,7.894388532676755998e-01,6.406947854184701363e-01
0.000000000000000000e+00,7.060621280044656611e-01,6.620331930066800652e-01,5.455292288784763244e-01
5.049635144912247853e-01,8.073819272701013849e-01,8.458987255758165791e-01,7.116925513454988028e-01
4.044043592875746218e-01,6.095318274863945618e-01,8.533506088279642077e-01,9.017573539804577543e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.003470704700834437e-01,9.341038385027284896e-01
6.181416882617460917e-01,6.147285248123324219e-01,6.163462511275250577e-01,8.533186669114604106e-01
3.947778976319446520e-01,6.077896228313321991e-01,9.016672972842790790e-01,9.151566642173127875e-01
0.000000000000000000e+00,7.425943674808561656e-01,8.732775498194383923e-01,8.035325919548297335e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.657420311451069717e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.917588761722754720e-01,8.665003790524054006e-01
6.211931848411729185e-01,0.000000000000000000e+00,4.787108369201617530e-01,8.479424224479088501e-01
6.969467567509786132e-01,4.192667938674701222e-01,4.122446687432043677e-01,8.553245847381202305e-01
0.000000000000000000e+00,6.386207395046549218e-01,7.833349127686466407e-01,0.000000000000000000e+00
6.443568207481817911e-01,5.241055138914018086e-01,0.000000000000000000e+00,7.956330693437592139e-01
0.000000000000000000e+00,6.317955772207826115e-01,6.234856938976902629e-01,8.320547423922002306e-01
0.000000000000000000e+00,6.241367930440897549e-01,4.145732439771629974e-01,8.440518454402718973e-01
0.000000000000000000e+00,6.264383208238704093e-01,8.148114862673448977e-01,6.304725587057109504e-01
0.000000000000000000e+00,6.842751293535470625e-01,0.000000000000000000e+00,8.037938943822722226e-01
6.262568570376965127e-01,8.154497643646854144e-01,6.192530984899055069e-01,8.757653824845497148e-01
7.423343677402994834e-01,0.000000000000000000e+00,7.397686124975336730e-01,8.590877700276093876e-01
7.996198993793577348e-01,0.000000000000000000e+00,8.987111101392901702e-01,9.306153424788033979e-01
0.000000000000000000e+00,7.396497786939506547e-01,7.776745381542468083e-01,4.283257529112264317e-01
0.000000000000000000e+00,8.685190284984448672e-01,6.001879911040528537e-01,8.837482316704567964e-01
6.188702884157013528e-01,6.560044895899608264e-01,6.153916345305889823e-01,8.891275075828470875e-01
4.026145269256866110e-01,0.000000000000000000e+00,8.690887366399584479e-01,7.985978177467581984e-01
7.179883672352198598e-01,7.893918774100185942e-01,4.019109295797551606e-01,9.158490079639475256e-01
0.000000000000000000e+00,5.021599007999515418e-01,7.841138494241683965e-01,0.000000000000000000e+00
6.228984400126614807e-01,4.312065220714406122e-01,8.078095252120465197e-01,8.447249244012744462e-01
2.048591987042547857e-01,0.000000000000000000e+00,9.890453703462317447e-01,9.914546281432687902e-01
0.000000000000000000e+00,6.634006582181282141e-01,6.381140672494307609e-01,0.000000000000000000e+00
6.076600115759726028e-01,0.000000000000000000e+00,7.533226136186278454e-01,9.037187653397265041e-01
0.000000000000000000e+00,8.009528523160567293e-01,7.855730259534793314e-01,9.110268142109554379e-01
0.000000000000000000e+00,3.602795343575388443e-01,8.645711793207208062e-01,9.289912026129442113e-01
5.870291074382332219e-01,8.258273442112492591e-01,6.121253538744899636e-01,9.223629503449799483e-01
0.000000000000000000e+00,4.008832258949595606e-01,6.146813539603566134e-01,8.679205329387127410e-01
4.336022534462212752e-01,0.000000000000000000e+00,7.667522673424560509e-01,6.318629953852257231e-01
4.117527428910534582e-01,4.346958790675292672e-01,7.999845776516645302e-01,5.248769059738644938e-01
6.007119663637979778e-01,7.199638694650731807e-01,6.022668282250536187e-01,8.995084429377462332e-01
8.904618893232635335e-01,6.054148800215144455e-01,6.075964177779448194e-01,8.935871635442927952e-01
5.392796924157543526e-01,7.998063923818004017e-01,8.563082569609971051e-01,6.101597653042883929e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.970734727948152520e-01,8.541075319938956634e-01
0.000000000000000000e+00,8.039154766224891890e-01,6.336680686212965430e-01,8.706905126343994494e-01
5.779211020416274991e-01,6.082277081832228038e-01,0.000000000000000000e+00,4.720620511277653364e-01
4.225223798797611563e-01,6.435283273715274310e-01,7.978399318498570203e-01,5.708606558421792654e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.651552890969547160e-01,7.968578710080153060e-01
4.922615927201071662e-01,6.567778751421937677e-01,0.000000000000000000e+00,4.725981716568548041e-01
4.670611702590666825e-01,0.000000000000000000e+00,4.176442619501388176e-01,7.919233592555117163e-01
0.000000000000000000e+00,6.081690466415805574e-01,8.189008827181289973e-01,8.784624099133550024e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.594150219386189615e-01,7.978670579980026156e-01
4.047185585209338576e-01,4.009501639942545381e-01,3.831380303592409886e-01,8.501420731056652524e-01
4.029010353114411136e-01,6.425744397377144423e-01,5.087856794271468086e-01,8.052782122849396762e-01
2.854010672858440234e-01,0.000000000000000000e+00,7.977047365730522976e-01,8.705844060267878826e-01
0.000000000000000000e+00,8.102627419517675067e-01,7.966142452282131137e-01,9.127577036820231360e-01
5.969270798495862618e-01,0.000000000000000000e+00,6.181270650760259944e-01,8.777566676625511155e-01
5.982843284269925288e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.610212002869659376e-01
5.448427863559519579e-01,3.721578362824442543e-01,4.604990266658285925e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.857216358001093193e-01,7.341760713317314613e-01,9.061768542412137473e-01
0.000000000000000000e+00,7.994647103561162149e-01,6.384620648074089688e-01,8.640512458003491991e-01
0.000000000000000000e+00,7.808863930407006215e-01,3.844677677841983887e-01,9.113542587042605669e-01
6.481371880709916322e-01,7.928512134325105265e-01,6.140490548911718971e-01,8.948393087444966865e-01
8.730980162221416707e-01,0.000000000000000000e+00,7.922650346890993678e-01,9.185150725477739808e-01
0.000000000000000000e+00,8.792595736261182848e-01,9.307980365861683314e-01,8.666370163105212576e-01
4.222408556535975910e-01,4.143021258336763157e-01,7.944063118719717487e-01,4.409669564402953768e-01
6.267060885706566831e-01,8.041460967542186644e-01,7.997735510227801381e-01,8.852627885899145843e-01
5.983184744576195424e-01,4.334208808164642934e-01,7.915651736578062092e-01,6.381503372656589512e-01
0.000000000000000000e+00,8.078038555093007833e-01,8.149838482327649292e-01,9.014654418133508651e-01
0.000000000000000000e+00,7.083494924221203082e-01,8.066374780763941876e-01,6.377146239998849886e-01
6.248172880392449668e-01,0.000000000000000000e+00,8.011881663625116667e-01,0.000000000000000000e+00
6.437469480395476840e-01,4.326021936719057215e-01,7.647413183976454754e-01,4.385604543267325184e-01
0.000000000000000000e+00,6.187725163677557649e-01,3.821848241241574407e-01,8.463145625601551369e-01
5.675013252829625987e-01,0.000000000000000000e+00,6.120718709705086358e-01,8.546844659484890139e-01
6.084170934480583881e-01,7.435046282384718541e-01,8.060293347232750927e-01,8.726077183511334878e-01
6.068888098649807272e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.551075581724207897e-01
6.044051619854371449e-01,8.059512568520160736e-01,9.074436979742090958e-01,8.845370925574700394e-01
6.327457461715919607e-01,7.583120616248487655e-01,8.629004238085674627e-01,7.558949655741904472e-01
6.053013650465026707e-01,8.109258398587901873e-01,6.024719419371158402e-01,8.989452474223714740e-01
6.321462976734733008e-01,7.660256908292775169e-01,8.099635357233013755e-01,6.527696308781776313e-01
3.900765566708532806e-01,7.258154638946574533e-01,7.980603947423690059e-01,9.002027884606372821e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.969691746859616344e-01,8.273959376167592250e-01
0.000000000000000000e+00,4.120511680296397583e-01,5.512041994854868232e-01,8.382377050582675571e-01
0.000000000000000000e+00,7.914181662235657555e-01,6.957300328160909153e-01,8.942931430937285375e-01
3.965223530964743781e-01,0.000000000000000000e+00,7.923649529926872770e-01,8.718197470265868221e-01
0.000000000000000000e+00,6.099786348601505814e-01,7.722152074412933498e-01,8.518543350195296737e-01
0.000000000000000000e+00,5.787732358999400084e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.083016707196065020e-01,0.000000000000000000e+00,8.754858163466490151e-01,9.209544827091276087e-01
4.191955256018738973e-01,6.188233150243958036e-01,6.121346305313399849e-01,8.538165315770157582e-01
8.046297993548250371e-01,6.073844518483896282e-01,0.000000000000000000e+00,8.924369399213929466e-01
0.000000000000000000e+00,6.326881630304627135e-01,8.049224129864152033e-01,6.434208877412219696e-01
4.161894744191422801e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.185022107723471940e-01
6.075316409599923473e-01,6.145598317078176942e-01,6.082554602041321257e-01,8.916743884308684365e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.961920455582895961e-01,7.991087332746089622e-01
0.000000000000000000e+00,7.478722714842203079e-01,8.648469719551540313e-01,6.322312918763350886e-01
7.933913782333023024e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.019903032544944743e-01
4.016185568432664166e-01,0.000000000000000000e+00,6.132772634088072827e-01,8.633782557217177800e-01
4.125294251613816909e-01,6.875095526244873190e-01,8.231512733120692760e-01,6.376087140054187419e-01
0.000000000000000000e+00,2.585669372014197664e-01,7.720397757654585691e-01,0.000000000000000000e+00
0.000000000000000000e+00,7.852048443807114753e-01,7.094782099115490848e-01,8.436415171766384891e-01
0.000000000000000000e+00,2.347714717838245979e-01,7.849722528239947428e-01,6.365278798712743491e-01
3.758378334566750967e-01,6.159546997851129690e-01,8.083276944059473168e-01,8.997632344413207806e-01
4.151370592334305276e-01,7.554038616574447751e-01,0.000000000000000000e+00,8.547148752929771831e-01
6.058343954898363082e-01,8.522808407930200225e-01,6.123252117789552695e-01,9.015052917762946816e-01
6.307006856905645886e-01,7.450053824644355949e-01,7.994731893207701612e-01,7.825209891136382101e-01
0.000000000000000000e+00,4.122056268706315030e-01,6.286963059513905883e-01,8.275406371329857569e-01
6.029268279623898330e-01,0.000000000000000000e+00,7.924772910671615822e-01,9.098555535409651451e-01
0.000000000000000000e+00,6.252030372051999851e-01,7.868094888915144747e-01,4.209342030628721032e-01
3.384203401495539110e-01,4.439208671551648777e-01,7.528124901415431669e-01,6.417185827229553441e-01
8.841660517614956527e-01,0.000000000000000000e+00,8.853140260276147755e-01,9.304840868899787454e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.252736651040474269e-01,7.868429824358991187e-01
0.000000000000000000e+00,5.990868705810714623e-01,7.924911138631407503e-01,6.371956080856031601e-01
0.000000000000000000e+00,7.992077895611023886e-01,7.986022403430115268e-01,9.035918208881253966e-01
0.000000000000000000e+00,8.880822116838035241e-01,4.253796647915218943e-01,8.977836307525665083e-01
2.914523665945621955e-01,4.062725994047530764e-01,7.291727740613599407e-01,8.671698111182596369e-01
4.206720238395195710e-01,6.105099997911909160e-01,8.395205168164375786e-01,6.125156888507956587e-01
0.000000000000000000e+00,6.154438142569004233e-01,7.967671061251023756e-01,0.000000000000000000e+00
6.485452718583750720e-01,6.496626329761994167e-01,7.862124057129017407e-01,4.333708741772286377e-01
4.272394284050927693e-01,6.257822066119602678e-01,5.028744016340007672e-01,8.567216191716754414e-01
3.269913228678004158e-01,0.000000000000000000e+00,7.412641077718867821e-01,0.000000000000000000e+00
0.000000000000000000e+00,6.197248498385983240e-01,7.972311625864920703e-01,7.440900145635560570e-01
6.193139600985115845e-01,5.378641821505915077e-01,8.226657789592539682e-01,0.000000000000000000e+00
8.802364260234324389e-01,3.795387107715910147e-01,8.792680647821600193e-01,9.432319770214945276e-01
7.965302532583058426e-01,6.052725833437020420e-01,5.956651853807362063e-01,8.961919437304327607e-01
7.896577173348967582e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.812399433344204613e-01
6.214131355701117965e-01,6.127955065697624493e-01,8.678154031286982040e-01,8.104645161584966839e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.936153957388889513e-01,8.402147982147932792e-01
4.000522384884475091e-01,8.042617111894941884e-01,0.000000000000000000e+00,8.842631748111079437e-01
5.932207869857941684e-01,8.064504105618981455e-01,8.858727548311682298e-01,9.162976569048060238e-01
6.094884957099595546e-01,0.000000000000000000e+00,6.343693703807672390e-01,8.340868169775026431e-01
0.000000000000000000e+00,4.232893486149194029e-01,7.553029651972092973e-01,0.000000000000000000e+00
5.981876958163478974e-01,3.834188165872705056e-01,7.976146210756092092e-01,9.031410030860084204e-01
6.094429653534091385e-01,6.922372421333362613e-01,6.269778865859783057e-01,8.649224032168566501e-01
0.000000000000000000e+00,7.820722414522669474e-01,6.291450216763763148e-01,8.733190095573998279e-01
0.000000000000000000e+00,8.130368855500669234e-01,8.129353602782336541e-01,8.666822677663509333e-01
0.000000000000000000e+00,7.391005815322664319e-01,8.119559908360646228e-01,8.701329128829897730e-01
6.377693681001965764e-01,4.123785829800672431e-01,8.052757832274619609e-01,7.648415335198568421e-01
0.000000000000000000e+00,5.876684792052346840e-01,3.983404810639592508e-01,8.499662723715948331e-01
3.137609577486224488e-01,7.977178106176131545e-01,8.273029497102616370e-01,0.000000000000000000e+00
8.029995530902636069e-01,6.128976380803377033e-01,8.580902281981429569e-01,0.000000000000000000e+00
3.858993162720330550e-01,8.836696188946718822e-01,8.829299561793210183e-01,9.166981919588211847e-01
6.394551631822069648e-01,0.000000000000000000e+00,6.928911057148523511e-01,8.305543504532776344e-01
8.125869337916573620e-01,6.075594039765844778e-01,8.623561327953445099e-01,8.587775819368101970e-01
0.000000000000000000e+00,4.215186803016868211e-01,8.151753504241101567e-01,7.951335088632192072e-01
6.295805434287451430e-01,6.298987947267443710e-01,8.315547072789326588e-01,7.879463932367800627e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.273760592492467314e-01,8.053014090949515147e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.635309157622972576e-01,9.043509278506397520e-01
6.102836125576009962e-01,5.882963024845495603e-01,7.853596619905341969e-01,9.068507903721879648e-01
0.000000000000000000e+00,2.969514426355874259e-01,4.011059988031078216e-01,8.355676242102667572e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.798537817125023031e-01
0.000000000000000000e+00,8.075952178329836029e-01,8.078641538536677214e-01,8.877806972067388003e-01
0.000000000000000000e+00,6.128866541082264030e-01,7.836948947986950298e-01,9.005513886631890674e-01
0.000000000000000000e+00,7.214502631412682554e-01,7.385887658584764370e-01,3.207417838032239343e-01
6.243104762718389988e-01,6.318001827746638766e-01,8.557826831586431426e-01,8.108139029163019540e-01
0.000000000000000000e+00,6.156923586476548138e-01,8.362481952334157587e-01,6.276725350757814681e-01
8.424880890776567099e-01,7.375951683472090625e-01,0.000000000000000000e+00,9.091494615154843695e-01
0.000000000000000000e+00,5.541920408474647619e-01,0.000000000000000000e+00,8.152746062105986624e-01
0.000000000000000000e+00,4.117557128846199843e-01,6.082734986412392519e-01,8.527105557094580846e-01
6.337341128611964081e-01,6.939432866657823107e-01,8.490904337253055711e-01,6.492287940081886699e-01
8.785267343380488425e-01,4.698067218777621790e-01,8.861765397278295042e-01,8.957958331353427228e-01
3.594206295645363536e-01,5.823000292925633037e-01,5.596588024073744227e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.719438852313679211e-01,4.296752297311818847e-01
8.307493424464263976e-01,7.438832691606928060e-01,5.937407809808590287e-01,9.349894262583661186e-01
7.484272480245490744e-01,6.414607041591229297e-01,8.062331509762686865e-01,6.312247699105626442e-01
8.041937594535993883e-01,3.909188949343499475e-01,8.716258149327609228e-01,9.196702258561523236e-01
3.881549037794966850e-01,5.876393632254004462e-01,4.248421447338943113e-01,8.783654379952071656e-01
6.427569936174788445e-01,0.000000000000000000e+00,6.295046949551172943e-01,8.446692964701079109e-01
7.817862516905522696e-01,7.898748231033675404e-01,5.914763122876623980e-01,9.240440835800457497e-01
0.000000000000000000e+00,7.077353943087012489e-01,8.219346123600702603e-01,6.299842656433858323e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.291109699243451869e-01,8.700219649965694746e-01
0.000000000000000000e+00,6.149447718163327803e-01,8.727567358498428129e-01,8.840812802928322833e-01
0.000000000000000000e+00,8.755258629931444991e-01,8.639153468785949475e-01,9.117568945846314943e-01
6.414875923954186376e-01,0.000000000000000000e+00,6.277977563536187855e-01,8.414396732154884040e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.102711890197540345e-01,8.303287337321483275e-01
0.000000000000000000e+00,6.383920964136187148e-01,7.915327918222410108e-01,6.434313557015307605e-01
4.868998330684076170e-01,0.000000000000000000e+00,8.971887218265589548e-01,8.498296140208833060e-01
4.693095325641682414e-01,5.934350326004402820e-01,7.738641604108791316e-01,9.152995013690355952e-01
8.054453966544428134e-01,1.880994786665337037e-01,8.036090166410653213e-01,8.552561941012194469e-01
3.979633734355659813e-01,6.089094222927233790e-01,8.093358414366369491e-01,9.023016721674788077e-01
8.088439173028812990e-01,6.197630460017342635e-01,7.534652860730235435e-01,9.079400244466816483e-01
3.923676289622410329e-01,8.648680801003406637e-01,7.188973262840241407e-01,9.030622275009358990e-01
6.240619311159374405e-01,4.289623696283162979e-01,8.122420068206978039e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.883807287426341404e-01,4.085812401837849994e-01,8.238023285973552490e-01
5.094890065000059476e-01,6.221280868629031069e-01,4.901666764926024822e-01,8.158753300297917344e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.807337324472197526e-01,8.661234969976344678e-01
3.197155124872431697e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.101157380966194088e-01
2.613469105516848523e-01,6.171187637644244273e-01,0.000000000000000000e+00,8.580733139871949966e-01
2.304588128729680718e-01,0.000000000000000000e+00,8.103652886216827778e-01,8.711888535393794708e-01
4.344331852356564383e-01,5.812209687649212420e-01,8.000789296086866509e-01,0.000000000000000000e+00
0.000000000000000000e+00,4.797051568769428176e-01,7.909510591329618201e-01,8.990430553636870048e-01
0.000000000000000000e+00,6.089020619064329232e-01,8.062816079281179826e-01,8.821002966727328198e-01
0.000000000000000000e+00,8.008127445444842563e-01,8.076663420985864539e-01,9.006886418367719971e-01
6.034942272967624977e-01,5.808903772715902081e-01,8.672087817316641578e-01,9.209513451617701296e-01
0.000000000000000000e+00,8.895655904849193440e-01,9.280285399613220632e-01,9.276857592830661803e-01
8.017600238179570793e-01,5.913820041985587972e-01,9.431099370307804985e-01,8.979559236216704265e-01
4.102177328311210069e-01,5.111489964976063671e-01,6.325173552560792167e-01,8.548927722110044591e-01
0.000000000000000000e+00,3.024714585837208203e-01,7.286201333314991091e-01,8.623343524979804053e-01
3.875365049561824704e-01,0.000000000000000000e+00,7.940383888579528593e-01,8.779740196819159070e-01
0.000000000000000000e+00,4.643529208227881178e-01,6.812889022281822804e-01,5.525270926490040146e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.581548003601926489e-01,8.531794422573570902e-01
0.000000000000000000e+00,6.093251065927020038e-01,8.036046773511514862e-01,8.670606485297615018e-01
4.203575147192257777e-01,5.871256781294081906e-01,0.000000000000000000e+00,8.202940882217440999e-01
3.607218756024576645e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.996494158233063976e-01
0.000000000000000000e+00,3.146456041454690489e-01,7.603843296969344800e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.238280478312243194e-01,8.133484920868678802e-01,7.352363198903358876e-01
0.000000000000000000e+00,7.810912430931697958e-01,6.315032802297495529e-01,8.640619564964784338e-01
7.916588623244394940e-01,0.000000000000000000e+00,6.074162827399793851e-01,8.713525586905107589e-01
4.301571193763553125e-01,7.445924844277017618e-01,8.103317476013438547e-01,5.494055589722597333e-01
8.799728204855166158e-01,0.000000000000000000e+00,6.086590866127283839e-01,8.723449798662210597e-01
5.978508793215433492e-01,5.248956375945551533e-01,3.943391834683098174e-01,8.877265275403318778e-01
8.477377559739172064e-01,4.119087752553279302e-01,6.112583562991531494e-01,8.703180177043894350e-01
0.000000000000000000e+00,6.419804497735124293e-01,7.950632695782466897e-01,6.504974523103784767e-01
5.968704263504889251e-01,7.994706688482805523e-01,8.823226801875142522e-01,9.113397159580378659e-01
7.060592456102638970e-01,5.093985415588447863e-01,8.213962852408756010e-01,6.296653602456623311e-01
8.117738896265546122e-01,6.105909564933189593e-01,8.616873000878492173e-01,8.853871678726109584e-01
5.821741053401956467e-01,5.970876373512625790e-01,7.551777470880598475e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.184200918006071745e-01,8.722566917511421769e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.034526340910980169e-01,7.927522129962862873e-01
0.000000000000000000e+00,6.929822668131784269e-01,6.487879433133312279e-01,8.635180511747043708e-01
6.384031513572194783e-01,7.457925394669304708e-01,7.976178076558575469e-01,6.517386644114422367e-01
0.000000000000000000e+00,8.048646824998524352e-01,0.000000000000000000e+00,8.670547748864307902e-01
4.104825120884465495e-01,8.142352002497563745e-01,8.330217913822759446e-01,6.297475659809366189e-01
7.433320495551044571e-01,6.266315200388623552e-01,8.404433214348987491e-01,6.274502902051408704e-01
4.162775410362331008e-01,8.299595497784467701e-01,8.384193611517036793e-01,6.367462841847000288e-01
6.040454662236186545e-01,6.287731252436075113e-01,7.626704333050423612e-01,8.959943118964358577e-01
6.193962390921405881e-01,6.294384353874020732e-01,8.659921177216342025e-01,8.186593305724511049e-01
6.237385146330161056e-01,7.908122165964552863e-01,8.377162597729481686e-01,0.000000000000000000e+00
7.821826594303225022e-01,7.423354074702548377e-01,8.556182125207237865e-01,8.289786698105390261e-01
3.306565820832686464e-01,6.411085452897109516e-01,8.236326543117927779e-01,6.378387709296772234e-01
0.000000000000000000e+00,5.975954331640800365e-01,8.702961269180115034e-01,9.084496308191098990e-01
5.809550212802963021e-01,0.000000000000000000e+00,8.690943598682121518e-01,9.278190205325711482e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.317571042843709073e-01,8.663715973519201530e-01
8.982270657017661364e-01,7.282016122609803466e-01,8.963307802485641629e-01,9.024690622839244281e-01
0.000000000000000000e+00,5.985200726347679190e-01,8.770681691724380169e-01,9.167271989466451165e-01
4.123064794292224389e-01,7.500529813999821105e-01,3.901538369209472390e-01,8.960623614690819139e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.801236755596794303e-01,6.262839478749555600e-01
4.000237919405981724e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.982671723880194747e-01
3.260785993016032669e-01,4.341411469036198234e-01,7.551331211113462283e-01,7.354745797565626075e-01
2.172822574087184266e-01,0.000000000000000000e+00,9.149421742403519575e-01,9.238267090934663139e-01
6.322996990925258132e-01,6.355216034771644651e-01,8.050661919626208585e-01,0.000000000000000000e+00
6.177154289677174726e-01,4.018165974834173593e-01,4.030828896787735927e-01,8.432945945558453227e-01
7.230510549254225428e-01,6.362841288122489392e-01,7.995779493375432256e-01,6.463184885564473570e-01
6.204525164178329444e-01,0.000000000000000000e+00,7.468894995336687881e-01,8.457046466281464836e-01
7.477365993429330171e-01,7.242549034588522394e-01,8.047122714253154285e-01,9.132688160500479491e-01
6.221884508248061163e-01,0.000000000000000000e+00,7.338376860787453326e-01,8.544843515808023815e-01
3.549091725114734697e-01,6.433650688974081877e-01,5.319989341361411883e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.918726678335940017e-01,6.177380551521498564e-01
5.968852254170010641e-01,8.450046561297882564e-01,9.148371797167068609e-01,8.795867776641744795e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.291498753879227301e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.168656138341213069e-01,8.131186909885014247e-01
0.000000000000000000e+00,6.269563780948267384e-01,7.771770051170204807e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,7.866518219081873875e-01,8.928459900845534536e-01
0.000000000000000000e+00,4.136734838932413227e-01,6.106992099084538328e-01,8.534774133178614219e-01
4.108228929604977875e-01,0.000000000000000000e+00,5.969900132555092664e-01,8.816020021140301699e-01
5.971667679425332054e-01,8.022751801075604927e-01,9.181427558639404518e-01,9.284999093038404094e-01
0.000000000000000000e+00,6.191922965306129178e-01,8.444852249923102683e-01,6.237698619985503345e-01
7.274741395265322819e-01,0.000000000000000000e+00,8.496430556151630675e-01,7.728641008823118330e-01
7.995917566636789875e-01,4.017128235302397932e-01,8.444212712531621312e-01,9.196459700228076795e-01
6.042076620511016571e-01,0.000000000000000000e+00,5.996802678737436221e-01,8.694184596526519648e-01
6.456977938364303338e-01,0.000000000000000000e+00,7.809524733696384668e-01,0.000000000000000000e+00
5.173733083851556058e-01,4.977006527732322771e-01,7.768064674763858202e-01,0.000000000000000000e+00
3.986764513670685850e-01,8.705696046901650886e-01,0.000000000000000000e+00,9.272223243120552016e-01
8.132093856027211576e-01,0.000000000000000000e+00,8.332057085904015503e-01,6.136171921704638432e-01
4.317137719696892417e-01,6.386094695850152991e-01,8.100900473551345682e-01,7.144716661544154857e-01
0.000000000000000000e+00,6.204712845235453855e-01,7.439898752468552257e-01,0.000000000000000000e+00
4.099308059800064186e-01,0.000000000000000000e+00,8.122409480609661392e-01,8.624453740525427348e-01
4.164600102894905342e-01,6.525759108999793501e-01,6.372409849662549197e-01,8.472466865883186982e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.631661427923341678e-01
3.930628666163667462e-01,0.000000000000000000e+00,6.082383558073338747e-01,8.917630630469551845e-01
4.106701838169422025e-01,8.105401040166159143e-01,8.479309148163501897e-01,9.049402190969804138e-01
6.082371407680615683e-01,5.971338508674516321e-01,8.001720651755793723e-01,9.064957987737293221e-01
0.000000000000000000e+00,4.242498302282445843e-01,7.312603127424101013e-01,0.000000000000000000e+00
4.169815294097248271e-01,0.000000000000000000e+00,7.912710932011485232e-01,8.455972682450485500e-01
0.000000000000000000e+00,0.000000000000000000e+00,9.061459744364898095e-01,9.220167411109699840e-01
4.047037871679378118e-01,7.951233530046700748e-01,8.635025094477564167e-01,0.000000000000000000e+00
7.346688149730774553e-01,0.000000000000000000e+00,8.338983373426868129e-01,8.072438548764334643e-01
8.503418602978469742e-01,8.455265907361414479e-01,0.000000000000000000e+00,9.167060339023564985e-01
3.022977720643705846e-01,3.837974321684994305e-01,7.983303994724981756e-01,8.794643931582751817e-01
3.160124530682115185e-01,5.906758568616825578e-01,4.268555411443344383e-01,8.120223677112994309e-01
6.131409747446486813e-01,0.000000000000000000e+00,8.611472095887063860e-01,9.112072609935031320e-01
4.138379780794340657e-01,6.043163333343676280e-01,7.330328046059506608e-01,8.818026267078562519e-01
0.000000000000000000e+00,6.133594391144745472e-01,7.945887989518396477e-01,8.846384586855634558e-01
2.223142166535753417e-01,0.000000000000000000e+00,8.111125301224997308e-01,8.489218129411518765e-01
0.000000000000000000e+00,7.063715772792609204e-01,0.000000000000000000e+00,6.277536762734667874e-01
6.181870100274537982e-01,6.179686344602663972e-01,9.056521081134230045e-01,8.753291758986602167e-01
0.000000000000000000e+00,7.270385004736361623e-01,7.353096242369138169e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.947307058666192470e-01,7.639221816020049793e-01,6.561898428865798882e-01
6.296307810457012488e-01,6.241530857593284853e-01,6.294102611198006958e-01,8.243853828033066433e-01
6.035673833249767251e-01,7.961796401981903193e-01,8.042059425158700758e-01,9.205853977913266428e-01
0.000000000000000000e+00,2.833984847973719523e-01,8.579680573443416725e-01,9.004144013284400838e-01
4.029474857645614638e-01,6.250475657131028262e-01,6.193083473517637660e-01,8.560774825479592343e-01
0.000000000000000000e+00,8.069882732157929173e-01,6.061593240508541536e-01,9.041489017275604612e-01
7.392158353603245358e-01,8.208937357129869605e-01,9.007117794578202163e-01,8.485322129864549812e-01
6.206543125291710261e-01,0.000000000000000000e+00,7.846607311106442717e-01,8.685915677245981126e-01
0.000000000000000000e+00,6.480873905239492583e-01,7.666338110629957736e-01,7.455548575437738190e-01
4.011865649906438680e-01,4.148110069225719454e-01,8.023022086097902905e-01,8.860157874021177271e-01
5.447581771582954424e-01,4.847577815794528178e-01,4.750328491994034730e-01,8.726416545308153250e-01
0.000000000000000000e+00,1.978860643026850441e-01,7.983117883044037466e-01,8.830974327428686710e-01
4.002803460170342165e-01,5.828832599800561898e-01,8.608143276082664830e-01,7.981306188108303612e-01
2.150485404830868308e-01,8.745577679147834571e-01,7.793894792824214157e-01,9.429475283670900598e-01
0.000000000000000000e+00,3.014366470117690322e-01,5.537169371550352270e-01,8.329821708551158332e-01
8.015364082995031225e-01,4.580233731437025613e-01,8.720534090129389293e-01,9.344000423968764624e-01
0.000000000000000000e+00,5.987009525003847976e-01,8.755037335662391174e-01,9.082909141608518366e-01
8.107349346906981280e-01,4.170025328469655346e-01,8.253665255748077190e-01,6.341931736990361612e-01
4.833412510651785010e-01,4.033820878558821432e-01,8.167980681405461185e-01,8.692770830831311191e-01
5.882141433385946749e-01,5.983453624978414265e-01,3.790823475216273941e-01,9.059953132552199806e-01
5.635876363080143392e-01,3.999767019223626208e-01,4.956050556829684761e-01,8.347871606319078319e-01
5.840553064946693018e-01,6.342133691451102839e-01,8.293081443498090399e-01,7.453050097268352214e-01
0.000000000000000000e+00,4.018593647710768102e-01,4.007214371884596504e-01,8.445202596256503602e-01
3.938202001449388479e-01,3.959225146204512491e-01,7.251208251133403060e-01,8.743685716001770025e-01
4.101469469769438714e-01,4.211189523657403178e-01,8.062748823033757395e-01,6.181658076175502448e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.981071240844188841e-01,9.426267872151701255e-01
0.000000000000000000e+00,3.919501276252963518e-01,8.021387613620013513e-01,9.039158205092207021e-01
0.000000000000000000e+00,7.373350121819399750e-01,8.140309762945132643e-01,8.567251452101249942e-01
8.026661672886425958e-01,6.763921975543324416e-01,4.054137937521070101e-01,8.985647753240553204e-01
6.474888030827241625e-01,8.040524470474972318e-01,7.981792065731275754e-01,2.956673763845978908e-01
0.000000000000000000e+00,3.760313254160321250e-01,9.494220842975141794e-01,9.351026936172098791e-01
6.103826896105092326e-01,6.062512044824204249e-01,8.739829831069887423e-01,8.748279515617739532e-01
7.420782053065271278e-01,4.842771076873558234e-01,8.771269769946739014e-01,8.500334112719386548e-01
6.180202947933107760e-01,8.601802775270317447e-01,8.191125629339855996e-01,9.022761567367362234e-01
3.958705534683578109e-01,7.770128546530623570e-01,8.388197022317307461e-01,9.374378248626733523e-01
0.000000000000000000e+00,6.066501558601318234e-01,8.773458533266110804e-01,9.059314858704216045e-01
2.824150301265322405e-01,5.241456671851412175e-01,5.967497758927843288e-01,8.818329483671081270e-01
2.933420803248518727e-01,0.000000000000000000e+00,8.935191836235267804e-01,8.631475114163191797e-01
5.988656815149220325e-01,5.878500121629853803e-01,6.089103967696827269e-01,8.920389545241934615e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.352863473186578069e-01
6.180533540422643579e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.484868784276147213e-01
0.000000000000000000e+00,6.049155797702688853e-01,0.000000000000000000e+00,8.599224212657983202e-01
6.300641264706861033e-01,6.222448930358579489e-01,6.315246169852937186e-01,8.390098892851751700e-01
3.940908046967981360e-01,6.234402074963539819e-01,7.947785311759648641e-01,8.887966642761594427e-01
4.194373037877658916e-01,6.219873445305817983e-01,0.000000000000000000e+00,8.072364761740425942e-01
5.822724811755404239e-01,6.182752207636246222e-01,0.000000000000000000e+00,8.651066066645719532e-01
4.895600835461793032e-01,0.000000000000000000e+00,7.870238769788496791e-01,8.722008173935027475e-01
4.167264252877626030e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.167940682467934588e-01
6.019571887095787055e-01,5.953511724204614275e-01,5.966123249591506195e-01,8.771563895209549822e-01
0.000000000000000000e+00,6.201589140756553764e-01,0.000000000000000000e+00,8.454173026451062833e-01
3.061221150203149444e-01,4.178484278298622012e-01,7.443938377745736856e-01,8.388935276192088786e-01
0.000000000000000000e+00,2.929551963708790230e-01,8.810518152484875243e-01,8.028693983466606010e-01
4.037342668150002423e-01,5.162021647712620176e-01,7.823488321936884482e-01,8.850924188839822682e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.987803743080132191e-01,8.140187287741164068e-01
7.813156271196779468e-01,7.595094483258891804e-01,3.084434951329234620e-01,8.549789652705156451e-01
6.154802399394558865e-01,8.377401110682787255e-01,7.324177807912601867e-01,8.785419777067576819e-01
7.939243660607893105e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.546382417643745288e-01
0.000000000000000000e+00,7.476072876746051588e-01,8.428854571586396061e-01,8.169535000472870623e-01
0.000000000000000000e+00,7.772853564013384453e-01,7.694671513538096086e-01,8.575432521902954797e-01
6.111413472533854252e-01,6.094817792546010082e-01,7.462019643847608297e-01,8.749356487448507469e-01
4.924316377121150112e-01,8.679703726763846605e-01,6.025718934459571852e-01,8.784528805913230931e-01
6.220522835322572774e-01,2.366899530718235833e-01,6.076975827916037964e-01,8.574255048587511308e-01
4.145805705135580665e-01,8.169848161270785170e-01,7.632070885963915252e-01,8.731015396208259283e-01
6.543558567790493941e-01,0.000000000000000000e+00,7.684222578646591195e-01,6.440800549013760978e-01
5.937601930411273710e-01,6.068231121922977866e-01,3.996365370767360758e-01,8.828532302420746269e-01
6.215567055422197562e-01,6.260753171605922818e-01,6.276788838532832981e-01,8.487922804895517981e-01
4.717666384611315378e-01,6.305080919691921082e-01,0.000000000000000000e+00,4.765306874072199883e-01
3.962246535994716212e-01,8.022893393330098322e-01,6.229915550973323946e-01,8.839160271498619492e-01
6.250642042216518757e-01,4.222301836481070492e-01,8.465071505368720883e-01,8.055594298042898505e-01
0.000000000000000000e+00,4.124356522647028567e-01,6.305952926083009391e-01,8.148869708525051658e-01
6.170840407460316257e-01,0.000000000000000000e+00,8.629519738648925298e-01,7.923117167618695111e-01
8.383276770344034734e-01,6.289438105565461345e-01,4.088155360848393927e-01,8.788368151458483268e-01
6.197233930122514334e-01,2.367480609174709982e-01,0.000000000000000000e+00,7.901232706130523198e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.632321388339677659e-01
0.000000000000000000e+00,6.311326359214017856e-01,8.541770988128506437e-01,8.074941606179972808e-01
0.000000000000000000e+00,4.294567695278904695e-01,7.534503793377763659e-01,0.000000000000000000e+00
3.039038105266207435e-01,0.000000000000000000e+00,6.308058139322418878e-01,8.312674591687654324e-01
7.827997139750147992e-01,0.000000000000000000e+00,5.901600679362040136e-01,9.304733018985211768e-01
4.648429346212641367e-01,7.192271248403896422e-01,5.887910452261775340e-01,4.551152295599197872e-01
0.000000000000000000e+00,6.166586647730298854e-01,8.285127193184984584e-01,6.368759278368982812e-01
0.000000000000000000e+00,6.151309103730884242e-01,8.249635419194512043e-01,0.000000000000000000e+00
3.858105705063386015e-01,9.180165063008658421e-01,7.902431487490193529e-01,9.147315385501522123e-01
6.177237425258841341e-01,2.963972251947369352e-01,0.000000000000000000e+00,7.889751777360444196e-01
6.048677820177639219e-01,8.888649331890644545e-01,9.038627158201210099e-01,9.194185102631164952e-01
6.386810682727116495e-01,6.294141544805467170e-01,8.043188228152635677e-01,0.000000000000000000e+00
0.000000000000000000e+00,3.764110965833858402e-01,9.113885236707137683e-01,9.307250441438612576e-01
6.268599829075285346e-01,8.437444096387333170e-01,4.884377944228074919e-01,8.724952537107182327e-01
8.011286656741654078e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.518242441447615443e-01
3.083751959476004889e-01,8.006896704448154267e-01,6.472738073527740665e-01,8.442229316700551323e-01
3.181022173302048284e-01,0.000000000000000000e+00,7.939957931663683688e-01,6.295430534456594174e-01
3.986630327331991408e-01,6.284823776722827660e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,3.124350718960997586e-01,4.120493718197427158e-01,8.203179625913132877e-01
6.094338758090529495e-01,8.023369388448543527e-01,0.000000000000000000e+00,8.772573576070381574e-01
6.054015154156997536e-01,6.331279890561218870e-01,5.803811590683869426e-01,4.737180578910660245e-01
0.000000000000000000e+00,6.046763798076375540e-01,0.000000000000000000e+00,8.436555160184230351e-01
8.115381883902416105e-01,0.000000000000000000e+00,8.357860889183597042e-01,6.287820904410381662e-01
4.327370736579669863e-01,4.347172904998261034e-01,6.089177912211886090e-01,8.083834812781953705e-01
0.000000000000000000e+00,7.996489991799052843e-01,7.275376149259356051e-01,8.987440207263738268e-01
7.946926644389741279e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.670424207700968555e-01
6.073302556717110612e-01,7.999249166426039004e-01,5.945762928987265994e-01,9.090932315240970452e-01
6.269818380007967651e-01,6.097018083703182878e-01,0.000000000000000000e+00,8.537192524744274813e-01
0.000000000000000000e+00,2.162679151755658169e-01,8.563750704737399522e-01,9.088264550906082206e-01
0.000000000000000000e+00,0.000000000000000000e+00,5.349136599169845852e-01,8.275053982037644529e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.735670767469216003e-01,6.271833453188813134e-01
2.549270946479681443e-01,5.884108193685751997e-01,7.176424219675662242e-01,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,9.023431079756673023e-01,9.222907820784383981e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.929036986540247467e-01,8.709992092446290357e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.186402858043089203e-01,7.995728803526614969e-01
3.889298543296533794e-01,2.244290608102801066e-01,9.140331545253951306e-01,9.335213466090246381e-01
0.000000000000000000e+00,7.850413097603815560e-01,6.132650003882302858e-01,8.944069812031908429e-01
4.994364824312463869e-01,0.000000000000000000e+00,6.255073025185824420e-01,8.315319421793060384e-01
7.607623945740592530e-01,0.000000000000000000e+00,7.141309206233958928e-01,9.112268347953128567e-01
6.134955705703517559e-01,3.060467045434984712e-01,6.102430924442010518e-01,8.478118539286859656e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.576642860191479034e-01,8.557402284267860981e-01
8.003948522713097979e-01,4.193138552347475123e-01,6.232436037463606748e-01,8.475331693999812455e-01
5.490143490639101120e-01,4.187663986607879640e-01,0.000000000000000000e+00,8.175349998770707893e-01
0.000000000000000000e+00,5.951180536261615472e-01,0.000000000000000000e+00,8.579350588090349783e-01
0.000000000000000000e+00,6.293778969285706015e-01,7.897037809095055483e-01,6.462262413553834239e-01
0.000000000000000000e+00,6.133381356675510210e-01,8.107256457266798222e-01,8.894615421435905223e-01
6.291211046283435859e-01,0.000000000000000000e+00,7.952888109939859618e-01,7.102771497501330078e-01
6.327516241577860745e-01,6.181586078269745155e-01,7.971435239815340967e-01,8.700501282423599436e-01
3.795789867023084962e-01,6.747556435581781864e-01,8.801229337438389866e-01,9.432550107490450531e-01
5.997826923179256919e-01,7.983895213343269459e-01,8.804061906297994122e-01,9.186309070192338888e-01
6.271049606198850768e-01,0.000000000000000000e+00,6.379472675683923732e-01,8.209290392005212933e-01
6.404556713570404014e-01,3.213075697504248485e-01,0.000000000000000000e+00,7.823528377945703216e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.960139340817325992e-01,6.168061786254418477e-01
0.000000000000000000e+00,8.015125600623701496e-01,8.735465749876262231e-01,9.067682866433141031e-01
0.000000000000000000e+00,6.116713387033809735e-01,4.506089727561780611e-01,0.000000000000000000e+00
6.024094146788845361e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.371222791549990383e-01
0.000000000000000000e+00,7.516968954177345452e-01,8.442778000152507678e-01,8.098704636455988926e-01
6.397265358626365028e-01,7.434156009408440235e-01,8.599797144158667361e-01,7.878317726392591869e-01
5.110032456133125622e-01,0.000000000000000000e+00,7.794676768260641042e-01,0.000000000000000000e+00
3.753631201586368760e-01,0.000000000000000000e+00,7.152534296909469624e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.192527095914909685e-01,7.971038666184417920e-01,9.419766713246194856e-01
6.286239444227252893e-01,0.000000000000000000e+00,8.296271414348170836e-01,8.033936745652747735e-01
0.000000000000000000e+00,7.440119486117569014e-01,2.999645345798371832e-01,8.731296607083712802e-01
0.000000000000000000e+00,7.973133878554095055e-01,8.065746848785643186e-01,9.131518416332037313e-01
5.983125059084558606e-01,2.868233780969681179e-01,8.495050123494066741e-01,9.216918731100794959e-01
3.954726349438907329e-01,5.878531205946831983e-01,0.000000000000000000e+00,8.805473764802157488e-01
0.000000000000000000e+00,7.150239885985865129e-01,7.784498735523649460e-01,9.293661414642663265e-01
0.000000000000000000e+00,4.959708028785363432e-01,4.874374896503412824e-01,8.228561702137839884e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.836108936248340484e-01,6.199603567079718935e-01
3.952105866436669834e-01,0.000000000000000000e+00,7.238087035008970993e-01,0.000000000000000000e+00
3.104727162804533092e-01,0.000000000000000000e+00,6.216991158067040057e-01,8.187046161789539589e-01
6.153687564839844804e-01,6.010601699953044275e-01,8.768197362508984849e-01,8.457097102113593223e-01
4.786175916785037621e-01,6.676703836350250665e-01,7.319755711878045412e-01,8.804549469007280083e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.586365197951494554e-01,8.914983056082738111e-01
0.000000000000000000e+00,0.000000000000000000e+00,7.790461447302061693e-01,9.070951508757567616e-01
8.011357684673159341e-01,0.000000000000000000e+00,8.900649126625810315e-01,8.502213642517535419e-01
6.372000593197001406e-01,3.892297197945679410e-01,8.037980064927813251e-01,8.919456309327868926e-01
4.052374764635642279e-01,7.691156143285555746e-01,7.619884000868579754e-01,8.922683479698847453e-01
4.317844818890215208e-01,0.000000000000000000e+00,7.876493154258856766e-01,6.362918956555725369e-01
0.000000000000000000e+00,6.990431222524859933e-01,8.011367549815754385e-01,9.006865552590850310e-01
5.871974502020145259e-01,0.000000000000000000e+00,8.679474952910061214e-01,9.200474932015433316e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.214980558643357744e-01,8.869864846796505775e-01
0.000000000000000000e+00,3.145541365728949379e-01,6.138481220903755364e-01,8.405252496891183478e-01
4.308022440668801689e-01,0.000000000000000000e+00,7.736100811757983253e-01,7.126900213056390765e-01
3.976095442086252651e-01,6.269037153991261491e-01,8.317238670943303269e-01,8.061234561427356171e-01
6.367705459321324479e-01,6.357085545856742126e-01,8.129430442851844907e-01,6.307671189677015455e-01
7.252640209897768253e-01,6.019075369306620127e-01,7.894416802739939731e-01,8.956243816742938124e-01
5.558410076933204547e-01,6.389463937289741047e-01,7.940983170714907002e-01,6.379710857758431608e-01
5.933933450259167852e-01,7.818422572355725464e-01,6.631939042812863283e-01,9.183175303858523986e-01
5.905748007625912788e-01,8.776304186413481645e-01,8.742641334087416505e-01,9.248427924183666438e-01
0.000000000000000000e+00,0.000000000000000000e+00,3.881968248797520449e-01,8.424715553269516155e-01
4.257119918800157388e-01,3.092662349967599811e-01,4.087214826904651543e-01,7.961909090024663627e-01
4.098758227861769576e-01,8.041697172755788436e-01,8.576242085879022259e-01,8.089441312684595431e-01
3.767442729255071066e-01,7.849907818671654214e-01,8.950490863000447606e-01,9.434830417614208375e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.768944236420259664e-01,9.068399604647822132e-01
5.845560708593907639e-01,3.904601468866278347e-01,0.000000000000000000e+00,9.041108866113367615e-01
6.023807740614346429e-01,5.861630627711587049e-01,7.937035152128908422e-01,9.113570730269644482e-01
0.000000000000000000e+00,3.052510351909119013e-01,5.705295206736251679e-01,8.484660354027863116e-01
4.042359522693957374e-01,3.208048119920251517e-01,6.226210038630717314e-01,8.211151282725073219e-01
6.007978419072492748e-01,8.381461229250279921e-01,6.076055290610866688e-01,9.131598570757493150e-01
6.312778666295195684e-01,0.000000000000000000e+00,7.765854689271864952e-01,6.478045178885577515e-01
2.915834832174911129e-01,7.190172568982491352e-01,9.184290712832416936e-01,9.433157245877374919e-01
0.000000000000000000e+00,6.299523726091429410e-01,7.955875393169133947e-01,8.533404172191212389e-01
8.026430976494859371e-01,0.000000000000000000e+00,8.548308015978615115e-01,8.316103103056706747e-01
9.133125661104530835e-01,5.833170660709117161e-01,3.653011043192848084e-01,9.503722081308147995e-01
8.236537545435649310e-01,0.000000000000000000e+00,8.169341850228111213e-01,8.621215542320260772e-01
2.465824647640202649e-01,4.278972011459920566e-01,7.984981566390276786e-01,6.282865716160903613e-01
0.000000000000000000e+00,7.355046264845022108e-01,0.000000000000000000e+00,8.643585172666059524e-01
4.064606090392863802e-01,4.023088908619286697e-01,7.916147687174360792e-01,8.722903116512653598e-01
5.051857744073346979e-01,4.846671434757725550e-01,0.000000000000000000e+00,8.330974620699628241e-01
3.074609780215289967e-01,6.920412521099224001e-01,8.464679723925337962e-01,7.586325701952596479e-01
0.000000000000000000e+00,6.319116675651601511e-01,8.104078886267855886e-01,8.001667449111136143e-01
6.259038233553941843e-01,6.764783275927628292e-01,4.949432206854898486e-01,8.698720978448181151e-01
0.000000000000000000e+00,6.306798828438260340e-01,6.235473585873008151e-01,8.322155602547688380e-01
3.703854575502872892e-01,8.795921133166830774e-01,9.247370314620193543e-01,8.813573525836899680e-01
3.844148276868369352e-01,4.429788397877493233e-01,7.538380366957033729e-01,9.407212373390341220e-01
0.000000000000000000e+00,5.399212323146891368e-01,0.000000000000000000e+00,7.869009894339609179e-01
5.988889995961386159e-01,8.754632050925230669e-01,6.058178782140797303e-01,9.061392208653499258e-01
6.007814836221174737e-01,7.400633916915984045e-01,7.224793606465936824e-01,8.983063858792615930e-01
3.049999571588142278e-01,7.476055659898679373e-01,7.405277737050657283e-01,8.656199514019308205e-01
4.214256050454955327e-01,6.234668409720370841e-01,7.479099048966812990e-01,8.811544991962212414e-01
4.297939204463651075e-01,7.475968475871741514e-01,7.173637168891655591e-01,7.985967796730011337e-01
9.146802766072238411e-01,5.965924201200119015e-01,8.882666931453793158e-01,9.319673619394585051e-01
0.000000000000000000e+00,6.038345489649521447e-01,8.420101515619142774e-01,8.847343304686077214e-01
0.000000000000000000e+00,8.749373683531925794e-01,7.983304462707319082e-01,9.347570411545721436e-01
6.091218710733532493e-01,0.000000000000000000e+00,6.231180027409399802e-01,8.483477942827886142e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.694102142744047912e-01,9.158633531912535597e-01
6.307995223895753734e-01,0.000000000000000000e+00,7.750888831476366869e-01,6.388099308863329773e-01
5.793070095872456804e-01,0.000000000000000000e+00,8.108023273868891767e-01,9.363564956755934254e-01
5.931647393310930383e-01,0.000000000000000000e+00,8.988848764134855784e-01,9.108572959469517505e-01
6.071209979962135517e-01,5.035248023144018870e-01,0.000000000000000000e+00,8.163599020487810609e-01
0.000000000000000000e+00,0.000000000000000000e+00,8.484812524760884100e-01,7.723163731446083258e-01
0.000000000000000000e+00,5.940450773511400939e-01,8.689068069031203878e-01,9.060644177529393328e-01
6.101525523446236221e-01,0.000000000000000000e+00,8.694658211761994160e-01,8.731125417434627556e-01
6.092086810514003581e-01,5.979337097384762600e-01,0.000000000000000000e+00,8.656300385694385424e-01
3.300671179436457381e-01,6.421765210959906600e-01,7.748283301084235575e-01,6.344760666129339866e-01
0.000000000000000000e+00,5.875896655159895676e-01,5.868317340047085606e-01,9.079643084764553729e-01
0.000000000000000000e+00,0.000000000000000000e+00,4.079507394001175014e-01,8.511829989693998622e-01
7.267717843883907403e-01,4.070513488692059645e-01,8.576228921193816968e-01,0.000000000000000000e+00
6.114261395862852222e-01,0.000000000000000000e+00,4.040996753846582967e-01,8.514652390206776111e-01
4.550723282195613950e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.060984150297124895e-01,6.087585773754660146e-01,5.261460968031507202e-01,8.614884739061599017e-01
4.155603816899380298e-01,6.388100128308925596e-01,8.255924856396613665e-01,8.114847870359646054e-01
7.439901383603730878e-01,6.095142048768114051e-01,8.703975616349208799e-01,8.692088453689281735e-01
0.000000000000000000e+00,6.310782814348151470e-01,8.075384026143506144e-01,6.407190922878935879e-01
7.433095832009217752e-01,8.177828952749105484e-01,8.069810896561721014e-01,8.847235074772262786e-01
6.272392091404102032e-01,0.000000000000000000e+00,8.416480762519309433e-01,8.976107815955998159e-01
3.836514715437551737e-01,0.000000000000000000e+00,4.932865780509306797e-01,8.360023613955522848e-01
0.000000000000000000e+00,7.190360668351873930e-01,6.554029417710809380e-01,6.508236135352649665e-01
8.589239487260819095e-01,6.093818846010403689e-01,8.013841564116669369e-01,9.029217465215939598e-01
0.000000000000000000e+00,6.422285914008702967e-01,7.993623228124467905e-01,6.280219910781033033e-01
4.911027373604650026e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.500943981044405406e-01
0.000000000000000000e+00,5.743357550710868065e-01,7.202805424663079048e-01,8.814905896855637080e-01
0.000000000000000000e+00,7.213535216502496850e-01,8.536681074703789118e-01,9.032627969945458135e-01
5.995861569353315712e-01,8.755582262495951174e-01,9.231990417778683788e-01,9.531306744103464901e-01


==> MSE/MSEaipw31.dat <==
# time,arm1,arm2
2.500000000000000000e+01,8.976994799454837803e+00,2.521683696415581433e-01
2.600000000000000000e+01,8.280188678042199157e+00,2.344596392596920154e-01
2.700000000000000000e+01,7.756055250989363437e+00,2.309509509915663450e-01
2.800000000000000000e+01,7.250885313237783514e+00,2.189884008684763739e-01
2.900000000000000000e+01,6.798550440599679945e+00,2.064427241717647354e-01
3.000000000000000000e+01,6.343448797823246998e+00,1.964408604992534391e-01
3.100000000000000000e+01,5.942337952751109320e+00,1.866606431519777232e-01
3.200000000000000000e+01,5.614309491941025243e+00,1.773040577156540509e-01
3.300000000000000000e+01,5.280203454493995530e+00,1.684954507192219508e-01
3.400000000000000000e+01,4.970458511078597930e+00,1.613215340535289477e-01
3.500000000000000000e+01,4.706524013170626297e+00,1.539769639545219559e-01
3.600000000000000000e+01,4.514615818556398708e+00,1.466488267102852849e-01
3.700000000000000000e+01,4.537471439047919830e+00,1.412124894764906491e-01
3.800000000000000000e+01,4.304200169385260288e+00,1.375399986624216975e-01
3.900000000000000000e+01,4.086708956636903700e+00,1.324393815827730192e-01
4.000000000000000000e+01,3.885015182591507354e+00,1.266337567356209393e-01
4.100000000000000000e+01,3.725349090393315965e+00,1.229194640768225683e-01
4.200000000000000000e+01,3.558147741079972004e+00,1.140922019549943239e-01
4.300000000000000000e+01,3.395646080050983340e+00,1.088360465658364806e-01
4.400000000000000000e+01,3.254588836581562727e+00,1.044122142529303882e-01
4.500000000000000000e+01,3.134807856998424125e+00,9.993743887170961071e-02
4.600000000000000000e+01,3.010139568435134194e+00,9.590260557467888969e-02
4.700000000000000000e+01,2.886661365395573942e+00,9.275319667974048221e-02
4.800000000000000000e+01,2.771045458896283176e+00,8.895547696023679840e-02
4.900000000000000000e+01,2.672527241875684911e+00,8.613771660613110670e-02
5.000000000000000000e+01,2.571132509473535332e+00,8.365786448129347574e-02
5.100000000000000000e+01,2.503749103049150548e+00,8.034935306636034613e-02
5.200000000000000000e+01,2.408668843123698444e+00,7.754450135417399748e-02
5.300000000000000000e+01,2.701452803485769660e+00,7.543931626726711748e-02
5.400000000000000000e+01,2.604980462904630034e+00,7.335888539452549428e-02
5.500000000000000000e+01,2.799351739565598685e+00,7.145939769905362837e-02
5.600000000000000000e+01,2.703165214917875314e+00,6.948571972172923328e-02
5.700000000000000000e+01,2.609910314269211273e+00,6.806260363720041673e-02
5.800000000000000000e+01,2.523416053116345203e+00,6.609160365860772268e-02
5.900000000000000000e+01,2.443237376284531859e+00,6.454169976954106380e-02
6.000000000000000000e+01,2.375198986422961678e+00,6.281599928441021496e-02
6.100000000000000000e+01,2.306619377273726457e+00,6.094697060583945114e-02
6.200000000000000000e+01,2.236868163131065845e+00,5.860931053795061935e-02
6.300000000000000000e+01,2.176154115216736074e+00,5.694764743457030737e-02
6.400000000000000000e+01,2.146226681513345724e+00,5.578151386763457314e-02
6.500000000000000000e+01,2.080375545749475474e+00,5.474825001478324238e-02
6.600000000000000000e+01,2.023348933319910614e+00,5.261062562122149899e-02
6.700000000000000000e+01,1.963587624892033645e+00,5.098169355257620161e-02
6.800000000000000000e+01,1.911985345351842280e+00,5.018994216942293529e-02
6.900000000000000000e+01,1.919348432468747090e+00,4.865877926003744219e-02
7.000000000000000000e+01,1.932802688100369704e+00,4.599832556065285710e-02
7.100000000000000000e+01,1.881571288028724309e+00,4.523882180157259847e-02
7.200000000000000000e+01,1.832099253924179827e+00,4.399063491535516041e-02
7.300000000000000000e+01,1.784332472839275763e+00,4.432967008609296766e-02
7.400000000000000000e+01,1.759583490411003481e+00,4.322204511462609394e-02
7.500000000000000000e+01,1.713851016072796218e+00,4.217066489277790375e-02
7.600000000000000000e+01,1.671640457767785914e+00,4.129259017948094801e-02
7.700000000000000000e+01,1.635501404795736802e+00,4.039331720622293259e-02
7.800000000000000000e+01,1.913966677891789869e+00,3.938101575155791151e-02
7.900000000000000000e+01,1.868234842149721020e+00,3.841228434166975986e-02
8.000000000000000000e+01,1.837953956446505055e+00,3.742684416858866464e-02
8.100000000000000000e+01,1.797300550714964640e+00,3.670599974626975737e-02
8.200000000000000000e+01,1.798799171660477203e+00,3.580422504152729751e-02
8.300000000000000000e+01,1.755902128927148587e+00,3.515659685814978563e-02
8.400000000000000000e+01,1.719661249977604278e+00,3.415960899309988807e-02
8.500000000000000000e+01,1.741323925935094330e+00,3.341128236986307815e-02
8.600000000000000000e+01,1.707275304430031504e+00,3.273572799745591566e-02
8.700000000000000000e+01,2.025909913228434167e+00,3.201950746260989050e-02
8.800000000000000000e+01,2.018602455555089215e+00,3.153779305868729260e-02
8.900000000000000000e+01,1.981243984706612338e+00,3.069978360509892368e-02
9.000000000000000000e+01,1.939976387403907321e+00,3.026483402370370654e-02
9.100000000000000000e+01,1.899372790228518459e+00,2.951679748255860158e-02
9.200000000000000000e+01,1.960407889722022068e+00,2.905521019438174132e-02
9.300000000000000000e+01,1.925653707395736269e+00,2.861099567043687633e-02
9.400000000000000000e+01,1.887576967086644242e+00,2.821276694109843206e-02
9.500000000000000000e+01,1.848494366159756819e+00,2.785118582761880734e-02
9.600000000000000000e+01,1.810911345410836093e+00,2.735388568546751054e-02
9.700000000000000000e+01,1.750691579503806716e+00,2.714320898527172038e-02
9.800000000000000000e+01,1.720359295385364362e+00,2.668992389939358126e-02
9.900000000000000000e+01,1.687182097671288794e+00,2.640896882902818085e-02


==> MSE/MSEaipw32.dat <==
# time,arm1,arm2
2.500000000000000000e+01,4.936163888309853115e-02,2.062242040249345418e-02
2.600000000000000000e+01,4.750498622529394921e-02,1.953700610148239453e-02
2.700000000000000000e+01,4.607820486242377583e-02,1.866437261011900245e-02
2.800000000000000000e+01,4.455964886228552108e-02,1.753660104390499311e-02
2.900000000000000000e+01,4.326914985621023446e-02,1.691989301832918721e-02
3.000000000000000000e+01,4.203586722696930900e-02,1.617718970223817193e-02
3.100000000000000000e+01,4.076006477695528346e-02,1.551743525534515951e-02
3.200000000000000000e+01,3.973973641549259639e-02,1.490577643808356674e-02
3.300000000000000000e+01,3.908210630539984271e-02,1.426880196265217955e-02
3.400000000000000000e+01,3.786883627458922930e-02,1.370634241537150785e-02
3.500000000000000000e+01,3.722462536458097382e-02,1.335241947357213889e-02
3.600000000000000000e+01,3.654923896905801911e-02,1.292333549389492083e-02
3.700000000000000000e+01,3.589962727033802620e-02,1.255511368330694891e-02
3.800000000000000000e+01,3.525593511885174308e-02,1.209061545558909843e-02
3.900000000000000000e+01,3.458995824358838955e-02,1.179325874637490029e-02
4.000000000000000000e+01,3.380246335922387074e-02,1.136375879686069533e-02
4.100000000000000000e+01,3.301838331772656565e-02,1.102282386912109557e-02
4.200000000000000000e+01,3.238811330655873982e-02,1.075730179122147238e-02
4.300000000000000000e+01,3.206329087140779438e-02,1.040369317768635206e-02
4.400000000000000000e+01,3.148313547047212196e-02,1.008479432816557393e-02
4.500000000000000000e+01,3.064047077143172357e-02,9.826462759273190545e-03
4.600000000000000000e+01,3.015512877561293131e-02,9.519463426551069349e-03
4.700000000000000000e+01,2.969216989030743978e-02,9.267057034090024625e-03
4.800000000000000000e+01,2.903631436077791159e-02,9.042520579601727795e-03
4.900000000000000000e+01,2.861774223472561204e-02,8.768826514299816674e-03
5.000000000000000000e+01,2.822629238856936770e-02,8.543693353182996511e-03
5.100000000000000000e+01,2.783553411313286971e-02,8.319275021198498793e-03
5.200000000000000000e+01,2.761525612394785320e-02,8.088853273495469343e-03
5.300000000000000000e+01,2.720917992027377039e-02,7.927540985251836994e-03
5.400000000000000000e+01,2.682011542596989331e-02,7.702160999361114257e-03
5.500000000000000000e+01,2.660146360927146542e-02,7.554114461982921330e-03
5.600000000000000000e+01,2.614342035948887324e-02,7.405961972252529321e-03
5.700000000000000000e+01,2.581026431685947906e-02,7.226747783925212450e-03
5.800000000000000000e+01,2.555171220811096669e-02,7.038423819646288590e-03
5.900000000000000000e+01,2.508237606098871753e-02,6.860215099184855010e-03
6.000000000000000000e+01,2.497199148342716529e-02,6.710129867471904645e-03
6.100000000000000000e+01,2.445514870645029010e-02,6.591762663831085729e-03
6.200000000000000000e+01,2.412581984159968204e-02,6.447041712208048322e-03
6.300000000000000000e+01,2.407185856503721647e-02,6.284555273586902961e-03
6.400000000000000000e+01,2.383718673214393902e-02,6.166561019572131333e-03
6.500000000000000000e+01,2.356548470524200481e-02,6.013647526534891645e-03
6.600000000000000000e+01,2.347047861918482095e-02,5.881983985241211882e-03
6.700000000000000000e+01,2.308918465959526253e-02,5.775880029591430598e-03
6.800000000000000000e+01,2.287322428334816193e-02,5.643458375297446400e-03
6.900000000000000000e+01,2.257545526597740104e-02,5.563786728132680270e-03
7.000000000000000000e+01,2.246555216477942596e-02,5.478379805824149830e-03
7.100000000000000000e+01,2.233546090838432058e-02,5.359510969775127878e-03
7.200000000000000000e+01,2.215755686182161593e-02,5.271714793296407991e-03
7.300000000000000000e+01,2.201806253122456231e-02,5.177114121752753734e-03
7.400000000000000000e+01,2.184946345602984188e-02,5.095461220297835443e-03
7.500000000000000000e+01,2.166827695068227616e-02,5.014645146670821188e-03
7.600000000000000000e+01,2.152906214802042736e-02,4.961487472325533388e-03
7.700000000000000000e+01,2.131615648833162097e-02,4.867524494228678625e-03
7.800000000000000000e+01,2.111411285385263528e-02,4.787390111218989622e-03
7.900000000000000000e+01,2.099240779169941548e-02,4.711300449308282283e-03
8.000000000000000000e+01,2.087053621113202015e-02,4.637723280074113053e-03
8.100000000000000000e+01,2.080405930201635958e-02,4.591207323800912225e-03
8.200000000000000000e+01,2.067864891636865890e-02,4.510213096227636866e-03
8.300000000000000000e+01,2.043329956834294414e-02,4.454801359440646071e-03
8.400000000000000000e+01,2.023458486281242905e-02,4.384716565111424977e-03
8.500000000000000000e+01,2.017458942607279482e-02,4.322272541766181662e-03
8.600000000000000000e+01,2.011882559857425257e-02,4.256958404652291632e-03
8.700000000000000000e+01,2.000927178963195219e-02,4.168561709034933511e-03
8.800000000000000000e+01,1.979840921394762643e-02,4.101345759890816234e-03
8.900000000000000000e+01,1.970933516511210598e-02,4.052438881752597373e-03
9.000000000000000000e+01,1.960666057819290473e-02,3.999785288839339224e-03
9.100000000000000000e+01,1.940450951118357498e-02,3.963941389613127690e-03
9.200000000000000000e+01,1.929909988039660296e-02,3.919865933548689549e-03
9.300000000000000000e+01,1.915438832555915391e-02,3.877891843748395000e-03
9.400000000000000000e+01,1.901086197477944162e-02,3.812322941332942517e-03
9.500000000000000000e+01,1.903216112746898558e-02,3.764114162799181082e-03
9.600000000000000000e+01,1.891242004609956090e-02,3.739826671082782574e-03
9.700000000000000000e+01,1.882033054402327751e-02,3.686116349285824788e-03
9.800000000000000000e+01,1.859675664606904449e-02,3.632937684411388819e-03
9.900000000000000000e+01,1.843642966277252854e-02,3.588760537669178144e-03


==> MSE/MSEaipw41.dat <==
# time,arm1,arm2
2.500000000000000000e+01,2.088327058359024768e+00,8.965198185236702422e-01
2.600000000000000000e+01,2.016014965494006272e+00,8.449479474479208996e-01
2.700000000000000000e+01,1.951330723179029336e+00,7.978536025908752327e-01
2.800000000000000000e+01,1.871870101596613267e+00,7.651365090084053522e-01
2.900000000000000000e+01,1.797459477582954435e+00,7.412809107180206025e-01
3.000000000000000000e+01,1.722387082680926662e+00,7.201046518122469209e-01
3.100000000000000000e+01,1.646276219122315032e+00,6.905482566776687259e-01
3.200000000000000000e+01,1.586868478464193766e+00,6.690709025579131275e-01
3.300000000000000000e+01,1.542865857470389290e+00,6.473520293014123350e-01
3.400000000000000000e+01,1.487921740137704951e+00,6.344745992384929201e-01
3.500000000000000000e+01,1.436679643180386989e+00,6.168900345509916727e-01
3.600000000000000000e+01,1.380596309891992668e+00,5.959216406857762438e-01
3.700000000000000000e+01,1.351338116927299993e+00,5.861712929820714901e-01
3.800000000000000000e+01,1.310150883750417439e+00,5.667413992184430205e-01
3.900000000000000000e+01,1.292608668043840892e+00,5.470962881797579724e-01
4.000000000000000000e+01,1.262550667824194894e+00,5.311810969553143469e-01
4.100000000000000000e+01,1.213719168191557340e+00,5.199471769320522796e-01
4.200000000000000000e+01,1.180712374242736340e+00,5.046832793411571982e-01
4.300000000000000000e+01,1.146291507269516563e+00,4.944063098056991068e-01
4.400000000000000000e+01,1.114194068224295897e+00,4.789060649812484916e-01
4.500000000000000000e+01,1.092329969924077604e+00,4.620642586960176934e-01
4.600000000000000000e+01,1.076742031788473497e+00,4.457321923231876704e-01
4.700000000000000000e+01,1.044261767979344890e+00,4.310959040150075250e-01
4.800000000000000000e+01,1.031292286382109458e+00,4.234069085445831271e-01
4.900000000000000000e+01,1.011770105949586274e+00,4.141532554824703394e-01
5.000000000000000000e+01,9.881124211161231852e-01,4.046028383493003866e-01
5.100000000000000000e+01,9.655711577237475751e-01,3.967507979921633399e-01
5.200000000000000000e+01,9.393767606507504864e-01,3.855379467326284781e-01
5.300000000000000000e+01,9.250093481478803836e-01,3.753018527692805195e-01
5.400000000000000000e+01,9.096793670442141488e-01,3.706270187673958993e-01
5.500000000000000000e+01,8.901897429683220953e-01,3.594969457370118526e-01
5.600000000000000000e+01,8.651145047200998750e-01,3.506162452039558453e-01
5.700000000000000000e+01,8.482151083177432715e-01,3.420259044180090080e-01
5.800000000000000000e+01,8.288005924447888750e-01,3.371484836947206687e-01
5.900000000000000000e+01,8.181571192850524143e-01,3.311594374673995089e-01
6.000000000000000000e+01,8.056418253422430453e-01,3.271567047450865129e-01
6.100000000000000000e+01,7.917438585379177329e-01,3.233872627689189372e-01
6.200000000000000000e+01,7.793065972195331037e-01,3.166034789292322960e-01
6.300000000000000000e+01,7.563152299871326312e-01,3.095947238925956801e-01
6.400000000000000000e+01,7.377942792369061031e-01,3.073491506244638294e-01
6.500000000000000000e+01,7.261422157472471328e-01,2.999659641159905799e-01
6.600000000000000000e+01,7.119838437807772813e-01,2.918701362856154780e-01
6.700000000000000000e+01,7.078756604174055722e-01,2.844060881775322125e-01
6.800000000000000000e+01,6.993195986974845013e-01,2.796079373121697631e-01
6.900000000000000000e+01,6.805386944185016773e-01,2.733191834507230356e-01
7.000000000000000000e+01,6.685733819678699730e-01,2.677712866166033767e-01
7.100000000000000000e+01,6.585796154780751976e-01,2.612886309350605507e-01
7.200000000000000000e+01,6.479168492547923153e-01,2.548897181400036072e-01
7.300000000000000000e+01,6.390329554209827068e-01,2.504403130801993171e-01
7.400000000000000000e+01,6.267212721251375074e-01,2.441080754481690096e-01
7.500000000000000000e+01,6.173619085117267868e-01,2.420341737960893524e-01
7.600000000000000000e+01,6.112409904667759353e-01,2.376162469141691047e-01
7.700000000000000000e+01,6.029453428181376085e-01,2.340649427100029711e-01
7.800000000000000000e+01,5.970267924345417088e-01,2.289921950128189776e-01
7.900000000000000000e+01,5.840631949748835705e-01,2.251896956059140920e-01
8.000000000000000000e+01,5.727759843832990194e-01,2.222828726289317047e-01
8.100000000000000000e+01,5.630092973037996718e-01,2.179399486205548520e-01
8.200000000000000000e+01,5.542871646634497385e-01,2.111852082270742059e-01
8.300000000000000000e+01,5.432899121091364636e-01,2.079334326002344469e-01
8.400000000000000000e+01,5.357996927968240453e-01,2.031752660125250298e-01
8.500000000000000000e+01,5.302360567131048086e-01,2.003657803212711697e-01
8.600000000000000000e+01,5.240974470101249505e-01,1.969356586427880307e-01
8.700000000000000000e+01,5.145442119617815724e-01,1.935788492577971143e-01
8.800000000000000000e+01,5.100790023869485879e-01,1.871668168370706209e-01
8.900000000000000000e+01,5.008318289385762512e-01,1.834537659853229252e-01
9.000000000000000000e+01,4.980090540880399153e-01,1.793974373685523760e-01
9.100000000000000000e+01,4.913568900796250194e-01,1.771815649612107912e-01
9.200000000000000000e+01,4.801255323562023669e-01,1.755434414693231859e-01
9.300000000000000000e+01,4.766801822740781569e-01,1.709510310807975664e-01
9.400000000000000000e+01,4.697729004258605068e-01,1.668511509286098593e-01
9.500000000000000000e+01,4.655634739814650813e-01,1.629812740004548677e-01
9.600000000000000000e+01,4.610711707369264389e-01,1.613509475119376813e-01
9.700000000000000000e+01,4.536367316565955154e-01,1.590606198463738463e-01
9.800000000000000000e+01,4.493534081684495418e-01,1.560393633746849085e-01
9.900000000000000000e+01,4.450027713912130256e-01,1.542904655799004765e-01


==> MSE/MSEaipw42.dat <==
# time,arm1,arm2
2.500000000000000000e+01,2.592472068496713411e-01,3.462171237735876539e-01
2.600000000000000000e+01,2.484747929686511314e-01,3.306201599010141767e-01
2.700000000000000000e+01,2.413118093676980824e-01,3.141529506107019754e-01
2.800000000000000000e+01,2.330938643919078235e-01,3.010306987606060636e-01
2.900000000000000000e+01,2.248143315463835556e-01,2.877842343264207514e-01
3.000000000000000000e+01,2.201951446507982024e-01,2.763295356140167414e-01
3.100000000000000000e+01,2.135229099473641146e-01,2.647861093160104318e-01
3.200000000000000000e+01,2.087996209715098639e-01,2.557790977301947488e-01
3.300000000000000000e+01,2.003600211469989123e-01,2.455125445604144363e-01
3.400000000000000000e+01,1.929271808835990865e-01,2.367860836592008689e-01
3.500000000000000000e+01,1.877152361893247856e-01,2.295087040951381552e-01
3.600000000000000000e+01,1.805207521036895080e-01,2.209621209369750650e-01
3.700000000000000000e+01,1.755407003695002577e-01,2.153164161330562432e-01
3.800000000000000000e+01,1.705972436211646570e-01,2.082242817709988314e-01
3.900000000000000000e+01,1.677080031922987824e-01,2.012381630121579390e-01
4.000000000000000000e+01,1.652692926082920954e-01,1.952398895378321952e-01
4.100000000000000000e+01,1.623964918764243259e-01,1.904464941389351074e-01
4.200000000000000000e+01,1.582280596609355605e-01,1.848534782997404424e-01
4.300000000000000000e+01,1.552976109474894784e-01,1.797307089637550093e-01
4.400000000000000000e+01,1.516353378295028087e-01,1.766232155713241547e-01
4.500000000000000000e+01,1.469475721267132218e-01,1.718504532010665387e-01
4.600000000000000000e+01,1.433407796467080220e-01,1.674459492760519974e-01
4.700000000000000000e+01,1.402293627114186425e-01,1.618079833905798903e-01
4.800000000000000000e+01,1.387471874170725372e-01,1.575646728882082737e-01
4.900000000000000000e+01,1.352680478370057726e-01,1.535343194440232650e-01
5.000000000000000000e+01,1.322876625344434065e-01,1.500171049402875822e-01
5.100000000000000000e+01,1.295228809024877858e-01,1.469560376917641298e-01
5.200000000000000000e+01,1.281322903891556064e-01,1.420763111935257339e-01
5.300000000000000000e+01,1.264141549903704809e-01,1.384084580095032435e-01
5.400000000000000000e+01,1.250827147453471289e-01,1.343837572742091480e-01
5.500000000000000000e+01,1.244510027089082566e-01,1.315870601825733510e-01
5.600000000000000000e+01,1.240720096422089080e-01,1.283429228621515150e-01
5.700000000000000000e+01,1.226869175684219687e-01,1.261120084498955074e-01
5.800000000000000000e+01,1.212314213152494990e-01,1.233180206899278930e-01
5.900000000000000000e+01,1.182724212032407601e-01,1.202985530806334469e-01
6.000000000000000000e+01,1.165050465529557239e-01,1.176810708466723976e-01
6.100000000000000000e+01,1.148513875875896706e-01,1.150814629666916389e-01
6.200000000000000000e+01,1.117523705991907979e-01,1.126632818229564847e-01
6.300000000000000000e+01,1.096881840346609904e-01,1.099478360328466769e-01
6.400000000000000000e+01,1.086057860437255884e-01,1.081715625388263019e-01
6.500000000000000000e+01,1.067822494131224209e-01,1.050524297314147648e-01
6.600000000000000000e+01,1.054394797774401427e-01,1.024878571678503603e-01
6.700000000000000000e+01,1.049508134262236159e-01,1.007343010986051363e-01
6.800000000000000000e+01,1.047485440450433014e-01,9.906051375830154937e-02
6.900000000000000000e+01,1.029571465615205655e-01,9.719862408848647939e-02
7.000000000000000000e+01,1.013409379693514106e-01,9.594919095743838222e-02
7.100000000000000000e+01,9.943472144604890983e-02,9.467068364573062722e-02
7.200000000000000000e+01,9.876321963534651083e-02,9.351368297066209312e-02
7.300000000000000000e+01,9.656396699686302376e-02,9.191878699469711866e-02
7.400000000000000000e+01,9.529725230487487431e-02,9.030364657249666249e-02
7.500000000000000000e+01,9.407984638159812285e-02,8.871577527069125779e-02
7.600000000000000000e+01,9.303230171000011206e-02,8.681758950730678048e-02
7.700000000000000000e+01,9.171498196076785514e-02,8.545103958886186846e-02
7.800000000000000000e+01,9.013168863673692854e-02,8.421978450463220300e-02
7.900000000000000000e+01,8.915330361125206604e-02,8.263201954399283788e-02
8.000000000000000000e+01,8.868430202291627262e-02,8.146915521205225219e-02
8.100000000000000000e+01,8.764124146526221237e-02,7.972964741984976678e-02
8.200000000000000000e+01,8.629964849103469171e-02,7.826156335618444926e-02
8.300000000000000000e+01,8.544675300534611273e-02,7.674746858322116505e-02
8.400000000000000000e+01,8.523055859871503381e-02,7.579463229190905316e-02
8.500000000000000000e+01,8.549789659862400137e-02,7.463670195398740270e-02
8.600000000000000000e+01,8.527030944469554674e-02,7.362073281725177443e-02
8.700000000000000000e+01,8.510583485711210872e-02,7.267791253875999224e-02
8.800000000000000000e+01,8.460464140121412568e-02,7.156193705997171417e-02
8.900000000000000000e+01,8.349472877825760142e-02,7.059903348255264222e-02
9.000000000000000000e+01,8.228224266632548634e-02,6.951460058773135942e-02
9.100000000000000000e+01,8.140591711854584800e-02,6.760124479924391194e-02
9.200000000000000000e+01,8.037536749708931727e-02,6.662888673705798237e-02
9.300000000000000000e+01,7.970889147961844612e-02,6.579124552506675216e-02
9.400000000000000000e+01,7.917052674879641871e-02,6.404140885188994159e-02
9.500000000000000000e+01,7.817279847172557694e-02,6.340123638108013937e-02
9.600000000000000000e+01,7.667620830381886854e-02,6.260207898250001735e-02
9.700000000000000000e+01,7.561579777247828815e-02,6.185359328353264019e-02
9.800000000000000000e+01,7.476951882956064943e-02,6.125998862971229753e-02
9.900000000000000000e+01,7.394196400667145397e-02,6.016285132118238260e-02


==> MSE/MSEipw31.dat <==
# time,arm1,arm2
2.500000000000000000e+01,7.700686971907474643e+00,3.240998828406003174e-01
2.600000000000000000e+01,7.116880466815729278e+00,2.997653470637419160e-01
2.700000000000000000e+01,6.814468799683542244e+00,2.954393136171505341e-01
2.800000000000000000e+01,6.442607475432549968e+00,2.794013185215129536e-01
2.900000000000000000e+01,6.078770602343422702e+00,2.623366953311130345e-01
3.000000000000000000e+01,5.676561818239939328e+00,2.492317920821504884e-01
3.100000000000000000e+01,5.343352365517949565e+00,2.358871824660193628e-01
3.200000000000000000e+01,5.070099438175956763e+00,2.252620074782910320e-01
3.300000000000000000e+01,4.778682741152132429e+00,2.146425509600975168e-01
3.400000000000000000e+01,4.546936345325690354e+00,2.063290210170726502e-01
3.500000000000000000e+01,4.340263273434165292e+00,1.970904558620336089e-01
3.600000000000000000e+01,4.213438528746177525e+00,1.878408881914385709e-01
3.700000000000000000e+01,4.263849019695080678e+00,1.805734111153666499e-01
3.800000000000000000e+01,4.083431887213316180e+00,1.740160913180109625e-01
3.900000000000000000e+01,3.878073278803687796e+00,1.689950945106400981e-01
4.000000000000000000e+01,3.701070715489723995e+00,1.617795649037520045e-01
4.100000000000000000e+01,3.566776842500564371e+00,1.660482722116464194e-01
4.200000000000000000e+01,3.419796027209705880e+00,1.562348481308581116e-01
4.300000000000000000e+01,3.262525522525516308e+00,1.481536066553121034e-01
4.400000000000000000e+01,3.164038599522366102e+00,1.421187768055096334e-01
4.500000000000000000e+01,3.062377239943085083e+00,1.355125584470388556e-01
4.600000000000000000e+01,2.953763257742048953e+00,1.308606229046834490e-01
4.700000000000000000e+01,2.840166612075306851e+00,1.265200644755206938e-01
4.800000000000000000e+01,2.730379699536795712e+00,1.215291176795441075e-01
4.900000000000000000e+01,2.633180691284976671e+00,1.176452750949140424e-01
5.000000000000000000e+01,2.546126822111026478e+00,1.144474696320647439e-01
5.100000000000000000e+01,2.557942167362894814e+00,1.095508342305942934e-01
5.200000000000000000e+01,2.463068314922483903e+00,1.057267678098570834e-01
5.300000000000000000e+01,2.666904742590298305e+00,1.028224237782327521e-01
5.400000000000000000e+01,2.573128886697324980e+00,9.925412958700308153e-02
5.500000000000000000e+01,2.811230181767649050e+00,9.714687876824490420e-02
5.600000000000000000e+01,2.724999133968998954e+00,9.408769191644091034e-02
5.700000000000000000e+01,2.647853097836480707e+00,9.179781686939446350e-02
5.800000000000000000e+01,2.560986475037683618e+00,8.889985114834136892e-02
5.900000000000000000e+01,2.496050553032910901e+00,8.674303077130915418e-02
6.000000000000000000e+01,2.436458271692223398e+00,8.469866205421831828e-02
6.100000000000000000e+01,2.382813800493045253e+00,8.237024165921272290e-02
6.200000000000000000e+01,2.315833188924530273e+00,7.940564679018920213e-02
6.300000000000000000e+01,2.250933398580166944e+00,7.696044268937518584e-02
6.400000000000000000e+01,2.273862610579446830e+00,7.530276157106638446e-02
6.500000000000000000e+01,2.205304222253098967e+00,7.333523996928122124e-02
6.600000000000000000e+01,2.150211907496628605e+00,7.011668867267550898e-02
6.700000000000000000e+01,2.088738005912365470e+00,6.782606186605283360e-02
6.800000000000000000e+01,2.036232164475275219e+00,6.673269683540156150e-02
6.900000000000000000e+01,2.080799918211427180e+00,6.463308082430328783e-02
7.000000000000000000e+01,2.060969092224265609e+00,6.145276582466127624e-02
7.100000000000000000e+01,2.008558191957203753e+00,6.057370140707280665e-02
7.200000000000000000e+01,1.961044308099074263e+00,5.916315149699986897e-02
7.300000000000000000e+01,1.919260381463759435e+00,5.931458367013150990e-02
7.400000000000000000e+01,1.903495295942123189e+00,5.784736318524254933e-02
7.500000000000000000e+01,1.852531782278313166e+00,5.611664384666052025e-02
7.600000000000000000e+01,1.808716934632472961e+00,5.489467068608829686e-02
7.700000000000000000e+01,1.768606121154181920e+00,5.350813624532429341e-02
7.800000000000000000e+01,2.363253520519159157e+00,5.198105790386699232e-02
7.900000000000000000e+01,2.306612021957147984e+00,5.098979573966656159e-02
8.000000000000000000e+01,2.313682530894009659e+00,4.933871279328251591e-02
8.100000000000000000e+01,2.264118168792992325e+00,4.830901506877424006e-02
8.200000000000000000e+01,2.262998792252174596e+00,4.685567009465237825e-02
8.300000000000000000e+01,2.238427746894896764e+00,4.580482969118972181e-02
8.400000000000000000e+01,2.197201467910204986e+00,4.465983476772300564e-02
8.500000000000000000e+01,2.343290732453566783e+00,4.354162001266152771e-02
8.600000000000000000e+01,2.293371468111675693e+00,4.270554850756484722e-02
8.700000000000000000e+01,2.510465136455594770e+00,4.161607500642174051e-02
8.800000000000000000e+01,2.500822958442854738e+00,4.085247382074673472e-02
8.900000000000000000e+01,2.464355708438456638e+00,3.986529305699825637e-02
9.000000000000000000e+01,2.413315216496973115e+00,3.938231967446473303e-02
9.100000000000000000e+01,2.367200279700170551e+00,3.848076108946531931e-02
9.200000000000000000e+01,2.434473408535327899e+00,3.781587441886639228e-02
9.300000000000000000e+01,2.453080486465827104e+00,3.725324317183800749e-02
9.400000000000000000e+01,2.408201288170889409e+00,3.680783152904320427e-02
9.500000000000000000e+01,2.372257263810401362e+00,3.627839792133150110e-02
9.600000000000000000e+01,2.331050304529179495e+00,3.560876318031598597e-02
9.700000000000000000e+01,2.260233922895411585e+00,3.528868017083038738e-02
9.800000000000000000e+01,2.216449314375779522e+00,3.459152410382269199e-02
9.900000000000000000e+01,2.174039755201727875e+00,3.416356991615684263e-02


==> MSE/MSEipw32.dat <==
# time,arm1,arm2
2.500000000000000000e+01,5.295551968079907634e-02,2.659695482208974948e-02
2.600000000000000000e+01,5.113495537453154743e-02,2.524368505058929152e-02
2.700000000000000000e+01,4.986087629135343285e-02,2.420073757139717952e-02
2.800000000000000000e+01,4.806476027530186268e-02,2.275147244058507712e-02
2.900000000000000000e+01,4.663454822028288010e-02,2.194149716225227489e-02
3.000000000000000000e+01,4.563469333422363883e-02,2.098111271941307046e-02
3.100000000000000000e+01,4.441108896931186822e-02,2.015377251051701443e-02
3.200000000000000000e+01,4.347896919767240548e-02,1.937861773826773937e-02
3.300000000000000000e+01,4.279629882350140940e-02,1.868435893538744966e-02
3.400000000000000000e+01,4.160605201555651889e-02,1.801978324128356013e-02
3.500000000000000000e+01,4.099078135164791609e-02,1.751094022113874188e-02
3.600000000000000000e+01,4.029029466980627028e-02,1.701709196960825288e-02
3.700000000000000000e+01,3.952006654788808859e-02,1.649427885066393276e-02
3.800000000000000000e+01,3.894827217957898963e-02,1.594832200897881858e-02
3.900000000000000000e+01,3.846481238927498131e-02,1.558964488384088215e-02
4.000000000000000000e+01,3.782989713753730221e-02,1.502182081300139187e-02
4.100000000000000000e+01,3.698539183757851984e-02,1.458129251888437734e-02
4.200000000000000000e+01,3.637062289885568955e-02,1.419360246818522804e-02
4.300000000000000000e+01,3.606389122120007285e-02,1.374308437276419541e-02
4.400000000000000000e+01,3.538778791820710451e-02,1.327159124922866126e-02
4.500000000000000000e+01,3.458634100526224164e-02,1.295968357564160865e-02
4.600000000000000000e+01,3.421921904954563359e-02,1.255524902841623734e-02
4.700000000000000000e+01,3.380865126259145065e-02,1.226951561160728732e-02
4.800000000000000000e+01,3.319343421550884771e-02,1.195440841917373188e-02
4.900000000000000000e+01,3.267551482002477303e-02,1.163150376155390985e-02
5.000000000000000000e+01,3.213074891801138283e-02,1.131435243900260831e-02
5.100000000000000000e+01,3.185510773539056845e-02,1.104931103411084178e-02
5.200000000000000000e+01,3.178919170110627856e-02,1.071293985732055080e-02
5.300000000000000000e+01,3.127622264233132637e-02,1.051508245895279095e-02
5.400000000000000000e+01,3.073519797778926158e-02,1.018677885682511136e-02
5.500000000000000000e+01,3.051272677795897545e-02,9.992026542567842423e-03
5.600000000000000000e+01,3.015584687083959839e-02,9.776519409706701733e-03
5.700000000000000000e+01,2.982366589483722435e-02,9.528377115529096039e-03
5.800000000000000000e+01,2.958543788607001165e-02,9.303629169882806499e-03
5.900000000000000000e+01,2.904398622313023037e-02,9.074968315726107682e-03
6.000000000000000000e+01,2.894241892797322357e-02,8.868310838775884594e-03
6.100000000000000000e+01,2.841247977000589675e-02,8.682969074977890667e-03
6.200000000000000000e+01,2.809369231080614468e-02,8.486414374332474156e-03
6.300000000000000000e+01,2.814890716070149457e-02,8.293612231092243117e-03
6.400000000000000000e+01,2.796789226180014173e-02,8.128717169264733020e-03
6.500000000000000000e+01,2.776883225705122776e-02,7.929077929555158194e-03
6.600000000000000000e+01,2.766600477822311541e-02,7.750607545598153965e-03
6.700000000000000000e+01,2.719636127756886942e-02,7.590962889777592461e-03
6.800000000000000000e+01,2.694925910962428853e-02,7.434588107288515532e-03
6.900000000000000000e+01,2.675617513938043784e-02,7.309526623494925178e-03
7.000000000000000000e+01,2.668444855239091723e-02,7.218981307718382208e-03
7.100000000000000000e+01,2.644994077919734371e-02,7.052275580402131080e-03
7.200000000000000000e+01,2.630812194561266831e-02,6.944532366647796114e-03
7.300000000000000000e+01,2.617110592444189809e-02,6.812097001314920859e-03
7.400000000000000000e+01,2.603742480014813176e-02,6.702581138818335289e-03
7.500000000000000000e+01,2.582011232634811096e-02,6.585170744177143085e-03
7.600000000000000000e+01,2.570439067480846662e-02,6.498798905199144882e-03
7.700000000000000000e+01,2.537704959082437081e-02,6.375397204819929775e-03
7.800000000000000000e+01,2.514776373649544455e-02,6.257044506893023883e-03
7.900000000000000000e+01,2.485701012279660158e-02,6.168207997818171175e-03
8.000000000000000000e+01,2.477387645310340225e-02,6.094457354140888662e-03
8.100000000000000000e+01,2.466340160315300470e-02,6.040570358194779707e-03
8.200000000000000000e+01,2.457952339039993703e-02,5.931606438349400906e-03
8.300000000000000000e+01,2.440539162274977733e-02,5.828635959363261121e-03
8.400000000000000000e+01,2.410880516397992390e-02,5.728035009835329844e-03
8.500000000000000000e+01,2.414209175179451647e-02,5.647351107333472078e-03
8.600000000000000000e+01,2.414016208416510864e-02,5.585287399571431041e-03
8.700000000000000000e+01,2.412321669501411511e-02,5.471543875633862013e-03
8.800000000000000000e+01,2.382912343293285343e-02,5.380652511720557078e-03
8.900000000000000000e+01,2.370204263033022507e-02,5.321255936263344193e-03
9.000000000000000000e+01,2.352702952256846905e-02,5.257013605920258896e-03
9.100000000000000000e+01,2.326853926124910349e-02,5.205647449077692446e-03
9.200000000000000000e+01,2.319351142220490297e-02,5.142474310416069762e-03
9.300000000000000000e+01,2.308530055664909791e-02,5.084019573907768048e-03
9.400000000000000000e+01,2.293814734279679690e-02,5.004205874751037515e-03
9.500000000000000000e+01,2.292686683618177027e-02,4.939842164548099816e-03
9.600000000000000000e+01,2.280355542730335208e-02,4.900530984704024214e-03
9.700000000000000000e+01,2.274774793781620189e-02,4.839609936199006264e-03
9.800000000000000000e+01,2.255186945902889345e-02,4.775805802045820538e-03
9.900000000000000000e+01,2.241836142852842578e-02,4.720438097719673043e-03


==> MSE/MSEipw41.dat <==
# time,arm1,arm2
2.500000000000000000e+01,2.460206406951324531e+00,1.313702224608847224e+00
2.600000000000000000e+01,2.360625426388227588e+00,1.247228545630364449e+00
2.700000000000000000e+01,2.270783898352080943e+00,1.173393958736230314e+00
2.800000000000000000e+01,2.184377702249631348e+00,1.127455615897984265e+00
2.900000000000000000e+01,2.090088225793648391e+00,1.079184586259195333e+00
3.000000000000000000e+01,2.003033716200467218e+00,1.057849118497421470e+00
3.100000000000000000e+01,1.922682611062779712e+00,1.022519624764665513e+00
3.200000000000000000e+01,1.851025348476525334e+00,9.832197511032673143e-01
3.300000000000000000e+01,1.833127452600480822e+00,9.642581403353391867e-01
3.400000000000000000e+01,1.770079358111799728e+00,9.415791905727992628e-01
3.500000000000000000e+01,1.729564408295165778e+00,9.169354117280306138e-01
3.600000000000000000e+01,1.674404010543621091e+00,8.853500242855433244e-01
3.700000000000000000e+01,1.649855313686837688e+00,8.776694214279771034e-01
3.800000000000000000e+01,1.600245529808344669e+00,8.493567120198934894e-01
3.900000000000000000e+01,1.591296597085827269e+00,8.187053378557189731e-01
4.000000000000000000e+01,1.548421181901276977e+00,7.892653139827942033e-01
4.100000000000000000e+01,1.485171157070286130e+00,7.762206608623425375e-01
4.200000000000000000e+01,1.481100793205324173e+00,7.495575697616128075e-01
4.300000000000000000e+01,1.447209813356388874e+00,7.364857386091543390e-01
4.400000000000000000e+01,1.417287446567290887e+00,7.163619595731824941e-01
4.500000000000000000e+01,1.400644151257081971e+00,6.898937988930345933e-01
4.600000000000000000e+01,1.373918208647869177e+00,6.635709702018051104e-01
4.700000000000000000e+01,1.325195516105142968e+00,6.517906471678269753e-01
4.800000000000000000e+01,1.306538879597426428e+00,6.381253543370936088e-01
4.900000000000000000e+01,1.306830660886076689e+00,6.208803987187583306e-01
5.000000000000000000e+01,1.288999554164375061e+00,6.085375293128756358e-01
5.100000000000000000e+01,1.276149508943319466e+00,5.977085135345089340e-01
5.200000000000000000e+01,1.234589481808646250e+00,5.781301564158515260e-01
5.300000000000000000e+01,1.227316830295380745e+00,5.629113066092403805e-01
5.400000000000000000e+01,1.200683320934258225e+00,5.527899882603302117e-01
5.500000000000000000e+01,1.174990781609922985e+00,5.375040690662685750e-01
5.600000000000000000e+01,1.144358989729477916e+00,5.227546253319124148e-01
5.700000000000000000e+01,1.118837582204222691e+00,5.105818507212672719e-01
5.800000000000000000e+01,1.096441983127550257e+00,5.023477775544615831e-01
5.900000000000000000e+01,1.083135155465660304e+00,4.911370740844119287e-01
6.000000000000000000e+01,1.065687709309042885e+00,4.823584702866096641e-01
6.100000000000000000e+01,1.045230460419749319e+00,4.755748086461533131e-01
6.200000000000000000e+01,1.030089969712264297e+00,4.657206067336920330e-01
6.300000000000000000e+01,1.003590046603646480e+00,4.549731881950926926e-01
6.400000000000000000e+01,9.810610180765944044e-01,4.517681003747175961e-01
6.500000000000000000e+01,9.631009432569328510e-01,4.401558367944986006e-01
6.600000000000000000e+01,9.466046560320197090e-01,4.272484660931309408e-01
6.700000000000000000e+01,9.381943715996631239e-01,4.157418166682931848e-01
6.800000000000000000e+01,9.178080570023665619e-01,4.096373694662370224e-01
6.900000000000000000e+01,8.972826277487994107e-01,4.012122408647959548e-01
7.000000000000000000e+01,8.828717353942430179e-01,3.913159217533072609e-01
7.100000000000000000e+01,8.724234458399575676e-01,3.845141292305440661e-01
7.200000000000000000e+01,8.572625902581963997e-01,3.806956707953108587e-01
7.300000000000000000e+01,8.407795763495352626e-01,3.753531807167244660e-01
7.400000000000000000e+01,8.286319500163201734e-01,3.667424157711228760e-01
7.500000000000000000e+01,8.184658327799365640e-01,3.649706150869396759e-01
7.600000000000000000e+01,8.092768188187943190e-01,3.571890171510770928e-01
7.700000000000000000e+01,8.010955821110596897e-01,3.525150535066925439e-01
7.800000000000000000e+01,7.868201278145138255e-01,3.434418840720348531e-01
7.900000000000000000e+01,7.737952788296135198e-01,3.366101680301423760e-01
8.000000000000000000e+01,7.562534476192247501e-01,3.318331379433346329e-01
8.100000000000000000e+01,7.432064287217574616e-01,3.250999322283833481e-01
8.200000000000000000e+01,7.281438358669285460e-01,3.202584992605129743e-01
8.300000000000000000e+01,7.196590546573709002e-01,3.143426672955274004e-01
8.400000000000000000e+01,7.140715263950123681e-01,3.082844487787380627e-01
8.500000000000000000e+01,7.002002509473079783e-01,3.028952275710906084e-01
8.600000000000000000e+01,6.889798194419505251e-01,2.960175804781868258e-01
8.700000000000000000e+01,6.731308766306808300e-01,2.904508729895772801e-01
8.800000000000000000e+01,6.678819259828855381e-01,2.843886592631452714e-01
8.900000000000000000e+01,6.589414818477155045e-01,2.811794194356437293e-01
9.000000000000000000e+01,6.512986382526277929e-01,2.747408948205357082e-01
9.100000000000000000e+01,6.418211815064410741e-01,2.724413511611281091e-01
9.200000000000000000e+01,6.277121295382163124e-01,2.710987032766128957e-01
9.300000000000000000e+01,6.187840934317689889e-01,2.649988347343514294e-01
9.400000000000000000e+01,6.118697233348551201e-01,2.598740533320405000e-01
9.500000000000000000e+01,6.065069255628794398e-01,2.552087120282303667e-01
9.600000000000000000e+01,5.993294595683797965e-01,2.529246081966484150e-01
9.700000000000000000e+01,5.903997937588096878e-01,2.491568835229868994e-01
9.800000000000000000e+01,5.833434309097034198e-01,2.448790057215104732e-01
9.900000000000000000e+01,5.759738077280674995e-01,2.417948136496605727e-01


==> MSE/MSEipw42.dat <==
# time,arm1,arm2
2.500000000000000000e+01,2.647805537292717282e-01,3.554196435093872064e-01
2.600000000000000000e+01,2.520640105193951985e-01,3.387036949375411554e-01
2.700000000000000000e+01,2.478055545829783990e-01,3.215939840263919436e-01
2.800000000000000000e+01,2.368914952890894543e-01,3.091197275635390040e-01
2.900000000000000000e+01,2.290787612875525292e-01,2.948750150947954674e-01
3.000000000000000000e+01,2.247358432597617028e-01,2.837301512475756682e-01
3.100000000000000000e+01,2.171770326539557150e-01,2.718199430199431665e-01
3.200000000000000000e+01,2.102548408305231764e-01,2.642196484732305950e-01
3.300000000000000000e+01,2.008013642340565619e-01,2.537873726166995914e-01
3.400000000000000000e+01,1.972732682149931915e-01,2.451105568867807394e-01
3.500000000000000000e+01,1.938995743557894447e-01,2.382514963521085993e-01
3.600000000000000000e+01,1.866824189241771403e-01,2.292756913416255093e-01
3.700000000000000000e+01,1.822966859035235199e-01,2.248149609175250918e-01
3.800000000000000000e+01,1.759134061296223628e-01,2.181698653715286873e-01
3.900000000000000000e+01,1.769786388529197008e-01,2.105831088673621176e-01
4.000000000000000000e+01,1.741933673692132034e-01,2.053893641549537075e-01
4.100000000000000000e+01,1.711136094674556296e-01,2.004437869822486007e-01
4.200000000000000000e+01,1.671293456158692015e-01,1.941878276799798575e-01
4.300000000000000000e+01,1.658082148485078844e-01,1.886934392428898377e-01
4.400000000000000000e+01,1.625560487410968036e-01,1.860678974614990711e-01
4.500000000000000000e+01,1.582545574084035234e-01,1.812878000010867685e-01
4.600000000000000000e+01,1.556902395272765638e-01,1.765872549735798547e-01
4.700000000000000000e+01,1.512270108835471749e-01,1.705000118069771309e-01
4.800000000000000000e+01,1.502196596375653947e-01,1.657651333124398607e-01
4.900000000000000000e+01,1.462809737745635330e-01,1.614747333625539127e-01
5.000000000000000000e+01,1.439579240624317968e-01,1.574488298076547332e-01
5.100000000000000000e+01,1.402810782380013443e-01,1.544538593030901352e-01
5.200000000000000000e+01,1.389916814981139448e-01,1.492036204150480050e-01
5.300000000000000000e+01,1.379744912448599703e-01,1.455173449420149590e-01
5.400000000000000000e+01,1.364165239512611927e-01,1.412232635356112931e-01
5.500000000000000000e+01,1.369809696710614644e-01,1.382771604487337547e-01
5.600000000000000000e+01,1.371332105346091679e-01,1.346984900103781746e-01
5.700000000000000000e+01,1.354348642810181413e-01,1.326499818862456603e-01
5.800000000000000000e+01,1.346876330126560994e-01,1.295802339626475619e-01
5.900000000000000000e+01,1.327509203298099516e-01,1.263713105699752204e-01
6.000000000000000000e+01,1.303582766671180782e-01,1.235819870090305445e-01
6.100000000000000000e+01,1.278443129520052679e-01,1.211217766089561360e-01
6.200000000000000000e+01,1.247361459852312227e-01,1.187182536842884828e-01
6.300000000000000000e+01,1.219893150420645889e-01,1.158021592946751332e-01
6.400000000000000000e+01,1.209603953983278551e-01,1.139726648786478225e-01
6.500000000000000000e+01,1.193744247205785758e-01,1.106486326840894485e-01
6.600000000000000000e+01,1.183938548681379710e-01,1.080550961100801982e-01
6.700000000000000000e+01,1.181642822342123117e-01,1.062293245043828133e-01
6.800000000000000000e+01,1.186402899688024093e-01,1.046527004648224457e-01
6.900000000000000000e+01,1.153360678300790199e-01,1.032535870363924801e-01
7.000000000000000000e+01,1.135319167446548760e-01,1.022262876889410005e-01
7.100000000000000000e+01,1.122956862429389663e-01,1.007370553744180441e-01
7.200000000000000000e+01,1.115400297442627198e-01,9.979523958764954794e-02
7.300000000000000000e+01,1.096007094098262330e-01,9.822069220217372054e-02
7.400000000000000000e+01,1.077926162640281404e-01,9.649589996013777093e-02
7.500000000000000000e+01,1.057751652179926838e-01,9.473939379968489283e-02
7.600000000000000000e+01,1.040706728029805045e-01,9.274590693257361851e-02
7.700000000000000000e+01,1.030197785026252810e-01,9.140040904711692338e-02
7.800000000000000000e+01,1.016629318067879262e-01,9.005575931450059135e-02
7.900000000000000000e+01,1.019375112656860649e-01,8.834605421102161016e-02
8.000000000000000000e+01,1.004819396999397652e-01,8.706354965746335162e-02
8.100000000000000000e+01,9.951645299145299439e-02,8.520578566732416037e-02
8.200000000000000000e+01,9.842620224843853793e-02,8.359370660070604420e-02
8.300000000000000000e+01,9.684475717899046487e-02,8.201502111427523556e-02
8.400000000000000000e+01,9.642676788282379674e-02,8.098416431344065969e-02
8.500000000000000000e+01,9.746885105126865123e-02,7.975858465235756423e-02
8.600000000000000000e+01,9.751426783963382250e-02,7.871711426419973623e-02
8.700000000000000000e+01,9.764634720902143350e-02,7.784221831798486535e-02
8.800000000000000000e+01,9.665323911532636147e-02,7.665505749471725194e-02
8.900000000000000000e+01,9.531318021527812601e-02,7.555727799783747145e-02
9.000000000000000000e+01,9.458985273793039938e-02,7.443693654323627062e-02
9.100000000000000000e+01,9.434259786852378094e-02,7.244819116727950481e-02
9.200000000000000000e+01,9.315810953537724537e-02,7.144840501703757230e-02
9.300000000000000000e+01,9.302979708156383643e-02,7.054794067677594427e-02
9.400000000000000000e+01,9.196483941738620160e-02,6.878010850368704299e-02
9.500000000000000000e+01,9.050022485861883292e-02,6.825439054683057893e-02
9.600000000000000000e+01,8.923243237336567213e-02,6.751291558076130683e-02
9.700000000000000000e+01,8.761381857695961506e-02,6.680524508729640543e-02
9.800000000000000000e+01,8.632180304377953806e-02,6.613959175294067960e-02
9.900000000000000000e+01,8.537674664922927092e-02,6.495253429633336684e-02


==> MSE/MSEmb31.dat <==
# time,arm1,arm2
2.500000000000000000e+01,1.370800527631301502e-01,2.332382312698750085e-02
2.600000000000000000e+01,1.374979006708806351e-01,2.292327989939390784e-02
2.700000000000000000e+01,1.378050053262364905e-01,2.256548971052029992e-02
2.800000000000000000e+01,1.381667937720996997e-01,2.219903499593528506e-02
2.900000000000000000e+01,1.385123709801888425e-01,2.185983762946345360e-02
3.000000000000000000e+01,1.387532530845856371e-01,2.154624677483156503e-02
3.100000000000000000e+01,1.390343734248028762e-01,2.125734576101770759e-02
3.200000000000000000e+01,1.392475934104511759e-01,2.097370229207705730e-02
3.300000000000000000e+01,1.394344448326558517e-01,2.071894319093946224e-02
3.400000000000000000e+01,1.396184551521952311e-01,2.047686791387204677e-02
3.500000000000000000e+01,1.397534788531202832e-01,2.024961557507627338e-02
3.600000000000000000e+01,1.398816405892368830e-01,2.003913816977655540e-02
3.700000000000000000e+01,1.400460378906128178e-01,1.981565831118589985e-02
3.800000000000000000e+01,1.401699653234603493e-01,1.959848761734044389e-02
3.900000000000000000e+01,1.402986501033285649e-01,1.939963761014493193e-02
4.000000000000000000e+01,1.404115997229705703e-01,1.919730424085010212e-02
4.100000000000000000e+01,1.405123396463487384e-01,1.900521476302862584e-02
4.200000000000000000e+01,1.406073944672341092e-01,1.884545750354877508e-02
4.300000000000000000e+01,1.406985906616948223e-01,1.868208911214565282e-02
4.400000000000000000e+01,1.407580603035153699e-01,1.851870546320051256e-02
4.500000000000000000e+01,1.408171183897730383e-01,1.837459058157536393e-02
4.600000000000000000e+01,1.409015958089032960e-01,1.822557511853020035e-02
4.700000000000000000e+01,1.408864826981678087e-01,1.809111917761078644e-02
4.800000000000000000e+01,1.409290160932754887e-01,1.797606997998900391e-02
4.900000000000000000e+01,1.409273080017864055e-01,1.785565308265432347e-02
5.000000000000000000e+01,1.409086003446752833e-01,1.772399861081184330e-02
5.100000000000000000e+01,1.409018102387169236e-01,1.760921636440558949e-02
5.200000000000000000e+01,1.408800995222601049e-01,1.748920796600095598e-02
5.300000000000000000e+01,1.408700056246492138e-01,1.738563276596606991e-02
5.400000000000000000e+01,1.408720510276227356e-01,1.726229719287874706e-02
5.500000000000000000e+01,1.408550752578273946e-01,1.716292762250508017e-02
5.600000000000000000e+01,1.408502709797169461e-01,1.705821868271759773e-02
5.700000000000000000e+01,1.408420387344362645e-01,1.695656833998620758e-02
5.800000000000000000e+01,1.407757579916079638e-01,1.685224142149676849e-02
5.900000000000000000e+01,1.407538068005810550e-01,1.677943029617471812e-02
6.000000000000000000e+01,1.407393390572767855e-01,1.668815431889116019e-02
6.100000000000000000e+01,1.407261909845491932e-01,1.661249586841886255e-02
6.200000000000000000e+01,1.407014979119931009e-01,1.653431117149885970e-02
6.300000000000000000e+01,1.406881329524674318e-01,1.646571866190040673e-02
6.400000000000000000e+01,1.406944917493027081e-01,1.639406571234717364e-02
6.500000000000000000e+01,1.406370837054885248e-01,1.632957037124830452e-02
6.600000000000000000e+01,1.405944060487228087e-01,1.625455556496974152e-02
6.700000000000000000e+01,1.405947681555207163e-01,1.617926546570676999e-02
6.800000000000000000e+01,1.405639870123684965e-01,1.611921721043878264e-02
6.900000000000000000e+01,1.405521352906735078e-01,1.605540062089047537e-02
7.000000000000000000e+01,1.405363568478744385e-01,1.598939319690540276e-02
7.100000000000000000e+01,1.405186843273936725e-01,1.592273491270732727e-02
7.200000000000000000e+01,1.404474186006715586e-01,1.585493076215017255e-02
7.300000000000000000e+01,1.404098043065934442e-01,1.579648403305363227e-02
7.400000000000000000e+01,1.403686849531985137e-01,1.573668109240078383e-02
7.500000000000000000e+01,1.402789178760467659e-01,1.568681781879379886e-02
7.600000000000000000e+01,1.402095155922990222e-01,1.564070947589720276e-02
7.700000000000000000e+01,1.401676787449403216e-01,1.559496413661709199e-02
7.800000000000000000e+01,1.400956084858004658e-01,1.553958274258983134e-02
7.900000000000000000e+01,1.400517825224543711e-01,1.550151898486152278e-02
8.000000000000000000e+01,1.399966983636414530e-01,1.545417740345606840e-02
8.100000000000000000e+01,1.399619869610432277e-01,1.541385897772923515e-02
8.200000000000000000e+01,1.398838496363721817e-01,1.536991854608442051e-02
8.300000000000000000e+01,1.398393705673871001e-01,1.531879828833902606e-02
8.400000000000000000e+01,1.398060468597258355e-01,1.527538167162372645e-02
8.500000000000000000e+01,1.397196893609129187e-01,1.523636844881994142e-02
8.600000000000000000e+01,1.396830769475907730e-01,1.520522311544990693e-02
8.700000000000000000e+01,1.396360463313292832e-01,1.517984591301097495e-02
8.800000000000000000e+01,1.395525444323964803e-01,1.514794510851544783e-02
8.900000000000000000e+01,1.394844000275906604e-01,1.511042323761998402e-02
9.000000000000000000e+01,1.394405825986120839e-01,1.507594511573728986e-02
9.100000000000000000e+01,1.393858863150637395e-01,1.504097024371408263e-02
9.200000000000000000e+01,1.393288875196958543e-01,1.501247253693029950e-02
9.300000000000000000e+01,1.392650557622438223e-01,1.498145357781359953e-02
9.400000000000000000e+01,1.392002325347779235e-01,1.494505572812754660e-02
9.500000000000000000e+01,1.391352547330790834e-01,1.491585528826603474e-02
9.600000000000000000e+01,1.390577796091543583e-01,1.488491750406408833e-02
9.700000000000000000e+01,1.389857083154706630e-01,1.485456345120799750e-02
9.800000000000000000e+01,1.389298357392043382e-01,1.482875938049195430e-02
9.900000000000000000e+01,1.388844941276563272e-01,1.480600820071072306e-02


==> MSE/MSEmb32.dat <==
# time,arm1,arm2
2.500000000000000000e+01,1.661004920404866511e-02,3.062482932586281688e-03
2.600000000000000000e+01,1.653676432252549830e-02,3.051001233518878079e-03
2.700000000000000000e+01,1.646267724726293083e-02,3.041897623430762747e-03
2.800000000000000000e+01,1.638968773724860939e-02,3.035250116288420487e-03
2.900000000000000000e+01,1.631639421107651533e-02,3.028771819823652088e-03
3.000000000000000000e+01,1.624881741568412127e-02,3.023811534396449348e-03
3.100000000000000000e+01,1.617935668086726425e-02,3.019624073227246581e-03
3.200000000000000000e+01,1.611207751022558990e-02,3.016073991762290973e-03
3.300000000000000000e+01,1.605090316636088171e-02,3.014107189568027752e-03
3.400000000000000000e+01,1.599304257950111274e-02,3.011513739226727090e-03
3.500000000000000000e+01,1.593384649805918568e-02,3.010542660699221627e-03
3.600000000000000000e+01,1.587331789993004505e-02,3.010265987763013559e-03
3.700000000000000000e+01,1.581267913607758979e-02,3.010519615407505466e-03
3.800000000000000000e+01,1.575599730297786577e-02,3.010587023464150226e-03
3.900000000000000000e+01,1.570300410952177317e-02,3.010097953053918543e-03
4.000000000000000000e+01,1.565151534452068408e-02,3.010470019108793440e-03
4.100000000000000000e+01,1.560550269948681422e-02,3.012000796573858011e-03
4.200000000000000000e+01,1.555496904732339702e-02,3.013175426252212661e-03
4.300000000000000000e+01,1.550778258213593788e-02,3.013150870875282508e-03
4.400000000000000000e+01,1.546504348082073863e-02,3.014341185194401290e-03
4.500000000000000000e+01,1.542227109972149970e-02,3.016659844837778822e-03
4.600000000000000000e+01,1.537794848285883344e-02,3.019431563972106367e-03
4.700000000000000000e+01,1.533283040366949929e-02,3.022204864376697511e-03
4.800000000000000000e+01,1.528679386430263978e-02,3.023775306314934169e-03
4.900000000000000000e+01,1.524482647759756691e-02,3.025900149671668926e-03
5.000000000000000000e+01,1.520798750289551263e-02,3.028475718127232683e-03
5.100000000000000000e+01,1.516900732947818950e-02,3.030726381764805612e-03
5.200000000000000000e+01,1.512801824915506292e-02,3.032532056885020675e-03
5.300000000000000000e+01,1.509031561666564561e-02,3.034010133398150778e-03
5.400000000000000000e+01,1.505366352469077705e-02,3.037095993150439131e-03
5.500000000000000000e+01,1.501937479967609297e-02,3.040092726911590264e-03
5.600000000000000000e+01,1.498738011754468559e-02,3.042299134769896243e-03
5.700000000000000000e+01,1.495303686656304296e-02,3.044230298395829079e-03
5.800000000000000000e+01,1.492212629646880173e-02,3.046712712118366043e-03
5.900000000000000000e+01,1.489430576350570835e-02,3.048990104659775758e-03
6.000000000000000000e+01,1.486477514131733652e-02,3.052200368258167588e-03
6.100000000000000000e+01,1.483410513030744907e-02,3.053392177083698224e-03
6.200000000000000000e+01,1.480384696592568911e-02,3.055423932452182995e-03
6.300000000000000000e+01,1.477288409826925386e-02,3.056715016893330264e-03
6.400000000000000000e+01,1.474244627975166040e-02,3.059850010790926989e-03
6.500000000000000000e+01,1.471387161835651172e-02,3.062381148045602124e-03
6.600000000000000000e+01,1.469035341802194666e-02,3.063853806014213768e-03
6.700000000000000000e+01,1.466579841461267651e-02,3.064995228089618853e-03
6.800000000000000000e+01,1.464301382487267697e-02,3.067477593961335722e-03
6.900000000000000000e+01,1.461738606489092901e-02,3.069983754761053656e-03
7.000000000000000000e+01,1.459226378179859750e-02,3.072435316657639442e-03
7.100000000000000000e+01,1.456755945759407624e-02,3.074202976847270879e-03
7.200000000000000000e+01,1.454629398746300727e-02,3.077042056628573677e-03
7.300000000000000000e+01,1.452446049866143972e-02,3.078947692592174865e-03
7.400000000000000000e+01,1.450129856405207689e-02,3.081413268589609181e-03
7.500000000000000000e+01,1.447925822094602716e-02,3.083233213757354159e-03
7.600000000000000000e+01,1.445796184685048218e-02,3.085311553387145873e-03
7.700000000000000000e+01,1.443544477901531967e-02,3.087383185564353781e-03
7.800000000000000000e+01,1.441574211679215282e-02,3.089356227329273594e-03
7.900000000000000000e+01,1.439613715410520238e-02,3.091848850102103200e-03
8.000000000000000000e+01,1.437613748504582359e-02,3.094022929908275040e-03
8.100000000000000000e+01,1.435681212756535069e-02,3.095613036611468728e-03
8.200000000000000000e+01,1.433748244755531608e-02,3.097623357681733927e-03
8.300000000000000000e+01,1.431788038791073636e-02,3.099727139374374493e-03
8.400000000000000000e+01,1.429990419521533045e-02,3.101628117485383338e-03
8.500000000000000000e+01,1.428152714067326690e-02,3.103208039982883852e-03
8.600000000000000000e+01,1.426282406691757598e-02,3.105293673875464833e-03
8.700000000000000000e+01,1.424702664253253530e-02,3.107190755237603484e-03
8.800000000000000000e+01,1.422920502283707943e-02,3.108964835102204921e-03
8.900000000000000000e+01,1.421197200318243155e-02,3.109896220851686779e-03
9.000000000000000000e+01,1.419610373992144861e-02,3.112061885600407845e-03
9.100000000000000000e+01,1.418032404508549199e-02,3.113008202802452790e-03
9.200000000000000000e+01,1.416441420122726939e-02,3.114564045638687495e-03
9.300000000000000000e+01,1.414687757415160861e-02,3.116026157638183362e-03
9.400000000000000000e+01,1.413243175856132919e-02,3.117659873986729831e-03
9.500000000000000000e+01,1.411664456632886339e-02,3.119337772446929141e-03
9.600000000000000000e+01,1.410195538458889133e-02,3.120800958915900640e-03
9.700000000000000000e+01,1.408748258848069833e-02,3.122102071114327831e-03
9.800000000000000000e+01,1.407335454638390659e-02,3.123763429047941159e-03
9.900000000000000000e+01,1.406016878976978912e-02,3.125460459751014212e-03


==> MSE/MSEmb41.dat <==
# time,arm1,arm2
2.500000000000000000e+01,2.334266845024787485e-01,1.164478827149077467e-01
2.600000000000000000e+01,2.330729953117117448e-01,1.159428765225141156e-01
2.700000000000000000e+01,2.326999341928960852e-01,1.154218990626752345e-01
2.800000000000000000e+01,2.323222086889935312e-01,1.149481469490617469e-01
2.900000000000000000e+01,2.319904255694695550e-01,1.144854638125794716e-01
3.000000000000000000e+01,2.315521284743582708e-01,1.140228554782778264e-01
3.100000000000000000e+01,2.311371765833229452e-01,1.135954849751427964e-01
3.200000000000000000e+01,2.307318362564014236e-01,1.131575368139083049e-01
3.300000000000000000e+01,2.303349184448801878e-01,1.127038885793262279e-01
3.400000000000000000e+01,2.298943059859465954e-01,1.122767627333778329e-01
3.500000000000000000e+01,2.294927525712193439e-01,1.118375345223654171e-01
3.600000000000000000e+01,2.290766002898178555e-01,1.114476027244199474e-01
3.700000000000000000e+01,2.286109533608595423e-01,1.110782471379991448e-01
3.800000000000000000e+01,2.282031186169349579e-01,1.106762058600683496e-01
3.900000000000000000e+01,2.277693883676749076e-01,1.102962527128715370e-01
4.000000000000000000e+01,2.274300788766234205e-01,1.099437229142719435e-01
4.100000000000000000e+01,2.270326957512314170e-01,1.095778619882583627e-01
4.200000000000000000e+01,2.266907300964912109e-01,1.092645050080442992e-01
4.300000000000000000e+01,2.262979637936879118e-01,1.089306675280224818e-01
4.400000000000000000e+01,2.259360322686121414e-01,1.086331674059070745e-01
4.500000000000000000e+01,2.255599810949184825e-01,1.083670573890080646e-01
4.600000000000000000e+01,2.251928683927510721e-01,1.080651914131918884e-01
4.700000000000000000e+01,2.248376919609345048e-01,1.077857029426084190e-01
4.800000000000000000e+01,2.244809380848113711e-01,1.074987830089200319e-01
4.900000000000000000e+01,2.241266599975844653e-01,1.072472484847308560e-01
5.000000000000000000e+01,2.237366856765410916e-01,1.069963789584869734e-01
5.100000000000000000e+01,2.234071600586364226e-01,1.067390566501629223e-01
5.200000000000000000e+01,2.230534993767802621e-01,1.064867692348264172e-01
5.300000000000000000e+01,2.227142248695600235e-01,1.061838046699102034e-01
5.400000000000000000e+01,2.224129749342048101e-01,1.059738481809946176e-01
5.500000000000000000e+01,2.220764542612008730e-01,1.057582896339178818e-01
5.600000000000000000e+01,2.217058579986920241e-01,1.055445883882624170e-01
5.700000000000000000e+01,2.213745708589006933e-01,1.053053476918433401e-01
5.800000000000000000e+01,2.210521000745930831e-01,1.050766477040113445e-01
5.900000000000000000e+01,2.207768463466548425e-01,1.048667813185077818e-01
6.000000000000000000e+01,2.205327792743698168e-01,1.046497804570331175e-01
6.100000000000000000e+01,2.202630223583671443e-01,1.044534762467119737e-01
6.200000000000000000e+01,2.199811312698976284e-01,1.042673616620531513e-01
6.300000000000000000e+01,2.197376003181265303e-01,1.040926797269466630e-01
6.400000000000000000e+01,2.193950230406851998e-01,1.039379765002731437e-01
6.500000000000000000e+01,2.191541161844934027e-01,1.037606444463337468e-01
6.600000000000000000e+01,2.189011062315984746e-01,1.035815662061625730e-01
6.700000000000000000e+01,2.186282789700916551e-01,1.034347231624704044e-01
6.800000000000000000e+01,2.183681995412762589e-01,1.032685010486343036e-01
6.900000000000000000e+01,2.180757518875199030e-01,1.031213647377034331e-01
7.000000000000000000e+01,2.178668461947877166e-01,1.029783114439981884e-01
7.100000000000000000e+01,2.175993830749127500e-01,1.028517841447821740e-01
7.200000000000000000e+01,2.173781480644087494e-01,1.027293247245493063e-01
7.300000000000000000e+01,2.171471996868383769e-01,1.026032336774008596e-01
7.400000000000000000e+01,2.169014741118288903e-01,1.024971382543150705e-01
7.500000000000000000e+01,2.166491910077733285e-01,1.023645323634344156e-01
7.600000000000000000e+01,2.164519948062791632e-01,1.022807339572493895e-01
7.700000000000000000e+01,2.162095450417419462e-01,1.021902831109964827e-01
7.800000000000000000e+01,2.160025332019739341e-01,1.021244057537715466e-01
7.900000000000000000e+01,2.158067712746793709e-01,1.020168593251382649e-01
8.000000000000000000e+01,2.156142629649529796e-01,1.019147374697050856e-01
8.100000000000000000e+01,2.154494716199161497e-01,1.018212760568269204e-01
8.200000000000000000e+01,2.152558882861533296e-01,1.017412627087620203e-01
8.300000000000000000e+01,2.150581441686528206e-01,1.016372599936477134e-01
8.400000000000000000e+01,2.148675738349534736e-01,1.015438603747614160e-01
8.500000000000000000e+01,2.146375737741147427e-01,1.014542669102633105e-01
8.600000000000000000e+01,2.144258793647499661e-01,1.013701694299979916e-01
8.700000000000000000e+01,2.142803116295107502e-01,1.013173756898533423e-01
8.800000000000000000e+01,2.140936504805625584e-01,1.012274783157921382e-01
8.900000000000000000e+01,2.138930611374593171e-01,1.011389771056731279e-01
9.000000000000000000e+01,2.137098004503838189e-01,1.010736868329130955e-01
9.100000000000000000e+01,2.135540491987940326e-01,1.010142873393338470e-01
9.200000000000000000e+01,2.134166744356364720e-01,1.009381092203125579e-01
9.300000000000000000e+01,2.132600329970108788e-01,1.008865474261378681e-01
9.400000000000000000e+01,2.130995642079349939e-01,1.008489461716314123e-01
9.500000000000000000e+01,2.129441605706307861e-01,1.007846267812872593e-01
9.600000000000000000e+01,2.127705946795559189e-01,1.007350039132782343e-01
9.700000000000000000e+01,2.126354588187671368e-01,1.006820513635167530e-01
9.800000000000000000e+01,2.124999118785336760e-01,1.006171944263232476e-01
9.900000000000000000e+01,2.123065502970185592e-01,1.005781957939780452e-01


==> MSE/MSEmb42.dat <==
# time,arm1,arm2
2.500000000000000000e+01,4.507510948989345428e-02,4.564936471002898483e-02
2.600000000000000000e+01,4.490384369787547153e-02,4.553120044478381478e-02
2.700000000000000000e+01,4.472354195759095652e-02,4.541447728951960444e-02
2.800000000000000000e+01,4.454057804852448038e-02,4.530482726046405201e-02
2.900000000000000000e+01,4.436603864388307533e-02,4.519053813707264028e-02
3.000000000000000000e+01,4.419260019903113040e-02,4.508170932031636824e-02
3.100000000000000000e+01,4.401188883060701273e-02,4.497816135098765822e-02
3.200000000000000000e+01,4.381971668542886805e-02,4.487524004453065374e-02
3.300000000000000000e+01,4.364109129624774153e-02,4.478382887861700329e-02
3.400000000000000000e+01,4.345136533743690355e-02,4.468471840536375472e-02
3.500000000000000000e+01,4.326500255705708481e-02,4.459809122867949838e-02
3.600000000000000000e+01,4.307342820552339385e-02,4.451025770841737089e-02
3.700000000000000000e+01,4.290367046950813168e-02,4.442041814707443914e-02
3.800000000000000000e+01,4.272073607700883208e-02,4.433401052758713379e-02
3.900000000000000000e+01,4.255571606010721819e-02,4.424540568845142935e-02
4.000000000000000000e+01,4.237750022821776263e-02,4.416835374739918468e-02
4.100000000000000000e+01,4.218809166647726622e-02,4.408994420596323849e-02
4.200000000000000000e+01,4.201912279078937051e-02,4.401071759008001044e-02
4.300000000000000000e+01,4.183679626481048852e-02,4.393235731879666789e-02
4.400000000000000000e+01,4.166932806704462533e-02,4.385992400665886942e-02
4.500000000000000000e+01,4.150060403972481715e-02,4.379461276380999107e-02
4.600000000000000000e+01,4.132525325893976476e-02,4.373169164683891191e-02
4.700000000000000000e+01,4.115941055780576036e-02,4.366662319929096037e-02
4.800000000000000000e+01,4.098530030640661764e-02,4.360546139699417872e-02
4.900000000000000000e+01,4.082273589645717821e-02,4.354492890781973963e-02
5.000000000000000000e+01,4.066707732684909232e-02,4.348701858159020883e-02
5.100000000000000000e+01,4.051030158761764061e-02,4.343673836527891380e-02
5.200000000000000000e+01,4.035492656139242490e-02,4.338325244187248020e-02
5.300000000000000000e+01,4.020186995814575143e-02,4.332798590577133235e-02
5.400000000000000000e+01,4.005434306502565073e-02,4.327869970751407891e-02
5.500000000000000000e+01,3.990965195850920688e-02,4.323177198839674162e-02
5.600000000000000000e+01,3.976642304592122729e-02,4.318994918172516795e-02
5.700000000000000000e+01,3.963697063702693868e-02,4.313925374232221305e-02
5.800000000000000000e+01,3.949959194902313148e-02,4.309260657413269829e-02
5.900000000000000000e+01,3.936127251442907149e-02,4.304836079927792242e-02
6.000000000000000000e+01,3.922332082185207847e-02,4.300754593328427050e-02
6.100000000000000000e+01,3.908949517147361497e-02,4.296738137609069919e-02
6.200000000000000000e+01,3.895347903598463113e-02,4.293091443105122307e-02
6.300000000000000000e+01,3.883389219885326205e-02,4.288829649814367845e-02
6.400000000000000000e+01,3.870790930191715662e-02,4.285383402106976436e-02
6.500000000000000000e+01,3.858168059211078416e-02,4.282149938077538243e-02
6.600000000000000000e+01,3.845711370703507048e-02,4.278749112255724601e-02
6.700000000000000000e+01,3.833889302507107605e-02,4.275243248933148499e-02
6.800000000000000000e+01,3.822019279098453487e-02,4.271887118087195484e-02
6.900000000000000000e+01,3.810725064888433739e-02,4.268528749163257724e-02
7.000000000000000000e+01,3.799313222328403600e-02,4.265046638023984454e-02
7.100000000000000000e+01,3.788844921413193206e-02,4.261902275763380238e-02
7.200000000000000000e+01,3.777554245401579247e-02,4.259134585241673016e-02
7.300000000000000000e+01,3.766471803159040371e-02,4.256590931215896434e-02
7.400000000000000000e+01,3.755628654899744595e-02,4.254369182330006161e-02
7.500000000000000000e+01,3.744873771098711918e-02,4.252180463945835764e-02
7.600000000000000000e+01,3.734170368408114976e-02,4.249834180275156165e-02
7.700000000000000000e+01,3.723390532392193558e-02,4.247655155379132658e-02
7.800000000000000000e+01,3.713580574851749888e-02,4.245566590224066073e-02
7.900000000000000000e+01,3.703755967002213961e-02,4.243785095757241638e-02
8.000000000000000000e+01,3.694324062606280101e-02,4.241598133652752650e-02
8.100000000000000000e+01,3.684316929919782824e-02,4.239552562248145168e-02
8.200000000000000000e+01,3.674580493053474645e-02,4.237801927519216361e-02
8.300000000000000000e+01,3.665330648255266111e-02,4.236194379506261209e-02
8.400000000000000000e+01,3.656547223384373768e-02,4.234702228605055629e-02
8.500000000000000000e+01,3.647316394342475787e-02,4.232563494711594210e-02
8.600000000000000000e+01,3.638337112320697009e-02,4.230896754573992835e-02
8.700000000000000000e+01,3.629776902087818863e-02,4.229672665981835250e-02
8.800000000000000000e+01,3.621504157058386131e-02,4.228086702776754496e-02
8.900000000000000000e+01,3.613169465695396237e-02,4.226701830746414784e-02
9.000000000000000000e+01,3.604526374558452567e-02,4.225392305492071260e-02
9.100000000000000000e+01,3.595809159050041004e-02,4.223914898035669580e-02
9.200000000000000000e+01,3.587131021381319285e-02,4.222571026207331407e-02
9.300000000000000000e+01,3.579518365506107608e-02,4.221202558703406049e-02
9.400000000000000000e+01,3.571687987201088710e-02,4.219725218711860987e-02
9.500000000000000000e+01,3.563759171373741264e-02,4.218514964649445337e-02
9.600000000000000000e+01,3.555610426460688311e-02,4.217393050842899171e-02
9.700000000000000000e+01,3.549139386098359994e-02,4.216523241735442573e-02
9.800000000000000000e+01,3.541019605880044857e-02,4.215337381681692752e-02
9.900000000000000000e+01,3.533700102899118428e-02,4.214090154141998668e-02

